$\beta$-Delayed Neutron and Fission Calculations with Relativistic QRPA and Statistical Model

A role of \beta-delayed neutron emission and fission in r-process nucleosynthesis attracts a high interest. Although the number of study on them covering r-process nuclei is increasing recently, uncertainties of \beta-delayed neutron and fission are still large for r-process simulations. Our purpose is to make a new database on \beta-delayed neutron emission and fission rates. To this end, the data that are not investigated experimentally have to be predicted. Microscopic theoretical approaches based on a nuclear energy density functional and statistical models are one of the competent tools for the prediction. To obtain \beta strength function, p-n relativistic QRPA is adopted. Particle evaporations and fission from nuclear highly excited states are estimated by the Hauser-Feshbach statistical model. \beta-delayed neutron branching ratios (P_n) are calculated and compared with experimental data. \beta-delayed fission branching ratio (P_f) are also assessed by using four different fission barrier data. Calculated P_n values are in a good agreement with experimental data. It is found that energy withdrawal by \beta-delayed neutron emission sensitively varies P_n values for nuclei near the neutron drip line. P_f are sensitively dependent on fission barrier data. Newly calculated data on \beta-delayed neutron emission and fission are summarized as a table in supplement material. They are provided for studies of r-process as well as other fields such as nuclear engineering.

==> B-Delayed-Fission-ETFSI-Supplement.dat <==
#
#  B-Delayed Fission branching ratio, Pxf (%), calculated by pn-RQRPA+Hauser-Feshbach
#  Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is calculated
#  as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of ETFSI[2] is used.
#  Pn is the total B-Delayed Neutron Emission branching ratio.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] A. Mamdouh et al., Nucl. Phys. A679, 337 (2001). 
#
#     Z   A   N   T1/2 (s)     P0f     P1f     P2f     P3f     P4f     P5f     P6f     P7f     P8f     P9f    P10f      Pf      Pn
#---------------------------------------------------------------------------------------------------------------------------------
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 226 137 5.6966e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.290
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 229 140 9.9158e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 230 141 1.9414e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 231 142 1.2820e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 232 143 7.5035e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Ac  89 233 144 1.7305e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 234 145 6.1242e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997
 Ac  89 235 146 2.7261e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 236 147 1.8140e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 237 148 2.8448e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 238 149 3.7081e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991
 Ac  89 239 150 4.0652e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 240 151 4.1080e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981
 Ac  89 241 152 3.8431e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.960
 Ac  89 242 153 3.4064e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 243 154 2.9039e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.370
 Ac  89 244 155 2.3700e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.775
 Ac  89 245 156 1.8606e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 246 157 1.5075e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.958
 Ac  89 247 158 1.1600e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997
 Ac  89 248 159 8.8670e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.927
 Ac  89 249 160 6.4685e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 250 161 4.9084e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 251 162 3.7629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 252 163 2.9260e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 253 164 2.2909e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 254 165 1.7249e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 255 166 1.4231e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 256 167 1.1441e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 257 168 9.2501e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 258 169 7.2356e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 259 170 5.9279e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 260 171 4.8244e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 261 172 4.0152e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 262 173 3.3183e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 263 174 2.7765e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 264 175 2.3549e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 265 176 1.9902e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 266 177 1.6592e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 267 178 1.4171e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 268 179 1.1772e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 269 180 1.0034e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 270 181 8.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 271 182 6.7394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 273 184 1.3155e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 274 185 1.4133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 275 186 1.3671e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 276 187 1.0888e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 277 188 8.6385e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 278 189 6.9969e-04   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Ac  89 279 190 5.7006e-04   0.000   8.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.360  91.640
 Ac  89 280 191 4.7085e-04   0.000   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455  99.545
 Ac  89 281 192 3.9630e-04   0.000   1.810   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.810  98.190
 Ac  89 282 193 3.2293e-04   0.000   0.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.902  99.098
 Ac  89 283 194 2.8730e-04   0.000   1.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.286  98.714
 Ac  89 284 195 2.4762e-04   0.000   0.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.981  99.019
 Ac  89 285 196 2.1474e-04   0.000   0.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.998  99.002
 Ac  89 286 197 1.8358e-04   0.000   1.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.087  98.913
 Ac  89 287 198 1.6104e-04   0.000   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.505  99.495
 Ac  89 288 199 1.4120e-04   0.000   0.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570  99.430
 Ac  89 289 200 1.1999e-04   0.000   0.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341  99.659
 Ac  89 290 201 1.0203e-04   0.000   0.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.231  99.769
 Ac  89 291 202 7.5959e-05   0.000   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065  99.935
 Ac  89 292 203 6.8909e-05   0.000   0.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108  99.892
 Ac  89 293 204 6.3189e-05   0.000   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045  99.955
 Ac  89 294 205 4.6769e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 295 206 4.7904e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 233 143 6.0031e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 234 144 6.3727e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 235 145 6.8486e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 236 146 2.0514e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 237 147 8.0937e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 238 148 3.8696e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 239 149 4.6289e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 240 150 6.2538e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 241 151 6.7986e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.931
 Th  90 242 152 6.8642e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 243 153 6.4773e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 244 154 5.7443e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 245 155 4.4395e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 246 156 3.7136e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 247 157 2.9749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.835
 Th  90 248 158 2.2274e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 249 159 1.6749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.064
 Th  90 250 160 1.2152e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 251 161 8.8130e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 252 162 6.5404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 253 163 4.9232e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 254 164 3.7282e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 255 165 2.8576e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 256 166 2.2311e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 257 167 1.6963e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 258 168 1.3415e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 259 169 1.0313e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 260 170 8.2315e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 261 171 6.8558e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 262 172 5.4963e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 263 173 4.4985e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 264 174 3.6713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 265 175 3.0708e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 266 176 2.5258e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 267 177 2.0825e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 268 178 1.7416e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 269 179 1.4713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 270 180 1.2324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 271 181 1.0266e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 272 182 8.2794e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 273 183 6.2411e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 274 184 1.9250e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 275 185 1.5957e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 276 186 1.6421e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 277 187 1.2849e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 278 188 9.7340e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 279 189 7.4391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 280 190 5.8615e-04   0.000   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018  99.982
 Th  90 281 191 4.6241e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 282 192 3.7442e-04   0.000   0.021   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Th  90 283 193 2.9295e-04   0.000   0.000   0.000   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Th  90 284 194 2.4910e-04   0.000   0.163   0.000   0.025   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.189  99.811
 Th  90 285 195 1.8587e-04   0.000   0.000   0.014   0.000   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.033  99.967
 Th  90 286 196 1.3697e-04   0.381   0.000   0.503   0.000   0.001   0.000   0.002   0.000   0.000   0.000   0.000   0.887  99.113
 Th  90 287 197 1.1970e-04   0.042   0.000   0.003   0.000   0.001   0.000   0.011   0.000   0.000   0.000   0.000   0.057  99.943
 Th  90 288 198 1.0555e-04   0.185   0.000   0.185   0.000   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.407  99.593
 Th  90 289 199 9.3249e-05   0.023   0.000   0.071   0.000   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.112  99.888
 Th  90 290 200 8.2538e-05   0.361   0.000   0.016   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.379  99.621
 Th  90 291 201 7.3545e-05   0.076   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078  99.922
 Th  90 292 202 6.5764e-05   0.158   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163  99.837
 Th  90 293 203 5.9401e-05   0.029   0.000   0.012   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.041  99.959
 Th  90 294 204 5.4269e-05   0.022   0.000   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041  99.959
 Th  90 295 205 4.9949e-05   0.041   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042  99.958
 Th  90 296 206 4.5899e-05   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014  99.986
 Th  90 297 207 4.2785e-05   0.014   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015  99.985
 Th  90 298 208 4.0220e-05   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 235 144 3.0111e+15   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 236 145 6.9328e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 237 146 8.3661e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 238 147 1.0458e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 239 148 3.2738e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 240 149 1.3800e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 241 150 9.8192e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 242 151 1.3812e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 243 152 1.4784e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 244 153 1.4145e+00   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.897
 Pa  91 245 154 1.2968e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.765
 Pa  91 246 155 1.1389e+00   0.527   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.527  99.473
 Pa  91 247 156 9.7349e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 249 158 6.0937e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.333
 Pa  91 250 159 4.3924e-01   9.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.994  90.006
 Pa  91 251 160 3.1114e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  98.837
 Pa  91 252 161 2.1251e-01  11.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.775  88.225
 Pa  91 253 162 1.4790e-01   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059  99.941
 Pa  91 254 163 9.8160e-02   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.956
 Pa  91 255 164 7.0642e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pa  91 256 165 5.1425e-02   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Pa  91 257 166 3.7163e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 258 167 2.8045e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pa  91 259 168 2.1376e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 260 169 1.0816e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 261 170 1.2317e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 262 171 9.5185e-03   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027  99.973
 Pa  91 263 172 7.5857e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pa  91 264 173 5.9870e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 265 174 4.8625e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 266 175 3.9566e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 267 176 3.2303e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 268 177 2.6462e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 269 178 2.1650e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 270 179 1.7834e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 271 180 1.4579e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 272 181 1.2230e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 273 182 9.5415e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 274 183 7.1302e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 275 184 2.2728e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 276 185 1.7707e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 277 186 1.8329e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 278 187 1.3982e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 279 188 6.5115e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 280 189 4.6642e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 281 190 3.6348e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 282 191 2.7510e-04  27.562   1.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  28.817  71.183
 Pa  91 283 192 2.2220e-04   0.000  24.663   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.721  75.279
 Pa  91 284 193 1.8037e-04  43.273   0.557   0.773   0.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000  44.965  55.035
 Pa  91 285 194 1.4694e-04   0.000  47.669   0.000   2.508   0.082   0.000   0.000   0.000   0.000   0.000   0.000  50.258  49.742
 Pa  91 286 195 1.2922e-04  46.664   0.000   0.985   0.000   1.599   0.156   0.000   0.000   0.000   0.000   0.000  49.404  50.596
 Pa  91 287 196 1.1171e-04   0.000  28.851   0.000   1.875   0.107   2.374   0.112   0.000   0.000   0.000   0.000  33.319  66.681
 Pa  91 288 197 8.1203e-05  42.262   2.212   2.096   0.000   1.359   0.000   1.551   0.056   0.000   0.000   0.000  49.536  50.464
 Pa  91 289 198 8.3533e-05   0.000  51.231   0.000   2.029   0.000   1.967   0.063   0.990   0.011   0.000   0.000  56.291  43.709
 Pa  91 290 199 7.4134e-05  51.250   0.000   1.156   0.000   1.293   0.000   1.422   0.000   0.747   0.016   0.000  55.883  44.117
 Pa  91 291 200 6.6081e-05   0.339   5.978   0.019   1.747   0.073   1.799   0.000   0.861   0.017   0.197   0.003  11.033  88.967
 Pa  91 292 201 5.8583e-05   0.822   1.183   0.000   1.242   0.000   1.219   0.000   0.647   0.003   0.148   0.002   5.266  94.734
 Pa  91 293 202 5.1164e-05   0.116   2.230   0.018   1.422   0.033   0.826   0.000   0.215   0.000   0.030   0.000   4.892  95.108
 Pa  91 294 203 4.5331e-05   0.390   1.481   0.000   1.158   0.055   0.699   0.000   0.182   0.001   0.025   0.000   3.992  96.008
 Pa  91 295 204 4.1141e-05   0.176   1.968   0.000   0.857   0.015   0.268   0.000   0.043   0.000   0.005   0.000   3.332  96.668
 Pa  91 296 205 3.7635e-05   0.235   1.839   0.000   0.816   0.002   0.279   0.000   0.039   0.000   0.004   0.000   3.216  96.784
 Pa  91 297 206 3.5650e-05   0.157   1.112   0.000   0.396   0.001   0.074   0.000   0.008   0.000   0.001   0.000   1.750  98.250
 Pa  91 298 207 3.1695e-05   0.187   1.052   0.002   0.376   0.003   0.066   0.000   0.007   0.000   0.000   0.000   1.693  98.307
 Pa  91 299 208 2.9861e-05   0.076   0.757   0.011   0.141   0.001   0.019   0.000   0.002   0.000   0.000   0.000   1.007  98.993
 Pa  91 300 209 2.9743e-05   0.115   0.862   0.008   0.179   0.001   0.024   0.001   0.000   0.000   0.000   0.000   1.190  98.810
 Pa  91 301 210 3.0450e-05   0.085   0.553   0.005   0.081   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.736  99.264
 Pa  91 302 211 2.5182e-05   0.097   0.606   0.005   0.090   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.802  99.198
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 239 147 3.5405e+10   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 240 148 4.3411e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 241 149 4.8822e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.695
  U  92 242 150 3.5369e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 243 151 2.8382e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 244 152 3.7497e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 245 153 3.9517e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 246 154 3.7410e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 247 155 3.3333e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 248 156 2.8470e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 249 157 2.4112e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 250 158 1.9739e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 251 159 1.4338e+00   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042  99.958
  U  92 252 160 9.5026e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 253 161 5.7757e-01   1.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.134  98.866
  U  92 254 162 3.6524e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 255 163 2.3576e-01   6.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.535  93.465
  U  92 256 164 1.4676e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 257 165 9.7230e-02   2.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.408  97.592
  U  92 258 166 6.8442e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 259 167 4.9943e-02   0.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.362  99.638
  U  92 260 168 3.6290e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 261 169 2.6917e-02  57.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.090  42.910
  U  92 262 170 2.0026e-02   0.081   1.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.375  98.625
  U  92 263 171 1.4553e-02  43.714   0.003   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  43.731  56.269
  U  92 264 172 1.1094e-02   0.084   1.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.401  98.599
  U  92 265 173 8.5978e-03   8.001   0.001   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.013  91.987
  U  92 266 174 6.6376e-03   0.000   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.706  99.294
  U  92 267 175 5.2297e-03   0.000   0.000   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085  99.915
  U  92 268 176 4.2022e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 269 177 3.2366e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 270 178 2.6025e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 271 179 2.1107e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 272 180 1.6915e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 273 181 1.3397e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 274 182 1.0642e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 275 183 7.0682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 276 184 2.5747e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 277 185 1.3920e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 278 186 1.0563e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 279 187 6.5092e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 280 188 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 281 189 3.1468e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 282 190 2.3937e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 283 191 1.8049e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 284 192 1.4522e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 285 193 1.0332e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 286 194 7.9237e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 287 195 8.0411e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 288 196 6.8171e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 289 197 4.7879e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 290 198 2.9286e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 291 199 3.9257e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 292 200 1.0079e-04   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188  99.812
  U  92 293 201 3.9814e-05  49.288   0.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  50.041  49.959
  U  92 294 202 7.1985e-04   0.015  14.006   0.951   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.971  85.029
  U  92 295 203 6.8980e-04   2.440   3.017  10.148  10.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000  25.825  74.175
  U  92 296 204 6.5735e-04   0.001   9.344   0.853   6.750   1.131   0.000   0.000   0.000   0.000   0.000   0.000  18.079  81.921
  U  92 297 205 6.2353e-04   0.268   0.956   7.696   7.620  11.411   3.319   0.000   0.000   0.000   0.000   0.000  31.268  68.732
  U  92 298 206 5.8834e-04   0.000   3.006   0.217   4.829   0.983   5.444   0.844   0.000   0.000   0.000   0.000  15.323  84.677
  U  92 299 207 5.5290e-04   0.048   2.010   0.610   6.510   1.214   6.683   1.403   0.000   0.000   0.000   0.000  18.478  81.522
  U  92 300 208 5.1859e-04   0.224   1.681   0.323   5.105   1.317   2.226   0.406   0.000   0.000   0.000   0.000  11.285  88.715
  U  92 301 209 4.8581e-04   0.403   2.858   0.933   4.813   1.862   3.391   0.794   0.000   0.000   0.000   0.000  15.056  84.944
  U  92 302 210 4.5339e-04   0.355   1.430   0.641   3.921   0.609   1.196   0.176   0.000   0.000   0.000   0.000   8.328  91.672
  U  92 303 211 4.2242e-04   0.748   2.147   0.876   5.687   1.275   1.785   0.345   0.000   0.000   0.000   0.000  12.864  87.136
  U  92 304 212 3.8846e-04   0.505   1.661   0.959   2.358   0.553   0.652   0.076   0.000   0.000   0.000   0.000   6.765  93.235
  U  92 305 213 3.6009e-04   0.992   1.677   1.333   4.061   0.975   1.264   0.164   0.000   0.000   0.000   0.000  10.467  89.533
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 241 148 5.9394e+11   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 242 149 6.7497e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 243 150 3.3691e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 244 151 4.8151e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 245 152 3.1022e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 246 153 5.8043e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.163
 Np  93 247 154 6.4774e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 248 155 6.0599e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Np  93 249 156 5.1849e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 250 157 4.2871e+00   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063  99.937
 Np  93 251 158 3.5695e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 252 159 2.8661e+00   0.325   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325  99.675
 Np  93 253 160 2.0246e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 254 161 1.2715e+00   3.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.785  96.215
 Np  93 255 162 7.4622e-01   1.214   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.249  98.543
 Np  93 256 163 4.4881e-01  63.411   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.411  36.589
 Np  93 257 164 2.7590e-01   1.033   1.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.228  97.772
 Np  93 258 165 1.7226e-01  94.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.986   5.014
 Np  93 259 166 1.1424e-01   7.114   4.729   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.843  88.157
 Np  93 260 167 7.7771e-02  98.110   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.131   1.869
 Np  93 261 168 5.4875e-02  93.142   3.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.373   3.627
 Np  93 262 169 3.9650e-02  96.834   2.844   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.714   0.286
 Np  93 263 170 2.8032e-02   8.690   9.333   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.024  81.976
 Np  93 264 171 2.0046e-02  96.330   0.097   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.657   3.343
 Np  93 265 172 1.4529e-02  83.117   4.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.265  12.735
 Np  93 266 173 1.0419e-02  92.939   2.241   0.167   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.346   4.654
 Np  93 267 174 7.9203e-03   0.000   5.527   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.527  94.473
 Np  93 268 175 6.0401e-03   0.001   0.000   0.405   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.406  99.594
 Np  93 269 176 4.7490e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 270 177 3.7242e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 271 178 2.9385e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 272 179 2.3141e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 273 180 1.8039e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 274 181 1.3844e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 275 182 9.9430e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 276 183 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 277 184 2.1384e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 278 185 3.2427e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 279 186 1.5723e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 280 187 2.3020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 281 188 1.1662e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 282 189 1.3399e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 283 190 1.4898e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 284 191 1.4717e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 286 193 1.4079e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 287 194 1.3714e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 288 195 1.3594e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 289 196 1.3272e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 290 197 4.4103e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 291 198 1.5643e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 292 199 9.9856e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 293 200 6.3439e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 294 201 8.5146e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 295 202 7.8705e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 296 203 7.3592e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 297 204 6.9087e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 298 205 6.5264e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 299 206 6.1967e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 300 207 5.9029e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 301 208 5.6376e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 302 209 5.4173e-04   1.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.493  98.507
 Np  93 303 210 5.2207e-04   0.000   2.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.928  97.072
 Np  93 304 211 5.0302e-04   1.228   0.000   1.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.380  97.620
 Np  93 305 212 4.8336e-04   1.410   0.000   3.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.288  94.712
 Np  93 306 213 4.6509e-04   0.441   0.000   1.679   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.119  97.881
 Np  93 307 214 4.4723e-04   0.771   0.000   6.295   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.066  92.934
 Np  93 308 215 4.2886e-04   0.409   0.000   3.246   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.655  96.345
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 245 151 6.6489e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 246 152 5.1185e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 247 153 4.0253e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 248 154 9.0185e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 249 155 9.3471e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 250 156 8.1752e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 251 157 6.7122e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 252 158 5.4210e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 253 159 4.3614e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 254 160 3.4761e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 255 161 2.4871e+00   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.971
 Pu  94 256 162 1.5782e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 257 163 9.5476e-01  11.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.416  88.584
 Pu  94 258 164 5.7441e-01   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014  99.986
 Pu  94 259 165 3.4272e-01  56.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.008  43.992
 Pu  94 260 166 2.1542e-01   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061  99.939
 Pu  94 261 167 1.4023e-01  80.071   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.074  19.926
 Pu  94 262 168 9.4007e-02   0.106   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223  99.777
 Pu  94 263 169 6.4368e-02  95.533   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.579   4.421
 Pu  94 264 170 4.4864e-02   0.397   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.871  99.129
 Pu  94 265 171 3.0857e-02  96.033   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.116   3.884
 Pu  94 266 172 2.1521e-02   0.261   0.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.791  99.209
 Pu  94 267 173 1.5347e-02  97.733   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.780   2.220
 Pu  94 268 174 1.1285e-02   0.000   1.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.055  98.945
 Pu  94 269 175 8.2697e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pu  94 270 176 6.1324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 271 177 3.5334e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 272 178 2.7133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 273 179 2.0570e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 274 180 1.4853e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 275 181 1.0164e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 276 182 4.1454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 277 183 5.1997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 278 184 4.5874e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 279 185 3.2801e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 280 186 1.5635e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 281 187 2.4925e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 282 188 2.2945e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 283 189 1.5890e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 284 190 1.4154e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 285 191 1.4124e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 286 192 1.4243e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 287 193 1.4050e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 288 194 1.3473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 289 195 1.2840e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 290 196 5.1530e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 291 197 1.0687e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 292 198 1.1355e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 293 199 1.1319e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 294 200 4.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 295 201 1.2626e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 296 202 7.8194e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 297 203 8.2791e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 298 204 7.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 299 205 7.0547e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 300 206 6.5792e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 301 207 6.1981e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 302 208 5.8704e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 303 209 5.5964e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 304 210 5.3682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 305 211 5.1666e-04   2.784   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.832  97.168
 Pu  94 306 212 4.9752e-04   0.000  19.797   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.894  80.106
 Pu  94 307 213 4.7189e-04   1.751   0.000   6.910   0.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.902  91.098
 Pu  94 308 214 4.5682e-04   0.000  15.577   0.000  13.722   0.278   0.000   0.000   0.000   0.000   0.000   0.000  29.576  70.424
 Pu  94 309 215 4.4396e-04   1.993   0.000   4.113   0.000   8.827   0.332   0.000   0.000   0.000   0.000   0.000  15.263  84.737
 Pu  94 310 216 4.3047e-04   0.000   6.349   0.000  13.650   0.000  14.629   0.357   0.000   0.000   0.000   0.000  34.987  65.013
 Pu  94 311 217 4.1840e-04   1.877   0.000   2.240   0.000   3.283   0.000  12.635   0.706   0.000   0.000   0.000  20.742  79.258
 Pu  94 312 218 4.0681e-04   5.541   0.000   7.914   0.000  12.313   0.000  12.666   0.297   0.000   0.000   0.000  38.732  61.268
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 247 152 4.5065e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 248 153 9.1905e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.970
 Am  95 249 154 8.2486e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.746
 Am  95 250 155 1.1177e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  96.735
 Am  95 251 156 1.1853e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 252 157 1.0846e+01   7.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.408  92.592
 Am  95 253 158 8.3574e+00   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Am  95 254 159 6.5458e+00  51.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  51.039  48.961
 Am  95 255 160 5.2575e+00   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020  99.980
 Am  95 256 161 3.9799e+00  62.862   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.862  37.138
 Am  95 257 162 2.7761e+00   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090  99.910
 Am  95 258 163 1.7628e+00  98.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.157   1.843
 Am  95 259 164 1.0812e+00   0.660   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.661  99.339
 Am  95 260 165 6.4646e-01  99.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.537   0.463
 Am  95 261 166 4.0972e-01   7.626   0.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.016  91.984
 Am  95 262 167 2.5585e-01  99.902   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.903   0.097
 Am  95 263 168 1.6323e-01  95.952   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.116   3.884
 Am  95 264 169 1.0247e-01  99.792   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.976   0.024
 Am  95 265 170 4.9121e-02  94.271   0.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.410   5.590
 Am  95 266 171 3.3127e-02  99.616   0.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.970   0.030
 Am  95 267 172 2.3629e-02  99.375   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.411   0.589
 Am  95 268 173 1.7088e-02  99.763   0.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Am  95 269 174 1.1902e-02   0.175   4.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.255  95.745
 Am  95 270 175 8.2902e-03  98.291   0.048   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.396   1.604
 Am  95 271 176 6.2014e-03   0.000   4.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.739  95.261
 Am  95 272 177 4.5863e-03   1.518   0.000   0.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.061  97.939
 Am  95 273 178 3.4180e-03   0.000   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132  99.868
 Am  95 274 179 2.6033e-03   1.075   0.000   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.083  98.917
 Am  95 275 180 1.7651e-03   0.000   0.452   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.452  99.548
 Am  95 276 181 1.1103e-03   0.000   0.000   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040  99.960
 Am  95 277 182 2.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 278 183 3.5403e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 279 184 2.6252e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 280 185 4.3123e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 281 186 2.0489e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 282 187 2.1621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 283 188 2.1065e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 284 189 1.2872e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 285 190 1.3873e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 286 191 1.3954e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 287 192 1.4432e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 288 193 1.6136e-04   1.649   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.649  98.351
 Am  95 289 194 1.2324e-04   0.200   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.644  99.356
 Am  95 290 195 7.9542e-05  35.399   0.810   0.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  36.404  63.596
 Am  95 291 196 4.6772e-05   0.218   1.472   0.000   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.744  98.256
 Am  95 292 197 3.6504e-05   0.115   0.000   1.244   0.001   0.012   0.000   0.000   0.000   0.000   0.000   0.000   1.372  98.628
 Am  95 293 198 4.2161e-05   0.000   0.510   0.191   0.491   0.013   0.002   0.000   0.000   0.000   0.000   0.000   1.207  98.793
 Am  95 294 199 1.1393e-03   0.000   0.000   1.135   0.030   4.904   0.007   0.010   0.000   0.000   0.000   0.000   6.087  93.913
 Am  95 295 200 1.1259e-03   0.000   0.000   0.000   2.748   0.622   0.967   0.012   0.000   0.000   0.000   0.000   4.350  95.650
 Am  95 296 201 1.0952e-03   0.000   0.000   0.000   0.000   0.702   0.034   0.501   0.000   0.000   0.000   0.000   1.238  98.762
 Am  95 297 202 1.0473e-03   0.000   0.000   0.000   0.000   0.000   0.450   0.048   0.042   0.000   0.000   0.000   0.540  99.460
 Am  95 298 203 9.7702e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.004   0.013   0.000   0.000   0.163  99.837
 Am  95 299 204 8.7318e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.001   0.000   0.000   0.037  99.963
 Am  95 300 205 7.9715e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.000   0.000   0.008  99.992
 Am  95 301 206 7.3262e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 302 207 6.7660e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 303 208 6.2774e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 304 209 5.8883e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 305 210 5.5602e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 306 211 5.2952e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 307 212 5.0693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 308 213 4.8610e-04   1.825   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.825  98.175
 Am  95 309 214 4.6216e-04   0.000   7.802   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.802  92.198
 Am  95 310 215 4.4675e-04   1.775   0.000   1.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.329  96.671
 Am  95 311 216 4.3183e-04   0.000   5.547   0.000  10.894   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.440  83.560
 Am  95 312 217 4.2041e-04   1.786   0.000   1.176   0.000   6.566   0.000   0.000   0.000   0.000   0.000   0.000   9.528  90.472
 Am  95 313 218 4.0920e-04   0.000   5.419   0.000   7.563   0.000  13.415   0.000   0.000   0.000   0.000   0.000  26.397  73.603
 Am  95 314 219 3.9938e-04   1.835   0.000   1.059   0.000   3.322   0.000  12.012   0.000   0.000   0.000   0.000  18.226  81.774
 Am  95 315 220 3.9059e-04   0.000   4.811   0.000   6.518   0.000   9.223   0.000  22.664   0.000   0.000   0.000  43.216  56.784
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 249 153 2.5314e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 250 154 1.6575e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 251 155 1.4739e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 253 157 4.5934e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 255 159 3.2149e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 256 160 6.6177e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 257 161 5.5032e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 258 162 3.9368e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 259 163 1.9152e+00   7.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.401  92.599
 Cm  96 260 164 1.0961e+00   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Cm  96 261 165 6.7729e-01  30.904   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  30.904  69.096
 Cm  96 262 166 4.2320e-01   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074  99.926
 Cm  96 263 167 2.6975e-01  87.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.143  12.857
 Cm  96 264 168 1.7056e-01   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153  99.847
 Cm  96 265 169 9.7186e-02  99.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.416   0.584
 Cm  96 266 170 6.2477e-02  13.351   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.351  86.649
 Cm  96 267 171 4.1394e-02  99.941   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.942   0.058
 Cm  96 268 172 2.9248e-02  41.278   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.278  58.722
 Cm  96 269 173 2.0835e-02  99.989   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 Cm  96 270 174 1.4562e-02  11.988   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.994  88.006
 Cm  96 271 175 1.0322e-02  99.507   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.553   0.447
 Cm  96 272 176 7.4157e-03   0.000   0.564   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.564  99.436
 Cm  96 273 177 5.3059e-03   8.788   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.788  91.212
 Cm  96 274 178 3.8901e-03   0.000   0.540   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.540  99.460
 Cm  96 275 179 2.8745e-03   2.519   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.519  97.481
 Cm  96 276 180 1.9305e-03   0.000   0.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400  99.600
 Cm  96 277 181 1.2216e-03   0.000   0.000   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044  99.956
 Cm  96 278 182 5.0113e-03   0.000   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124  99.876
 Cm  96 279 183 3.4575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 280 184 3.8528e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 281 185 3.8433e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 282 186 6.5539e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 283 187 1.7177e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 284 188 1.1999e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 285 189 1.3752e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 286 190 1.5408e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 287 191 1.5724e-03   6.693   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.693  93.307
 Cm  96 288 192 1.5672e-03   0.000   2.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.182  97.818
 Cm  96 289 193 1.5052e-03   0.083   0.000   2.470   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.552  97.448
 Cm  96 290 194 1.7169e-04   0.000   0.227   0.000   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252  99.748
 Cm  96 291 195 1.7552e-04  28.173   0.018   0.013   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.000  28.219  71.781
 Cm  96 292 196 1.3766e-04   0.000   0.861   0.058   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.925  99.075
 Cm  96 293 197 8.0189e-04   0.003   0.033   3.773   0.030   0.008   0.000   0.000   0.000   0.000   0.000   0.000   3.846  96.154
 Cm  96 294 198 6.2593e-05   0.000   0.110   0.002   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159  99.841
 Cm  96 295 199 8.3550e-04   0.000   0.000   0.031   0.000   0.471   0.005   0.000   0.000   0.000   0.000   0.000   0.507  99.493
 Cm  96 296 200 8.3638e-04   0.000   0.000   0.000   0.004   0.012   0.011   0.000   0.000   0.000   0.000   0.000   0.027  99.973
 Cm  96 297 201 8.3721e-04   0.000   0.000   0.000   0.000   0.138   0.000   0.007   0.000   0.000   0.000   0.000   0.145  99.855
 Cm  96 298 202 8.8150e-04   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cm  96 299 203 9.4187e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.001  99.999
 Cm  96 300 204 9.8053e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 301 205 9.3950e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 302 206 4.2703e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 303 207 7.7381e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 304 208 6.6940e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 305 209 6.2064e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 306 210 5.7983e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 307 211 5.4423e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 308 212 5.1554e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 309 213 4.8883e-04   5.664   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.664  94.336
 Cm  96 310 214 4.6899e-04   0.000  20.107   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.107  79.893
 Cm  96 311 215 4.5060e-04   5.222   0.000  14.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.375  80.625
 Cm  96 312 216 4.3454e-04   0.000  18.016   0.000  14.563   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.580  67.420
 Cm  96 313 217 4.2058e-04   4.003   0.000  13.920   0.001  12.691   0.000   0.000   0.000   0.000   0.000   0.000  30.615  69.385
 Cm  96 314 218 4.0928e-04   0.000  17.141   0.000  16.090   0.001   6.186   0.000   0.000   0.000   0.000   0.000  39.418  60.582
 Cm  96 315 219 3.9813e-04   1.173   0.000  11.171   0.021  11.948   0.007  10.748   0.000   0.000   0.000   0.000  35.070  64.930
 Cm  96 316 220 3.8856e-04   0.000  20.075   0.000  14.215   0.025   6.333   0.007   4.453   0.000   0.000   0.000  45.109  54.891
 Cm  96 317 221 3.8020e-04   0.577   0.000   7.228   0.000  13.680   0.000  12.310   0.016   5.670   0.000   0.000  39.484  60.516
 Cm  96 318 222 3.7246e-04   0.000  14.100   0.000  10.323   0.000  11.716   0.000   6.281   0.000   4.102   0.000  46.522  53.478
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 251 154 3.4329e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 252 155 9.0265e+06   0.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.786  98.434
 Bk  97 253 156 5.3279e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 254 157 1.0115e+05  11.767   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.767  88.233
 Bk  97 255 158 5.8503e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 256 159 1.8687e+04  39.624   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.624  60.376
 Bk  97 257 160 7.8596e+03   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204  99.796
 Bk  97 258 161 5.3274e-01  45.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.371  54.629
 Bk  97 259 162 1.3310e+00   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Bk  97 260 163 8.3410e-01  99.340   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.340   0.660
 Bk  97 261 164 3.8963e-01   0.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228  99.772
 Bk  97 262 165 4.6515e+00  99.698   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.698   0.302
 Bk  97 263 166 1.6903e+00  15.753   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.753  84.247
 Bk  97 264 167 7.7711e-01  99.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.674   0.326
 Bk  97 265 168 3.9837e-01  79.814   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.815  20.185
 Bk  97 266 169 2.1580e-01  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bk  97 267 170 1.2466e-01  99.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.986   0.014
 Bk  97 268 171 3.0230e-02  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bk  97 269 172 3.2277e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Bk  97 270 173 2.4710e-02  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bk  97 271 174 1.8152e-02  99.994   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Bk  97 272 175 1.2702e-02  99.953   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bk  97 273 176 8.9580e-03   4.509   1.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.836  94.164
 Bk  97 274 177 6.2499e-03  94.652   0.311   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.043   4.957
 Bk  97 275 178 4.5284e-03   0.396   4.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.759  95.241
 Bk  97 276 179 3.1298e-03  88.329   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.342  11.658
 Bk  97 277 180 1.9642e-03   0.123   3.282   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.405  96.595
 Bk  97 278 181 1.0015e-03  33.643   0.051   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.020  65.980
 Bk  97 279 182 1.2425e-03   0.000   1.733   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.743  98.257
 Bk  97 280 183 2.2229e-03   0.006   0.000   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515  99.485
 Bk  97 281 184 5.1866e-02   0.000   0.006   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Bk  97 282 185 3.8040e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 283 186 1.7484e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 284 187 1.2576e-04   4.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.332  95.668
 Bk  97 285 188 1.1164e-03   0.833   6.757   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.591  92.409
 Bk  97 286 189 9.0513e-05  76.234   1.563   0.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.138  21.862
 Bk  97 287 190 1.1755e-04   9.376   2.844   0.092   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.381  87.619
 Bk  97 288 191 8.6427e-04  75.881   6.128   3.803   0.101   0.038   0.000   0.000   0.000   0.000   0.000   0.000  85.951  14.049
 Bk  97 289 192 9.4242e-04  30.190  20.477   0.860   0.592   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.119  47.881
 Bk  97 290 193 5.1842e-04  85.423   3.221   5.286   0.187   0.086   0.000   0.000   0.000   0.000   0.000   0.000  94.203   5.797
 Bk  97 291 194 8.4401e-04  65.219  18.299   1.006   1.139   0.013   0.000   0.000   0.000   0.000   0.000   0.000  85.678  14.322
 Bk  97 292 195 8.6216e-04  78.375   4.710   9.608   0.395   0.405   0.000   0.000   0.000   0.000   0.000   0.000  93.492   6.508
 Bk  97 293 196 8.3437e-04  54.247  25.438   1.224   1.489   0.033   0.002   0.000   0.000   0.000   0.000   0.000  82.433  17.567
 Bk  97 294 197 7.9419e-04  41.586   9.548  22.628   0.530   0.990   0.002   0.000   0.000   0.000   0.000   0.000  75.284  24.716
 Bk  97 295 198 7.4891e-04   6.674  17.755   5.601   2.877   0.047   0.017   0.000   0.000   0.000   0.000   0.000  32.970  67.030
 Bk  97 296 199 8.9323e-05  21.273   0.001   3.100   0.570   0.362   0.002   0.000   0.000   0.000   0.000   0.000  25.308  74.692
 Bk  97 297 200 4.0383e-05   0.000   2.285   0.047   0.587   0.029   0.007   0.000   0.000   0.000   0.000   0.000   2.954  97.046
 Bk  97 298 201 8.1869e-04   9.398   0.000  16.856   0.002   2.787   0.211   0.037   0.000   0.000   0.000   0.000  29.291  70.709
 Bk  97 299 202 8.1927e-04   0.000  12.585   1.004   6.372   0.086   0.337   0.002   0.000   0.000   0.000   0.000  20.386  79.614
 Bk  97 300 203 8.4467e-04   0.000   0.000   9.881   0.000   3.718   0.001   0.117   0.000   0.000   0.000   0.000  13.718  86.282
 Bk  97 301 204 8.8775e-04   0.000   0.663   0.000   7.242   0.036   0.809   0.004   0.000   0.000   0.000   0.000   8.754  91.246
 Bk  97 302 205 9.4117e-04   0.000   0.000   0.000   0.000   2.922   0.001   0.292   0.000   0.000   0.000   0.000   3.214  96.786
 Bk  97 303 206 9.3118e-04   0.000   0.000   0.000   0.751   0.000   1.055   0.009   0.020   0.000   0.000   0.000   1.835  98.165
 Bk  97 304 207 8.7897e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.000   0.003   0.000   0.000   0.402  99.598
 Bk  97 305 208 5.0022e-04   0.000   0.000   0.000   0.000   0.000   0.091   0.000   0.037   0.000   0.000   0.000   0.128  99.872
 Bk  97 306 209 7.2387e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.000   0.012   0.000   0.000   0.015  99.985
 Bk  97 307 210 6.6932e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.004  99.996
 Bk  97 308 211 6.2345e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.001  99.999
 Bk  97 309 212 5.8062e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 310 213 5.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 311 214 5.1990e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 312 215 4.9593e-04   1.962   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.962  98.038
 Bk  97 313 216 4.7276e-04   0.000  15.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.529  84.471
 Bk  97 314 217 4.5333e-04   2.293   0.000   5.838   1.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.631  90.369
 Bk  97 315 218 4.2757e-04   0.000  15.818   0.000  22.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.984  62.016
 Bk  97 316 219 4.1554e-04   2.131   0.000   7.016   0.000  23.487   0.000   0.000   0.000   0.000   0.000   0.000  32.636  67.364
 Bk  97 317 220 4.0361e-04   0.000  11.671   0.000  21.333   0.000  22.078   0.000   0.000   0.000   0.000   0.000  55.082  44.918
 Bk  97 318 221 3.9345e-04   2.030   0.000   3.811   0.000  22.126   0.000  27.483   0.000   0.000   0.000   0.000  55.451  44.549
 Bk  97 319 222 3.8430e-04   0.000   7.061   0.000  19.732   0.000  26.807   0.000  12.990   0.463   0.000   0.000  67.053  32.947
 Bk  97 320 223 3.7587e-04   1.820   0.000   1.745   0.000  15.142   0.000  28.585   0.000  21.142   0.001   0.000  68.437  31.563
 Bk  97 321 224 3.6913e-04   0.000   4.130   0.000  10.018   0.000  26.034   0.000  22.546   0.000  11.325   0.001  74.055  25.945
 Cf  98 253 155 1.3813e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 259 161 5.7121e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 261 163 3.6162e+02   3.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.759  96.241
 Cf  98 262 164 2.5921e+03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cf  98 263 165 3.8176e+01  31.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.147  68.853
 Cf  98 264 166 6.7179e+00   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118  99.882
 Cf  98 265 167 2.3384e+00  72.651   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.651  27.349
 Cf  98 266 168 9.4590e-01   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.626  99.374
 Cf  98 267 169 4.4031e-01  99.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.945   0.055
 Cf  98 268 170 2.2810e-01  34.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.619  65.381
 Cf  98 269 171 1.2561e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Cf  98 270 172 7.3131e-02  98.887   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.887   1.113
 Cf  98 271 173 4.6058e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Cf  98 272 174 2.9688e-02  96.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.992   3.008
 Cf  98 273 175 1.1981e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Cf  98 274 176 1.0963e-02   0.810   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811  99.189
 Cf  98 275 177 7.5657e-03  60.326   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  60.366  39.634
 Cf  98 276 178 5.3410e-03   0.234   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234  99.766
 Cf  98 277 179 3.6369e-03  91.788   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.835   8.165
 Cf  98 278 180 2.1992e-03   0.191   0.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.834  99.166
 Cf  98 279 181 1.0454e-03   0.839   0.201   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.040  98.960
 Cf  98 280 182 2.2223e-04   0.000   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017  99.983
 Cf  98 281 183 1.3431e-02   0.025   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037  99.963
 Cf  98 282 184 6.2566e-02   0.000   6.527   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.527  93.473
 Cf  98 283 185 7.3627e-03   0.000   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Cf  98 284 186 3.3311e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 285 187 1.5979e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cf  98 286 188 1.0444e-03   0.000   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157  99.843
 Cf  98 287 189 1.0286e-04  44.984   0.030   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.016  54.984
 Cf  98 288 190 7.0947e-05   0.167   0.622   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.789  99.211
 Cf  98 289 191 8.8365e-04  85.760   1.450   0.787   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.000  12.000
 Cf  98 290 192 9.8797e-04   1.372   5.687   0.041   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.111  92.889
 Cf  98 291 193 8.3673e-04  88.517   4.126   2.238   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.917   5.083
 Cf  98 292 194 9.5640e-04  82.373   4.740   0.177   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.352  12.648
 Cf  98 293 195 9.1199e-04  85.773  10.870   2.054   0.176   0.006   0.000   0.000   0.000   0.000   0.000   0.000  98.879   1.121
 Cf  98 294 196 8.6665e-04  91.637   5.172   0.821   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.727   2.273
 Cf  98 295 197 8.2168e-04  79.507  15.478   2.608   0.455   0.026   0.000   0.000   0.000   0.000   0.000   0.000  98.074   1.926
 Cf  98 296 198 7.8605e-04  31.162   9.794   1.718   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.863  57.137
 Cf  98 297 199 8.3376e-04  34.900   8.524   5.313   1.006   0.068   0.000   0.000   0.000   0.000   0.000   0.000  49.811  50.189
 Cf  98 298 200 1.1770e-04   0.000   2.687   0.320   0.079   0.002   0.000   0.000   0.000   0.000   0.000   0.000   3.088  96.912
 Cf  98 299 201 9.5955e-05   1.051   0.061   1.127   0.164   0.035   0.000   0.000   0.000   0.000   0.000   0.000   2.437  97.563
 Cf  98 300 202 5.3385e-05   0.000   1.054   0.000   0.138   0.003   0.000   0.000   0.000   0.000   0.000   0.000   1.195  98.805
 Cf  98 301 203 7.8309e-04   0.771   0.000   3.585   0.062   0.445   0.020   0.000   0.000   0.000   0.000   0.000   4.882  95.118
 Cf  98 302 204 7.8404e-04   0.000  12.635   0.000   1.199   0.001   0.017   0.000   0.000   0.000   0.000   0.000  13.851  86.149
 Cf  98 303 205 7.8176e-04   0.450   0.000   1.630   0.000   0.342   0.005   0.002   0.000   0.000   0.000   0.000   2.429  97.571
 Cf  98 304 206 1.0605e-03   0.000  11.800   0.000   1.860   0.000   0.082   0.000   0.000   0.000   0.000   0.000  13.742  86.258
 Cf  98 305 207 8.4199e-04   0.082   0.000   8.209   0.000   0.904   0.000   0.015   0.000   0.000   0.000   0.000   9.210  90.790
 Cf  98 306 208 7.3132e-04   0.000   5.692   0.000   3.229   0.000   0.155   0.000   0.000   0.000   0.000   0.000   9.076  90.924
 Cf  98 307 209 6.5923e-04   0.000   0.000   1.029   0.000   0.352   0.000   0.033   0.000   0.000   0.000   0.000   1.414  98.586
 Cf  98 308 210 7.4148e-04   0.000   0.000   0.000   1.096   0.000   0.196   0.000   0.001   0.000   0.000   0.000   1.293  98.707
 Cf  98 309 211 6.8101e-04   0.000   0.000   0.000   0.000   0.364   0.000   0.095   0.000   0.000   0.000   0.000   0.459  99.541
 Cf  98 310 212 6.3214e-04   0.000   0.000   0.000   0.000   0.000   0.443   0.000   0.011   0.000   0.000   0.000   0.454  99.546
 Cf  98 311 213 5.9249e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.000   0.006   0.000   0.000   0.161  99.839
 Cf  98 312 214 5.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.000   0.000   0.000   0.036  99.964
 Cf  98 313 215 5.2917e-04   7.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.000   0.000   7.548  92.452
 Cf  98 314 216 5.0617e-04   0.000  17.612   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000  17.614  82.386
 Cf  98 315 217 4.8365e-04   4.789   0.320  16.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  21.708  78.292
 Cf  98 316 218 4.6394e-04   0.000  14.433   0.047   8.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.060  76.940
 Cf  98 317 219 4.4744e-04   1.652   0.035  14.085   0.259  10.969   0.000   0.000   0.000   0.000   0.000   0.000  26.999  73.001
 Cf  98 318 220 4.3344e-04   0.000  12.035   0.049   7.225   0.118   4.274   0.000   0.000   0.000   0.000   0.000  23.701  76.299
 Cf  98 319 221 4.1990e-04   1.227   0.019  13.009   0.180  12.176   0.226   4.911   0.000   0.000   0.000   0.000  31.749  68.251
 Cf  98 320 222 4.0785e-04   0.000   9.674   0.021   9.621   0.186   4.014   0.185   2.384   0.000   0.000   0.000  26.085  73.915
 Cf  98 321 223 4.6777e-05   9.736   0.000   2.584   0.022   1.855   0.032   0.804   0.029   0.405   0.000   0.000  15.467  84.533
 Cf  98 322 224 5.9960e-05   0.000  44.654   0.000   2.650   0.020   0.945   0.028   0.526   0.025   0.264   0.000  49.112  50.888
 Cf  98 323 225 6.4315e-05  40.134   0.000   2.360   0.000   2.296   0.074   1.536   0.086   0.583   0.044   0.417  47.531  52.469
 Cf  98 324 226 6.1581e-05   0.000  39.124   0.000  18.217   0.006   1.509   0.042   0.811   0.039   0.453   0.026  60.226  39.774
 Cf  98 325 227 4.9277e-05   0.000   0.000  25.012   0.000  30.088   0.000   2.086   0.038   1.065   0.085   0.397  58.772  41.228
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 264 165 2.6983e+04  99.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.911   0.089
 Es  99 265 166 6.0460e+01  56.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.576  43.424
 Es  99 266 167 9.6161e+00  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Es  99 267 168 2.8161e+00  96.612   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.612   3.388
 Es  99 268 169 1.0240e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 269 170 4.4433e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 270 171 1.4296e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 271 172 7.9146e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 272 173 4.8367e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 273 174 2.9813e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 274 175 1.8782e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 275 176 1.1777e-02  99.874   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.875   0.125
 Es  99 276 177 7.6592e-03  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 277 178 4.7127e-03  52.572   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.583  47.417
 Es  99 278 179 2.7079e-03  99.901   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.955   0.045
 Es  99 279 180 2.1104e-02  24.548   6.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.175  68.825
 Es  99 280 181 1.1775e-03  98.370   0.351   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.769   1.231
 Es  99 281 182 1.0471e-02   0.614   5.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.626  94.374
 Es  99 282 183 2.5301e-02  70.570   2.275   0.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  73.207  26.793
 Es  99 283 184 6.8050e-02   0.000  22.466   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.499  77.501
 Es  99 284 185 9.2910e-03  15.802   0.000   1.170   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.972  83.028
 Es  99 285 186 3.9565e-03   1.307   2.234   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.541  96.319
 Es  99 286 187 1.5978e-03  85.555   0.665   0.641   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.861  13.139
 Es  99 287 188 7.8374e-04  46.530   2.700   0.192   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000  49.449  50.551
 Es  99 288 189 5.3098e-05  97.432   0.703   0.683   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.835   1.165
 Es  99 289 190 7.6492e-04  78.111   6.292   0.175   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.628  15.372
 Es  99 290 191 1.0529e-03  92.452   3.732   1.784   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.983   2.017
 Es  99 291 192 7.5018e-04  87.152   6.574   0.249   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.071   5.929
 Es  99 292 193 1.0160e-03  91.457   4.528   2.019   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.060   1.940
 Es  99 293 194 9.3523e-04  95.719   3.591   0.403   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.823   0.177
 Es  99 294 195 8.9432e-04  91.228   7.655   0.936   0.067   0.006   0.000   0.000   0.000   0.000   0.000   0.000  99.892   0.108
 Es  99 295 196 8.7257e-04  93.965   5.203   0.724   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.919   0.081
 Es  99 296 197 7.9884e-04  82.468  15.109   2.206   0.214   0.002   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Es  99 297 198 7.8207e-04  69.511  23.529   1.557   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.701   5.299
 Es  99 298 199 7.4956e-04  64.403  15.191  14.782   0.676   0.015   0.000   0.000   0.000   0.000   0.000   0.000  95.067   4.933
 Es  99 299 200 6.9564e-05   7.612   3.639   0.608   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.198  87.802
 Es  99 300 201 1.1159e-04  30.429   0.030   3.301   0.487   0.147   0.000   0.000   0.000   0.000   0.000   0.000  34.393  65.607
 Es  99 301 202 7.8092e-05   0.022   4.096   0.070   0.579   0.016   0.001   0.000   0.000   0.000   0.000   0.000   4.783  95.217
 Es  99 302 203 2.8474e-05  24.623   0.000   1.538   0.004   0.121   0.001   0.000   0.000   0.000   0.000   0.000  26.287  73.713
 Es  99 303 204 7.7711e-04   0.008  27.013   0.461   4.154   0.046   0.072   0.000   0.000   0.000   0.000   0.000  31.755  68.245
 Es  99 304 205 7.8596e-04  19.455   0.000  21.603   0.001   2.062   0.003   0.004   0.000   0.000   0.000   0.000  43.129  56.871
 Es  99 305 206 8.1575e-04   0.001  24.104   0.454   6.353   0.079   0.231   0.000   0.000   0.000   0.000   0.000  31.222  68.778
 Es  99 306 207 8.3914e-04   3.018   0.000  19.593   0.002   3.571   0.001   0.060   0.000   0.000   0.000   0.000  26.245  73.755
 Es  99 307 208 8.5509e-04   0.000  11.899   0.192   9.250   0.160   0.624   0.001   0.000   0.000   0.000   0.000  22.125  77.875
 Es  99 308 209 8.4101e-04   0.880   0.000   4.560   0.000   4.624   0.002   0.262   0.000   0.000   0.000   0.000  10.329  89.671
 Es  99 309 210 8.0726e-04   0.000  11.235   0.313   5.210   0.051   1.344   0.008   0.005   0.000   0.000   0.000  18.165  81.835
 Es  99 310 211 7.8889e-04   0.000   0.000   3.841   0.003   1.473   0.002   0.656   0.000   0.000   0.000   0.000   5.974  94.026
 Es  99 311 212 7.5261e-04   0.000   2.483   0.000   6.323   0.055   1.257   0.023   0.058   0.000   0.000   0.000  10.199  89.801
 Es  99 312 213 7.0082e-04   0.019   0.000   0.109   0.000   1.500   0.001   0.425   0.001   0.022   0.000   0.000   2.076  97.924
 Es  99 313 214 6.4586e-04   0.000   5.625   0.000   1.938   0.000   1.569   0.019   0.116   0.000   0.000   0.000   9.268  90.732
 Es  99 314 215 6.0026e-04   0.000   0.000   0.990   0.000   0.478   0.000   0.854   0.003   0.044   0.000   0.000   2.370  97.630
 Es  99 315 216 5.6481e-04   1.316   0.000   0.000   6.737   0.000   0.821   0.000   0.288   0.002   0.004   0.000   9.167  90.833
 Es  99 316 217 5.4109e-04   3.027   0.055   0.000   0.000   1.495   0.000   0.195   0.000   0.157   0.000   0.001   4.931  95.069
 Es  99 317 218 5.1274e-04   0.004  25.220   1.746   0.000   0.000   1.717   0.000   0.330   0.000   0.026   0.000  29.042  70.958
 Es  99 318 219 4.9230e-04   2.874   0.000  19.569   1.116   0.000   0.000   0.750   0.000   0.133   0.000   0.009  24.451  75.549
 Es  99 319 220 4.6887e-04   0.000  22.256   0.072  26.424   1.603   0.000   0.000   0.746   0.000   0.040   0.000  51.141  48.859
 Es  99 320 221 4.4892e-04   2.510   0.000  16.376   0.000  25.820   0.823   0.000   0.000   0.334   0.000   0.017  45.880  54.120
 Es  99 321 222 4.3136e-04   0.000  16.217   0.179  29.152   0.133  11.449   0.844   0.000   0.000   0.237   0.000  58.212  41.788
 Es  99 322 223 4.1571e-04   2.424   0.000   9.150   0.021  31.118   0.000  12.919   0.962   0.000   0.000   0.191  56.786  43.214
 Es  99 323 224 3.9967e-04   0.000  10.341   0.000  23.213   0.233  20.382   0.090   6.866   0.637   0.000   0.000  61.764  38.236
 Es  99 324 225 3.8096e-04   2.281   0.000   5.937   0.000  22.945   0.042  25.137   0.000   8.137   0.647   0.000  65.126  34.874
 Es  99 325 226 3.6609e-04   0.000   8.402   0.000  12.120   0.000  27.563   0.124  13.305   0.000   5.580   0.515  67.609  32.391
 Es  99 326 227 3.5183e-04   1.960   0.000   1.512   0.000   8.654   0.000  28.457   0.072  19.856   0.001   7.022  67.533  32.467
 Es  99 327 228 3.3812e-04   0.000   1.906   0.000   7.418   0.000  13.431   0.000  28.966   0.147  12.623   0.000  64.490  35.510
 Es  99 328 229 3.1693e-04   2.503   0.000   0.288   0.000   3.572   0.000  12.697   0.000  33.227   0.067  17.308  69.662  30.338
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 265 165 2.3233e+07  37.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.818  62.182
 Fm 100 266 166 8.4292e+01   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.138  99.862
 Fm 100 267 167 8.3927e+00  86.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.253  13.747
 Fm 100 268 168 2.5827e+00   3.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.697  96.303
 Fm 100 269 169 9.5859e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 270 170 4.2414e-01  98.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.172   1.828
 Fm 100 271 171 2.0822e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 272 172 1.0805e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 273 173 6.2407e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 274 174 3.7624e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 275 175 2.2113e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 276 176 1.3743e-02  97.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.059   2.941
 Fm 100 277 177 8.3919e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 278 178 5.2712e-03   9.374   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.628  90.372
 Fm 100 279 179 2.6639e-03  99.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.927   0.073
 Fm 100 280 180 1.7619e-03   0.821   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.009  98.991
 Fm 100 281 181 6.9846e-04  96.545   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.636   3.364
 Fm 100 282 182 2.1193e-02   0.007   0.522   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530  99.470
 Fm 100 283 183 3.8367e-02   1.115   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.120  98.880
 Fm 100 284 184 5.8216e-02   0.000   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281  99.719
 Fm 100 285 185 1.1435e-02   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Fm 100 286 186 5.0140e-03   0.000   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.236  99.764
 Fm 100 287 187 2.5034e-03   0.156   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157  99.843
 Fm 100 288 188 1.5935e-03   1.302   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.586  98.414
 Fm 100 289 189 7.2027e-04  98.244   0.690   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.936   1.064
 Fm 100 290 190 4.2977e-05   8.943   0.790   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.735  90.265
 Fm 100 291 191 6.4419e-04  97.438   1.550   0.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.305   0.695
 Fm 100 292 192 7.8559e-04  90.154   1.020   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.194   8.806
 Fm 100 293 193 1.1879e-03  97.067   2.573   0.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.902   0.098
 Fm 100 294 194 1.1381e-03  99.491   0.461   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Fm 100 295 195 1.0527e-03  94.540   5.386   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 296 196 9.0097e-04  98.539   1.248   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 Fm 100 297 197 8.1378e-04  86.158  11.277   0.468   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.926   2.074
 Fm 100 298 198 7.7422e-04   7.073   7.519   0.710   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.304  84.696
 Fm 100 299 199 7.8284e-04  40.075   4.530   2.292   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000  47.187  52.813
 Fm 100 300 200 7.9348e-04   0.000   9.507   0.633   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.344  89.656
 Fm 100 301 201 1.3931e-04   3.674   0.074   0.667   0.048   0.002   0.000   0.000   0.000   0.000   0.000   0.000   4.466  95.534
 Fm 100 302 202 1.3202e-04   0.000   1.586   0.000   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.655  98.345
 Fm 100 303 203 1.1016e-04   0.282   0.000   0.366   0.007   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.664  99.336
 Fm 100 304 204 8.5228e-05   0.000   0.887   0.000   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.936  99.064
 Fm 100 305 205 5.8821e-05   0.051   0.000   0.297   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.354  99.646
 Fm 100 306 206 7.4472e-04   0.000   5.135   0.000   0.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.753  94.247
 Fm 100 307 207 7.3953e-04   0.000   0.000   1.272   0.000   0.091   0.000   0.000   0.000   0.000   0.000   0.000   1.363  98.637
 Fm 100 308 208 7.2770e-04   0.000   0.000   0.000   0.598   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.600  99.400
 Fm 100 309 209 7.1697e-04   0.000   0.000   0.000   0.000   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.075  99.925
 Fm 100 310 210 7.1235e-04   0.000   0.000   0.000   0.000   0.000   0.015   0.000   0.000   0.000   0.000   0.000   0.015  99.985
 Fm 100 311 211 7.1176e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.000   0.004  99.996
 Fm 100 312 212 6.8944e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 313 213 6.7020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 314 214 6.4998e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 315 215 6.2585e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 316 216 6.0217e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 317 217 5.8101e-04   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.971
 Fm 100 318 218 5.5894e-04   0.000  16.676   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.677  83.323
 Fm 100 319 219 5.3850e-04   2.102   0.501  16.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.575  80.425
 Fm 100 320 220 5.1973e-04   0.000  16.266   0.061   5.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.976  78.024
 Fm 100 321 221 5.0171e-04   1.975   0.000  15.836   0.524   4.435   0.000   0.000   0.000   0.000   0.000   0.000  22.769  77.231
 Fm 100 322 222 4.8513e-04   0.000  11.136   0.000   6.664   0.096   2.311   0.000   0.000   0.000   0.000   0.000  20.206  79.794
 Fm 100 323 223 4.6907e-04   1.414   0.000   9.977   0.000   6.616   0.304   1.816   0.000   0.000   0.000   0.000  20.127  79.873
 Fm 100 324 224 4.5429e-04   0.000  10.908   0.000   8.201   0.000   2.532   1.133   0.817   0.000   0.000   0.000  23.590  76.410
 Fm 100 325 225 4.4006e-04   1.078   0.000  13.543   0.000   9.091   0.000   3.461   0.197   1.021   0.000   0.000  28.392  71.608
 Fm 100 326 226 4.2744e-04   0.000  16.929   0.000  11.550   0.000   4.659   0.000   1.696   0.141   0.201   0.000  35.177  64.823
 Fm 100 327 227 4.1391e-04   0.667   0.000   5.636   0.000  12.096   0.000   5.667   0.000   1.743   0.168   0.393  26.371  73.629
 Fm 100 328 228 4.0145e-04   0.000   8.819   0.000  17.364   0.000   6.705   0.000   2.998   0.000   1.024   0.053  36.963  63.037
 Fm 100 329 229 3.8578e-04   0.459   0.000   1.831   0.000   8.491   0.000  11.848   0.000   4.444   0.000   1.341  28.415  71.585
 Fm 100 330 230 3.7454e-04   0.000   3.930   0.000   6.429   0.000  19.770   0.000   5.056   0.000   2.431   0.000  37.616  62.384
 Fm 100 331 231 3.6235e-04   0.000   0.000   1.418   0.000   4.591   0.000   9.974   0.000   8.329   0.000   2.891  27.203  72.797
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 267 166 5.7640e+04  64.534   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.534  35.466
 Md 101 268 167 5.3481e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Md 101 269 168 7.7967e+00  99.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.956   0.044
 Md 101 270 169 1.9621e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 271 170 7.3199e-01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 Md 101 272 171 3.2478e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 273 172 1.5192e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 274 173 8.2102e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 275 174 4.7910e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 276 175 2.8354e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 277 176 1.6810e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 278 177 9.9877e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 279 178 6.3406e-03  99.926   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.927   0.073
 Md 101 280 179 2.3735e-03  99.998   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 281 180 1.8122e-03   5.054   1.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.927  93.073
 Md 101 282 181 2.7261e-02  99.457   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.481   0.519
 Md 101 283 182 4.4804e-02   5.045   3.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.209  91.790
 Md 101 284 183 4.3226e-02  87.559   0.690   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.249  11.751
 Md 101 285 184 6.2011e-02   0.000   7.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.931  92.069
 Md 101 286 185 1.5507e-02  34.611   0.000   0.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.873  65.127
 Md 101 287 186 6.5187e-03   8.913   4.889   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.802  85.375
 Md 101 288 187 2.8535e-03  94.344   0.346   0.282   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.972   5.028
 Md 101 289 188 1.8332e-03  28.720   6.395   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.163  64.837
 Md 101 290 189 9.8215e-04  98.731   0.210   0.448   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.389   0.611
 Md 101 291 190 1.3028e-04  98.118   1.786   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.913   0.087
 Md 101 292 191 7.1885e-04  98.661   1.225   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981   0.019
 Md 101 293 192 5.9658e-04  98.699   1.282   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.986   0.014
 Md 101 294 193 1.0096e-03  98.494   1.413   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Md 101 295 194 1.0495e-03  99.226   0.765   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 296 195 9.8510e-04  97.579   2.354   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 297 196 8.2302e-04  96.771   3.154   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Md 101 298 197 7.4283e-04  92.321   6.993   0.601   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.915   0.085
 Md 101 299 198 6.4317e-04  91.820   6.812   0.653   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.289   0.711
 Md 101 300 199 6.2068e-04  81.812  12.345   4.838   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.135   0.865
 Md 101 301 200 5.7368e-04  23.486  16.649   1.385   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.676  58.324
 Md 101 302 201 6.5686e-04  70.145   7.581   8.416   0.592   0.058   0.000   0.000   0.000   0.000   0.000   0.000  86.792  13.208
 Md 101 303 202 6.5730e-04   0.183  19.208   1.265   1.015   0.001   0.000   0.000   0.000   0.000   0.000   0.000  21.672  78.328
 Md 101 304 203 6.1049e-04  52.092   0.001   8.673   0.620   0.210   0.000   0.000   0.000   0.000   0.000   0.000  61.596  38.404
 Md 101 305 204 6.2094e-04   0.104  19.658   0.137   1.147   0.018   0.000   0.000   0.000   0.000   0.000   0.000  21.063  78.937
 Md 101 306 205 1.0467e-04  19.134   0.000   2.302   0.000   0.058   0.000   0.000   0.000   0.000   0.000   0.000  21.494  78.506
 Md 101 307 206 8.3661e-05   0.000   2.997   0.071   0.451   0.001   0.000   0.000   0.000   0.000   0.000   0.000   3.520  96.480
 Md 101 308 207 5.4996e-05   3.156   0.000   1.117   0.000   0.091   0.000   0.000   0.000   0.000   0.000   0.000   4.364  95.636
 Md 101 309 208 6.1899e-04   0.001   6.346   0.060   2.105   0.014   0.024   0.000   0.000   0.000   0.000   0.000   8.550  91.450
 Md 101 310 209 5.9097e-04   0.176   0.000   1.418   0.000   0.932   0.000   0.000   0.000   0.000   0.000   0.000   2.527  97.473
 Md 101 311 210 5.7842e-04   0.000   3.843   0.072   1.489   0.013   0.101   0.000   0.000   0.000   0.000   0.000   5.518  94.482
 Md 101 312 211 5.7565e-04   0.004   0.000   0.240   0.002   0.242   0.000   0.019   0.000   0.000   0.000   0.000   0.507  99.493
 Md 101 313 212 5.7565e-04   0.000   4.956   0.000   1.573   0.054   0.112   0.000   0.000   0.000   0.000   0.000   6.696  93.304
 Md 101 314 213 5.5825e-04   0.001   0.000   0.068   0.000   0.064   0.001   0.014   0.000   0.000   0.000   0.000   0.148  99.852
 Md 101 315 214 5.5809e-04   0.000   2.412   0.000   1.148   0.000   0.145   0.001   0.001   0.000   0.000   0.000   3.706  96.294
 Md 101 316 215 5.4655e-04   0.098   0.000   1.495   0.000   1.155   0.000   0.136   0.002   0.000   0.000   0.000   2.887  97.113
 Md 101 317 216 5.3879e-04   0.000   1.260   0.000   1.456   0.000   0.233   0.000   0.006   0.000   0.000   0.000   2.955  97.045
 Md 101 318 217 5.2419e-04   0.024   0.000   1.382   0.000   1.500   0.000   0.274   0.000   0.004   0.000   0.000   3.184  96.816
 Md 101 319 218 5.1271e-04   0.036   0.000   0.000   0.942   0.000   0.346   0.000   0.018   0.000   0.000   0.000   1.342  98.658
 Md 101 320 219 5.0058e-04   9.610   3.143   0.000   0.000   0.420   0.000   0.284   0.000   0.012   0.000   0.000  13.469  86.531
 Md 101 321 220 4.9105e-04   0.002  24.447   0.270   0.000   0.000   0.134   0.000   0.031   0.000   0.000   0.000  24.883  75.117
 Md 101 322 221 4.7940e-04   6.018   0.000  24.550   0.017   0.055   0.000   0.038   0.000   0.010   0.000   0.000  30.687  69.313
 Md 101 323 222 4.7842e-04   0.000  20.371   0.014  26.489   0.145   0.081   0.000   0.027   0.000   0.001   0.000  47.129  52.871
 Md 101 324 223 4.6412e-04   4.506   0.000  19.232   0.001  25.123   0.016   0.000   0.000   0.015   0.000   0.000  48.894  51.106
 Md 101 325 224 4.5198e-04   0.000  15.094   0.087  32.135   0.014   9.283   0.062   0.000   0.000   0.004   0.000  56.681  43.319
 Md 101 326 225 4.3865e-04   2.724   0.000  12.793   0.000  32.257   0.002   9.092   0.018   0.002   0.000   0.002  56.891  43.109
 Md 101 327 226 4.2255e-04   0.000  17.603   0.000  24.779   0.062  16.474   0.009   5.320   0.042   0.001   0.000  64.289  35.711
 Md 101 328 227 4.1294e-04   3.097   0.000   9.223   0.000  22.246   0.008  21.826   0.010   6.052   0.025   0.001  62.486  37.514
 Md 101 329 228 4.0093e-04   0.000  12.478   0.000  12.096   0.000  27.838   0.086  11.094   0.008   3.685   0.010  67.294  32.706
 Md 101 330 229 3.8837e-04   3.315   0.000   5.416   0.000   9.320   0.000  30.646   0.072  14.308   0.006   4.090  67.172  32.828
 Md 101 331 230 3.7621e-04   0.000   6.380   0.000   4.605   0.000  16.732   0.000  21.276   0.010   8.812   0.006  57.820  42.180
 Md 101 332 231 3.6543e-04   4.142   0.000   4.214   0.000   3.409   0.000  13.744   0.000  27.861   0.059  11.732  65.161  34.839
 Md 101 333 232 3.5219e-04   0.000   4.108   0.000   6.888   0.000   6.203   0.000  23.287   0.000  19.755   0.054  60.294  39.706
 Md 101 334 233 3.3160e-04  10.989   0.000   2.248   0.000   5.065   0.000   3.442   0.000  21.263   0.000  25.708  68.716  31.284
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 269 167 4.3870e+03  93.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.309   6.691
 No 102 270 168 4.0788e+01   8.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.365  91.635
 No 102 271 169 5.9025e+00  99.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.966   0.034
 No 102 272 170 1.5302e+00  98.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.132   1.868
 No 102 273 171 5.9993e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 274 172 2.2737e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 275 173 1.1538e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 276 174 6.1835e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 277 175 3.5248e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 278 176 2.0885e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 279 177 1.6752e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 280 178 1.5683e-03  96.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.910   3.090
 No 102 281 179 3.1638e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 282 180 6.5717e-02  16.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.136  83.864
 No 102 283 181 7.3513e-02  97.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.684   2.316
 No 102 284 182 9.1006e-02   0.335   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382  99.618
 No 102 285 183 1.1088e-01  10.674   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.722  89.278
 No 102 286 184 5.1983e-02   0.000   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077  99.923
 No 102 287 185 1.4817e-02   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.956
 No 102 288 186 8.1306e-03   0.000   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036  99.964
 No 102 289 187 4.5091e-03   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.270  99.730
 No 102 290 188 2.1758e-03   0.197   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.316  99.614
 No 102 291 189 1.3498e-03  99.692   0.093   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.786   0.214
 No 102 292 190 4.0631e-04  99.324   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.387   0.613
 No 102 293 191 4.2352e-04  99.726   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 No 102 294 192 8.2041e-04  99.963   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 295 193 1.0577e-03  99.764   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 296 194 1.1473e-03  99.983   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 297 195 1.0812e-03  97.892   2.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 No 102 298 196 1.0751e-03  98.726   0.602   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.334   0.666
 No 102 299 197 9.4080e-04  94.485   4.952   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.507   0.493
 No 102 300 198 8.0727e-04  24.245   3.112   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.465  72.535
 No 102 301 199 7.0157e-04  71.963   3.637   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  76.357  23.643
 No 102 302 200 6.4575e-04   0.025   4.767   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.086  94.914
 No 102 303 201 6.2509e-04  15.688   0.221   1.059   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.003  82.997
 No 102 304 202 6.8630e-04   0.000   4.269   0.001   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.289  95.711
 No 102 305 203 6.2821e-04   3.700   0.232   0.564   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.504  95.496
 No 102 306 204 5.9728e-04   0.000   4.063   0.001   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.146  95.854
 No 102 307 205 6.0198e-04   0.803   0.000   0.513   0.013   0.001   0.000   0.000   0.000   0.000   0.000   0.000   1.330  98.670
 No 102 308 206 5.6956e-04   0.000   2.998   0.000   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.121  96.879
 No 102 309 207 1.0102e-04   0.000   0.000   0.096   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.098  99.902
 No 102 310 208 8.3713e-05   0.000   0.000   0.000   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067  99.933
 No 102 311 209 4.9160e-05   0.000   0.000   0.000   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 No 102 312 210 5.3712e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 313 211 5.3103e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 314 212 5.0641e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 315 213 4.9487e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 316 214 4.9198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 317 215 4.8398e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 318 216 4.8115e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 319 217 4.4332e-04   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027  99.973
 No 102 320 218 3.6032e-04   0.001   9.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.000  90.000
 No 102 321 219 4.6670e-04   0.003   1.913   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.171  97.829
 No 102 322 220 4.7146e-04   0.000  13.246   0.883   2.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.327  83.673
 No 102 323 221 4.6736e-04  25.458   0.000  10.547   2.383   1.531   0.000   0.000   0.000   0.000   0.000   0.000  39.918  60.082
 No 102 324 222 4.6523e-04   0.000  14.138   0.000   3.263   0.092   0.651   0.000   0.000   0.000   0.000   0.000  18.143  81.857
 No 102 325 223 4.6051e-04   4.338   0.000  12.595   0.000   2.626   0.181   0.463   0.000   0.000   0.000   0.000  20.203  79.797
 No 102 326 224 4.5447e-04   0.000  12.971   0.000   4.183   0.000   1.318   0.020   0.042   0.000   0.000   0.000  18.534  81.466
 No 102 327 225 4.5068e-04  17.075   0.000  12.083   0.000   2.968   0.000   0.919   0.042   0.028   0.000   0.000  33.115  66.885
 No 102 328 226 4.4529e-04   0.000  23.004   0.000   5.802   0.000   1.583   0.000   0.224   0.005   0.002   0.000  30.621  69.379
 No 102 329 227 4.4051e-04   1.346   0.000   8.738   0.000   4.708   0.000   2.215   0.000   0.213   0.009   0.002  17.232  82.768
 No 102 330 228 4.3352e-04   0.000  17.774   0.000  15.755   0.000   3.429   0.000   0.974   0.000   0.037   0.001  37.970  62.030
 No 102 331 229 4.2585e-04   1.109   0.000   4.303   0.000  17.062   0.000   3.595   0.000   0.934   0.000   0.050  27.054  72.946
 No 102 332 230 4.1149e-04   0.000  16.746   0.000  14.152   0.000   4.630   0.000   2.382   0.000   0.448   0.000  38.358  61.642
 No 102 333 231 4.0671e-04   1.042   0.000   4.275   0.000   7.830   0.000  12.064   0.000   2.432   0.000   0.457  28.102  71.898
 No 102 334 232 4.0187e-04   0.000  14.133   0.000  12.736   0.000   6.089   0.000   5.021   0.000   1.370   0.000  39.348  60.652
 No 102 335 233 3.9716e-04   0.981   0.000   3.699   0.000   7.704   0.000  12.892   0.000   4.371   0.000   0.831  30.477  69.523
 No 102 336 234 3.9201e-04   0.000  10.986   0.000  11.328   0.000  10.991   0.000   6.380   0.000   3.590   0.000  43.274  56.726
 No 102 337 235 3.8678e-04   0.838   0.000   1.831   0.000   6.010   0.000  11.613   0.000   6.245   0.000   5.167  31.704  68.296
 No 102 338 236 3.8149e-04   0.000   4.093   0.000  14.801   0.000  12.713   0.000   8.096   0.000   5.733   0.000  45.435  54.565
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 271 168 3.3338e+02  99.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.952   0.048
 Lr 103 272 169 1.5208e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 273 170 2.9525e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 274 171 1.0512e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 275 172 3.5526e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 276 173 1.5891e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 277 174 8.5020e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 278 175 5.5595e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 279 176 3.8798e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 280 177 3.2480e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 281 178 5.1291e-03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Lr 103 282 179 4.2194e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 283 180 2.7143e-01  67.565   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.578  32.422
 Lr 103 284 181 2.3729e-01  99.971   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.026
 Lr 103 285 182 2.1198e-01   2.896   0.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.655  96.341
 Lr 103 286 183 2.0405e-01  94.767   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.892   5.108
 Lr 103 287 184 1.4990e-01   0.010   3.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.042  96.958
 Lr 103 288 185 4.2218e-02  35.061   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.061  64.930
 Lr 103 289 186 1.8005e-02   3.576   1.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.675  95.325
 Lr 103 290 187 8.6478e-03  97.256   0.198   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.494   2.506
 Lr 103 291 188 4.6502e-03  57.298   0.977   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.275  41.725
 Lr 103 292 189 8.4343e-04  99.468   0.311   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.834   0.166
 Lr 103 293 190 1.2118e-03  99.211   0.430   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.641   0.359
 Lr 103 294 191 6.7064e-04  99.730   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Lr 103 295 192 1.6561e-04  99.797   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 296 193 6.8242e-04  99.862   0.137   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 297 194 1.0799e-03  99.821   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 298 195 9.9594e-04  98.996   1.003   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 299 196 1.0234e-03  99.135   0.863   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 300 197 7.8337e-04  97.760   2.195   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Lr 103 301 198 7.3486e-04  98.456   1.502   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987   0.013
 Lr 103 302 199 7.2297e-04  92.875   6.739   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.979   0.021
 Lr 103 303 200 6.1186e-04  79.171   7.556   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.995  13.005
 Lr 103 304 201 5.3917e-04  85.127   6.921   3.226   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.297   4.703
 Lr 103 305 202 5.8014e-04   3.912  12.341   0.441   0.120   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.814  83.186
 Lr 103 306 203 5.5833e-04  64.763   0.099   4.098   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000  69.124  30.876
 Lr 103 307 204 5.2606e-04   0.120  13.215   0.093   0.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.756  86.244
 Lr 103 308 205 5.2050e-04  40.515   0.001   4.943   0.006   0.013   0.000   0.000   0.000   0.000   0.000   0.000  45.478  54.522
 Lr 103 309 206 5.1355e-04   0.068  12.750   0.105   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.589  86.411
 Lr 103 310 207 4.8426e-04  17.595   0.000   5.491   0.000   0.133   0.000   0.000   0.000   0.000   0.000   0.000  23.221  76.779
 Lr 103 311 208 4.3216e-04   0.000   6.769   0.171   0.903   0.002   0.000   0.000   0.000   0.000   0.000   0.000   7.846  92.154
 Lr 103 312 209 4.3242e-04   1.275   0.000   2.514   0.001   0.253   0.000   0.000   0.000   0.000   0.000   0.000   4.042  95.958
 Lr 103 313 210 7.4106e-05   0.000   0.743   0.000   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.980  99.020
 Lr 103 314 211 1.8632e-04   0.115   0.000   0.154   0.000   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.380  99.620
 Lr 103 315 212 1.1936e-04   0.000   1.138   0.000   0.191   0.000   0.003   0.000   0.000   0.000   0.000   0.000   1.332  98.668
 Lr 103 316 213 3.3756e-04   0.010   0.000   0.055   0.000   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.105  99.895
 Lr 103 317 214 3.7303e-04   0.000   1.997   0.000   0.490   0.000   0.014   0.000   0.000   0.000   0.000   0.000   2.501  97.499
 Lr 103 318 215 3.9929e-04   0.796   0.000   1.725   0.000   0.340   0.000   0.005   0.000   0.000   0.000   0.000   2.866  97.134
 Lr 103 319 216 3.9549e-04  11.896   1.943   0.000   0.515   0.000   0.033   0.000   0.000   0.000   0.000   0.000  14.386  85.614
 Lr 103 320 217 4.0792e-04  33.625   7.434   1.981   0.000   0.364   0.000   0.017   0.000   0.000   0.000   0.000  43.422  56.578
 Lr 103 321 218 4.2120e-04   0.020  20.614   3.353   0.755   0.000   0.074   0.000   0.000   0.000   0.000   0.000  24.816  75.184
 Lr 103 322 219 4.1447e-04  25.574   1.001  14.073   4.504   0.391   0.000   0.035   0.000   0.000   0.000   0.000  45.578  54.422
 Lr 103 323 220 4.1868e-04   0.001  21.319   0.067   7.139   0.546   0.099   0.000   0.000   0.000   0.000   0.000  29.171  70.829
 Lr 103 324 221 4.2693e-04  13.848   0.056  14.924   0.416   3.502   0.779   0.057   0.000   0.000   0.000   0.000  33.582  66.418
 Lr 103 325 222 4.3073e-04   0.000  19.731   0.003  11.090   0.015   1.792   0.037   0.002   0.000   0.000   0.000  32.669  67.331
 Lr 103 326 223 4.2780e-04   5.072   0.000  18.293   0.000   8.690   0.002   1.314   0.021   0.000   0.000   0.000  33.392  66.608
 Lr 103 327 224 4.3335e-04   0.000  16.931   0.000  18.740   0.002   3.332   0.005   0.128   0.000   0.000   0.000  39.138  60.862
 Lr 103 328 225 4.1368e-04   5.548   0.000  12.046   0.000  14.223   0.000   2.999   0.000   0.068   0.000   0.000  34.884  65.116
 Lr 103 329 226 4.1753e-04   0.000  34.120   0.000  20.811   0.000   5.762   0.001   0.822   0.000   0.003   0.000  61.520  38.480
 Lr 103 330 227 4.2222e-04   2.863   0.000  19.103   0.000  20.515   0.000   6.253   0.000   0.759   0.000   0.003  49.496  50.504
 Lr 103 331 228 4.2231e-04   0.000  23.007   0.000  24.148   0.000   9.340   0.000   3.799   0.000   0.116   0.000  60.411  39.589
 Lr 103 332 229 4.1880e-04   1.165   0.000  12.236   0.000  20.247   0.000  10.585   0.000   3.654   0.000   0.103  47.991  52.009
 Lr 103 333 230 4.1633e-04   0.000  19.545   0.000  11.771   0.000  24.086   0.000   5.540   0.000   1.537   0.000  62.479  37.521
 Lr 103 334 231 4.1357e-04   2.700   0.000   7.594   0.000  14.212   0.000  27.696   0.000   6.732   0.000   1.527  60.459  39.541
 Lr 103 335 232 4.1016e-04   0.000  13.411   0.000   9.391   0.000  21.351   0.000  12.391   0.000   4.315   0.000  60.858  39.142
 Lr 103 336 233 4.0636e-04   2.685   0.000   6.754   0.000  10.013   0.000  21.489   0.000  17.523   0.000   4.353  62.816  37.184
 Lr 103 337 234 4.0453e-04   0.000  11.252   0.000   6.993   0.000  18.970   0.000  15.248   0.000  10.036   0.000  62.500  37.500
 Lr 103 338 235 4.0167e-04   0.671   0.000   3.536   0.000   7.831   0.000  19.180   0.000  22.994   0.000  13.166  67.377  32.623
 Lr 103 339 236 3.9841e-04   0.000   7.622   0.000   5.520   0.000  14.551   0.000  20.945   0.000  11.975   0.000  60.613  39.387
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 272 168 2.0375e+03  56.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.608  43.392
 Rf 104 273 169 2.6380e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 274 170 3.8616e+00  99.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983   0.017
 Rf 104 275 171 1.3091e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 276 172 5.8031e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 278 174 2.1399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 279 175 1.2457e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 280 176 6.8764e-03  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Rf 104 281 177 1.0705e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 282 178 1.6947e+01  99.953   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.953   0.047
 Rf 104 283 179 3.5283e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 284 180 1.4970e+00  20.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.998  79.002
 Rf 104 285 181 8.4707e-01  97.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.526   2.474
 Rf 104 286 182 5.6501e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Rf 104 287 183 4.0435e-01  26.464   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.464  73.536
 Rf 104 288 184 2.3264e-01   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Rf 104 289 185 7.1065e-02   7.527   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.527  92.411
 Rf 104 290 186 3.0519e-02   0.133   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287  99.713
 Rf 104 291 187 1.5039e-02  42.224   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.231  57.769
 Rf 104 292 188 7.9061e-03   0.318   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.547  99.453
 Rf 104 293 189 4.5553e-03  99.601   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.620   0.380
 Rf 104 294 190 2.5750e-03  24.220   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.245  75.755
 Rf 104 295 191 1.3569e-03  99.959   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.978   0.022
 Rf 104 296 192 6.3184e-04  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 297 193 3.0319e-04  99.970   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 298 194 6.6453e-04  99.998   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 299 195 1.0536e-03  99.600   0.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 300 196 1.0262e-03  99.938   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.975   0.025
 Rf 104 301 197 9.7343e-04  99.016   0.984   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Rf 104 302 198 8.3240e-04  99.256   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.430   0.570
 Rf 104 303 199 7.1543e-04  96.669   2.464   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.137   0.863
 Rf 104 304 200 5.6313e-04  25.670   0.816   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.493  73.507
 Rf 104 305 201 5.2688e-04  62.439   2.483   0.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.093  34.907
 Rf 104 306 202 4.4061e-04   0.040   1.628   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.710  98.290
 Rf 104 307 203 4.6161e-04   1.645   1.059   0.461   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.166  96.834
 Rf 104 308 204 4.2207e-04   0.022   0.339   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.377  99.623
 Rf 104 309 205 3.9393e-04   0.000   0.535   0.050   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592  99.408
 Rf 104 310 206 3.8909e-04   0.000   0.034   0.021   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056  99.944
 Rf 104 311 207 3.6539e-04   0.000   0.000   0.058   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100  99.900
 Rf 104 312 208 3.0457e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 313 209 3.0799e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 314 210 3.1363e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 315 211 2.9759e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 316 212 1.5273e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 317 213 1.4029e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 318 214 2.8320e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 319 215 3.1297e-04   6.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.042  93.958
 Rf 104 320 216 3.1362e-04   1.680   8.186   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.867  90.133
 Rf 104 321 217 3.3418e-04   0.011   1.108   1.644   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.763  97.237
 Rf 104 322 218 3.3532e-04   1.799   6.615   0.632   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.962  90.038
 Rf 104 323 219 3.7252e-04   0.016   1.841   0.129   0.311   0.274   0.000   0.000   0.000   0.000   0.000   0.000   2.571  97.429
 Rf 104 324 220 3.9795e-04   0.000   7.192   0.019   1.003   0.010   0.015   0.000   0.000   0.000   0.000   0.000   8.239  91.761
 Rf 104 325 221 3.3965e-04   0.026   0.000   0.199   0.317   0.042   0.015   0.002   0.000   0.000   0.000   0.000   0.601  99.399
 Rf 104 326 222 3.5223e-04   0.000   9.498   0.000   1.217   0.028   0.033   0.000   0.000   0.000   0.000   0.000  10.776  89.224
 Rf 104 327 223 3.6865e-04   0.000   0.000   0.039   0.000   0.048   0.053   0.002   0.000   0.000   0.000   0.000   0.142  99.858
 Rf 104 328 224 3.1996e-04   0.000   7.043   0.000   1.645   0.000   0.115   0.001   0.000   0.000   0.000   0.000   8.804  91.196
 Rf 104 329 225 3.4608e-04   1.005   0.000   4.486   0.000   0.993   0.000   0.063   0.001   0.000   0.000   0.000   6.548  93.452
 Rf 104 330 226 3.7039e-04   0.000   9.610   0.000   1.421   0.000   0.364   0.000   0.003   0.000   0.000   0.000  11.398  88.602
 Rf 104 331 227 3.8443e-04   1.175   0.000   4.493   0.000   2.808   0.000   0.575   0.000   0.003   0.000   0.000   9.054  90.946
 Rf 104 332 228 3.9931e-04   0.000   6.602   0.000   3.153   0.000   1.669   0.000   0.101   0.000   0.000   0.000  11.526  88.474
 Rf 104 333 229 4.0621e-04   1.170   0.000   7.538   0.000   2.184   0.000   0.722   0.000   0.062   0.000   0.000  11.675  88.325
 Rf 104 334 230 4.1488e-04   0.000   6.729   0.000   7.480   0.000   1.330   0.000   0.588   0.000   0.006   0.000  16.133  83.867
 Rf 104 335 231 4.1972e-04   0.776   0.000   7.766   0.000   6.978   0.000   0.882   0.000   0.254   0.000   0.005  16.660  83.340
 Rf 104 336 232 4.0908e-04   0.000  10.422   0.000   8.568   0.000   2.739   0.000   1.885   0.000   0.045   0.000  23.658  76.342
 Rf 104 337 233 4.1747e-04   1.464   0.000   7.832   0.000  10.368   0.000   2.116   0.000   1.393   0.000   0.046  23.221  76.779
 Rf 104 338 234 4.2157e-04   0.000   7.042   0.000   8.500   0.000   3.406   0.000   1.254   0.000   0.580   0.000  20.781  79.219
 Rf 104 339 235 4.2008e-04   6.260   0.000   3.792   0.000  12.981   0.000   4.058   0.000   1.337   0.000   0.640  29.067  70.933
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 273 168 5.2540e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 280 175 3.0404e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 281 176 2.2141e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 282 177 1.2080e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 283 178 2.2091e+03  99.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.900   0.100
 Db 105 284 179 5.4051e+01  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Db 105 285 180 1.1845e+01  97.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.053   2.947
 Db 105 286 181 3.7822e+00  99.316   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.316   0.684
 Db 105 287 182 1.5643e+00   0.355   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355  99.645
 Db 105 288 183 8.5280e-01  94.406   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.406   5.594
 Db 105 289 184 4.0872e-01   0.004   1.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.075  98.925
 Db 105 290 185 1.3437e-01  79.221   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.236  20.764
 Db 105 291 186 5.8219e-02   0.826   1.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.143  97.857
 Db 105 292 187 2.8568e-02  92.883   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.906   7.094
 Db 105 293 188 1.5494e-02   1.432   0.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.201  97.473
 Db 105 294 189 8.8863e-03  99.010   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.200   0.800
 Db 105 295 190 5.3078e-03  99.548   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.624   0.376
 Db 105 296 191 3.1785e-03  99.957   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 297 192 1.8325e-03  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 298 193 9.7944e-04  99.986   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 299 194 5.9392e-04  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 300 195 5.7775e-04  99.913   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 301 196 6.2568e-04  99.949   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 302 197 8.1495e-04  99.581   0.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 303 198 6.1776e-04  99.617   0.380   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Db 105 304 199 6.0860e-04  98.602   1.372   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.980   0.020
 Db 105 305 200 4.6552e-04  98.936   0.716   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.654   0.346
 Db 105 306 201 4.6923e-04  97.527   2.390   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.978   0.022
 Db 105 307 202 4.1937e-04  65.008   1.803   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  66.844  33.156
 Db 105 309 204 4.2163e-04  12.549   5.546   0.227   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.326  81.674
 Db 105 310 205 4.0301e-04  83.810   0.020   2.786   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.628  13.372
 Db 105 311 206 4.0853e-04   5.181   5.999   0.213   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.478  88.522
 Db 105 312 207 3.4378e-04  45.911   0.000   2.551   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.463  51.537
 Db 105 313 208 3.3097e-04   0.002   7.523   0.042   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.905  92.095
 Db 105 314 209 3.0281e-04  23.200   0.000   2.693   0.000   0.030   0.000   0.000   0.000   0.000   0.000   0.000  25.922  74.078
 Db 105 315 210 2.8329e-04   0.183   4.444   0.098   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.069  94.931
 Db 105 316 211 2.3725e-04   4.372   0.000   1.838   0.000   0.075   0.000   0.000   0.000   0.000   0.000   0.000   6.285  93.715
 Db 105 317 212 2.2937e-04   0.000   2.311   0.000   0.431   0.001   0.000   0.000   0.000   0.000   0.000   0.000   2.743  97.257
 Db 105 318 213 2.6198e-04   1.276   0.000   0.402   0.000   0.093   0.000   0.000   0.000   0.000   0.000   0.000   1.771  98.229
 Db 105 319 214 1.3314e-05  38.899   0.362   0.000   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.323  60.677
 Db 105 320 215 1.1949e-04  61.555   2.277   0.782   0.000   0.055   0.000   0.000   0.000   0.000   0.000   0.000  64.668  35.332
 Db 105 321 216 3.4955e-06   0.216   2.655   0.199   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.144  96.856
 Db 105 322 217 1.6620e-03   8.077   4.891  30.792   3.520   0.536   0.000   0.000   0.000   0.000   0.000   0.000  47.816  52.184
 Db 105 323 218 1.5300e-03   0.005  55.820   0.670   7.213   0.278   0.013   0.000   0.000   0.000   0.000   0.000  63.999  36.001
 Db 105 324 219 1.4063e-03   4.212   0.475  30.740   2.338   2.319   0.079   0.001   0.000   0.000   0.000   0.000  40.162  59.838
 Db 105 325 220 1.2977e-03   0.000  53.144   0.036   8.509   0.059   0.200   0.000   0.000   0.000   0.000   0.000  61.948  38.052
 Db 105 326 221 1.1990e-03   2.287   0.020  27.011   0.257   3.078   0.068   0.018   0.000   0.000   0.000   0.000  32.739  67.261
 Db 105 327 222 1.1048e-03   0.000  38.637   0.003  10.307   0.006   0.452   0.000   0.000   0.000   0.000   0.000  49.405  50.595
 Db 105 328 223 1.0306e-03   1.269   0.000  26.980   0.014   4.693   0.016   0.105   0.000   0.000   0.000   0.000  33.078  66.922
 Db 105 329 224 9.5957e-04   0.000  25.693   0.000  14.831   0.000   1.313   0.000   0.000   0.000   0.000   0.000  41.837  58.163
 Db 105 330 225 2.9205e-04  28.988   0.000   9.955   0.000   3.299   0.000   0.200   0.000   0.000   0.000   0.000  42.442  57.558
 Db 105 331 226 3.3713e-04   0.702   9.708   0.000   8.732   0.000   1.572   0.000   0.014   0.000   0.000   0.000  20.728  79.272
 Db 105 332 227 3.7219e-04  13.528   0.000   8.484   0.000   8.105   0.000   1.434   0.000   0.007   0.000   0.000  31.558  68.442
 Db 105 333 228 4.0214e-04   0.000  11.074   0.010  19.524   0.000   3.266   0.000   0.301   0.000   0.000   0.000  34.174  65.826
 Db 105 334 229 4.1769e-04   8.638   0.000  11.773   0.000  18.916   0.000   3.098   0.000   0.198   0.000   0.000  42.623  57.377
 Db 105 335 230 4.3123e-04   0.000  25.817   0.029  20.848   0.002   6.579   0.000   1.600   0.000   0.018   0.000  54.894  45.106
 Db 105 336 231 4.4371e-04   4.624   0.000  12.852   0.000  21.720   0.021   7.209   0.000   1.207   0.000   0.010  47.643  52.357
 Db 105 337 232 4.5565e-04   0.000   7.814   0.000  23.370   0.000  10.229   0.000   4.160   0.000   0.237   0.000  45.810  54.190
 Db 105 338 233 4.6599e-04   3.400   0.000   8.349   0.000  24.062   0.000  10.174   0.003   3.773   0.000   0.145  49.907  50.093
 Db 105 339 234 4.7252e-04   0.000  12.193   0.000  23.548   0.000  12.912   0.000   5.296   0.011   1.672   0.000  55.633  44.367
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 279 173 2.3861e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 282 176 2.2877e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 283 177 4.5607e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 284 178 6.2820e+03  99.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.305   0.695
 Sg 106 285 179 1.5447e+03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.008
 Sg 106 286 180 1.0410e+02  20.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.008  79.992
 Sg 106 287 181 1.5924e+01  99.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.537   0.463
 Sg 106 288 182 4.9543e+00   0.590   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.692  99.092
 Sg 106 289 183 1.8823e+00  37.555   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.555  62.445
 Sg 106 290 184 7.6312e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 291 185 2.6470e-01   9.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.911  90.016
 Sg 106 292 186 1.1516e-01   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184  99.816
 Sg 106 293 187 5.7340e-02  67.155   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.155  32.845
 Sg 106 294 188 3.0954e-02   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110  99.890
 Sg 106 295 189 1.7885e-02  99.784   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.784   0.216
 Sg 106 296 190 1.0537e-02  37.246   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.246  62.754
 Sg 106 297 191 6.3169e-03  99.997   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Sg 106 298 192 3.9681e-03  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Sg 106 299 193 2.4905e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 300 194 1.3858e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 301 195 9.5731e-04  99.994   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 302 196 6.7969e-04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 303 197 5.6053e-04  99.923   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 304 198 5.8139e-04  99.970   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.026
 Sg 106 305 199 5.5518e-04  99.500   0.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.979   0.021
 Sg 106 306 200 3.4861e-04  70.634   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.689  29.311
 Sg 106 307 201 3.1744e-04  97.625   0.846   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.472   1.528
 Sg 106 308 202 2.8528e-04   2.724   0.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.150  96.850
 Sg 106 309 203 2.5293e-04  44.316   0.991   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.368  54.632
 Sg 106 310 204 2.3353e-04   0.022   0.849   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.872  99.128
 Sg 106 311 205 2.1624e-04   0.094   0.519   0.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.834  99.166
 Sg 106 312 206 1.8098e-04   0.006   0.108   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119  99.881
 Sg 106 313 207 1.6383e-04   0.002   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Sg 106 314 208 1.4131e-04   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Sg 106 315 209 1.1068e-04   0.000   0.000   0.011   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013  99.987
 Sg 106 316 210 8.4641e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 317 211 3.9018e-03   0.002   0.000   0.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137  99.766
 Sg 106 318 212 3.4838e-03   0.000   0.000   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Sg 106 319 213 3.1380e-03   9.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.801  90.199
 Sg 106 320 214 2.8112e-03   0.108   9.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.862  90.138
 Sg 106 321 215 2.5233e-03   0.186   5.414   8.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.736  86.264
 Sg 106 322 216 2.2784e-03   0.001   6.238   0.136   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.501  93.499
 Sg 106 323 217 2.0604e-03   0.084   7.418   0.193   0.661   0.055   0.000   0.000   0.000   0.000   0.000   0.000   8.410  91.590
 Sg 106 324 218 1.8831e-03   0.000   1.138   0.003   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.238  98.762
 Sg 106 325 219 1.7161e-03   0.174   0.000   0.048   0.286   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.519  99.481
 Sg 106 326 220 1.3330e-03   0.000   0.124   0.000   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172  99.828
 Sg 106 327 221 1.3600e-03   0.000   0.000   0.005   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Sg 106 328 222 1.2737e-03   0.000   0.005   0.000   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Sg 106 329 223 1.1798e-03   0.000   0.000   0.235   0.000   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.300  99.700
 Sg 106 330 224 1.0906e-03   0.000   0.176   0.000   0.034   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.211  99.789
 Sg 106 331 225 1.0177e-03   0.000   0.000   0.624   0.000   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.693  99.307
 Sg 106 332 226 9.4831e-04   0.000   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011  99.989
 Sg 106 333 227 8.8420e-04   0.000   0.000   0.001   0.000   0.000   0.000   0.006   0.000   0.000   0.000   0.000   0.007  99.993
 Sg 106 334 228 8.2517e-04   0.000   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Sg 106 335 229 6.2394e-04   0.558   0.000   0.001   0.000   0.002   0.000   0.004   0.000   0.000   0.000   0.000   0.565  99.435
 Sg 106 336 230 6.2112e-04   0.000   0.000   0.000   0.002   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.017  99.983
 Sg 106 337 231 5.3267e-04   0.492   0.000   0.000   0.000   0.005   0.000   0.052   0.000   0.000   0.000   0.000   0.549  99.451
 Sg 106 338 232 5.3915e-04   0.000   0.150   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  99.849
 Sg 106 339 233 5.5041e-04   0.446   0.000   0.002   0.000   0.149   0.000   0.000   0.000   0.003   0.000   0.000   0.600  99.400
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 284 177 1.9778e+05  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Bh 107 285 178 1.2427e+04  99.738   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.738   0.262
 Bh 107 286 179 2.5322e+03  99.823   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.823   0.177
 Bh 107 287 180 5.9773e+02  23.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.298  76.702
 Bh 107 288 181 7.1279e+01  99.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.980   0.020
 Bh 107 289 182 1.6112e+01   0.928   0.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.719  97.425
 Bh 107 290 183 4.0073e+00  88.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.996  11.004
 Bh 107 291 184 1.4928e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 292 185 6.0872e-01  45.748   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.749  54.250
 Bh 107 293 186 2.7838e-01   0.397   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.682  98.728
 Bh 107 294 187 1.3853e-01  63.365   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.369  36.631
 Bh 107 295 188 7.4527e-02   0.565   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.857  99.134
 Bh 107 296 189 4.1306e-02  99.867   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.870   0.130
 Bh 107 297 190 2.4750e-02  96.151   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.153   3.847
 Bh 107 298 191 1.5008e-02  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 299 192 9.6390e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 300 193 6.1664e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 301 194 4.1011e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 302 195 2.6946e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 303 196 1.6089e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 304 197 1.2742e-03  99.981   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 305 198 9.3027e-04  99.995   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 306 199 7.7853e-04  99.851   0.149   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Bh 107 307 200 5.8001e-04  99.937   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Bh 107 308 201 5.0185e-04  99.431   0.568   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Bh 107 309 202 4.3144e-04  99.232   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.542   0.458
 Bh 107 310 203 3.4106e-04  98.979   1.011   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Bh 107 311 204 2.6396e-04  69.502   0.965   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.469  29.531
 Bh 107 312 205 1.9129e-04  98.171   1.174   0.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.810   0.190
 Bh 107 313 206 1.5518e-04  30.271   1.864   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.199  67.801
 Bh 107 314 207 1.0419e-04  97.068   0.818   0.896   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.782   1.218
 Bh 107 315 208 5.3939e-05   5.318   1.478   0.096   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.905  93.078
 Bh 107 316 209 6.6455e-03  24.575   0.057  22.715   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000  47.464  52.536
 Bh 107 317 210 5.8519e-03   1.008  52.365   0.923   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000  54.521  45.479
 Bh 107 318 211 5.1678e-03  15.078   0.022  29.104   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000  44.206  55.794
 Bh 107 319 212 4.5845e-03  31.765  34.552   1.195   0.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.902  32.098
 Bh 107 320 213 4.0759e-03  27.987  23.948  26.386   0.003   0.019   0.000   0.000   0.000   0.000   0.000   0.000  78.342  21.658
 Bh 107 321 214 3.6194e-03   9.580  61.922   2.115   0.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.205  25.795
 Bh 107 322 215 3.2171e-03  12.795  12.421  44.246   1.367   0.080   0.000   0.000   0.000   0.000   0.000   0.000  70.909  29.091
 Bh 107 323 216 2.8712e-03   7.300  59.152   2.501   1.743   0.001   0.000   0.000   0.000   0.000   0.000   0.000  70.697  29.303
 Bh 107 324 217 2.5634e-03   9.698   0.845  44.462   1.512   0.537   0.000   0.000   0.000   0.000   0.000   0.000  57.054  42.946
 Bh 107 325 218 2.2947e-03   1.231  56.990   6.096   2.621   0.032   0.000   0.000   0.000   0.000   0.000   0.000  66.969  33.031
 Bh 107 326 219 2.0720e-03   7.596   0.001  43.365   0.113   0.866   0.000   0.000   0.000   0.000   0.000   0.000  51.942  48.058
 Bh 107 327 220 1.8850e-03   0.072  55.544   0.681   3.321   0.083   0.001   0.000   0.000   0.000   0.000   0.000  59.702  40.298
 Bh 107 328 221 1.7099e-03   4.976   0.000  41.458   0.000   1.217   0.000   0.000   0.000   0.000   0.000   0.000  47.652  52.348
 Bh 107 329 222 1.5558e-03   0.002  51.874   0.085   4.328   0.021   0.013   0.000   0.000   0.000   0.000   0.000  56.324  43.621
 Bh 107 330 223 1.4184e-03   1.606   0.000  43.040   0.000   2.399   0.000   0.000   0.000   0.000   0.000   0.000  47.046  52.935
 Bh 107 331 224 1.2967e-03   0.001  33.497   0.007   6.278   0.007   0.092   0.000   0.000   0.000   0.000   0.000  39.881  60.119
 Bh 107 332 225 1.1202e-03   4.461   0.000  31.732   0.000   3.667   0.000   0.012   0.000   0.000   0.000   0.000  39.873  60.127
 Bh 107 333 226 1.0534e-03   0.000  27.122   0.004   8.404   0.001   0.597   0.000   0.000   0.000   0.000   0.000  36.126  63.824
 Bh 107 334 227 9.8608e-04   2.209   0.000  40.960   0.000   7.831   0.000   0.338   0.000   0.000   0.000   0.000  51.339  48.633
 Bh 107 335 228 9.2166e-04   1.430  13.049   0.001  17.999   0.000   2.022   0.000   0.005   0.000   0.000   0.000  34.505  65.495
 Bh 107 336 229 8.6289e-04   0.722   0.000  24.088   0.000  17.107   0.000   1.485   0.000   0.001   0.000   0.000  43.404  56.596
 Bh 107 337 230 8.1044e-04   0.000   6.329   0.449  14.861   0.000   4.495   0.000   0.104   0.000   0.000   0.000  26.237  73.763
 Bh 107 338 231 7.6158e-04   0.652   0.000   7.887   0.219  17.050   0.000   4.145   0.000   0.046   0.000   0.000  30.000  70.000
 Bh 107 339 232 7.1769e-04   0.001   5.001   0.000   9.985   0.127   4.399   0.000   0.760   0.000   0.001   0.000  20.275  79.725
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 285 177 2.5858e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 286 178 1.1376e+04  98.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.873   1.127
 Hs 108 287 179 2.0236e+03  99.896   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.896   0.104
 Hs 108 288 180 4.6057e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 289 181 1.0875e+02   0.545   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545  99.455
 Hs 108 290 182 2.1035e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 291 183 1.7156e+00   1.689   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.691  98.290
 Hs 108 292 184 5.5266e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 293 185 1.3795e+00   4.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.520  95.480
 Hs 108 294 186 6.5019e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 295 187 3.1615e-01   0.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.982  99.018
 Hs 108 296 188 1.6512e-01   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038  99.962
 Hs 108 297 189 8.8127e-02  87.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.139  12.861
 Hs 108 298 190 5.0367e-02   0.935   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935  99.065
 Hs 108 299 191 2.9629e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Hs 108 300 192 1.8325e-02  99.771   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.771   0.229
 Hs 108 301 193 1.1821e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 302 194 8.1359e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 303 195 6.2643e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 304 196 4.1060e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 305 197 2.8026e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 306 198 2.0022e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 307 199 1.5884e-03  99.993   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 308 200 1.2497e-03  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Hs 108 309 201 9.3510e-04  99.904   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Hs 108 310 202 7.3500e-04  85.195   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.202  14.798
 Hs 108 311 203 5.6112e-04  99.751   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983   0.017
 Hs 108 312 204 4.5599e-04  15.349   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.500  84.500
 Hs 108 313 205 3.4884e-04  88.118   0.650   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.779  11.221
 Hs 108 314 206 2.5116e-04   0.190   0.699   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.888  99.112
 Hs 108 315 207 1.7010e-04  31.963   0.638   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.739  67.261
 Hs 108 316 208 7.6272e-05   0.009   0.458   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468  99.532
 Hs 108 317 209 8.7658e-03   1.797   6.123   0.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.830  91.170
 Hs 108 318 210 7.7649e-03   0.269   1.013   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.291  98.709
 Hs 108 319 211 6.8464e-03  69.320   3.103   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.488  27.512
 Hs 108 320 212 6.0289e-03   1.465  20.259   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.733  77.976
 Hs 108 321 213 5.2939e-03  39.173  25.683   2.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.472  32.528
 Hs 108 322 214 4.6760e-03   0.221  14.721   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.036  84.904
 Hs 108 323 215 4.1322e-03  16.989  16.546   5.116   0.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000  38.766  61.234
 Hs 108 324 216 3.6475e-03   0.010  12.766   0.079   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.864  87.136
 Hs 108 325 217 3.2483e-03   2.663   8.573   5.716   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.019  82.764
 Hs 108 326 218 2.8876e-03   0.002   7.821   0.002   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.885  91.733
 Hs 108 327 219 2.5614e-03   0.025   7.772   0.686   0.098   0.004   0.000   0.000   0.000   0.000   0.000   0.000   8.585  91.415
 Hs 108 328 220 2.2850e-03   0.000   1.409   0.002   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.447  98.553
 Hs 108 329 221 2.0612e-03   0.074   0.000   0.465   0.135   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.685  99.315
 Hs 108 330 222 1.8727e-03   0.000   5.272   0.000   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.343  94.657
 Hs 108 331 223 1.6969e-03   0.000   0.000   0.697   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.705  99.227
 Hs 108 332 224 1.5417e-03   0.000   2.898   0.000   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.014  96.986
 Hs 108 333 225 1.4034e-03   0.166   0.000   0.007   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.174  99.826
 Hs 108 334 226 1.2825e-03   0.000   0.795   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.796  99.204
 Hs 108 335 227 1.1748e-03   0.652   0.000   0.002   0.000   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.719  99.281
 Hs 108 336 228 1.0771e-03   0.000   0.000   0.000   0.002   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Hs 108 337 229 9.9953e-04   0.000   0.000   0.000   0.000   0.007   0.000   0.001   0.000   0.000   0.000   0.000   0.008  99.992
 Hs 108 338 230 9.3479e-04   0.000   0.000   0.000   0.000   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Hs 108 339 231 8.7247e-04   0.000   0.000   0.000   0.000   0.005   0.000   0.014   0.000   0.000   0.000   0.000   0.020  99.980
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 285 176 4.2604e+05  99.862   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.862   0.138
 Mt 109 286 177 6.3441e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 287 178 1.1470e+03   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105  99.895
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 291 182 1.1330e+04   0.000   0.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604  97.803
 Mt 109 292 183 1.1030e+02  40.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.154  59.846
 Mt 109 293 184 1.8261e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 294 185 5.3733e+00  13.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.739  86.261
 Mt 109 295 186 1.7691e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 296 187 9.0792e-01   3.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.508  96.492
 Mt 109 297 188 4.4797e-01  16.312   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.327  83.673
 Mt 109 298 189 2.3643e-01  99.812   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.813   0.187
 Mt 109 299 190 1.2916e-01  95.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.706   4.294
 Mt 109 300 191 7.4347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 301 192 4.3962e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Mt 109 302 193 2.7629e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 303 194 1.7977e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 304 195 1.1654e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 305 196 7.8209e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 306 197 5.2670e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 307 198 3.7664e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 308 199 2.7057e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 309 200 2.1740e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 310 201 1.6749e-03  99.982   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 311 202 1.2977e-03  99.993   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 312 203 9.9037e-04  99.896   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 313 204 7.9010e-04  99.761   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.907   0.093
 Mt 109 314 205 4.7801e-04  99.377   0.620   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Mt 109 315 206 4.1314e-04  91.881   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.352   7.648
 Mt 109 316 207 3.1701e-04  98.745   1.161   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981   0.019
 Mt 109 317 208 2.2069e-04  77.693   0.794   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.493  21.507
 Mt 109 318 209 1.1279e-04  98.559   1.009   0.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.905   0.095
 Mt 109 319 210 1.0085e-02  96.130   3.537   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.808   0.192
 Mt 109 320 211 8.9740e-03  80.651  19.024   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.937   0.063
 Mt 109 321 212 7.9446e-03  87.915   9.880   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.850   2.150
 Mt 109 322 213 6.9885e-03  58.783  37.316   3.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.482   0.518
 Mt 109 323 214 6.1199e-03  57.970  28.457   0.503   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.933  13.067
 Mt 109 324 215 5.3657e-03  27.494  36.864  25.670   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000  90.090   9.874
 Mt 109 325 216 4.6877e-03  26.986  49.777   0.923   0.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000  77.856  21.723
 Mt 109 326 217 4.1287e-03  18.959  23.591  27.157   0.324   0.002   0.000   0.000   0.000   0.000   0.000   0.000  70.032  29.939
 Mt 109 327 218 3.6557e-03  17.697  59.999   1.615   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.827  20.173
 Mt 109 328 219 3.2328e-03  13.468  17.553  33.746   0.502   0.046   0.000   0.000   0.000   0.000   0.000   0.000  65.315  34.685
 Mt 109 329 220 2.8614e-03   1.744  59.533   4.077   1.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000  66.455  33.545
 Mt 109 330 221 2.5330e-03   9.446   0.002  30.571   0.827   0.183   0.000   0.000   0.000   0.000   0.000   0.000  41.029  58.971
 Mt 109 331 222 2.2562e-03   0.126  57.301   0.530   1.826   0.008   0.000   0.000   0.000   0.000   0.000   0.000  59.790  40.210
 Mt 109 332 223 2.0311e-03   6.122   0.000  36.014   0.000   0.462   0.000   0.000   0.000   0.000   0.000   0.000  42.599  57.379
 Mt 109 333 224 1.8460e-03   0.007  52.759   0.079   2.923   0.006   0.000   0.000   0.000   0.000   0.000   0.000  55.775  44.225
 Mt 109 334 225 1.6744e-03   3.957   0.000  37.122   0.000   1.123   0.000   0.000   0.000   0.000   0.000   0.000  42.202  57.798
 Mt 109 335 226 1.5222e-03   0.001  40.985   0.011   4.391   0.005   0.011   0.000   0.000   0.000   0.000   0.000  45.404  54.596
 Mt 109 336 227 1.3888e-03   2.884   0.000  57.582   0.000   3.473   0.000   0.001   0.000   0.000   0.000   0.000  63.942  36.058
 Mt 109 337 228 1.2714e-03   0.000  26.066   0.001   7.046   0.001   0.191   0.000   0.000   0.000   0.000   0.000  33.305  66.695
 Mt 109 338 229 1.1659e-03   0.017   0.000  39.593   0.000   6.254   0.000   0.060   0.000   0.000   0.000   0.000  45.924  54.076
 Mt 109 339 230 1.0782e-03   0.000   6.294   0.000   8.267   0.000   1.033   0.000   0.000   0.000   0.000   0.000  15.595  84.405
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 293 183 8.6541e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 294 184 1.1208e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 295 185 2.1872e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 296 186 6.7658e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 297 187 2.6682e+00   0.149   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  99.133
 Ds 110 298 188 1.3091e+00   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Ds 110 299 189 6.1758e-01  32.522   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.522  67.478
 Ds 110 300 190 3.2282e-01   0.949   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.949  99.051
 Ds 110 301 191 1.7915e-01  99.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.929   0.071
 Ds 110 302 192 1.0129e-01  97.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.988   2.012
 Ds 110 303 193 5.9347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 307 197 1.0189e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 308 198 7.0611e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 309 199 5.0098e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 310 200 3.7300e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 311 201 2.8507e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 312 202 2.2127e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 313 203 1.6884e-03  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 314 204 1.3230e-03  99.962   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.963   0.037
 Ds 110 315 205 1.0192e-03  99.882   0.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Ds 110 316 206 8.2109e-04  83.818   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.830  16.170
 Ds 110 317 207 6.1182e-04  99.458   0.398   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.856   0.144
 Ds 110 318 208 3.8983e-04  24.024   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.127  75.873
 Ds 110 319 209 2.9595e-04  99.532   0.340   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.881   0.119
 Ds 110 320 210 1.5873e-04  81.694   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.731  18.269
 Ds 110 321 211 1.0891e-02  96.010   3.795   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.807   0.193
 Ds 110 322 212 9.9480e-03  76.667   1.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.175  21.547
 Ds 110 323 213 8.9066e-03  86.908  10.391   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.349   2.651
 Ds 110 324 214 7.8727e-03  20.422   6.961   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.385  72.615
 Ds 110 325 215 6.9095e-03  53.535  16.916   1.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.088  27.634
 Ds 110 326 216 6.0407e-03   6.492   9.099   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.602  84.398
 Ds 110 327 217 5.2675e-03  35.872  23.761   2.245   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.879  37.769
 Ds 110 328 218 4.6323e-03   0.057  11.632   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.711  88.289
 Ds 110 329 219 4.0884e-03  12.411   6.646   3.917   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.998  76.535
 Ds 110 330 220 3.6033e-03   0.004   6.373   0.001   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.381  93.154
 Ds 110 331 221 3.1825e-03   0.095   7.134   1.474   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.731  91.269
 Ds 110 332 222 2.8159e-03   0.001   6.118   0.001   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.134  93.297
 Ds 110 333 223 2.4933e-03   0.002   0.000   0.059   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.130  99.686
 Ds 110 334 224 2.2209e-03   0.000   0.056   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069  99.931
 Ds 110 335 225 1.9965e-03   0.004   0.000   0.005   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Ds 110 336 226 1.8195e-03   0.000   0.737   0.000   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763  99.237
 Ds 110 337 227 1.6507e-03   0.000   0.000   0.402   0.000   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.413  99.587
 Ds 110 338 228 1.5032e-03   0.000   0.000   0.000   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252  99.109
 Ds 110 339 229 1.3696e-03   0.000   0.000   0.000   0.000   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.026  99.974


==> B-Delayed-Fission-FRDM15-Supplement.dat <==
#
#  B-Delayed Fission branching ratio, Pxf (%), calculated by pn-RQRPA+Hauser-Feshbach
#  Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is calculated
#  as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of FRDM15[2] is used.
#  Pn is the total B-Delayed Neutron Emission branching ratio.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] P. Moller et al., Phys. Rev. C91, 024310 (2015). 
#
#     Z   A   N   T1/2 (s)     P0f     P1f     P2f     P3f     P4f     P5f     P6f     P7f     P8f     P9f    P10f      Pf      Pn
#---------------------------------------------------------------------------------------------------------------------------------
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 226 137 5.6966e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.290
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 229 140 9.9158e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 230 141 1.9414e+08   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023  99.977
 Ac  89 231 142 1.2820e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 232 143 7.5035e+03   1.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.227  98.772
 Ac  89 233 144 1.7305e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 234 145 6.1242e+02   6.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.002  93.995
 Ac  89 235 146 2.7261e+02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ac  89 236 147 1.8140e+01   1.170   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.170  98.830
 Ac  89 237 148 2.8448e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 238 149 3.7081e-01   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058  99.942
 Ac  89 239 150 4.0652e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 240 151 4.1080e-01   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.958
 Ac  89 241 152 3.8431e-01   0.000   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015  99.945
 Ac  89 242 153 3.4064e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 243 154 2.9039e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.370
 Ac  89 244 155 2.3700e-01   2.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.184  94.834
 Ac  89 245 156 1.8606e-01   0.000   1.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.263  98.737
 Ac  89 246 157 1.5075e-01   4.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.262  95.738
 Ac  89 247 158 1.1600e-01   0.000   5.768   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.768  94.229
 Ac  89 248 159 8.8670e-02   4.674   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.675  95.325
 Ac  89 249 160 6.4685e-02   0.000   4.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.376  95.624
 Ac  89 250 161 4.9084e-02   1.913   0.000   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.941  98.059
 Ac  89 251 162 3.7629e-02   0.000  10.436   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.436  89.564
 Ac  89 252 163 2.9260e-02   1.987   0.000   0.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.096  97.904
 Ac  89 253 164 2.2909e-02   0.000  14.776   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.776  85.224
 Ac  89 254 165 1.7249e-02   2.479   0.000   0.415   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.894  97.106
 Ac  89 255 166 1.4231e-02   0.000  23.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.101  76.899
 Ac  89 256 167 1.1441e-02   6.817   0.000   1.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.838  92.162
 Ac  89 257 168 9.2501e-03   0.000  39.041   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.042  60.958
 Ac  89 258 169 7.2356e-03   2.328   0.000   1.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.212  95.788
 Ac  89 259 170 5.9279e-03   0.000  23.834   0.002   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.866  76.134
 Ac  89 260 171 4.8244e-03   2.132   0.000   1.740   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.871  96.129
 Ac  89 261 172 4.0152e-03   0.000  10.970   0.000   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.003  88.997
 Ac  89 262 173 3.3183e-03   2.044   0.000   0.977   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.021  96.979
 Ac  89 263 174 2.7765e-03   0.000  10.344   0.000   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.385  89.615
 Ac  89 264 175 2.3549e-03   2.755   0.000   1.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.113  95.887
 Ac  89 265 176 1.9902e-03   0.000  10.376   0.000   0.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.505  89.495
 Ac  89 266 177 1.6592e-03   0.000   0.000   1.437   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.442  98.558
 Ac  89 267 178 1.4171e-03   0.000   0.000   0.000   0.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302  99.698
 Ac  89 268 179 1.1772e-03   0.000   0.000   0.000   0.000   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.027  99.973
 Ac  89 269 180 1.0034e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 270 181 8.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 271 182 6.7394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 273 184 1.3155e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 274 185 1.4133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 275 186 1.3671e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 276 187 1.0888e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 277 188 8.6385e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 278 189 6.9969e-04   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Ac  89 279 190 5.7006e-04   0.000   8.453   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.453  91.547
 Ac  89 280 191 4.7085e-04   0.000   0.462   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.462  99.538
 Ac  89 281 192 3.9630e-04   0.000   1.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.818  98.182
 Ac  89 282 193 3.2293e-04   0.000   0.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.921  99.079
 Ac  89 283 194 2.8730e-04   0.000   1.311   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.311  98.689
 Ac  89 284 195 2.4762e-04   0.000   1.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.000  99.000
 Ac  89 285 196 2.1474e-04   0.000   1.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.014  98.986
 Ac  89 286 197 1.8358e-04   0.000   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.111  98.889
 Ac  89 287 198 1.6104e-04   0.000   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511  99.489
 Ac  89 288 199 1.4120e-04   0.000   0.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.579  99.421
 Ac  89 289 200 1.1999e-04   0.000   0.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.344  99.656
 Ac  89 290 201 1.0203e-04   0.000   0.233   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233  99.767
 Ac  89 291 202 7.5959e-05   0.000   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065  99.935
 Ac  89 292 203 6.8909e-05   0.000   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109  99.891
 Ac  89 293 204 6.3189e-05   0.000   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045  99.955
 Ac  89 294 205 4.6769e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 295 206 4.7904e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 233 143 6.0031e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 234 144 6.3727e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 235 145 6.8486e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 236 146 2.0514e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 237 147 8.0937e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 238 148 3.8696e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 239 149 4.6289e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 240 150 6.2538e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 241 151 6.7986e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.931
 Th  90 242 152 6.8642e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 243 153 6.4773e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 244 154 5.7443e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 245 155 4.4395e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 246 156 3.7136e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 247 157 2.9749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.835
 Th  90 248 158 2.2274e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 249 159 1.6749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.064
 Th  90 250 160 1.2152e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 251 161 8.8130e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 252 162 6.5404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 253 163 4.9232e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Th  90 254 164 3.7282e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 255 165 2.8576e-02   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027  99.973
 Th  90 256 166 2.2311e-02   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014  99.986
 Th  90 257 167 1.6963e-02   0.475   0.000   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.534  99.466
 Th  90 258 168 1.3415e-02   0.000   1.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.475  98.525
 Th  90 259 169 1.0313e-02   0.095   0.000   0.170   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266  99.734
 Th  90 260 170 8.2315e-03   0.000   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099  99.901
 Th  90 261 171 6.8558e-03   0.007   0.000   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079  99.921
 Th  90 262 172 5.4963e-03   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Th  90 263 173 4.4985e-03   0.000   0.000   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059  99.941
 Th  90 264 174 3.6713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 265 175 3.0708e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 266 176 2.5258e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 267 177 2.0825e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 268 178 1.7416e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 269 179 1.4713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 270 180 1.2324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 271 181 1.0266e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 272 182 8.2794e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 273 183 6.2411e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 274 184 1.9250e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 275 185 1.5957e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 276 186 1.6421e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 277 187 1.2849e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 278 188 9.7340e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 279 189 7.4391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 280 190 5.8615e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 281 191 4.6241e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 282 192 3.7442e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 283 193 2.9295e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 284 194 2.4910e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 285 195 1.8587e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 286 196 1.3697e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Th  90 287 197 1.1970e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 288 198 1.0555e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 289 199 9.3249e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 290 200 8.2538e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 291 201 7.3545e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 292 202 6.5764e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 293 203 5.9401e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 294 204 5.4269e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 295 205 4.9949e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 296 206 4.5899e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 297 207 4.2785e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 298 208 4.0220e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 235 144 3.0111e+15   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 236 145 6.9328e+07   2.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.261  97.739
 Pa  91 237 146 8.3661e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 238 147 1.0458e+04   0.181   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181  99.819
 Pa  91 239 148 3.2738e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 240 149 1.3800e+03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Pa  91 241 150 9.8192e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 242 151 1.3812e+00   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.976
 Pa  91 243 152 1.4784e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 244 153 1.4145e+00   1.445   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.450  98.512
 Pa  91 245 154 1.2968e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.765
 Pa  91 246 155 1.1389e+00   3.677   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.677  96.323
 Pa  91 247 156 9.7349e-01   0.000   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048  99.952
 Pa  91 249 158 6.0937e-01   0.000   0.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.821  98.512
 Pa  91 250 159 4.3924e-01   9.824   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.824  90.176
 Pa  91 251 160 3.1114e-01   0.000   1.904   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.904  96.935
 Pa  91 252 161 2.1251e-01  21.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.111  78.889
 Pa  91 253 162 1.4790e-01   0.002   4.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.081  95.919
 Pa  91 254 163 9.8160e-02  21.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.376  78.624
 Pa  91 255 164 7.0642e-02   0.011  19.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.913  80.087
 Pa  91 256 165 5.1425e-02  23.039   0.154   0.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.307  76.693
 Pa  91 257 166 3.7163e-02   0.331  36.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  36.915  63.085
 Pa  91 258 167 2.8045e-02  33.089   0.120   0.464   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  33.673  66.327
 Pa  91 259 168 2.1376e-02   0.280  44.901   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.187  54.813
 Pa  91 260 169 1.0816e-02  38.317   0.272   0.732   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.321  60.679
 Pa  91 261 170 1.2317e-02   0.055  40.189   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.280  59.720
 Pa  91 262 171 9.5185e-03  20.246   0.516   1.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.909  78.091
 Pa  91 263 172 7.5857e-03   0.005  28.122   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  28.141  71.859
 Pa  91 264 173 5.9870e-03  25.145   0.001   1.612   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.758  73.242
 Pa  91 265 174 4.8625e-03   0.016  21.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.835  78.165
 Pa  91 266 175 3.9566e-03  22.442   0.093   1.530   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.065  75.935
 Pa  91 267 176 3.2303e-03   0.000  21.035   0.393   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.446  78.554
 Pa  91 268 177 2.6462e-03   5.320   0.000   1.531   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.855  93.145
 Pa  91 269 178 2.1650e-03   0.000  11.573   0.000   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.650  88.350
 Pa  91 270 179 1.7834e-03   4.692   0.000   1.170   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.862  94.138
 Pa  91 271 180 1.4579e-03   0.000   6.649   0.000   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.741  93.259
 Pa  91 272 181 1.2230e-03   0.792   0.000   0.840   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   1.634  98.366
 Pa  91 273 182 9.5415e-04   0.000   1.248   0.000   0.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.348  98.652
 Pa  91 274 183 7.1302e-04   0.000   0.000   0.000   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Pa  91 275 184 2.2728e-03   0.000   0.000   0.000   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157  99.843
 Pa  91 276 185 1.7707e-03   0.000   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Pa  91 277 186 1.8329e-03   0.000   0.000   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Pa  91 278 187 1.3982e-03   1.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.085  98.915
 Pa  91 279 188 6.5115e-04   0.000   2.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.264  97.736
 Pa  91 280 189 4.6642e-04  33.926   0.000   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.193  65.807
 Pa  91 281 190 3.6348e-04   0.000   3.505   0.060   1.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.054  94.946
 Pa  91 282 191 2.7510e-04  12.821   1.144   0.601   0.138   0.978   0.000   0.000   0.000   0.000   0.000   0.000  15.682  84.318
 Pa  91 283 192 2.2220e-04   0.000  23.572   0.036   2.402   0.081   1.087   0.000   0.000   0.000   0.000   0.000  27.177  72.823
 Pa  91 284 193 1.8037e-04  15.163   0.475   0.511   0.342   1.419   0.125   0.718   0.000   0.000   0.000   0.000  18.754  81.246
 Pa  91 285 194 1.4694e-04   0.000  45.403   0.000   1.874   0.051   1.984   0.060   0.182   0.000   0.000   0.000  49.554  50.446
 Pa  91 286 195 1.2922e-04   8.832   0.000   0.520   0.000   1.168   0.109   1.373   0.086   0.164   0.000   0.000  12.252  87.748
 Pa  91 287 196 1.1171e-04   0.000  25.142   0.000   1.367   0.088   1.732   0.112   0.619   0.006   0.038   0.000  29.105  70.895
 Pa  91 288 197 8.1203e-05  19.468   1.555   0.993   0.000   0.934   0.000   1.192   0.036   0.462   0.016   0.025  24.682  75.318
 Pa  91 289 198 8.3533e-05   0.000  49.579   0.000   1.284   0.000   1.436   0.063   0.718   0.008   0.141   0.001  53.231  46.769
 Pa  91 290 199 7.4134e-05  38.619   0.000   0.725   0.000   0.781   0.000   1.029   0.000   0.562   0.012   0.091  41.822  58.178
 Pa  91 291 200 6.6081e-05   0.005   5.696   0.000   1.519   0.054   1.068   0.000   0.646   0.010   0.141   0.002   9.141  90.859
 Pa  91 292 201 5.8583e-05   0.771   0.944   0.000   0.968   0.000   0.776   0.000   0.474   0.002   0.107   0.002   4.044  95.956
 Pa  91 293 202 5.1164e-05   0.079   2.154   0.000   1.230   0.012   0.453   0.000   0.158   0.000   0.021   0.000   4.110  95.890
 Pa  91 294 203 4.5331e-05   0.326   1.330   0.000   0.980   0.021   0.394   0.000   0.133   0.001   0.017   0.000   3.203  96.797
 Pa  91 295 204 4.1141e-05   0.094   1.894   0.000   0.744   0.005   0.144   0.000   0.030   0.000   0.003   0.000   2.915  97.085
 Pa  91 296 205 3.7635e-05   0.157   1.747   0.000   0.704   0.001   0.162   0.000   0.026   0.000   0.002   0.000   2.801  97.199
 Pa  91 297 206 3.5650e-05   0.071   1.067   0.000   0.346   0.001   0.041   0.000   0.005   0.000   0.000   0.000   1.532  98.468
 Pa  91 298 207 3.1695e-05   0.107   1.003   0.000   0.327   0.002   0.033   0.000   0.004   0.000   0.000   0.000   1.475  98.525
 Pa  91 299 208 2.9861e-05   0.024   0.733   0.000   0.122   0.000   0.009   0.000   0.001   0.000   0.000   0.000   0.889  99.111
 Pa  91 300 209 2.9743e-05   0.077   0.828   0.000   0.153   0.001   0.011   0.000   0.000   0.000   0.000   0.000   1.069  98.931
 Pa  91 301 210 3.0450e-05   0.047   0.532   0.000   0.069   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.654  99.346
 Pa  91 302 211 2.5182e-05   0.060   0.584   0.000   0.077   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.722  99.278
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 239 147 3.5405e+10   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 240 148 4.3411e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 241 149 4.8822e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.695
  U  92 242 150 3.5369e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 243 151 2.8382e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 244 152 3.7497e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 245 153 3.9517e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 246 154 3.7410e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 247 155 3.3333e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 248 156 2.8470e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 249 157 2.4112e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 250 158 1.9739e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 251 159 1.4338e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 252 160 9.5026e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 253 161 5.7757e-01   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041  99.959
  U  92 254 162 3.6524e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 255 163 2.3576e-01   6.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.195  93.805
  U  92 256 164 1.4676e-01   0.000   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103  99.897
  U  92 257 165 9.7230e-02  19.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.224  80.776
  U  92 258 166 6.8442e-02   0.145   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811  99.189
  U  92 259 167 4.9943e-02  64.290   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.444  35.556
  U  92 260 168 3.6290e-02   0.177   1.415   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.592  98.408
  U  92 261 169 2.6917e-02  59.699   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  59.970  40.030
  U  92 262 170 2.0026e-02   0.134   1.695   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.829  98.171
  U  92 263 171 1.4553e-02  39.825   0.444   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.285  59.715
  U  92 264 172 1.1094e-02   0.072   1.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.518  98.482
  U  92 265 173 8.5978e-03   8.473   0.075   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.559  91.441
  U  92 266 174 6.6376e-03   0.000   0.950   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.950  99.050
  U  92 267 175 5.2297e-03   7.571   0.000   0.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.706  92.294
  U  92 268 176 4.2022e-03   0.000   1.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.518  98.482
  U  92 269 177 3.2366e-03   0.000   0.000   0.149   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149  99.851
  U  92 270 178 2.6025e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 271 179 2.1107e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 272 180 1.6915e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 273 181 1.3397e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 274 182 1.0642e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 275 183 7.0682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 276 184 2.5747e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 277 185 1.3920e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 278 186 1.0563e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 279 187 6.5092e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 280 188 4.2840e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
  U  92 281 189 3.1468e-04   0.001   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007  99.993
  U  92 282 190 2.3937e-04   0.000   0.013   0.000   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.210  99.790
  U  92 283 191 1.8049e-04   0.000   0.000   0.001   0.000   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.035  99.965
  U  92 284 192 1.4522e-04   0.000   0.002   0.000   0.017   0.000   0.024   0.000   0.000   0.000   0.000   0.000   0.043  99.957
  U  92 285 193 1.0332e-04   0.000   0.000   0.008   0.000   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.046  99.954
  U  92 286 194 7.9237e-05   0.000   0.004   0.000   0.001   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.005  99.995
  U  92 287 195 8.0411e-05   0.018   0.000   0.000   0.000   0.024   0.000   0.006   0.000   0.000   0.000   0.000   0.048  99.952
  U  92 288 196 6.8171e-05   0.000   0.012   0.000   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090  99.910
  U  92 289 197 4.7879e-05   0.017   0.000   0.003   0.000   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.043  99.957
  U  92 290 198 2.9286e-05   0.000   0.001   0.000   0.062   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.076  99.924
  U  92 291 199 3.9257e-04   0.190   0.553   0.039   0.000   0.000   0.000   0.001   0.000   0.003   0.000   0.000   0.787  99.213
  U  92 292 200 1.0079e-04   0.000   0.691   0.035   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.743  99.257
  U  92 293 201 3.9814e-05   0.286   0.264   0.046   0.090   0.001   0.000   0.013   0.000   0.000   0.000   0.000   0.700  99.300
  U  92 294 202 7.1985e-04   0.001   3.431   0.285   0.900   0.365   0.666   0.000   0.004   0.000   0.001   0.000   5.653  94.347
  U  92 295 203 6.8980e-04   2.487   1.733   0.376   2.751   1.331   0.665   0.013   0.000   0.003   0.000   0.000   9.359  90.641
  U  92 296 204 6.5735e-04   0.473   9.505   0.266   1.362   0.400   0.154   0.137   0.042   0.000   0.002   0.000  12.343  87.657
  U  92 297 205 6.2353e-04   3.304   2.062   7.776   2.218   1.161   0.824   0.194   0.216   0.044   0.000   0.003  17.802  82.198
  U  92 298 206 5.8834e-04   0.617  17.140   0.865   4.891   0.544   1.458   0.241   0.082   0.034   0.010   0.000  25.883  74.117
  U  92 299 207 5.5290e-04   0.232  12.672   1.969   6.608   0.545   1.750   0.452   0.155   0.056   0.006   0.000  24.447  75.553
  U  92 300 208 5.1859e-04   1.299  10.432   0.801   5.164   0.567   0.462   0.099   0.019   0.009   0.001   0.000  18.853  81.147
  U  92 301 209 4.8581e-04   1.633  15.703   2.673   4.878   0.943   0.351   0.308   0.090   0.015   0.001   0.000  26.596  73.404
  U  92 302 210 4.5339e-04   1.490   7.168   1.443   3.962   0.233   0.229   0.045   0.011   0.003   0.000   0.000  14.585  85.415
  U  92 303 211 4.2242e-04   3.204  10.442   1.807   5.748   0.576   0.143   0.117   0.020   0.004   0.000   0.000  22.062  77.938
  U  92 304 212 3.8846e-04   1.515   7.818   2.081   2.400   0.252   0.062   0.020   0.004   0.001   0.000   0.000  14.152  85.848
  U  92 305 213 3.6009e-04   3.783   9.166   2.724   4.177   0.468   0.112   0.048   0.008   0.002   0.000   0.000  20.487  79.513
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 241 148 5.9394e+11   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 242 149 6.7497e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 243 150 3.3691e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 244 151 4.8151e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 245 152 3.1022e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 246 153 5.8043e+00   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  98.161
 Np  93 247 154 6.4774e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 248 155 6.0599e+00   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051  99.949
 Np  93 249 156 5.1849e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 250 157 4.2871e+00   3.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.040  96.960
 Np  93 251 158 3.5695e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 252 159 2.8661e+00  31.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.928  68.072
 Np  93 253 160 2.0246e+00   0.237   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237  99.763
 Np  93 254 161 1.2715e+00  41.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.156  58.844
 Np  93 255 162 7.4622e-01   0.857   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.104  98.687
 Np  93 256 163 4.4881e-01  81.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.065  18.935
 Np  93 257 164 2.7590e-01   0.220   4.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.298  95.702
 Np  93 258 165 1.7226e-01  98.376   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.380   1.620
 Np  93 259 166 1.1424e-01  45.113   2.935   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.048  51.952
 Np  93 260 167 7.7771e-02  97.815   0.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.706   1.294
 Np  93 261 168 5.4875e-02  27.383  12.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.587  60.413
 Np  93 262 169 3.9650e-02  96.515   0.352   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.957   3.043
 Np  93 263 170 2.8032e-02  25.091   8.552   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  33.643  66.357
 Np  93 264 171 2.0046e-02  96.336   0.308   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.868   3.132
 Np  93 265 172 1.4529e-02   4.113   9.737   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.850  86.150
 Np  93 266 173 1.0419e-02  94.722   0.066   0.342   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.129   4.871
 Np  93 267 174 7.9203e-03   0.286   7.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.931  92.069
 Np  93 268 175 6.0401e-03  91.404   0.057   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.081   7.919
 Np  93 269 176 4.7490e-03   0.141   9.241   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.385  90.615
 Np  93 270 177 3.7242e-03  35.387   0.424   0.948   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  36.759  63.241
 Np  93 271 178 2.9385e-03   0.000   4.907   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.922  95.078
 Np  93 272 179 2.3141e-03  14.868   0.000   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.546  84.454
 Np  93 273 180 1.8039e-03   0.000   3.377   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.383  96.617
 Np  93 274 181 1.3844e-03   5.718   0.000   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.214  93.786
 Np  93 275 182 9.9430e-04   0.000   2.738   0.000   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.787  97.213
 Np  93 276 183 4.2840e-04   8.113   0.000   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.365  91.635
 Np  93 277 184 2.1384e-03   0.000   5.447   0.000   0.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.626  94.374
 Np  93 278 185 3.2427e-04  28.354   0.000   1.115   0.000   0.015   0.000   0.000   0.000   0.000   0.000   0.000  29.484  70.516
 Np  93 279 186 1.5723e-04   4.204   3.833   0.000   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.222  91.778
 Np  93 280 187 2.3020e-04  60.991   6.360   2.406   0.000   0.141   0.000   0.000   0.000   0.000   0.000   0.000  69.898  30.102
 Np  93 281 188 1.1662e-04  23.739   3.600   0.307   0.791   0.000   0.007   0.000   0.000   0.000   0.000   0.000  28.442  71.558
 Np  93 282 189 1.3399e-04  84.665   1.713   2.030   0.453   0.566   0.000   0.003   0.000   0.000   0.000   0.000  89.428  10.572
 Np  93 283 190 1.4898e-03   1.701  20.042   3.460  15.171   0.779   1.141   0.000   0.000   0.000   0.000   0.000  42.294  57.706
 Np  93 284 191 1.4717e-03   5.950   6.971  14.101   4.667  12.388   0.495   0.741   0.000   0.000   0.000   0.000  45.313  54.687
 Np  93 286 193 1.4079e-03  10.065   7.396  14.371   4.963  11.677   0.903   1.736   0.044   0.030   0.000   0.000  51.186  48.814
 Np  93 287 194 1.3714e-03   1.702  17.360   5.050  15.408   0.879   2.955   0.108   0.234   0.002   0.000   0.000  43.698  56.302
 Np  93 288 195 1.3594e-03   5.531   0.004  32.023   0.101  14.157   0.061   2.498   0.010   0.140   0.000   0.000  54.524  45.476
 Np  93 289 196 1.3272e-03   0.468  14.463   5.631  21.956   1.367   3.041   0.107   0.270   0.005   0.001   0.000  47.308  52.692
 Np  93 290 197 4.4103e-05  82.178   0.002   2.967   0.010   1.324   0.007   0.164   0.000   0.006   0.000   0.000  86.658  13.342
 Np  93 291 198 1.5643e-04   0.465   6.065   0.586   3.573   0.233   0.761   0.022   0.038   0.001   0.000   0.000  11.745  88.255
 Np  93 292 199 9.9856e-05  82.991   0.001   4.490   0.012   2.923   0.015   0.505   0.001   0.019   0.000   0.000  90.957   9.043
 Np  93 293 200 6.3439e-05   4.556   2.906   0.247   2.015   0.175   0.594   0.024   0.036   0.001   0.000   0.000  10.554  89.446
 Np  93 294 201 8.5146e-04   2.329   0.001  23.627   0.024  31.105   0.108   6.875   0.026   0.435   0.001   0.002  64.534  35.466
 Np  93 295 202 7.8705e-04   1.338  12.147   2.196  23.327   2.130   8.774   0.325   1.090   0.025   0.037   0.000  51.389  48.611
 Np  93 296 203 7.3592e-04   2.243   0.734  19.256   0.016  35.938   0.094  10.206   0.047   1.032   0.004   0.023  69.592  30.408
 Np  93 297 204 6.9087e-04   2.546  10.646   1.489  24.334   1.514  10.652   0.492   2.004   0.045   0.119   0.001  53.840  46.160
 Np  93 298 205 6.5264e-04   2.440   0.835  16.763   3.796  34.311   0.094  12.547   0.046   2.050   0.007   0.080  72.968  27.032
 Np  93 299 206 6.1967e-04   1.010   9.903   2.972  21.994   2.519  10.977   0.579   3.440   0.090   0.274   0.004  53.760  46.240
 Np  93 300 207 5.9029e-04   1.958   0.536  13.277   4.342  34.502   3.511  13.992   0.061   4.305   0.013   0.258  76.756  23.244
 Np  93 301 208 5.6376e-04   0.000   6.306   1.768  23.024   4.107  10.709   1.967   5.847   0.141   0.838   0.012  54.719  45.281
 Np  93 302 209 5.4173e-04   1.493   0.000   4.714   0.655  26.180   4.070  14.627   2.123   7.571   0.123   1.006  62.561  37.439
 Np  93 303 210 5.2207e-04   0.000   2.960   0.000  12.314   3.256  19.172   1.722  10.479   0.871   2.453   0.041  53.269  46.731
 Np  93 304 211 5.0302e-04   1.229   0.000   1.159   0.000  11.518   1.688  29.174   1.948  12.483   0.988   3.091  63.278  36.722
 Np  93 305 212 4.8336e-04   1.419   0.000   3.905   0.000  20.035   1.694  15.324   1.783   6.917   0.406   1.072  52.555  47.445
 Np  93 306 213 4.6509e-04   0.435   0.000   1.656   0.171  19.603   4.124  21.318   2.889   9.373   0.645   1.620  61.833  38.167
 Np  93 307 214 4.4723e-04   0.737   0.000   5.992   0.000  21.822   2.823  15.206   1.580   5.357   0.310   0.601  54.427  45.573
 Np  93 308 215 4.2886e-04   0.364   0.000   2.893   0.000  26.605   4.231  20.762   2.168   8.160   0.440   0.983  66.606  33.394
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 245 151 6.6489e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 246 152 5.1185e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 247 153 4.0253e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 248 154 9.0185e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 249 155 9.3471e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 250 156 8.1752e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 251 157 6.7122e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 252 158 5.4210e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 253 159 4.3614e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 254 160 3.4761e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 255 161 2.4871e+00   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Pu  94 256 162 1.5782e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 257 163 9.5476e-01   6.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.218  93.782
 Pu  94 258 164 5.7441e-01   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Pu  94 259 165 3.4272e-01  59.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  59.869  40.131
 Pu  94 260 166 2.1542e-01   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081  99.919
 Pu  94 261 167 1.4023e-01  84.375   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.378  15.622
 Pu  94 262 168 9.4007e-02   0.109   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228  99.772
 Pu  94 263 169 6.4368e-02  71.965   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.034  27.966
 Pu  94 264 170 4.4864e-02   0.078   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576  99.424
 Pu  94 265 171 3.0857e-02  55.875   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.996  44.004
 Pu  94 266 172 2.1521e-02   0.071   0.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.551  99.449
 Pu  94 267 173 1.5347e-02  17.765   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.842  82.158
 Pu  94 268 174 1.1285e-02   0.043   0.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.670  99.330
 Pu  94 269 175 8.2697e-03  15.179   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.233  84.767
 Pu  94 270 176 6.1324e-03   0.000   0.806   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.806  99.194
 Pu  94 271 177 3.5334e-03   7.033   0.000   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.082  92.918
 Pu  94 272 178 2.7133e-03   0.000   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296  99.704
 Pu  94 273 179 2.0570e-03   2.401   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.406  97.594
 Pu  94 274 180 1.4853e-03   0.000   0.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.475  99.525
 Pu  94 275 181 1.0164e-03   0.000   0.000   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199  99.801
 Pu  94 276 182 4.1454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 277 183 5.1997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 278 184 4.5874e-04   0.000   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229  99.771
 Pu  94 279 185 3.2801e-03   0.006   0.000   0.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172  99.828
 Pu  94 280 186 1.5635e-04   0.033   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056  99.944
 Pu  94 281 187 2.4925e-04  63.392   0.813   0.227   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000  64.433  35.567
 Pu  94 282 188 2.2945e-04   0.218   1.461   0.107   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.804  98.196
 Pu  94 283 189 1.5890e-04  71.273   1.158   1.360   0.183   0.020   0.000   0.000   0.000   0.000   0.000   0.000  73.993  26.007
 Pu  94 284 190 1.4154e-03   0.540  11.674   2.477   0.945   0.032   0.003   0.000   0.000   0.000   0.000   0.000  15.670  84.330
 Pu  94 285 191 1.4124e-03  24.566   3.256  13.491   2.329   1.123   0.051   0.000   0.000   0.000   0.000   0.000  44.815  55.185
 Pu  94 286 192 1.4243e-03   0.308   8.504   2.442   1.387   0.165   0.053   0.000   0.000   0.000   0.000   0.000  12.858  87.142
 Pu  94 287 193 1.4050e-03   3.396   5.770  10.999   2.090   1.341   0.139   0.035   0.000   0.000   0.000   0.000  23.770  76.230
 Pu  94 288 194 1.3473e-03   0.115   5.259   1.536   0.750   0.097   0.070   0.000   0.000   0.000   0.000   0.000   7.828  92.172
 Pu  94 289 195 1.2840e-03   0.169   2.105   2.123   1.646   0.951   0.109   0.047   0.000   0.000   0.000   0.000   7.151  92.849
 Pu  94 290 196 5.1530e-04   0.001   0.592   0.112   0.318   0.084   0.017   0.000   0.000   0.000   0.000   0.000   1.125  98.875
 Pu  94 291 197 1.0687e-03   0.012   0.856   0.388   0.818   0.340   0.109   0.035   0.000   0.000   0.000   0.000   2.559  97.441
 Pu  94 292 198 1.1355e-03   0.006   0.123   0.015   0.531   0.067   0.049   0.004   0.000   0.000   0.000   0.000   0.795  99.205
 Pu  94 293 199 1.1319e-03   0.087   1.807   0.118   0.671   0.257   0.203   0.029   0.002   0.000   0.000   0.000   3.173  96.827
 Pu  94 294 200 4.4067e-04   0.003   2.105   0.081   0.078   0.009   0.019   0.006   0.000   0.000   0.000   0.000   2.301  97.699
 Pu  94 295 201 1.2626e-04   0.169   0.318   0.053   0.124   0.071   0.013   0.002   0.001   0.000   0.000   0.000   0.751  99.249
 Pu  94 296 202 7.8194e-05   0.003   0.140   0.026   0.086   0.014   0.011   0.000   0.000   0.000   0.000   0.000   0.280  99.720
 Pu  94 297 203 8.2791e-04   6.213   2.358   1.123   0.951   0.039   0.193   0.016   0.015   0.001   0.000   0.000  10.909  89.091
 Pu  94 298 204 7.5929e-04   0.113  12.811   0.171   0.842   0.252   0.110   0.019   0.002   0.000   0.000   0.000  14.319  85.681
 Pu  94 299 205 7.0547e-04  12.769   6.608  11.338   1.859   0.767   0.329   0.013   0.019   0.003   0.000   0.000  33.705  66.295
 Pu  94 300 206 6.5792e-04   0.043  20.191   0.626   3.923   0.319   0.250   0.037   0.005   0.001   0.000   0.000  25.396  74.604
 Pu  94 301 207 6.1981e-04   4.525   4.830  17.068   6.345   6.112   0.801   0.091   0.111   0.006   0.001   0.000  39.891  60.109
 Pu  94 302 208 5.8704e-04   0.001   7.449   0.707   6.644   1.012   1.747   0.115   0.034   0.008   0.000   0.000  17.718  82.282
 Pu  94 303 209 5.5964e-04   0.069   0.131   7.743   7.376   8.911   3.865   3.339   0.169   0.022   0.009   0.000  31.635  68.365
 Pu  94 304 210 5.3682e-04   0.000   3.242   0.001   3.792   0.987   4.546   0.664   0.467   0.030   0.007   0.000  13.736  86.264
 Pu  94 305 211 5.1666e-04   2.250   0.049   1.387   0.014   4.963   1.523   6.129   1.136   0.783   0.045   0.009  18.289  81.711
 Pu  94 306 212 4.9752e-04   0.000  18.088   0.101   1.347   0.009   3.683   1.041   2.475   0.357   0.153   0.007  27.262  72.738
 Pu  94 307 213 4.7189e-04   0.539   0.000   6.623   0.246   0.758   0.042   4.648   2.025   4.121   0.556   0.368  19.924  80.076
 Pu  94 308 214 4.5682e-04   0.000  13.223   0.000  13.114   0.281   0.479   0.041   4.051   1.000   1.502   0.210  33.901  66.099
 Pu  94 309 215 4.4396e-04   0.163   0.000   3.552   0.000   8.399   0.335   2.370   0.090   5.155   1.781   2.770  24.615  75.385
 Pu  94 310 216 4.3047e-04   0.000   4.696   0.000  10.997   0.000  14.132   0.381   0.712   0.106   3.121   0.964  35.107  64.893
 Pu  94 311 217 4.1840e-04   0.609   0.000   1.600   0.000   2.945   0.000  12.098   0.719   0.606   0.156   5.822  24.554  75.446
 Pu  94 312 218 4.0681e-04   4.439   0.000   5.271   0.000  10.530   0.000  11.679   0.292   1.676   0.138   3.497  37.521  62.479
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 247 152 4.5065e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 248 153 9.1905e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.970
 Am  95 249 154 8.2486e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.746
 Am  95 250 155 1.1177e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  96.735
 Am  95 251 156 1.1853e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 252 157 1.0846e+01  16.582   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.582  83.418
 Am  95 253 158 8.3574e+00   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Am  95 254 159 6.5458e+00  43.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  43.379  56.621
 Am  95 255 160 5.2575e+00   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020  99.980
 Am  95 256 161 3.9799e+00  53.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  53.479  46.521
 Am  95 257 162 2.7761e+00   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088  99.912
 Am  95 258 163 1.7628e+00  95.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.084   4.916
 Am  95 259 164 1.0812e+00   1.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.577  98.423
 Am  95 260 165 6.4646e-01  99.649   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.649   0.351
 Am  95 261 166 4.0972e-01  29.436   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.626  70.374
 Am  95 262 167 2.5585e-01  99.842   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.879   0.121
 Am  95 263 168 1.6323e-01  71.390   1.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.434  27.566
 Am  95 264 169 1.0247e-01  99.329   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.701   0.299
 Am  95 265 170 4.9121e-02  34.237   0.947   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.183  64.817
 Am  95 266 171 3.3127e-02  98.844   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.005   0.995
 Am  95 267 172 2.3629e-02   3.525   0.984   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.509  95.491
 Am  95 268 173 1.7088e-02  98.362   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.376   1.624
 Am  95 269 174 1.1902e-02   0.529   3.651   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.180  95.820
 Am  95 270 175 8.2902e-03  97.291   0.071   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.399   2.601
 Am  95 271 176 6.2014e-03   1.464   4.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.102  93.898
 Am  95 272 177 4.5863e-03  81.265   0.488   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.288  17.712
 Am  95 273 178 3.4180e-03   0.247   1.880   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.128  97.872
 Am  95 274 179 2.6033e-03  69.115   0.629   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  69.825  30.175
 Am  95 275 180 1.7651e-03   0.101   4.767   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.951  95.049
 Am  95 276 181 1.1103e-03  67.190   1.399   0.639   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  69.228  30.772
 Am  95 277 182 2.4997e-04   0.010   1.503   0.032   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.552  98.448
 Am  95 278 183 3.5403e-04  36.548   0.453   0.486   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.488  62.512
 Am  95 279 184 2.6252e-02   0.063  55.773   1.532   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.737  42.263
 Am  95 280 185 4.3123e-03  66.555   0.450   6.374   0.005   0.004   0.000   0.000   0.000   0.000   0.000   0.000  73.388  26.612
 Am  95 281 186 2.0489e-03  79.303   8.534   0.535   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.814  11.186
 Am  95 282 187 2.1621e-04  85.963   5.580   2.778   0.047   0.103   0.000   0.000   0.000   0.000   0.000   0.000  94.472   5.528
 Am  95 283 188 2.1065e-04  80.011   8.202   0.528   0.833   0.031   0.001   0.000   0.000   0.000   0.000   0.000  89.606  10.394
 Am  95 284 189 1.2872e-04  92.123   2.854   2.101   0.275   0.312   0.001   0.000   0.000   0.000   0.000   0.000  97.666   2.334
 Am  95 285 190 1.3873e-03  12.959  40.563   4.391   4.362   0.247   0.198   0.000   0.000   0.000   0.000   0.000  62.720  37.280
 Am  95 286 191 1.3954e-03  47.949  13.619  20.210   2.354   1.806   0.089   0.032   0.000   0.000   0.000   0.000  86.060  13.940
 Am  95 287 192 1.4432e-03  24.364  38.521   3.425   4.630   0.287   0.219   0.000   0.000   0.000   0.000   0.000  71.447  28.553
 Am  95 288 193 1.6136e-04  89.263   4.006   3.392   0.258   0.334   0.012   0.004   0.000   0.000   0.000   0.000  97.269   2.731
 Am  95 289 194 1.2324e-04  82.726   3.812   0.987   0.632   0.017   0.016   0.000   0.000   0.000   0.000   0.000  88.190  11.810
 Am  95 290 195 7.9542e-05  91.678   3.052   2.225   0.442   0.226   0.004   0.002   0.000   0.000   0.000   0.000  97.629   2.371
 Am  95 291 196 4.6772e-05  45.118   2.270   0.801   0.520   0.027   0.008   0.000   0.000   0.000   0.000   0.000  48.744  51.256
 Am  95 292 197 3.6504e-05  93.794   0.386   2.414   0.266   0.384   0.008   0.003   0.000   0.000   0.000   0.000  97.255   2.745
 Am  95 293 198 4.2161e-05   2.454   1.983   0.523   0.760   0.076   0.020   0.000   0.000   0.000   0.000   0.000   5.818  94.182
 Am  95 294 199 1.1393e-03   9.343   0.005  38.357   3.670   9.886   0.612   0.316   0.000   0.000   0.000   0.000  62.189  37.811
 Am  95 295 200 1.1259e-03   2.259  21.842   4.196  13.643   1.454   1.518   0.069   0.003   0.000   0.000   0.000  44.984  55.016
 Am  95 296 201 1.0952e-03   6.535   0.009  38.490   0.035  13.171   0.334   1.071   0.022   0.000   0.000   0.000  59.667  40.333
 Am  95 297 202 1.0473e-03   2.545  22.694   5.103  16.678   1.111   2.569   0.109   0.074   0.000   0.000   0.000  50.884  49.116
 Am  95 298 203 9.7702e-04   2.992   3.242  36.075   0.052  18.266   0.049   2.278   0.034   0.034   0.000   0.000  63.021  36.979
 Am  95 299 204 8.7318e-04   2.170  21.359   4.692  18.712   1.634   3.826   0.128   0.201   0.001   0.000   0.000  52.723  47.277
 Am  95 300 205 7.9715e-04   2.997   2.858  33.835   7.902  21.350   0.066   3.819   0.006   0.124   0.000   0.000  72.957  27.043
 Am  95 301 206 7.3262e-04   1.172  19.056   4.961  18.880   2.347   5.956   0.210   0.438   0.006   0.002   0.000  53.027  46.973
 Am  95 302 207 6.7660e-04   1.593   0.344  27.847   8.851  23.151   2.256   6.128   0.005   0.305   0.000   0.000  70.479  29.521
 Am  95 303 208 6.2774e-04   0.160  16.247   2.635  21.356   2.037   8.096   0.565   1.036   0.018   0.022   0.000  52.171  47.829
 Am  95 304 209 5.8883e-04   2.553   0.000  25.777   1.119  31.792   2.503   9.590   0.608   1.148   0.002   0.014  75.107  24.893
 Am  95 305 210 5.5602e-04   0.000  23.380   0.222  32.180   1.283  11.043   1.413   2.764   0.137   0.144   0.000  72.567  27.433
 Am  95 306 211 5.2952e-04   2.092   0.001  18.781   0.095  33.277   1.262  12.003   1.595   2.935   0.147   0.124  72.314  27.686
 Am  95 307 212 5.0693e-04   0.000  16.292   0.110  25.133   0.605  15.586   0.705   6.334   0.553   0.682   0.023  66.024  33.976
 Am  95 308 213 4.8610e-04   1.739   0.000   5.075   0.050  25.677   0.293  20.172   0.348   8.029   0.742   0.885  63.009  36.991
 Am  95 309 214 4.6216e-04   0.000   7.285   0.000  17.044   0.267  25.433   0.559  10.476   0.627   3.344   0.222  65.257  34.743
 Am  95 310 215 4.4675e-04   1.748   0.000   1.431   0.000  14.597   0.123  28.546   0.483  12.824   0.674   4.454  64.881  35.119
 Am  95 311 216 4.3183e-04   0.000   5.389   0.000  10.191   0.000  19.638   0.484  18.946   0.273   9.268   0.331  64.520  35.480
 Am  95 312 217 4.2041e-04   1.775   0.000   1.133   0.000   6.065   0.000  18.281   0.320  25.862   0.228  11.348  65.012  34.988
 Am  95 313 218 4.0920e-04   0.000   5.346   0.000   7.336   0.000  12.565   0.000  23.926   0.447  14.849   0.289  64.756  35.244
 Am  95 314 219 3.9938e-04   1.827   0.000   1.040   0.000   3.196   0.000  11.165   0.000  29.893   0.000  21.523  68.643  31.357
 Am  95 315 220 3.9059e-04   0.000   4.776   0.000   6.418   0.000   8.930   0.000  21.180   0.000  24.281   0.380  65.963  34.037
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 249 153 2.5314e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 250 154 1.6575e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 251 155 1.4739e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 253 157 4.5934e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 255 159 3.2149e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 256 160 6.6177e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 257 161 5.5032e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 258 162 3.9368e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 259 163 1.9152e+00   6.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.999  93.001
 Cm  96 260 164 1.0961e+00   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Cm  96 261 165 6.7729e-01  29.809   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.809  70.191
 Cm  96 262 166 4.2320e-01   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203  99.797
 Cm  96 263 167 2.6975e-01  86.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.294  13.706
 Cm  96 264 168 1.7056e-01   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153  99.847
 Cm  96 265 169 9.7186e-02  88.533   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.533  11.467
 Cm  96 266 170 6.2477e-02   0.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.238  99.762
 Cm  96 267 171 4.1394e-02  86.632   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.633  13.367
 Cm  96 268 172 2.9248e-02   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048  99.952
 Cm  96 269 173 2.0835e-02  44.387   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  44.391  55.609
 Cm  96 270 174 1.4562e-02   0.032   0.176   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208  99.792
 Cm  96 271 175 1.0322e-02  29.011   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.024  70.976
 Cm  96 272 176 7.4157e-03   0.035   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.390  99.610
 Cm  96 273 177 5.3059e-03  10.529   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.590  89.410
 Cm  96 274 178 3.8901e-03   0.220   0.552   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772  99.228
 Cm  96 275 179 2.8745e-03   4.989   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.025  94.975
 Cm  96 276 180 1.9305e-03   0.000   0.615   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.615  99.385
 Cm  96 277 181 1.2216e-03   0.089   0.000   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157  99.843
 Cm  96 278 182 5.0113e-03   0.004   0.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397  99.603
 Cm  96 279 183 3.4575e-04   0.120   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123  99.877
 Cm  96 280 184 3.8528e-02   0.033   9.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.733  90.267
 Cm  96 281 185 3.8433e-03  24.491   0.030   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.529  75.471
 Cm  96 282 186 6.5539e-05  10.490   0.551   0.020   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.062  88.938
 Cm  96 283 187 1.7177e-04  96.130   1.553   0.613   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.300   1.700
 Cm  96 284 188 1.1999e-04  97.313   1.174   0.111   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.619   1.381
 Cm  96 285 189 1.3752e-03  80.852  11.746   4.738   0.428   0.065   0.000   0.000   0.000   0.000   0.000   0.000  97.830   2.170
 Cm  96 286 190 1.5408e-03  79.842  10.622   1.393   0.388   0.005   0.000   0.000   0.000   0.000   0.000   0.000  92.249   7.751
 Cm  96 287 191 1.5724e-03  75.249  15.627   6.038   0.829   0.177   0.000   0.000   0.000   0.000   0.000   0.000  97.920   2.080
 Cm  96 288 192 1.5672e-03  32.426  15.141   1.513   0.381   0.006   0.000   0.000   0.000   0.000   0.000   0.000  49.467  50.533
 Cm  96 289 193 1.5052e-03  66.622  18.897   7.627   0.879   0.163   0.000   0.000   0.000   0.000   0.000   0.000  94.189   5.811
 Cm  96 290 194 1.7169e-04   5.114   2.821   0.362   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.000   8.391  91.609
 Cm  96 291 195 1.7552e-04  81.399   2.512   1.822   0.220   0.039   0.000   0.000   0.000   0.000   0.000   0.000  85.993  14.007
 Cm  96 292 196 1.3766e-04   0.231   2.113   0.407   0.118   0.005   0.000   0.000   0.000   0.000   0.000   0.000   2.873  97.127
 Cm  96 293 197 8.0189e-04  12.575   9.781   6.931   1.268   0.424   0.007   0.000   0.000   0.000   0.000   0.000  30.985  69.015
 Cm  96 294 198 6.2593e-05   0.003   0.499   0.190   0.098   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.796  99.204
 Cm  96 295 199 8.3550e-04   0.436   2.685   5.442   1.608   0.767   0.048   0.000   0.000   0.000   0.000   0.000  10.987  89.013
 Cm  96 296 200 8.3638e-04   0.000   2.920   0.155   0.537   0.222   0.022   0.000   0.000   0.000   0.000   0.000   3.856  96.144
 Cm  96 297 201 8.3721e-04  10.030   0.417   0.706   0.501   0.480   0.103   0.009   0.000   0.000   0.000   0.000  12.246  87.754
 Cm  96 298 202 8.8150e-04   0.001  21.770   0.003   0.506   0.040   0.032   0.000   0.000   0.000   0.000   0.000  22.352  77.648
 Cm  96 299 203 9.4187e-04   4.995   0.451  10.358   0.285   0.372   0.067   0.043   0.000   0.000   0.000   0.000  16.571  83.429
 Cm  96 300 204 9.8053e-04   0.000  24.366   0.002   5.953   0.006   0.026   0.003   0.000   0.000   0.000   0.000  30.357  69.643
 Cm  96 301 205 9.3950e-04   0.961   0.433  11.536   0.279   2.287   0.062   0.014   0.003   0.000   0.000   0.000  15.575  84.425
 Cm  96 302 206 4.2703e-05   0.000   1.524   0.000   0.537   0.001   0.037   0.000   0.000   0.000   0.000   0.000   2.099  97.901
 Cm  96 303 207 7.7381e-04   0.775   0.370   9.107   0.266   2.341   0.082   0.321   0.004   0.000   0.000   0.000  13.266  86.734
 Cm  96 304 208 6.6940e-04   0.000  15.574   0.002   5.306   0.009   1.047   0.002   0.039   0.000   0.000   0.000  21.979  78.021
 Cm  96 305 209 6.2064e-04   0.915   0.000   6.716   0.339   2.107   0.128   0.504   0.010   0.017   0.000   0.000  10.735  89.265
 Cm  96 306 210 5.7983e-04   0.000  14.773   0.000   4.518   0.013   1.350   0.004   0.086   0.000   0.000   0.000  20.744  79.256
 Cm  96 307 211 5.4423e-04   1.025   0.000   5.662   0.149   2.428   0.208   0.807   0.024   0.050   0.000   0.000  10.354  89.646
 Cm  96 308 212 5.1554e-04   0.000  13.535   0.000   5.291   0.006   2.261   0.012   0.232   0.001   0.004   0.000  21.342  78.658
 Cm  96 309 213 4.8883e-04   1.525   0.000  13.343   0.000   7.215   0.000   2.544   0.032   0.350   0.002   0.007  25.018  74.982
 Cm  96 310 214 4.6899e-04   0.000  17.522   0.000   9.084   0.000   3.892   0.000   1.029   0.005   0.049   0.000  31.581  68.419
 Cm  96 311 215 4.5060e-04   0.757   0.000   8.869   0.000  15.830   0.000   3.497   0.025   1.113   0.015   0.068  30.173  69.827
 Cm  96 312 216 4.3454e-04   0.000  14.587   0.000  10.036   0.000   3.619   0.000   2.090   0.000   0.304   0.002  30.638  69.362
 Cm  96 313 217 4.2058e-04   1.044   0.000  10.650   0.000   7.078   0.000   7.732   0.000   1.952   0.000   0.390  28.846  71.154
 Cm  96 314 218 4.0928e-04   0.000  14.416   0.000  12.477   0.000   3.607   0.000   3.914   0.000   0.869   0.003  35.286  64.714
 Cm  96 315 219 3.9813e-04   0.553   0.000   8.892   0.021   8.110   0.000   7.161   0.000   2.569   0.000   1.239  28.546  71.454
 Cm  96 316 220 3.8856e-04   0.000  17.636   0.000  11.063   0.022   4.009   0.000   2.653   0.000   2.855   0.000  38.238  61.762
 Cm  96 317 221 3.8020e-04   0.827   0.000   6.691   0.000  11.668   0.000   8.962   0.000   4.383   0.000   2.175  34.705  65.295
 Cm  96 318 222 3.7246e-04   0.000  14.732   0.000   9.735   0.000  10.264   0.000   4.914   0.000   3.497   0.000  43.142  56.858
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 251 154 3.4329e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 252 155 9.0265e+06   1.629   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.629  97.592
 Bk  97 253 156 5.3279e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 254 157 1.0115e+05  31.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.450  68.550
 Bk  97 255 158 5.8503e+04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Bk  97 256 159 1.8687e+04  51.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  51.849  48.151
 Bk  97 257 160 7.8596e+03   0.484   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484  99.516
 Bk  97 258 161 5.3274e-01  48.822   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.822  51.178
 Bk  97 259 162 1.3310e+00   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Bk  97 260 163 8.3410e-01  98.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.486   1.514
 Bk  97 261 164 3.8963e-01   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048  99.952
 Bk  97 262 165 4.6515e+00  98.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.792   1.208
 Bk  97 263 166 1.6903e+00  18.460   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.460  81.540
 Bk  97 264 167 7.7711e-01  99.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.656   0.344
 Bk  97 265 168 3.9837e-01  63.369   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.373  36.627
 Bk  97 266 169 2.1580e-01  99.994   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Bk  97 267 170 1.2466e-01  91.267   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.275   8.725
 Bk  97 268 171 3.0230e-02  99.984   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.008
 Bk  97 269 172 3.2277e-02  56.183   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.187  43.813
 Bk  97 270 173 2.4710e-02  99.826   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.843   0.157
 Bk  97 271 174 1.8152e-02   2.675   0.603   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.279  96.721
 Bk  97 272 175 1.2702e-02  99.256   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.263   0.737
 Bk  97 273 176 8.9580e-03   7.340   0.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.274  91.726
 Bk  97 274 177 6.2499e-03  94.290   0.667   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.008   4.992
 Bk  97 275 178 4.5284e-03   1.093   4.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.412  94.588
 Bk  97 276 179 3.1298e-03  99.011   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.024   0.976
 Bk  97 277 180 1.9642e-03   2.853   3.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.371  93.629
 Bk  97 278 181 1.0015e-03  96.394   0.440   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.189   2.811
 Bk  97 279 182 1.2425e-03   2.810   3.155   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.013  93.987
 Bk  97 280 183 2.2229e-03  91.567   1.237   0.883   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.687   6.313
 Bk  97 281 184 5.1866e-02   2.643  64.585   0.645   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.875  32.125
 Bk  97 282 185 3.8040e-03  89.489   0.992   2.890   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.391   6.609
 Bk  97 283 186 1.7484e-03  92.356   4.912   0.201   0.137   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.607   2.393
 Bk  97 284 187 1.2576e-04  96.952   0.884   1.097   0.075   0.009   0.000   0.000   0.000   0.000   0.000   0.000  99.017   0.983
 Bk  97 285 188 1.1164e-03  94.636   3.713   0.424   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.321   0.679
 Bk  97 286 189 9.0513e-05  97.302   1.903   0.526   0.069   0.081   0.000   0.000   0.000   0.000   0.000   0.000  99.881   0.119
 Bk  97 287 190 1.1755e-04  98.673   0.953   0.330   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.985   0.015
 Bk  97 288 191 8.6427e-04  90.355   8.504   0.890   0.169   0.001   0.000   0.000   0.000   0.000   0.000   0.000  99.921   0.079
 Bk  97 289 192 9.4242e-04  89.560   8.135   1.097   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.845   1.155
 Bk  97 290 193 5.1842e-04  88.707   8.745   1.804   0.230   0.001   0.000   0.000   0.000   0.000   0.000   0.000  99.486   0.514
 Bk  97 291 194 8.4401e-04  77.485  12.834   1.956   0.296   0.001   0.000   0.000   0.000   0.000   0.000   0.000  92.573   7.427
 Bk  97 292 195 8.6216e-04  73.275  15.428   5.851   0.817   0.049   0.000   0.000   0.000   0.000   0.000   0.000  95.420   4.580
 Bk  97 293 196 8.3437e-04  58.309  22.894   3.517   0.871   0.030   0.000   0.000   0.000   0.000   0.000   0.000  85.621  14.379
 Bk  97 294 197 7.9419e-04  47.360  10.998  21.565   1.462   0.726   0.001   0.000   0.000   0.000   0.000   0.000  82.111  17.889
 Bk  97 295 198 7.4891e-04  30.654  20.419   4.811   2.698   0.129   0.008   0.000   0.000   0.000   0.000   0.000  58.720  41.280
 Bk  97 296 199 8.9323e-05  29.668   2.648   3.572   0.591   0.341   0.006   0.000   0.000   0.000   0.000   0.000  36.826  63.174
 Bk  97 297 200 4.0383e-05  30.444   2.845   0.595   0.621   0.029   0.007   0.000   0.000   0.000   0.000   0.000  34.542  65.458
 Bk  97 298 201 8.1869e-04  36.900   7.206  27.383   3.610   3.238   0.217   0.034   0.000   0.000   0.000   0.000  78.588  21.412
 Bk  97 299 202 8.1927e-04   3.387  26.370   4.383   8.018   0.705   0.368   0.002   0.000   0.000   0.000   0.000  43.232  56.768
 Bk  97 300 203 8.4467e-04  24.002   1.225  32.518   4.889   5.597   0.502   0.146   0.000   0.000   0.000   0.000  68.880  31.120
 Bk  97 301 204 8.8775e-04   0.035  30.396   2.622  14.316   0.956   1.030   0.027   0.000   0.000   0.000   0.000  49.382  50.618
 Bk  97 302 205 9.4117e-04   8.765   0.003  36.930   1.850   9.310   0.660   0.464   0.005   0.000   0.000   0.000  57.987  42.013
 Bk  97 303 206 9.3118e-04   0.003  36.328   1.061  19.131   0.428   2.350   0.074   0.026   0.000   0.000   0.000  59.400  40.600
 Bk  97 304 207 8.7897e-04   2.267   0.000  35.985   0.013  12.063   0.307   1.378   0.034   0.004   0.000   0.000  52.052  47.948
 Bk  97 305 208 5.0022e-04   0.003  23.692   0.663  16.121   0.216   2.470   0.038   0.089   0.000   0.000   0.000  43.294  56.706
 Bk  97 306 209 7.2387e-04   1.706   0.000  31.215   0.006  15.449   0.013   2.616   0.018   0.057   0.000   0.000  51.081  48.919
 Bk  97 307 210 6.6932e-04   0.001  33.273   0.450  28.343   0.236   6.385   0.097   0.365   0.002   0.000   0.000  69.153  30.847
 Bk  97 308 211 6.2345e-04   1.464   0.000  27.380   0.003  21.164   0.007   5.273   0.005   0.219   0.000   0.000  55.515  44.485
 Bk  97 309 212 5.8062e-04   0.000  28.038   0.200  29.900   0.299   8.375   0.117   1.277   0.009   0.015   0.000  68.229  31.771
 Bk  97 310 213 5.4997e-04   1.133   0.000  19.383   0.004  24.835   0.013   7.759   0.010   1.094   0.001   0.009  54.242  45.758
 Bk  97 311 214 5.1990e-04   0.000  22.944   0.114  27.551   0.632  10.119   0.294   3.192   0.037   0.161   0.000  65.046  34.954
 Bk  97 312 215 4.9593e-04   1.846   0.000   8.763   0.035  27.485   0.048  12.734   0.049   3.852   0.011   0.160  54.984  45.016
 Bk  97 313 216 4.7276e-04   0.000  14.965   0.000  22.507   0.211  16.763   0.205   6.658   0.119   0.948   0.006  62.382  37.618
 Bk  97 314 217 4.5333e-04   2.252   0.000   5.423   0.000  23.398   0.155  20.422   0.210   6.935   0.082   1.049  59.929  40.071
 Bk  97 315 218 4.2757e-04   0.000  15.353   0.000  21.349   0.000  19.184   0.175   8.502   0.241   3.066   0.028  67.900  32.100
 Bk  97 316 219 4.1554e-04   2.081   0.000   6.737   0.000  22.320   0.000  23.854   0.085   9.791   0.138   3.339  68.345  31.655
 Bk  97 317 220 4.0361e-04   0.000  11.447   0.000  20.535   0.000  20.630   0.000  10.267   0.069   5.727   0.082  68.757  31.243
 Bk  97 318 221 3.9345e-04   2.029   0.000   3.671   0.000  21.220   0.000  26.151   0.000  11.827   0.083   6.711  71.692  28.308
 Bk  97 319 222 3.8430e-04   0.000   7.059   0.000  19.350   0.000  26.093   0.000  12.369   0.000   7.035   0.072  71.977  28.023
 Bk  97 320 223 3.7587e-04   1.819   0.000   1.745   0.000  14.756   0.000  27.570   0.000  20.202   0.000   9.244  75.336  24.664
 Bk  97 321 224 3.6913e-04   0.000   4.116   0.000  10.014   0.000  25.523   0.000  21.861   0.000  10.416   0.000  71.931  28.069
 Cf  98 253 155 1.3813e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 259 161 5.7121e+03   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 261 163 3.6162e+02   2.420   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.420  97.580
 Cf  98 262 164 2.5921e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 263 165 3.8176e+01  18.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.287  81.713
 Cf  98 264 166 6.7179e+00   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092  99.908
 Cf  98 265 167 2.3384e+00  57.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.777  42.223
 Cf  98 266 168 9.4590e-01   0.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422  99.578
 Cf  98 267 169 4.4031e-01  92.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.147   7.853
 Cf  98 268 170 2.2810e-01   1.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.019  98.981
 Cf  98 269 171 1.2561e-01  94.903   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.903   5.097
 Cf  98 270 172 7.3131e-02   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067  99.933
 Cf  98 271 173 4.6058e-02  74.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.565  25.435
 Cf  98 272 174 2.9688e-02   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.976
 Cf  98 273 175 1.1981e-02  65.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.517  34.483
 Cf  98 274 176 1.0963e-02   0.050   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052  99.948
 Cf  98 275 177 7.5657e-03  71.850   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  71.868  28.132
 Cf  98 276 178 5.3410e-03   0.311   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.311  99.689
 Cf  98 277 179 3.6369e-03  18.372   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.465  81.535
 Cf  98 278 180 2.1992e-03   0.196   0.460   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656  99.344
 Cf  98 279 181 1.0454e-03   6.318   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.527  93.473
 Cf  98 280 182 2.2223e-04   0.161   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278  99.722
 Cf  98 281 183 1.3431e-02  29.449   0.362   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.829  70.171
 Cf  98 282 184 6.2566e-02   1.132  10.288   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.432  88.568
 Cf  98 283 185 7.3627e-03  78.121   0.838   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.028  20.972
 Cf  98 284 186 3.3311e-03  55.639   2.654   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.305  41.695
 Cf  98 285 187 1.5979e-03  96.456   2.133   0.834   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.423   0.577
 Cf  98 286 188 1.0444e-03  99.234   0.523   0.152   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.912   0.088
 Cf  98 287 189 1.0286e-04  98.707   1.088   0.172   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987   0.013
 Cf  98 288 190 7.0947e-05  99.608   0.321   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Cf  98 289 191 8.8365e-04  94.712   5.102   0.178   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Cf  98 290 192 9.8797e-04  97.687   1.798   0.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.872   0.128
 Cf  98 291 193 8.3673e-04  90.061   9.106   0.673   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.913   0.087
 Cf  98 292 194 9.5640e-04  82.371   4.938   0.729   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.044  11.956
 Cf  98 293 195 9.1199e-04  83.535  12.896   2.180   0.307   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.917   1.083
 Cf  98 294 196 8.6665e-04  25.435   8.504   1.044   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.082  64.918
 Cf  98 295 197 8.2168e-04  73.899  10.569   4.028   0.593   0.028   0.000   0.000   0.000   0.000   0.000   0.000  89.116  10.884
 Cf  98 296 198 7.8605e-04   3.187   9.388   1.191   0.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.108  85.892
 Cf  98 297 199 8.3376e-04  47.904   1.898   5.107   0.706   0.128   0.000   0.000   0.000   0.000   0.000   0.000  55.742  44.258
 Cf  98 298 200 1.1770e-04   0.025   2.793   0.030   0.076   0.002   0.000   0.000   0.000   0.000   0.000   0.000   2.926  97.074
 Cf  98 299 201 9.5955e-05  24.320   0.062   1.313   0.053   0.034   0.000   0.000   0.000   0.000   0.000   0.000  25.782  74.218
 Cf  98 300 202 5.3385e-05   0.000   1.522   0.001   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.668  98.332
 Cf  98 301 203 7.8309e-04   4.896   0.411   5.391   0.290   0.528   0.008   0.000   0.000   0.000   0.000   0.000  11.523  88.477
 Cf  98 302 204 7.8404e-04   0.000  13.935   0.003   1.654   0.003   0.018   0.000   0.000   0.000   0.000   0.000  15.612  84.388
 Cf  98 303 205 7.8176e-04   2.943   0.412   4.750   0.150   0.492   0.013   0.002   0.000   0.000   0.000   0.000   8.762  91.238
 Cf  98 304 206 1.0605e-03   0.000  20.362   0.004   2.868   0.003   0.099   0.000   0.000   0.000   0.000   0.000  23.336  76.664
 Cf  98 305 207 8.4199e-04   0.639   0.393   9.020   0.207   0.945   0.016   0.020   0.000   0.000   0.000   0.000  11.240  88.760
 Cf  98 306 208 7.3132e-04   0.000  14.625   0.002   3.352   0.004   0.168   0.000   0.000   0.000   0.000   0.000  18.152  81.848
 Cf  98 307 209 6.5923e-04   0.537   0.000   6.363   0.000   1.043   0.034   0.052   0.000   0.000   0.000   0.000   8.031  91.969
 Cf  98 308 210 7.4148e-04   0.000  15.627   0.000   4.173   0.005   0.432   0.001   0.001   0.000   0.000   0.000  20.239  79.761
 Cf  98 309 211 6.8101e-04   0.674   0.000   7.528   0.000   1.874   0.056   0.195   0.002   0.000   0.000   0.000  10.331  89.669
 Cf  98 310 212 6.3214e-04   0.000  14.211   0.000   4.035   0.000   0.935   0.002   0.019   0.000   0.000   0.000  19.202  80.798
 Cf  98 311 213 5.9249e-04   0.268   0.000   5.461   0.000   2.035   0.000   0.506   0.006   0.011   0.000   0.000   8.286  91.714
 Cf  98 312 214 5.5929e-04   0.000  12.804   0.000   4.647   0.000   1.454   0.000   0.090   0.000   0.000   0.000  18.995  81.005
 Cf  98 313 215 5.2917e-04   1.123   0.000  13.298   0.000   5.960   0.000   1.054   0.000   0.081   0.000   0.000  21.516  78.484
 Cf  98 314 216 5.0617e-04   0.000  10.754   0.000   7.788   0.000   2.026   0.000   0.308   0.000   0.005   0.000  20.880  79.120
 Cf  98 315 217 4.8365e-04   1.279   0.227  12.176   0.000   6.840   0.000   1.941   0.000   0.354   0.000   0.005  22.823  77.177
 Cf  98 316 218 4.6394e-04   0.000  11.328   0.038   5.419   0.000   2.972   0.000   0.983   0.000   0.032   0.000  20.773  79.227
 Cf  98 317 219 4.4744e-04   1.226   0.029  11.382   0.190   6.788   0.000   3.201   0.000   1.054   0.000   0.036  23.906  76.094
 Cf  98 318 220 4.3344e-04   0.000  11.466   0.044   5.728   0.083   3.054   0.000   1.427   0.000   0.152   0.000  21.954  78.046
 Cf  98 319 221 4.1990e-04   1.441   0.019  12.402   0.147  10.515   0.114   3.255   0.000   1.262   0.000   0.164  29.320  70.680
 Cf  98 320 222 4.0785e-04   0.000   9.953   0.024   9.337   0.128   3.270   0.122   1.374   0.000   0.549   0.000  24.756  75.244
 Cf  98 321 223 4.6777e-05   4.475   0.000   2.635   0.023   1.743   0.025   0.693   0.013   0.246   0.000   0.063   9.915  90.085
 Cf  98 322 224 5.9960e-05   0.000  40.758   0.000   2.699   0.021   0.896   0.022   0.454   0.012   0.161   0.000  45.022  54.978
 Cf  98 323 225 6.4315e-05  27.019   0.000   2.270   0.006   2.383   0.074   1.500   0.066   0.448   0.026   0.256  34.049  65.951
 Cf  98 324 226 6.1581e-05   0.000  37.266   0.000  18.011   0.006   1.592   0.045   0.785   0.030   0.397   0.014  58.147  41.853
 Cf  98 325 227 4.9277e-05   0.000   0.000  22.603   0.000  29.603   0.016   2.132   0.045   1.043   0.053   0.316  55.809  44.191
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 264 165 2.6983e+04  96.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.590   3.410
 Es  99 265 166 6.0460e+01   1.243   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.243  98.757
 Es  99 266 167 9.6161e+00  99.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.826   0.174
 Es  99 267 168 2.8161e+00  62.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.303  37.697
 Es  99 268 169 1.0240e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Es  99 269 170 4.4433e-01  92.787   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.787   7.213
 Es  99 270 171 1.4296e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Es  99 271 172 7.9146e-02  70.899   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.899  29.101
 Es  99 272 173 4.8367e-02  99.959   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.959   0.041
 Es  99 273 174 2.9813e-02   5.545   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.562  94.438
 Es  99 274 175 1.8782e-02  99.885   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.886   0.114
 Es  99 275 176 1.1777e-02   3.895   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.947  96.053
 Es  99 276 177 7.6592e-03  99.818   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.834   0.166
 Es  99 277 178 4.7127e-03   3.180   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.199  96.798
 Es  99 278 179 2.7079e-03  99.663   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.695   0.305
 Es  99 279 180 2.1104e-02  19.587   6.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.024  73.976
 Es  99 280 181 1.1775e-03  98.924   0.258   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.223   0.777
 Es  99 281 182 1.0471e-02  27.357   4.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.801  68.199
 Es  99 282 183 2.5301e-02  95.370   1.580   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.298   2.702
 Es  99 283 184 6.8050e-02  49.677  24.736   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.441  25.559
 Es  99 284 185 9.2910e-03  94.138   1.967   1.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.379   2.621
 Es  99 285 186 3.9565e-03  97.071   2.362   0.150   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.584   0.416
 Es  99 286 187 1.5978e-03  97.611   1.754   0.423   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.791   0.209
 Es  99 287 188 7.8374e-04  99.234   0.641   0.102   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981   0.019
 Es  99 288 189 5.3098e-05  99.035   0.855   0.106   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Es  99 289 190 7.6492e-04  98.784   1.156   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Es  99 290 191 1.0529e-03  95.751   4.029   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.988   0.012
 Es  99 291 192 7.5018e-04  97.182   2.552   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.945   0.055
 Es  99 292 193 1.0160e-03  91.342   7.721   0.804   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.879   0.121
 Es  99 293 194 9.3523e-04  93.338   5.294   0.621   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.258   0.742
 Es  99 294 195 8.9432e-04  86.393  11.223   1.405   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.110   0.890
 Es  99 295 196 8.7257e-04  79.266  12.803   1.272   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.411   6.589
 Es  99 296 197 7.9884e-04  71.407  15.049  11.326   0.545   0.031   0.000   0.000   0.000   0.000   0.000   0.000  98.358   1.642
 Es  99 297 198 7.8207e-04  62.266  22.599   1.775   0.893   0.001   0.000   0.000   0.000   0.000   0.000   0.000  87.534  12.466
 Es  99 298 199 7.4956e-04  64.186  14.831  13.608   0.872   0.361   0.000   0.000   0.000   0.000   0.000   0.000  93.858   6.142
 Es  99 299 200 6.9564e-05  41.063   3.575   0.580   0.344   0.003   0.000   0.000   0.000   0.000   0.000   0.000  45.564  54.436
 Es  99 300 201 1.1159e-04  30.502   1.759   3.217   0.478   0.136   0.000   0.000   0.000   0.000   0.000   0.000  36.091  63.909
 Es  99 301 202 7.8092e-05   0.093   4.096   0.488   0.573   0.016   0.001   0.000   0.000   0.000   0.000   0.000   5.266  94.734
 Es  99 302 203 2.8474e-05  25.389   0.001   1.538   0.200   0.116   0.001   0.000   0.000   0.000   0.000   0.000  27.245  72.755
 Es  99 303 204 7.7711e-04   0.066  28.086   0.540   4.154   0.230   0.071   0.000   0.000   0.000   0.000   0.000  33.147  66.853
 Es  99 304 205 7.8596e-04  32.484   0.001  23.729   0.005   2.062   0.076   0.004   0.000   0.000   0.000   0.000  58.362  41.638
 Es  99 305 206 8.1575e-04   0.033  32.858   0.732   6.592   0.086   0.231   0.000   0.000   0.000   0.000   0.000  40.531  59.469
 Es  99 306 207 8.3914e-04  19.475   0.001  31.859   0.003   3.871   0.001   0.060   0.000   0.000   0.000   0.000  55.270  44.730
 Es  99 307 208 8.5509e-04   0.010  37.096   0.797  12.155   0.174   0.651   0.001   0.000   0.000   0.000   0.000  50.885  49.115
 Es  99 308 209 8.4101e-04   9.719   0.000  35.039   0.004   7.225   0.003   0.283   0.000   0.000   0.000   0.000  52.273  47.727
 Es  99 309 210 8.0726e-04   0.005  36.319   1.122  16.309   0.191   1.811   0.011   0.005   0.000   0.000   0.000  55.773  44.227
 Es  99 310 211 7.8889e-04   4.841   0.000  34.425   0.010  10.226   0.005   1.051   0.000   0.000   0.000   0.000  50.559  49.441
 Es  99 311 212 7.5261e-04   0.001  38.193   0.972  20.679   0.246   3.455   0.032   0.081   0.000   0.000   0.000  63.658  36.342
 Es  99 312 213 7.0082e-04   1.640   0.000  32.796   0.007  14.550   0.007   2.477   0.001   0.038   0.000   0.000  51.517  48.483
 Es  99 313 214 6.4586e-04   0.001  33.511   0.456  26.797   0.325   5.224   0.076   0.361   0.001   0.000   0.000  66.752  33.248
 Es  99 314 215 6.0026e-04   3.252   0.001  30.161   0.036  24.930   0.050   4.921   0.014   0.257   0.000   0.000  63.621  36.379
 Es  99 315 216 5.6481e-04   0.000  27.663   0.264  29.032   0.444   7.066   0.127   1.100   0.007   0.013   0.000  65.715  34.285
 Es  99 316 217 5.4109e-04   2.888   0.000  21.557   0.048  27.446   0.087   7.342   0.031   1.009   0.002   0.008  60.418  39.582
 Es  99 317 218 5.1274e-04   0.000  24.497   0.005  26.213   0.227   8.993   0.149   2.885   0.027   0.104   0.000  63.101  36.899
 Es  99 318 219 4.9230e-04   2.768   0.000  18.319   0.000  24.183   0.032   9.302   0.037   2.711   0.005   0.070  57.429  42.571
 Es  99 319 220 4.6887e-04   0.000  21.708   0.007  25.506   0.008   9.117   0.097   4.205   0.055   0.425   0.002  61.129  38.871
 Es  99 320 221 4.4892e-04   2.474   0.000  15.685   0.000  24.521   0.000   9.297   0.041   4.145   0.018   0.349  56.530  43.470
 Es  99 321 222 4.3136e-04   0.000  16.059   0.179  28.453   0.013  10.952   0.005   4.866   0.060   1.352   0.009  61.949  38.051
 Es  99 322 223 4.1571e-04   2.388   0.000   9.036   0.020  30.185   0.000  12.319   0.003   5.253   0.047   1.437  60.689  39.311
 Es  99 323 224 3.9967e-04   0.000  10.192   0.000  22.988   0.233  19.914   0.009   6.525   0.004   2.870   0.021  62.756  37.244
 Es  99 324 225 3.8096e-04   2.275   0.000   5.809   0.000  22.670   0.040  24.416   0.000   7.730   0.002   3.207  66.151  33.849
 Es  99 325 226 3.6609e-04   0.000   8.364   0.000  11.914   0.000  27.292   0.121  12.942   0.000   5.313   0.003  65.948  34.052
 Es  99 326 227 3.5183e-04   1.959   0.000   1.503   0.000   8.487   0.000  28.139   0.070  19.298   0.000   6.652  66.107  33.893
 Es  99 327 228 3.3812e-04   0.000   1.896   0.000   7.381   0.000  13.212   0.000  28.692   0.146  12.276   0.000  63.604  36.396
 Es  99 328 229 3.1693e-04   2.497   0.000   0.286   0.000   3.551   0.000  12.462   0.000  32.858   0.065  16.798  68.518  31.482
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 265 165 2.3233e+07  11.625   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.625  88.375
 Fm 100 266 166 8.4292e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 267 167 8.3927e+00  41.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.214  58.786
 Fm 100 268 168 2.5827e+00   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067  99.933
 Fm 100 269 169 9.5859e-01  93.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.238   6.762
 Fm 100 270 170 4.2414e-01   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.365  99.635
 Fm 100 271 171 2.0822e-01  96.843   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.843   3.157
 Fm 100 272 172 1.0805e-01   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117  99.883
 Fm 100 273 173 6.2407e-02  82.485   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.485  17.515
 Fm 100 274 174 3.7624e-02   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Fm 100 275 175 2.2113e-02  60.644   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  60.644  39.356
 Fm 100 276 176 1.3743e-02   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016  99.984
 Fm 100 277 177 8.3919e-03  89.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  89.022  10.978
 Fm 100 278 178 5.2712e-03   0.379   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.602  99.398
 Fm 100 279 179 2.6639e-03  82.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.148  17.852
 Fm 100 280 180 1.7619e-03   0.745   0.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.916  99.084
 Fm 100 281 181 6.9846e-04  75.297   0.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  75.426  24.574
 Fm 100 282 182 2.1193e-02   3.171   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.476  96.524
 Fm 100 283 183 3.8367e-02  84.201   0.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.315  15.685
 Fm 100 284 184 5.8216e-02   2.746   3.666   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.412  93.588
 Fm 100 285 185 1.1435e-02  94.608   0.940   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.611   4.389
 Fm 100 286 186 5.0140e-03  91.203   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.734   8.266
 Fm 100 287 187 2.5034e-03  98.780   1.103   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.949   0.051
 Fm 100 288 188 1.5935e-03  99.905   0.093   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 289 189 7.2027e-04  99.396   0.603   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 290 190 4.2977e-05  99.854   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 291 191 6.4419e-04  98.139   1.856   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Fm 100 292 192 7.8559e-04  99.182   0.660   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.864   0.136
 Fm 100 293 193 1.1879e-03  95.191   4.633   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.942   0.058
 Fm 100 294 194 1.1381e-03  66.011   2.636   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  68.780  31.220
 Fm 100 295 195 1.0527e-03  89.891   6.414   0.728   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.035   2.965
 Fm 100 296 196 9.0097e-04  18.079   6.332   0.381   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.792  75.208
 Fm 100 297 197 8.1378e-04  71.683   3.472   1.671   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000  76.889  23.111
 Fm 100 298 198 7.7422e-04   1.077   7.283   0.497   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.928  91.072
 Fm 100 299 199 7.8284e-04  29.909   3.670   2.085   0.137   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.801  64.199
 Fm 100 300 200 7.9348e-04   0.003   8.997   0.457   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.656  90.344
 Fm 100 301 201 1.3931e-04   8.729   0.074   0.577   0.042   0.002   0.000   0.000   0.000   0.000   0.000   0.000   9.424  90.576
 Fm 100 302 202 1.3202e-04   0.000   1.728   0.000   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.794  98.206
 Fm 100 303 203 1.1016e-04   3.411   0.073   0.398   0.007   0.008   0.000   0.000   0.000   0.000   0.000   0.000   3.897  96.103
 Fm 100 304 204 8.5228e-05   0.000   1.261   0.000   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.314  98.686
 Fm 100 305 205 5.8821e-05   2.101   0.051   0.353   0.007   0.006   0.000   0.000   0.000   0.000   0.000   0.000   2.517  97.483
 Fm 100 306 206 7.4472e-04   0.000  10.641   0.003   0.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.295  88.705
 Fm 100 307 207 7.3953e-04   3.829   0.434   4.277   0.075   0.143   0.000   0.000   0.000   0.000   0.000   0.000   8.758  91.242
 Fm 100 308 208 7.2770e-04   0.000  13.324   0.003   1.222   0.001   0.002   0.000   0.000   0.000   0.000   0.000  14.551  85.449
 Fm 100 309 209 7.1697e-04   3.302   0.445   4.685   0.133   0.291   0.004   0.000   0.000   0.000   0.000   0.000   8.860  91.140
 Fm 100 310 210 7.1235e-04   0.000  14.304   0.003   1.903   0.002   0.041   0.000   0.000   0.000   0.000   0.000  16.254  83.746
 Fm 100 311 211 7.1176e-04   1.886   0.378   6.025   0.170   0.678   0.012   0.011   0.000   0.000   0.000   0.000   9.160  90.840
 Fm 100 312 212 6.8944e-04   0.000  15.505   0.003   2.662   0.004   0.107   0.000   0.000   0.000   0.000   0.000  18.281  81.719
 Fm 100 313 213 6.7020e-04   1.383   0.272   7.986   0.222   1.158   0.035   0.044   0.000   0.000   0.000   0.000  11.100  88.900
 Fm 100 314 214 6.4998e-04   0.000  15.709   0.004   3.026   0.008   0.321   0.001   0.000   0.000   0.000   0.000  19.070  80.930
 Fm 100 315 215 6.2585e-04   0.002   0.000   0.357   0.729   0.324   0.160   0.035   0.003   0.000   0.000   0.000   1.611  98.389
 Fm 100 316 216 6.0217e-04   0.000  14.561   0.000   3.785   0.014   0.662   0.002   0.012   0.000   0.000   0.000  19.036  80.964
 Fm 100 317 217 5.8101e-04   0.002   1.627   0.559   0.000   0.275   0.137   0.111   0.014   0.002   0.000   0.000   2.726  97.274
 Fm 100 318 218 5.5894e-04   0.000  13.881   2.711   4.201   0.000   1.242   0.006   0.046   0.000   0.000   0.000  22.088  77.912
 Fm 100 319 219 5.3850e-04   1.808   0.446  15.308   0.463   3.828   0.000   0.996   0.014   0.033   0.000   0.000  22.896  77.104
 Fm 100 320 220 5.1973e-04   0.000  16.052   0.052   5.002   0.080   1.684   0.003   0.130   0.000   0.000   0.000  23.003  76.997
 Fm 100 321 221 5.0171e-04   2.058   1.455  15.713   0.474   3.931   0.180   1.148   0.001   0.096   0.001   0.000  25.056  74.944
 Fm 100 322 222 4.8513e-04   0.000  11.434   2.281   6.609   0.087   2.060   0.062   0.309   0.000   0.007   0.000  22.849  77.151
 Fm 100 323 223 4.6907e-04   1.132   0.000  10.378   0.616   6.577   0.283   1.637   0.122   0.304   0.000   0.007  21.057  78.943
 Fm 100 324 224 4.5429e-04   0.000  10.701   0.000   8.211   0.188   2.478   0.993   0.692   0.082   0.034   0.000  23.379  76.621
 Fm 100 325 225 4.4006e-04   0.854   0.000  13.497   0.000   9.467   2.336   3.439   0.180   0.913   0.029   0.045  30.761  69.239
 Fm 100 326 226 4.2744e-04   0.000  16.189   0.000  10.734   0.000   4.717   0.175   1.621   0.098   0.165   0.005  33.704  66.296
 Fm 100 327 227 4.1391e-04   0.153   0.000   5.469   0.000  10.787   0.000   5.784   0.317   1.649   0.144   0.357  24.661  75.339
 Fm 100 328 228 4.0145e-04   0.000   7.872   0.000  16.915   0.000   5.983   0.000   3.060   0.214   0.969   0.046  35.058  64.942
 Fm 100 329 229 3.8578e-04   0.387   0.000   1.682   0.000   8.314   0.000  11.304   0.000   4.453   0.334   1.303  27.778  72.222
 Fm 100 330 230 3.7454e-04   0.000   3.046   0.000   5.685   0.000  19.224   0.000   4.517   0.000   2.480   0.221  35.174  64.826
 Fm 100 331 231 3.6235e-04   0.000   0.000   1.165   0.000   4.291   0.000   9.573   0.000   7.051   0.000   2.986  25.066  74.934
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 267 166 5.7640e+04   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Md 101 268 167 5.3481e+01  97.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.944   2.056
 Md 101 269 168 7.7967e+00  40.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.129  59.871
 Md 101 270 169 1.9621e+00  99.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.801   0.199
 Md 101 271 170 7.3199e-01  62.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.123  37.877
 Md 101 272 171 3.2478e-01  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Md 101 273 172 1.5192e-01  64.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.007  35.993
 Md 101 274 173 8.2102e-02  99.949   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.949   0.051
 Md 101 275 174 4.7910e-02   0.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.670  99.330
 Md 101 276 175 2.8354e-02  99.886   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.886   0.114
 Md 101 277 176 1.6810e-02   0.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.715  99.285
 Md 101 278 177 9.9877e-03  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Md 101 279 178 6.3406e-03  61.709   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.712  38.288
 Md 101 280 179 2.3735e-03  99.989   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Md 101 281 180 1.8122e-03  42.870   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  43.145  56.855
 Md 101 282 181 2.7261e-02  99.481   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.552   0.448
 Md 101 283 182 4.4804e-02  50.006   1.282   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  51.289  48.711
 Md 101 284 183 4.3226e-02  99.143   0.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.682   0.318
 Md 101 285 184 6.2011e-02  76.818   4.403   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.221  18.779
 Md 101 286 185 1.5507e-02  98.224   1.048   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.462   0.538
 Md 101 287 186 6.5187e-03  99.250   0.722   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.026
 Md 101 288 187 2.8535e-03  99.378   0.601   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990   0.010
 Md 101 289 188 1.8332e-03  99.727   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Md 101 290 189 9.8215e-04  99.563   0.434   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 291 190 1.3028e-04  99.670   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Md 101 292 191 7.1885e-04  98.775   1.214   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Md 101 293 192 5.9658e-04  99.184   0.812   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Md 101 294 193 1.0096e-03  97.056   2.880   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.993   0.007
 Md 101 295 194 1.0495e-03  97.256   2.619   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.940   0.060
 Md 101 296 195 9.8510e-04  93.859   5.610   0.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.869   0.131
 Md 101 297 196 8.2302e-04  91.772   6.225   0.354   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.352   1.648
 Md 101 298 197 7.4283e-04  89.894   7.489   1.006   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.403   1.597
 Md 101 299 198 6.4317e-04  40.607  14.007   0.712   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.407  44.593
 Md 101 300 199 6.2068e-04  77.660   9.023   5.697   0.266   0.003   0.000   0.000   0.000   0.000   0.000   0.000  92.649   7.351
 Md 101 301 200 5.7368e-04  23.301  14.341   0.760   0.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000  38.870  61.130
 Md 101 302 201 6.5686e-04  64.003   6.738   7.432   0.494   0.075   0.000   0.000   0.000   0.000   0.000   0.000  78.742  21.258
 Md 101 303 202 6.5730e-04   0.224  17.659   1.141   0.873   0.003   0.000   0.000   0.000   0.000   0.000   0.000  19.901  80.099
 Md 101 304 203 6.1049e-04  58.491   0.004   8.421   0.584   0.183   0.000   0.000   0.000   0.000   0.000   0.000  67.682  32.318
 Md 101 305 204 6.2094e-04   0.198  20.153   0.143   1.137   0.018   0.000   0.000   0.000   0.000   0.000   0.000  21.648  78.352
 Md 101 306 205 1.0467e-04  30.264   0.000   2.472   0.000   0.056   0.000   0.000   0.000   0.000   0.000   0.000  32.793  67.207
 Md 101 307 206 8.3661e-05   0.079   4.473   0.073   0.464   0.001   0.000   0.000   0.000   0.000   0.000   0.000   5.090  94.910
 Md 101 308 207 5.4996e-05  27.317   0.002   2.163   0.000   0.096   0.000   0.000   0.000   0.000   0.000   0.000  29.578  70.422
 Md 101 309 208 6.1899e-04   0.629  24.369   0.400   3.254   0.022   0.025   0.000   0.000   0.000   0.000   0.000  28.699  71.301
 Md 101 310 209 5.9097e-04  37.282   0.023  19.806   0.004   1.692   0.000   0.000   0.000   0.000   0.000   0.000  58.808  41.192
 Md 101 311 210 5.7842e-04   0.438  24.726   0.588   5.080   0.054   0.153   0.000   0.000   0.000   0.000   0.000  31.039  68.961
 Md 101 312 211 5.7565e-04  32.942   0.059  22.514   0.017   2.838   0.001   0.039   0.000   0.000   0.000   0.000  58.411  41.589
 Md 101 313 212 5.7565e-04   0.054  26.569   0.657   7.395   0.111   0.438   0.000   0.000   0.000   0.000   0.000  35.225  64.775
 Md 101 314 213 5.5825e-04  25.741   0.002  23.606   0.065   4.100   0.006   0.185   0.000   0.000   0.000   0.000  53.705  46.295
 Md 101 315 214 5.5809e-04   0.029  26.213   0.562   9.374   0.152   1.006   0.006   0.002   0.000   0.000   0.000  37.345  62.655
 Md 101 316 215 5.4655e-04  12.928   6.971  14.698   4.062   4.897   0.369   0.495   0.005   0.000   0.000   0.000  44.426  55.574
 Md 101 317 216 5.3879e-04   0.005  25.859   0.503  14.264   0.149   2.046   0.017   0.035   0.000   0.000   0.000  42.878  57.122
 Md 101 318 217 5.2419e-04  10.608   0.759  13.128   3.989   7.196   0.595   1.230   0.023   0.013   0.000   0.000  37.541  62.459
 Md 101 319 218 5.1271e-04   0.002  25.185   0.029  17.296   0.156   3.338   0.037   0.144   0.000   0.000   0.000  46.187  53.813
 Md 101 320 219 5.0058e-04   8.061   0.358  13.056   0.522   8.178   0.602   2.179   0.060   0.059   0.000   0.000  33.076  66.924
 Md 101 321 220 4.9105e-04   0.001  23.781   0.023  16.805   0.018   3.955   0.068   0.393   0.001   0.000   0.000  45.046  54.954
 Md 101 322 221 4.7940e-04   5.590   0.000  23.350   0.001  13.739   0.002   3.628   0.009   0.242   0.000   0.000  46.562  53.438
 Md 101 323 222 4.7842e-04   0.000  19.413   0.011  25.830   0.013   4.980   0.009   0.954   0.005   0.014   0.000  51.231  48.769
 Md 101 324 223 4.6412e-04   3.851   0.000  17.906   0.001  24.078   0.001   5.315   0.001   0.846   0.001   0.009  52.010  47.990
 Md 101 325 224 4.5198e-04   0.000  13.751   0.067  30.643   0.011   9.024   0.006   2.489   0.001   0.097   0.000  56.088  43.912
 Md 101 326 225 4.3865e-04   2.417   0.000  10.994   0.000  30.032   0.001   8.712   0.002   2.242   0.000   0.075  54.477  45.523
 Md 101 327 226 4.2255e-04   0.000  16.662   0.000  22.435   0.028  15.747   0.007   5.151   0.004   0.540   0.000  60.574  39.426
 Md 101 328 227 4.1294e-04   2.671   0.000   8.586   0.000  19.665   0.003  20.709   0.008   5.829   0.002   0.644  58.119  41.881
 Md 101 329 228 4.0093e-04   0.000  10.861   0.000  11.280   0.000  25.369   0.084  10.592   0.007   3.572   0.001  61.767  38.233
 Md 101 330 229 3.8837e-04   2.787   0.000   4.619   0.000   8.604   0.000  27.506   0.067  13.603   0.004   3.946  61.137  38.863
 Md 101 331 230 3.7621e-04   0.000   5.327   0.000   3.908   0.000  15.563   0.000  19.299   0.004   8.369   0.004  52.475  47.525
 Md 101 332 231 3.6543e-04   4.142   0.000   3.374   0.000   2.860   0.000  12.695   0.000  24.840   0.058  11.138  59.106  40.894
 Md 101 333 232 3.5219e-04   0.000   4.108   0.000   5.825   0.000   5.293   0.000  21.651   0.000  18.055   0.046  54.977  45.023
 Md 101 334 233 3.3160e-04  10.990   0.000   2.248   0.000   4.093   0.000   2.884   0.000  19.659   0.000  23.018  62.891  37.109
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 269 167 4.3870e+03   4.793   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.793  95.207
 No 102 270 168 4.0788e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 271 169 5.9025e+00  42.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.597  57.403
 No 102 272 170 1.5302e+00   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.976
 No 102 273 171 5.9993e-01  89.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  89.220  10.780
 No 102 274 172 2.2737e-01   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017  99.983
 No 102 275 173 1.1538e-01  57.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.833  42.167
 No 102 276 174 6.1835e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 No 102 277 175 3.5248e-02  24.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.536  75.464
 No 102 278 176 2.0885e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 No 102 279 177 1.6752e-02  67.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.253  32.747
 No 102 280 178 1.5683e-03   0.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.447  99.553
 No 102 281 179 3.1638e-03  90.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  90.457   9.543
 No 102 282 180 6.5717e-02   6.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.410  93.590
 No 102 283 181 7.3513e-02  76.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  76.168  23.832
 No 102 284 182 9.1006e-02   0.779   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.810  99.190
 No 102 285 183 1.1088e-01  84.658   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.673  15.327
 No 102 286 184 5.1983e-02   1.647   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.935  98.065
 No 102 287 185 1.4817e-02  98.671   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.915   1.085
 No 102 288 186 8.1306e-03  97.659   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.686   2.314
 No 102 289 187 4.5091e-03  99.774   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 No 102 290 188 2.1758e-03  99.992   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 291 189 1.3498e-03  99.871   0.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 292 190 4.0631e-04  99.989   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 293 191 4.2352e-04  99.610   0.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 294 192 8.2041e-04  99.887   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 No 102 295 193 1.0577e-03  98.474   1.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983   0.017
 No 102 296 194 1.1473e-03  84.760   0.512   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.272  14.728
 No 102 297 195 1.0812e-03  95.604   3.302   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.937   1.063
 No 102 298 196 1.0751e-03  21.728   2.434   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.191  75.809
 No 102 299 197 9.4080e-04  65.665   2.353   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  68.464  31.536
 No 102 300 198 8.0727e-04   1.142   4.040   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.324  94.676
 No 102 301 199 7.0157e-04  33.627   2.108   0.824   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  36.561  63.439
 No 102 302 200 6.4575e-04   0.004   4.303   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.554  95.446
 No 102 303 201 6.2509e-04  12.720   0.218   0.646   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.611  86.389
 No 102 304 202 6.8630e-04   0.001   4.040   0.001   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.060  95.940
 No 102 305 203 6.2821e-04   8.458   0.264   0.529   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.258  90.742
 No 102 306 204 5.9728e-04   0.000   4.568   0.001   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.648  95.352
 No 102 307 205 6.0198e-04   5.788   0.307   0.713   0.014   0.001   0.000   0.000   0.000   0.000   0.000   0.000   6.823  93.177
 No 102 308 206 5.6956e-04   0.000   5.262   0.001   0.150   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.414  94.586
 No 102 309 207 1.0102e-04   8.355   0.075   0.324   0.006   0.002   0.000   0.000   0.000   0.000   0.000   0.000   8.764  91.236
 No 102 310 208 8.3713e-05   0.002   1.530   0.000   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.602  98.398
 No 102 311 209 4.9160e-05  20.027   0.051   0.301   0.009   0.005   0.000   0.000   0.000   0.000   0.000   0.000  20.392  79.608
 No 102 312 210 5.3712e-04   0.001  10.289   0.002   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.918  89.082
 No 102 313 211 5.3103e-04   9.825   0.372   3.021   0.073   0.132   0.001   0.000   0.000   0.000   0.000   0.000  13.424  86.576
 No 102 314 212 5.0641e-04   0.000   9.717   0.002   0.970   0.001   0.002   0.000   0.000   0.000   0.000   0.000  10.692  89.308
 No 102 315 213 4.9487e-04   5.126   0.353   3.221   0.085   0.258   0.003   0.000   0.000   0.000   0.000   0.000   9.045  90.955
 No 102 316 214 4.9198e-04   0.000  10.960   0.002   1.136   0.001   0.021   0.000   0.000   0.000   0.000   0.000  12.121  87.879
 No 102 317 215 4.8398e-04   0.004   1.620   0.320   0.349   0.069   0.018   0.001   0.000   0.000   0.000   0.000   2.381  97.619
 No 102 318 216 4.8115e-04   0.001  11.124   0.002   1.625   0.003   0.061   0.000   0.000   0.000   0.000   0.000  12.816  87.184
 No 102 319 217 4.4332e-04   0.012   1.940   0.224   0.415   0.103   0.035   0.004   0.000   0.000   0.000   0.000   2.734  97.266
 No 102 320 218 3.6032e-04   0.000   8.602   0.030   1.535   0.004   0.120   0.000   0.000   0.000   0.000   0.000  10.291  89.709
 No 102 321 219 4.6670e-04   0.002   1.636   0.182   0.375   0.146   0.081   0.012   0.000   0.000   0.000   0.000   2.434  97.566
 No 102 322 220 4.7146e-04   0.000  13.139   0.301   1.903   0.041   0.267   0.000   0.001   0.000   0.000   0.000  15.653  84.347
 No 102 323 221 4.6736e-04  25.472   0.417  10.073   2.068   1.332   0.090   0.156   0.001   0.000   0.000   0.000  39.609  60.391
 No 102 324 222 4.6523e-04   0.000  14.143   0.080   3.247   0.073   0.599   0.031   0.008   0.000   0.000   0.000  18.181  81.819
 No 102 325 223 4.6051e-04   3.637   0.000  12.615   0.024   2.610   0.167   0.427   0.017   0.005   0.000   0.000  19.502  80.498
 No 102 326 224 4.5447e-04   0.000  12.784   0.000   4.192   0.091   1.295   0.018   0.038   0.000   0.000   0.000  18.419  81.581
 No 102 327 225 4.5068e-04  16.506   0.000  11.192   0.000   2.978   0.228   0.895   0.037   0.025   0.000   0.000  31.862  68.138
 No 102 328 226 4.4529e-04   0.000  22.991   0.000   5.367   0.000   1.589   0.086   0.218   0.005   0.001   0.000  30.257  69.743
 No 102 329 227 4.4051e-04   0.651   0.000   7.083   0.000   3.717   0.000   2.215   0.132   0.205   0.007   0.002  14.013  85.987
 No 102 330 228 4.3352e-04   0.000  13.734   0.000  15.747   0.000   3.157   0.000   0.978   0.033   0.036   0.001  33.685  66.315
 No 102 331 229 4.2585e-04   1.109   0.000   2.735   0.000  16.837   0.000   3.060   0.000   0.938   0.049   0.049  24.777  75.223
 No 102 332 230 4.1149e-04   0.000  16.746   0.000   9.460   0.000   3.374   0.000   2.381   0.000   0.449   0.003  32.412  67.588
 No 102 333 231 4.0671e-04   1.042   0.000   4.275   0.000   4.508   0.000  12.055   0.000   2.173   0.000   0.459  24.514  75.486
 No 102 334 232 4.0187e-04   0.000  14.133   0.000  12.736   0.000   3.643   0.000   4.917   0.000   1.145   0.000  36.574  63.426
 No 102 335 233 3.9716e-04   0.981   0.000   3.699   0.000   7.704   0.000   8.719   0.000   3.032   0.000   0.724  24.860  75.140
 No 102 336 234 3.9201e-04   0.000  10.987   0.000  11.328   0.000  10.991   0.000   6.371   0.000   2.820   0.000  42.495  57.505
 No 102 337 235 3.8678e-04   0.838   0.000   1.831   0.000   6.010   0.000  11.613   0.000   3.605   0.000   4.776  28.675  71.325
 No 102 338 236 3.8149e-04   0.000   4.093   0.000  14.801   0.000  12.713   0.000   8.096   0.000   5.117   0.000  44.819  55.181
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 271 168 3.3338e+02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Lr 103 272 169 1.5208e+01  91.552   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.552   8.448
 Lr 103 273 170 2.9525e+00  15.870   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.870  84.130
 Lr 103 274 171 1.0512e+00  99.984   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.984   0.016
 Lr 103 275 172 3.5526e-01  25.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  25.869  74.131
 Lr 103 276 173 1.5891e-01  99.876   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.876   0.124
 Lr 103 277 174 8.5020e-02   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033  99.967
 Lr 103 278 175 5.5595e-02  99.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.638   0.362
 Lr 103 279 176 3.8798e+01   0.904   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.904  99.096
 Lr 103 280 177 3.2480e+00  99.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.988   0.012
 Lr 103 281 178 5.1291e-03   1.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.214  98.786
 Lr 103 282 179 4.2194e-01  99.990   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990   0.010
 Lr 103 283 180 2.7143e-01   5.937   0.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.151  93.844
 Lr 103 284 181 2.3729e-01  99.779   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.781   0.219
 Lr 103 285 182 2.1198e-01  29.071   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.228  70.771
 Lr 103 286 183 2.0405e-01  99.797   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.840   0.160
 Lr 103 287 184 1.4990e-01  68.843   1.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.543  29.457
 Lr 103 288 185 4.2218e-02  99.668   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.894   0.106
 Lr 103 289 186 1.8005e-02  99.903   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Lr 103 290 187 8.6478e-03  99.855   0.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Lr 103 291 188 4.6502e-03  99.973   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 292 189 8.4343e-04  99.910   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 293 190 1.2118e-03  99.942   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 294 191 6.7064e-04  99.876   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 295 192 1.6561e-04  99.864   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 296 193 6.8242e-04  99.241   0.758   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Lr 103 297 194 1.0799e-03  99.241   0.753   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Lr 103 298 195 9.9594e-04  97.757   2.185   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.953   0.047
 Lr 103 299 196 1.0234e-03  98.117   1.632   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.766   0.234
 Lr 103 300 197 7.8337e-04  95.422   3.800   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.349   0.651
 Lr 103 301 198 7.3486e-04  60.447   6.183   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  66.775  33.225
 Lr 103 302 199 7.2297e-04  84.999   7.367   2.424   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.793   5.207
 Lr 103 303 200 6.1186e-04  28.403   9.953   0.314   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000  38.701  61.299
 Lr 103 304 201 5.3917e-04  78.638   4.600   2.678   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.991  14.009
 Lr 103 305 202 5.8014e-04   4.154  11.631   0.331   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.273  83.727
 Lr 103 306 203 5.5833e-04  67.731   0.107   3.481   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000  71.457  28.543
 Lr 103 307 204 5.2606e-04   0.183  13.318   0.092   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.903  86.097
 Lr 103 308 205 5.2050e-04  61.991   0.003   5.060   0.006   0.011   0.000   0.000   0.000   0.000   0.000   0.000  67.070  32.930
 Lr 103 309 206 5.1355e-04   0.900  14.855   0.109   0.671   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.535  83.465
 Lr 103 310 207 4.8426e-04  59.090   0.023   7.437   0.001   0.135   0.000   0.000   0.000   0.000   0.000   0.000  66.685  33.315
 Lr 103 311 208 4.3216e-04  22.822  14.032   0.197   1.051   0.002   0.000   0.000   0.000   0.000   0.000   0.000  38.104  61.896
 Lr 103 312 209 4.3242e-04  62.237   2.596   8.782   0.004   0.329   0.000   0.000   0.000   0.000   0.000   0.000  73.948  26.052
 Lr 103 313 210 7.4106e-05  34.244   4.018   0.346   0.472   0.002   0.000   0.000   0.000   0.000   0.000   0.000  39.081  60.919
 Lr 103 314 211 1.8632e-04  43.952   2.122   6.021   0.466   0.335   0.000   0.000   0.000   0.000   0.000   0.000  52.896  47.104
 Lr 103 315 212 1.1936e-04  11.849   6.084   0.632   0.937   0.030   0.005   0.000   0.000   0.000   0.000   0.000  19.537  80.463
 Lr 103 316 213 3.3756e-04  50.010   0.962  12.050   1.161   1.046   0.022   0.001   0.000   0.000   0.000   0.000  65.251  34.749
 Lr 103 317 214 3.7303e-04   0.078  16.311   0.877   2.915   0.190   0.073   0.000   0.000   0.000   0.000   0.000  20.444  79.556
 Lr 103 318 215 3.9929e-04  35.253   6.660  10.435   1.549   1.324   0.077   0.013   0.000   0.000   0.000   0.000  55.310  44.690
 Lr 103 319 216 3.9549e-04   0.013  18.260   0.392   4.230   0.111   0.218   0.001   0.000   0.000   0.000   0.000  23.224  76.776
 Lr 103 320 217 4.0792e-04  28.320   0.681  11.141   2.316   1.955   0.136   0.061   0.000   0.000   0.000   0.000  44.611  55.389
 Lr 103 321 218 4.2120e-04   0.005  20.206   0.032   6.095   0.064   0.540   0.002   0.000   0.000   0.000   0.000  26.944  73.056
 Lr 103 322 219 4.1447e-04  23.500   0.284  12.748   0.214   2.472   0.247   0.154   0.001   0.000   0.000   0.000  39.621  60.379
 Lr 103 323 220 4.1868e-04   0.000  21.059   0.018   6.974   0.008   0.894   0.003   0.003   0.000   0.000   0.000  28.959  71.041
 Lr 103 324 221 4.2693e-04   9.580   0.030  14.336   0.115   3.333   0.031   0.347   0.004   0.000   0.000   0.000  27.776  72.224
 Lr 103 325 222 4.3073e-04   0.000  17.314   0.002  10.969   0.004   1.750   0.001   0.021   0.000   0.000   0.000  30.060  69.940
 Lr 103 326 223 4.2780e-04   3.299   0.000  15.264   0.000   8.517   0.001   1.261   0.000   0.009   0.000   0.000  28.351  71.649
 Lr 103 327 224 4.3335e-04   0.000  13.173   0.000  16.665   0.001   3.286   0.001   0.124   0.000   0.000   0.000  33.252  66.748
 Lr 103 328 225 4.1368e-04   2.301   0.000   8.041   0.000  11.930   0.000   2.940   0.000   0.065   0.000   0.000  25.277  74.723
 Lr 103 329 226 4.1753e-04   0.000  20.203   0.000  15.983   0.000   5.068   0.000   0.812   0.000   0.003   0.000  42.069  57.931
 Lr 103 330 227 4.2222e-04   0.695   0.000   8.384   0.000  14.459   0.000   5.322   0.000   0.745   0.000   0.003  29.607  70.393
 Lr 103 331 228 4.2231e-04   0.000   9.917   0.000  14.780   0.000   7.118   0.000   3.358   0.000   0.115   0.000  35.288  64.712
 Lr 103 332 229 4.1880e-04   1.156   0.000   4.031   0.000   9.452   0.000   7.537   0.000   3.091   0.000   0.101  25.369  74.631
 Lr 103 333 230 4.1633e-04   0.000  19.545   0.000   5.466   0.000  14.766   0.000   4.196   0.000   1.364   0.000  45.335  54.665
 Lr 103 334 231 4.1357e-04   2.700   0.000   7.594   0.000   6.225   0.000  15.098   0.000   5.071   0.000   1.317  38.004  61.996
 Lr 103 335 232 4.1016e-04   0.000  13.411   0.000   9.391   0.000  10.778   0.000   7.340   0.000   3.351   0.000  44.271  55.729
 Lr 103 336 233 4.0636e-04   2.685   0.000   6.754   0.000  10.013   0.000   8.917   0.000  10.306   0.000   3.176  41.851  58.149
 Lr 103 337 234 4.0453e-04   0.000  11.252   0.000   6.993   0.000  18.970   0.000   7.178   0.000   6.252   0.000  50.645  49.355
 Lr 103 338 235 4.0167e-04   0.671   0.000   3.536   0.000   7.831   0.000  19.180   0.000   9.837   0.000   7.781  48.835  51.165
 Lr 103 339 236 3.9841e-04   0.000   7.622   0.000   5.520   0.000  14.551   0.000  20.945   0.000   5.825   0.000  54.463  45.537
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 272 168 2.0375e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 273 169 2.6380e+01   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118  99.882
 Rf 104 274 170 3.8616e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 275 171 1.3091e+00  15.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.936  84.064
 Rf 104 276 172 5.8031e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 278 174 2.1399e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 279 175 1.2457e+05   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066  99.934
 Rf 104 280 176 6.8764e-03   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057  99.943
 Rf 104 281 177 1.0705e-02   1.462   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.462  98.538
 Rf 104 282 178 1.6947e+01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Rf 104 283 179 3.5283e+00   4.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.463  95.537
 Rf 104 284 180 1.4970e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Rf 104 285 181 8.4707e-01   2.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.070  97.930
 Rf 104 286 182 5.6501e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Rf 104 287 183 4.0435e-01  69.176   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  69.176  30.824
 Rf 104 288 184 2.3264e-01   1.010   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.013  98.987
 Rf 104 289 185 7.1065e-02  99.812   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.815   0.185
 Rf 104 290 186 3.0519e-02  97.320   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.320   2.680
 Rf 104 291 187 1.5039e-02  99.983   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Rf 104 292 188 7.9061e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 293 189 4.5553e-03  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 294 190 2.5750e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 295 191 1.3569e-03  99.990   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 296 192 6.3184e-04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 297 193 3.0319e-04  99.800   0.200   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 298 194 6.6453e-04  98.677   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.708   1.292
 Rf 104 299 195 1.0536e-03  98.925   1.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.982   0.018
 Rf 104 300 196 1.0262e-03  31.319   0.233   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.552  68.448
 Rf 104 301 197 9.7343e-04  94.177   1.980   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.164   3.836
 Rf 104 302 198 8.3240e-04   2.161   1.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.349  96.651
 Rf 104 303 199 7.1543e-04  46.944   1.595   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.755  51.245
 Rf 104 304 200 5.6313e-04   0.132   1.194   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.341  98.659
 Rf 104 305 201 5.2688e-04  18.940   1.800   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.021  78.722
 Rf 104 306 202 4.4061e-04   0.027   0.783   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.814  99.186
 Rf 104 307 203 4.6161e-04   0.515   0.990   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.752  98.248
 Rf 104 308 204 4.2207e-04   0.023   0.181   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220  99.780
 Rf 104 309 205 3.9393e-04   0.718   0.577   0.022   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.323  98.677
 Rf 104 310 206 3.8909e-04   0.013   0.443   0.025   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.482  99.518
 Rf 104 311 207 3.6539e-04  13.016   1.171   0.141   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.369  85.631
 Rf 104 312 208 3.0457e-04   0.006   0.830   0.033   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.874  99.126
 Rf 104 313 209 3.0799e-04  36.084   0.182   0.605   0.055   0.001   0.000   0.000   0.000   0.000   0.000   0.000  36.927  63.073
 Rf 104 314 210 3.1363e-04   0.008   4.994   0.001   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.026  94.974
 Rf 104 315 211 2.9759e-04  10.663   0.197   1.125   0.019   0.004   0.000   0.000   0.000   0.000   0.000   0.000  12.008  87.992
 Rf 104 316 212 1.5273e-05   0.001   0.155   0.000   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188  99.812
 Rf 104 317 213 1.4029e-04   9.376   0.109   0.409   0.016   0.023   0.000   0.000   0.000   0.000   0.000   0.000   9.933  90.067
 Rf 104 318 214 2.8320e-04   0.000   4.398   0.001   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.475  95.525
 Rf 104 319 215 3.1297e-04   0.007   1.346   0.094   0.093   0.051   0.000   0.000   0.000   0.000   0.000   0.000   1.592  98.408
 Rf 104 320 216 3.1362e-04   1.675   5.744   0.001   0.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.883  92.117
 Rf 104 321 217 3.3418e-04   0.004   0.908   0.081   0.142   0.021   0.001   0.000   0.000   0.000   0.000   0.000   1.158  98.842
 Rf 104 322 218 3.3532e-04   1.827   6.156   0.614   0.678   0.000   0.002   0.000   0.000   0.000   0.000   0.000   9.278  90.722
 Rf 104 323 219 3.7252e-04   0.016   2.015   0.117   0.298   0.034   0.005   0.000   0.000   0.000   0.000   0.000   2.485  97.515
 Rf 104 324 220 3.9795e-04   0.000   6.737   0.021   0.954   0.006   0.012   0.000   0.000   0.000   0.000   0.000   7.731  92.269
 Rf 104 325 221 3.3965e-04   0.026   0.000   0.199   0.371   0.039   0.013   0.000   0.000   0.000   0.000   0.000   0.648  99.352
 Rf 104 326 222 3.5223e-04   0.000   9.264   0.000   1.215   0.056   0.031   0.000   0.000   0.000   0.000   0.000  10.566  89.434
 Rf 104 327 223 3.6865e-04   0.000   0.000   0.029   0.000   0.039   0.063   0.002   0.000   0.000   0.000   0.000   0.134  99.866
 Rf 104 328 224 3.1996e-04   0.000   5.558   0.000   1.241   0.000   0.113   0.001   0.000   0.000   0.000   0.000   6.913  93.087
 Rf 104 329 225 3.4608e-04   0.414   0.000   3.310   0.000   0.631   0.000   0.060   0.001   0.000   0.000   0.000   4.415  95.585
 Rf 104 330 226 3.7039e-04   0.000   0.000   0.000   1.083   0.000   0.293   0.000   0.003   0.000   0.000   0.000   1.379  98.621
 Rf 104 331 227 3.8443e-04   1.175   0.000   2.056   0.000   1.649   0.000   0.569   0.000   0.003   0.000   0.000   5.451  94.549
 Rf 104 332 228 3.9931e-04   0.000   6.602   0.000   1.461   0.000   0.953   0.000   0.100   0.000   0.000   0.000   9.116  90.884
 Rf 104 333 229 4.0621e-04   1.170   0.000   7.538   0.000   0.898   0.000   0.452   0.000   0.044   0.000   0.000  10.101  89.899
 Rf 104 334 230 4.1488e-04   0.000   6.729   0.000   7.480   0.000   0.567   0.000   0.225   0.000   0.005   0.000  15.006  84.994
 Rf 104 335 231 4.1972e-04   0.776   0.000   7.766   0.000   6.978   0.000   0.321   0.000   0.177   0.000   0.003  16.021  83.979
 Rf 104 336 232 4.0908e-04   0.000  10.422   0.000   8.568   0.000   2.739   0.000   0.000   0.000   0.032   0.000  21.762  78.238
 Rf 104 337 233 4.1747e-04   1.464   0.000   7.832   0.000  10.368   0.000   2.116   0.000   0.004   0.000   0.031  21.817  78.183
 Rf 104 338 234 4.2157e-04   0.000   7.042   0.000   8.500   0.000   3.406   0.000   1.254   0.000   0.002   0.000  20.204  79.796
 Rf 104 339 235 4.2008e-04   6.260   0.000   3.792   0.000  12.981   0.000   4.058   0.000   1.337   0.000   0.007  28.434  71.566
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 273 168 5.2540e+02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 280 175 3.0404e-02  95.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.958   4.042
 Db 105 281 176 2.2141e-02   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033  99.967
 Db 105 282 177 1.2080e+04  54.953   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  54.953  45.047
 Db 105 283 178 2.2091e+03   0.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506  99.494
 Db 105 284 179 5.4051e+01  83.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.187  16.813
 Db 105 285 180 1.1845e+01   1.497   0.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.834  96.336
 Db 105 286 181 3.7822e+00  65.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.355  34.645
 Db 105 287 182 1.5643e+00   0.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.923  99.077
 Db 105 288 183 8.5280e-01  99.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.457   0.543
 Db 105 289 184 4.0872e-01   7.336   0.504   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.841  92.159
 Db 105 290 185 1.3437e-01  99.987   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.988   0.012
 Db 105 291 186 5.8219e-02  99.993   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Db 105 292 187 2.8568e-02  99.985   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Db 105 293 188 1.5494e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 294 189 8.8863e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 295 190 5.3078e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 296 191 3.1785e-03  99.994   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 297 192 1.8325e-03  99.998   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 298 193 9.7944e-04  99.956   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 299 194 5.9392e-04  99.956   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Db 105 300 195 5.7775e-04  99.578   0.421   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Db 105 301 196 6.2568e-04  99.693   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.984   0.016
 Db 105 302 197 8.1495e-04  98.666   1.326   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.993   0.007
 Db 105 303 198 6.1776e-04  96.554   0.860   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.414   2.586
 Db 105 304 199 6.0860e-04  97.263   2.356   0.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.726   0.274
 Db 105 305 200 4.6552e-04  55.995   1.480   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.489  42.511
 Db 105 306 201 4.6923e-04  96.457   2.306   0.589   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.352   0.648
 Db 105 307 202 4.1937e-04  32.351   3.174   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.590  64.410
 Db 105 309 204 4.2163e-04  20.807   5.281   0.148   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.247  73.753
 Db 105 310 205 4.0301e-04  90.942   0.633   2.717   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.307   5.693
 Db 105 311 206 4.0853e-04  25.298   6.534   0.186   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.100  67.900
 Db 105 312 207 3.4378e-04  77.807   1.606   2.907   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.351  17.649
 Db 105 313 208 3.3097e-04  48.569   8.937   0.188   0.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.044  41.956
 Db 105 314 209 3.0281e-04  78.609   3.540   3.854   0.108   0.031   0.000   0.000   0.000   0.000   0.000   0.000  86.142  13.858
 Db 105 315 210 2.8329e-04  30.829   7.445   0.360   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.029  60.971
 Db 105 316 211 2.3725e-04  70.597   2.508   4.847   0.301   0.099   0.000   0.000   0.000   0.000   0.000   0.000  78.353  21.647
 Db 105 317 212 2.2937e-04   8.415   8.713   0.685   0.743   0.006   0.000   0.000   0.000   0.000   0.000   0.000  18.562  81.438
 Db 105 318 213 2.6198e-04  60.121   0.062   6.295   0.457   0.247   0.000   0.000   0.000   0.000   0.000   0.000  67.183  32.817
 Db 105 319 214 1.3314e-05   0.085   1.860   0.049   0.260   0.001   0.000   0.000   0.000   0.000   0.000   0.000   2.254  97.746
 Db 105 320 215 1.1949e-04  58.232   1.943   2.247   0.268   0.136   0.000   0.000   0.000   0.000   0.000   0.000  62.828  37.172
 Db 105 321 216 3.4955e-06   0.101   2.604   0.022   0.418   0.001   0.000   0.000   0.000   0.000   0.000   0.000   3.146  96.854
 Db 105 322 217 1.6620e-03   7.605   3.198  29.183   2.959   1.547   0.028   0.000   0.000   0.000   0.000   0.000  44.521  55.479
 Db 105 323 218 1.5300e-03   0.017  55.646   0.318   7.075   0.043   0.063   0.000   0.000   0.000   0.000   0.000  63.162  36.838
 Db 105 324 219 1.4063e-03   3.252   1.393  30.017   1.520   2.246   0.059   0.002   0.000   0.000   0.000   0.000  38.490  61.510
 Db 105 325 220 1.2977e-03   0.000  49.145   0.115   8.471   0.031   0.194   0.000   0.000   0.000   0.000   0.000  57.958  42.042
 Db 105 326 221 1.1990e-03   1.361   0.001  23.427   0.753   3.040   0.040   0.017   0.000   0.000   0.000   0.000  28.639  71.361
 Db 105 327 222 1.1048e-03   0.000  22.750   0.000   9.580   0.020   0.449   0.000   0.000   0.000   0.000   0.000  32.799  67.201
 Db 105 328 223 1.0306e-03   0.374   0.000  18.318   0.000   4.302   0.049   0.104   0.000   0.000   0.000   0.000  23.147  76.853
 Db 105 329 224 9.5957e-04   0.000   8.453   0.000   9.116   0.000   1.224   0.000   0.000   0.000   0.000   0.000  18.793  81.207
 Db 105 330 225 2.9205e-04   1.418   0.000   1.684   0.000   1.539   0.000   0.179   0.000   0.000   0.000   0.000   4.820  95.180
 Db 105 331 226 3.3713e-04   0.702   2.743   0.000   3.251   0.000   0.902   0.000   0.013   0.000   0.000   0.000   7.611  92.389
 Db 105 332 227 3.7219e-04  13.528   0.000   0.571   0.000   1.664   0.000   0.688   0.000   0.006   0.000   0.000  16.457  83.543
 Db 105 333 228 4.0214e-04   0.000  11.074   0.010   5.506   0.000   1.106   0.000   0.180   0.000   0.000   0.000  17.875  82.125
 Db 105 334 229 4.1769e-04   8.638   0.000  11.773   0.000   2.216   0.000   0.673   0.000   0.087   0.000   0.000  23.388  76.612
 Db 105 335 230 4.3123e-04   0.000  25.817   0.029  20.848   0.002   1.728   0.000   0.612   0.000   0.010   0.000  49.047  50.953
 Db 105 336 231 4.4371e-04   4.624   0.000  12.852   0.000  21.720   0.021   0.985   0.000   0.257   0.000   0.004  40.463  59.537
 Db 105 337 232 4.5565e-04   0.000   7.814   0.000  23.370   0.000  10.229   0.000   1.202   0.000   0.082   0.000  42.698  57.302
 Db 105 338 233 4.6599e-04   3.400   0.000   8.349   0.000  24.062   0.000  10.174   0.003   0.546   0.000   0.029  46.564  53.436
 Db 105 339 234 4.7252e-04   0.000  12.193   0.000  23.548   0.000  12.912   0.000   5.296   0.011   0.426   0.000  54.388  45.612
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 279 173 2.3861e+00   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104  99.896
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 282 176 2.2877e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 283 177 4.5607e+04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Sg 106 284 178 6.2820e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 285 179 1.5447e+03   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Sg 106 286 180 1.0410e+02   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.251
 Sg 106 287 181 1.5924e+01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Sg 106 288 182 4.9543e+00   0.000   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015  99.621
 Sg 106 289 183 1.8823e+00   9.926   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.926  90.074
 Sg 106 290 184 7.6312e-01   0.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.158  99.842
 Sg 106 291 185 2.6470e-01  21.961   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.961  77.992
 Sg 106 292 186 1.1516e-01  68.806   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  68.806  31.194
 Sg 106 293 187 5.7340e-02  99.666   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.668   0.332
 Sg 106 294 188 3.0954e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 295 189 1.7885e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 296 190 1.0537e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 297 191 6.3169e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 298 192 3.9681e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 299 193 2.4905e-03  99.998   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 300 194 1.3858e-03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.008
 Sg 106 301 195 9.5731e-04  99.944   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 302 196 6.7969e-04  93.705   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.707   6.293
 Sg 106 303 197 5.6053e-04  99.422   0.392   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.814   0.186
 Sg 106 304 198 5.8139e-04  11.951   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.016  87.984
 Sg 106 305 199 5.5518e-04  85.549   0.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.275  13.725
 Sg 106 306 200 3.4861e-04   3.039   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.309  96.691
 Sg 106 307 201 3.1744e-04  57.622   0.634   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.272  41.728
 Sg 106 308 202 2.8528e-04   0.303   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.839  99.161
 Sg 106 309 203 2.5293e-04  20.121   0.954   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.149  78.851
 Sg 106 310 204 2.3353e-04   0.076   0.594   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.671  99.329
 Sg 106 311 205 2.1624e-04  16.706   0.518   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.387  82.613
 Sg 106 312 206 1.8098e-04   0.061   0.583   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649  99.351
 Sg 106 313 207 1.6383e-04  31.044   0.571   0.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.846  68.154
 Sg 106 314 208 1.4131e-04   0.187   0.752   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.952  99.048
 Sg 106 315 209 1.1068e-04  41.624   1.163   0.368   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000  43.169  56.831
 Sg 106 316 210 8.4641e-05   0.056   0.860   0.041   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.958  99.042
 Sg 106 317 211 3.9018e-03  14.133  24.919   5.240   0.196   0.000   0.000   0.000   0.000   0.000   0.000   0.000  44.488  55.512
 Sg 106 318 212 3.4838e-03   0.119   9.958   0.224   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.355  89.645
 Sg 106 319 213 3.1380e-03   2.242   9.250   3.938   0.415   0.002   0.000   0.000   0.000   0.000   0.000   0.000  15.846  84.154
 Sg 106 320 214 2.8112e-03   0.109   6.367   0.107   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.637  93.363
 Sg 106 321 215 2.5233e-03   0.246   7.392   0.335   0.278   0.037   0.000   0.000   0.000   0.000   0.000   0.000   8.288  91.712
 Sg 106 322 216 2.2784e-03   0.003   6.585   0.145   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.776  93.224
 Sg 106 323 217 2.0604e-03   0.119   7.491   0.342   0.661   0.010   0.000   0.000   0.000   0.000   0.000   0.000   8.622  91.378
 Sg 106 324 218 1.8831e-03   0.000   2.050   0.003   0.111   0.001   0.000   0.000   0.000   0.000   0.000   0.000   2.165  97.835
 Sg 106 325 219 1.7161e-03   0.173   0.000   0.110   0.286   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.584  99.416
 Sg 106 326 220 1.3330e-03   0.000   0.009   0.000   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078  99.922
 Sg 106 327 221 1.3600e-03   0.000   0.000   0.000   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Sg 106 328 222 1.2737e-03   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Sg 106 329 223 1.1798e-03   0.000   0.000   0.106   0.000   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.169  99.831
 Sg 106 330 224 1.0906e-03   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Sg 106 331 225 1.0177e-03   0.000   0.000   0.000   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Sg 106 332 226 9.4831e-04   0.000   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011  99.989
 Sg 106 333 227 8.8420e-04   0.000   0.000   0.001   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.000   0.004  99.996
 Sg 106 334 228 8.2517e-04   0.000   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Sg 106 335 229 6.2394e-04   0.558   0.000   0.001   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.561  99.439
 Sg 106 336 230 6.2112e-04   0.000   0.000   0.000   0.002   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.017  99.983
 Sg 106 337 231 5.3267e-04   0.492   0.000   0.000   0.000   0.005   0.000   0.052   0.000   0.000   0.000   0.000   0.549  99.451
 Sg 106 338 232 5.3915e-04   0.000   0.150   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  99.849
 Sg 106 339 233 5.5041e-04   0.446   0.000   0.002   0.000   0.149   0.000   0.000   0.000   0.003   0.000   0.000   0.600  99.400
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 284 177 1.9778e+05  12.233   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.233  87.767
 Bh 107 285 178 1.2427e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 286 179 2.5322e+03   8.737   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.737  91.263
 Bh 107 287 180 5.9773e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 288 181 7.1279e+01   6.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.631  93.368
 Bh 107 289 182 1.6112e+01   0.000   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080  98.543
 Bh 107 290 183 4.0073e+00  27.687   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.687  72.313
 Bh 107 291 184 1.4928e+00   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Bh 107 292 185 6.0872e-01  83.714   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.714  16.286
 Bh 107 293 186 2.7838e-01  27.154   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.351  72.178
 Bh 107 294 187 1.3853e-01  99.326   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.327   0.673
 Bh 107 295 188 7.4527e-02  99.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.935   0.065
 Bh 107 296 189 4.1306e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 297 190 2.4750e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 298 191 1.5008e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 299 192 9.6390e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 300 193 6.1664e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 301 194 4.1011e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 302 195 2.6946e-03  99.994   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 303 196 1.6089e-03  99.995   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 304 197 1.2742e-03  99.875   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 305 198 9.3027e-04  99.891   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.971   0.029
 Bh 107 306 199 7.7853e-04  99.409   0.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990   0.010
 Bh 107 307 200 5.8001e-04  97.158   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.422   2.578
 Bh 107 308 201 5.0185e-04  98.971   1.017   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 Bh 107 309 202 4.3144e-04  75.085   0.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  75.608  24.392
 Bh 107 310 203 3.4106e-04  98.589   1.264   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.898   0.102
 Bh 107 311 204 2.6396e-04  62.549   1.058   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.614  36.386
 Bh 107 312 205 1.9129e-04  98.217   1.007   0.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.737   0.263
 Bh 107 313 206 1.5518e-04  70.781   1.088   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  71.923  28.077
 Bh 107 314 207 1.0419e-04  98.192   0.952   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.825   0.175
 Bh 107 315 208 5.3939e-05  82.827   0.968   0.094   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.895  16.105
 Bh 107 316 209 6.6455e-03  48.374  29.110  19.464   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.971   3.029
 Bh 107 317 210 5.8519e-03  47.165  37.757   0.917   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.956  14.044
 Bh 107 318 211 5.1678e-03  38.956  24.753  30.756   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.585   5.415
 Bh 107 319 212 4.5845e-03  23.683  53.026   1.301   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.319  21.681
 Bh 107 320 213 4.0759e-03  24.646  22.566  36.526   0.337   0.026   0.000   0.000   0.000   0.000   0.000   0.000  84.101  15.899
 Bh 107 321 214 3.6194e-03  12.255  59.659   2.178   0.778   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.870  25.130
 Bh 107 322 215 3.2171e-03  12.994  14.547  41.409   1.305   0.123   0.000   0.000   0.000   0.000   0.000   0.000  70.380  29.620
 Bh 107 323 216 2.8712e-03  12.492  59.432   2.594   1.701   0.001   0.000   0.000   0.000   0.000   0.000   0.000  76.220  23.780
 Bh 107 324 217 2.5634e-03   9.832   9.819  45.813   1.732   0.504   0.000   0.000   0.000   0.000   0.000   0.000  67.700  32.300
 Bh 107 325 218 2.2947e-03   0.270  57.507   9.700   2.640   0.030   0.000   0.000   0.000   0.000   0.000   0.000  70.146  29.854
 Bh 107 326 219 2.0720e-03   5.289   0.000  43.944   1.601   0.883   0.000   0.000   0.000   0.000   0.000   0.000  51.717  48.283
 Bh 107 327 220 1.8850e-03   0.000  46.524   0.149   3.344   0.141   0.001   0.000   0.000   0.000   0.000   0.000  50.158  49.842
 Bh 107 328 221 1.7099e-03   1.614   0.000  32.464   0.000   1.227   0.004   0.000   0.000   0.000   0.000   0.000  35.310  64.690
 Bh 107 329 222 1.5558e-03   0.000  31.423   0.000   3.820   0.005   0.013   0.000   0.000   0.000   0.000   0.000  35.263  64.682
 Bh 107 330 223 1.4184e-03   0.066   0.000  13.185   0.000   1.923   0.000   0.000   0.000   0.000   0.000   0.000  15.175  84.807
 Bh 107 331 224 1.2967e-03   0.001  14.145   0.000   3.904   0.000   0.085   0.000   0.000   0.000   0.000   0.000  18.134  81.866
 Bh 107 332 225 1.1202e-03   4.456   0.000   1.707   0.000   1.203   0.000   0.010   0.000   0.000   0.000   0.000   7.376  92.624
 Bh 107 333 226 1.0534e-03   0.000  27.121   0.004   3.922   0.000   0.386   0.000   0.000   0.000   0.000   0.000  31.433  68.517
 Bh 107 334 227 9.8608e-04   2.191   0.000  40.960   0.000   1.698   0.000   0.158   0.000   0.000   0.000   0.000  45.008  54.964
 Bh 107 335 228 9.2166e-04   1.430  13.049   0.001  17.999   0.000   0.880   0.000   0.003   0.000   0.000   0.000  33.362  66.638
 Bh 107 336 229 8.6289e-04   0.718   0.000  24.088   0.000  17.107   0.000   0.344   0.000   0.001   0.000   0.000  42.258  57.742
 Bh 107 337 230 8.1044e-04   0.000   6.329   0.449  14.861   0.000   4.495   0.000   0.039   0.000   0.000   0.000  26.172  73.828
 Bh 107 338 231 7.6158e-04   0.654   0.000   7.887   0.219  17.050   0.000   4.145   0.000   0.010   0.000   0.000  29.965  70.035
 Bh 107 339 232 7.1769e-04   0.001   5.001   0.000   9.985   0.127   4.399   0.000   0.760   0.000   0.000   0.000  20.274  79.726
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 285 177 2.5858e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 286 178 1.1376e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 287 179 2.0236e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 288 180 4.6057e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 289 181 1.0875e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 290 182 2.1035e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 291 183 1.7156e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.646
 Hs 108 292 184 5.5266e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 293 185 1.3795e+00   5.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.067  94.933
 Hs 108 294 186 6.5019e-01   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102  99.898
 Hs 108 295 187 3.1615e-01  28.380   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  28.380  71.620
 Hs 108 296 188 1.6512e-01  10.254   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.254  89.746
 Hs 108 297 189 8.8127e-02  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Hs 108 298 190 5.0367e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 299 191 2.9629e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 300 192 1.8325e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 301 193 1.1821e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 302 194 8.1359e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 303 195 6.2643e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 304 196 4.1060e-03  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Hs 108 305 197 2.8026e-03  99.996   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 306 198 2.0022e-03  97.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.397   2.603
 Hs 108 307 199 1.5884e-03  99.836   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.914   0.086
 Hs 108 308 200 1.2497e-03  61.158   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.159  38.841
 Hs 108 309 201 9.3510e-04  98.817   0.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.076   0.924
 Hs 108 310 202 7.3500e-04  13.667   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.699  86.301
 Hs 108 311 203 5.6112e-04  79.822   0.443   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.265  19.735
 Hs 108 312 204 4.5599e-04   4.192   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.464  95.536
 Hs 108 313 205 3.4884e-04  90.564   0.493   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.081   8.919
 Hs 108 314 206 2.5116e-04  12.247   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.643  87.357
 Hs 108 315 207 1.7010e-04  96.744   0.603   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.415   2.585
 Hs 108 316 208 7.6272e-05  19.259   0.413   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.673  80.327
 Hs 108 317 209 8.7658e-03  73.487  16.362   0.721   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  90.570   9.430
 Hs 108 318 210 7.7649e-03  32.689   6.670   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.393  60.607
 Hs 108 319 211 6.8464e-03  70.527  16.192   0.794   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.513  12.487
 Hs 108 320 212 6.0289e-03   4.618  19.475   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.156  75.552
 Hs 108 321 213 5.2939e-03  44.342  25.561   2.533   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.437  27.563
 Hs 108 322 214 4.6760e-03   1.067  17.076   0.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.249  81.751
 Hs 108 323 215 4.1322e-03  24.933  29.781   5.650   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000  60.483  39.517
 Hs 108 324 216 3.6475e-03   0.076  16.420   0.175   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.682  83.318
 Hs 108 325 217 3.2483e-03   0.080   8.584   6.774   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.603  84.180
 Hs 108 326 218 2.8876e-03   0.000   3.262   0.006   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.339  96.279
 Hs 108 327 219 2.5614e-03   0.000   0.000   0.436   0.337   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.777  99.223
 Hs 108 328 220 2.2850e-03   0.000   0.023   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036  99.964
 Hs 108 329 221 2.0612e-03   0.074   0.000   0.094   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.170  99.830
 Hs 108 330 222 1.8727e-03   0.000   2.624   0.000   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.668  97.332
 Hs 108 331 223 1.6969e-03   0.000   0.000   0.376   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.378  99.554
 Hs 108 332 224 1.5417e-03   0.000   2.898   0.000   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.966  97.034
 Hs 108 333 225 1.4034e-03   0.166   0.000   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173  99.827
 Hs 108 334 226 1.2825e-03   0.000   0.795   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.796  99.204
 Hs 108 335 227 1.1748e-03   0.652   0.000   0.002   0.000   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.719  99.281
 Hs 108 336 228 1.0771e-03   0.000   0.000   0.000   0.002   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Hs 108 337 229 9.9953e-04   0.000   0.000   0.000   0.000   0.007   0.000   0.001   0.000   0.000   0.000   0.000   0.008  99.992
 Hs 108 338 230 9.3479e-04   0.000   0.000   0.000   0.000   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Hs 108 339 231 8.7247e-04   0.000   0.000   0.000   0.000   0.005   0.000   0.014   0.000   0.000   0.000   0.000   0.020  99.980
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 285 176 4.2604e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 286 177 6.3441e+03   2.693   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.693  97.307
 Mt 109 287 178 1.1470e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 291 182 1.1330e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.398
 Mt 109 292 183 1.1030e+02   2.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.172  97.827
 Mt 109 293 184 1.8261e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 294 185 5.3733e+00  22.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.588  77.412
 Mt 109 295 186 1.7691e+00   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.531  99.469
 Mt 109 296 187 9.0792e-01  44.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  44.350  55.650
 Mt 109 297 188 4.4797e-01  79.771   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.772  20.228
 Mt 109 298 189 2.3643e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Mt 109 299 190 1.2916e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Mt 109 300 191 7.4347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 301 192 4.3962e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 302 193 2.7629e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 303 194 1.7977e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 304 195 1.1654e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 305 196 7.8209e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 306 197 5.2670e-03  99.999   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 307 198 3.7664e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 308 199 2.7057e-03  99.981   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 309 200 2.1740e-03  99.987   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990   0.010
 Mt 109 310 201 1.6749e-03  99.853   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 311 202 1.2977e-03  98.767   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.821   1.179
 Mt 109 312 203 9.9037e-04  99.543   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Mt 109 313 204 7.9010e-04  98.167   0.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.398   1.602
 Mt 109 314 205 4.7801e-04  99.235   0.757   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Mt 109 315 206 4.1314e-04  99.162   0.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.508   0.492
 Mt 109 316 207 3.1701e-04  99.059   0.915   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Mt 109 317 208 2.2069e-04  99.400   0.450   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.852   0.148
 Mt 109 318 209 1.1279e-04  99.104   0.842   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Mt 109 319 210 1.0085e-02  96.041   3.844   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.908   0.092
 Mt 109 320 211 8.9740e-03  79.685  19.969   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.930   0.070
 Mt 109 321 212 7.9446e-03  90.760   8.343   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.165   0.835
 Mt 109 322 213 6.9885e-03  58.997  38.726   1.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.705   0.295
 Mt 109 323 214 6.1199e-03  69.475  21.059   0.514   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.050   8.950
 Mt 109 324 215 5.3657e-03  26.422  43.279  24.128   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.888   6.076
 Mt 109 325 216 4.6877e-03  23.892  52.020   1.172   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000  77.180  22.399
 Mt 109 326 217 4.1287e-03  15.578  24.005  26.980   0.381   0.002   0.000   0.000   0.000   0.000   0.000   0.000  66.946  33.025
 Mt 109 327 218 3.6557e-03   0.391  58.942   3.660   0.538   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.531  36.469
 Mt 109 328 219 3.2328e-03   7.463   0.001  28.851   0.624   0.044   0.000   0.000   0.000   0.000   0.000   0.000  36.982  63.018
 Mt 109 329 220 2.8614e-03   0.011  45.113   0.134   1.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000  46.316  53.684
 Mt 109 330 221 2.5330e-03   4.003   0.000  20.694   0.000   0.154   0.000   0.000   0.000   0.000   0.000   0.000  24.851  75.149
 Mt 109 331 222 2.2562e-03   0.125  36.943   0.003   1.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000  38.606  61.394
 Mt 109 332 223 2.0311e-03   6.149   0.000  15.156   0.000   0.328   0.000   0.000   0.000   0.000   0.000   0.000  21.633  78.346
 Mt 109 333 224 1.8460e-03   0.007  52.759   0.079   2.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000  54.916  45.084
 Mt 109 334 225 1.6744e-03   3.897   0.000  37.122   0.000   0.543   0.000   0.000   0.000   0.000   0.000   0.000  41.562  58.438
 Mt 109 335 226 1.5222e-03   0.001  40.985   0.011   4.391   0.005   0.009   0.000   0.000   0.000   0.000   0.000  45.401  54.599
 Mt 109 336 227 1.3888e-03   2.867   0.000  57.582   0.000   3.473   0.000   0.001   0.000   0.000   0.000   0.000  63.924  36.076
 Mt 109 337 228 1.2714e-03   0.000  26.066   0.001   7.046   0.001   0.191   0.000   0.000   0.000   0.000   0.000  33.305  66.695
 Mt 109 338 229 1.1659e-03   0.017   0.000  39.593   0.000   6.254   0.000   0.060   0.000   0.000   0.000   0.000  45.924  54.076
 Mt 109 339 230 1.0782e-03   0.000   6.294   0.000   8.267   0.000   1.033   0.000   0.000   0.000   0.000   0.000  15.595  84.405
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 293 183 8.6541e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 294 184 1.1208e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 295 185 2.1872e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 296 186 6.7658e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 297 187 2.6682e+00   0.150   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153  99.131
 Ds 110 298 188 1.3091e+00   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061  99.939
 Ds 110 299 189 6.1758e-01  81.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.902  18.098
 Ds 110 300 190 3.2282e-01  61.876   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.876  38.124
 Ds 110 301 191 1.7915e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 302 192 1.0129e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 303 193 5.9347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 307 197 1.0189e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 308 198 7.0611e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 309 199 5.0098e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 310 200 3.7300e-03  99.989   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.989   0.011
 Ds 110 311 201 2.8507e-03  99.983   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987   0.013
 Ds 110 312 202 2.2127e-03  73.521   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  73.521  26.479
 Ds 110 313 203 1.6884e-03  99.537   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.600   0.400
 Ds 110 314 204 1.3230e-03  71.071   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  71.075  28.925
 Ds 110 315 205 1.0192e-03  99.620   0.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.851   0.149
 Ds 110 316 206 8.2109e-04  81.167   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.180  18.820
 Ds 110 317 207 6.1182e-04  99.644   0.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.963   0.037
 Ds 110 318 208 3.8983e-04  96.245   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.270   3.730
 Ds 110 319 209 2.9595e-04  99.507   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981   0.019
 Ds 110 320 210 1.5873e-04  88.529   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.561  11.439
 Ds 110 321 211 1.0891e-02  96.151   3.719   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.871   0.129
 Ds 110 322 212 9.9480e-03  94.437   0.795   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.230   4.492
 Ds 110 323 213 8.9066e-03  88.581  10.564   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.160   0.840
 Ds 110 324 214 7.8727e-03  55.283   4.280   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  59.565  40.435
 Ds 110 325 215 6.9095e-03  42.964  26.533   1.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.575  29.148
 Ds 110 326 216 6.0407e-03   0.151   9.635   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.858  90.142
 Ds 110 327 217 5.2675e-03   0.098   7.174   2.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.540  90.105
 Ds 110 328 218 4.6323e-03   0.000   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.943  99.057
 Ds 110 329 219 4.0884e-03   0.062   0.000   0.036   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105  99.232
 Ds 110 330 220 3.6033e-03   0.000   0.189   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.190  99.345
 Ds 110 331 221 3.1825e-03   0.094   0.000   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  99.849
 Ds 110 332 222 2.8159e-03   0.001   6.118   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.123  93.308
 Ds 110 333 223 2.4933e-03   0.002   0.000   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061  99.755
 Ds 110 334 224 2.2209e-03   0.000   0.056   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069  99.931
 Ds 110 335 225 1.9965e-03   0.004   0.000   0.005   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Ds 110 336 226 1.8195e-03   0.000   0.737   0.000   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763  99.237
 Ds 110 337 227 1.6507e-03   0.000   0.000   0.402   0.000   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.413  99.587
 Ds 110 338 228 1.5032e-03   0.000   0.000   0.000   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252  99.109
 Ds 110 339 229 1.3696e-03   0.000   0.000   0.000   0.000   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.026  99.974


==> B-Delayed-Fission-HFB14-Supplement.dat <==
#
#  B-Delayed Fission branching ratio, Pxf (%), calculated by pn-RQRPA+Hauser-Feshbach
#  Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is calculated
#  as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of HFB-14[2] is used.
#  Pn is the total B-Delayed Neutron Emission branching ratio.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] S. Goriely et al., Phys. Rev. C75, 064312 (2007). 
#
#     Z   A   N   T1/2 (s)     P0f     P1f     P2f     P3f     P4f     P5f     P6f     P7f     P8f     P9f    P10f      Pf      Pn
#---------------------------------------------------------------------------------------------------------------------------------
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 226 137 5.6966e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.290
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 229 140 9.9158e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 230 141 1.9414e+08   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023  99.977
 Ac  89 231 142 1.2820e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 232 143 7.5035e+03   1.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.227  98.772
 Ac  89 233 144 1.7305e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 234 145 6.1242e+02   6.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.002  93.995
 Ac  89 235 146 2.7261e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 236 147 1.8140e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 237 148 2.8448e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 238 149 3.7081e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998
 Ac  89 239 150 4.0652e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 240 151 4.1080e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998
 Ac  89 241 152 3.8431e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983
 Ac  89 242 153 3.4064e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 243 154 2.9039e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.906
 Ac  89 244 155 2.3700e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.636
 Ac  89 245 156 1.8606e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 246 157 1.5075e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.895
 Ac  89 247 158 1.1600e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Ac  89 248 159 8.8670e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.969
 Ac  89 249 160 6.4685e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 250 161 4.9084e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 251 162 3.7629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 252 163 2.9260e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 253 164 2.2909e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 254 165 1.7249e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 255 166 1.4231e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 256 167 1.1441e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 257 168 9.2501e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 258 169 7.2356e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 259 170 5.9279e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 260 171 4.8244e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 261 172 4.0152e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 262 173 3.3183e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 263 174 2.7765e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 264 175 2.3549e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 265 176 1.9902e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 266 177 1.6592e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 267 178 1.4171e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 268 179 1.1772e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 269 180 1.0034e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 270 181 8.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 271 182 6.7394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 273 184 1.3155e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 274 185 1.4133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 275 186 1.3671e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 276 187 1.0888e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 277 188 8.6385e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 278 189 6.9969e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 279 190 5.7006e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 280 191 4.7085e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 281 192 3.9630e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 282 193 3.2293e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 283 194 2.8730e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 284 195 2.4762e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 285 196 2.1474e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 286 197 1.8358e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 287 198 1.6104e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 288 199 1.4120e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 289 200 1.1999e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 290 201 1.0203e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 291 202 7.5959e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 292 203 6.8909e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 293 204 6.3189e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 294 205 4.6769e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 295 206 4.7904e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 233 143 6.0031e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 234 144 6.3727e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.022
 Th  90 235 145 6.8486e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 236 146 2.0514e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 237 147 8.0937e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 238 148 3.8696e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 239 149 4.6289e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 240 150 6.2538e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 241 151 6.7986e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987
 Th  90 242 152 6.8642e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 243 153 6.4773e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 244 154 5.7443e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 245 155 4.4395e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 246 156 3.7136e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 247 157 2.9749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.676
 Th  90 248 158 2.2274e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 249 159 1.6749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.699
 Th  90 250 160 1.2152e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 251 161 8.8130e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 252 162 6.5404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 253 163 4.9232e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 254 164 3.7282e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Th  90 255 165 2.8576e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 256 166 2.2311e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 257 167 1.6963e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 258 168 1.3415e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 259 169 1.0313e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 260 170 8.2315e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 261 171 6.8558e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 262 172 5.4963e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 263 173 4.4985e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 264 174 3.6713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 265 175 3.0708e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 266 176 2.5258e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 267 177 2.0825e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 268 178 1.7416e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 269 179 1.4713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 270 180 1.2324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 271 181 1.0266e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 272 182 8.2794e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 273 183 6.2411e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 274 184 1.9250e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 275 185 1.5957e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 276 186 1.6421e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 277 187 1.2849e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 278 188 9.7340e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 279 189 7.4391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 280 190 5.8615e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 281 191 4.6241e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 282 192 3.7442e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 283 193 2.9295e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 284 194 2.4910e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 285 195 1.8587e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 286 196 1.3697e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 287 197 1.1970e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 288 198 1.0555e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 289 199 9.3249e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 290 200 8.2538e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 291 201 7.3545e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 292 202 6.5764e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 293 203 5.9401e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 294 204 5.4269e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 295 205 4.9949e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 296 206 4.5899e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 297 207 4.2785e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 298 208 4.0220e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 235 144 3.0111e+15   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 236 145 6.9328e+07   2.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.261  97.739
 Pa  91 237 146 8.3661e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 238 147 1.0458e+04   0.181   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181  99.819
 Pa  91 239 148 3.2738e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 240 149 1.3800e+03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Pa  91 241 150 9.8192e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 242 151 1.3812e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 243 152 1.4784e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 244 153 1.4145e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990
 Pa  91 245 154 1.2968e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.962
 Pa  91 246 155 1.1389e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 247 156 9.7349e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 249 158 6.0937e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.896
 Pa  91 250 159 4.3924e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 251 160 3.1114e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.823
 Pa  91 252 161 2.1251e-01   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054  99.946
 Pa  91 253 162 1.4790e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Pa  91 254 163 9.8160e-02   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148  99.831
 Pa  91 255 164 7.0642e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pa  91 256 165 5.1425e-02   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055  99.945
 Pa  91 257 166 3.7163e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pa  91 258 167 2.8045e-02   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Pa  91 259 168 2.1376e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 260 169 1.0816e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 261 170 1.2317e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 262 171 9.5185e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 263 172 7.5857e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 264 173 5.9870e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 265 174 4.8625e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 266 175 3.9566e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 267 176 3.2303e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 268 177 2.6462e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 269 178 2.1650e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 270 179 1.7834e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 271 180 1.4579e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 272 181 1.2230e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 273 182 9.5415e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 274 183 7.1302e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 275 184 2.2728e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 276 185 1.7707e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 277 186 1.8329e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 278 187 1.3982e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 279 188 6.5115e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 280 189 4.6642e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 281 190 3.6348e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 282 191 2.7510e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 283 192 2.2220e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 284 193 1.8037e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 285 194 1.4694e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 286 195 1.2922e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 287 196 1.1171e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 288 197 8.1203e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 289 198 8.3533e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 290 199 7.4134e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 291 200 6.6081e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 292 201 5.8583e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 293 202 5.1164e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 294 203 4.5331e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 295 204 4.1141e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 296 205 3.7635e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 297 206 3.5650e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 298 207 3.1695e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 299 208 2.9861e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 300 209 2.9743e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 301 210 3.0450e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 302 211 2.5182e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 239 147 3.5405e+10   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 240 148 4.3411e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 241 149 4.8822e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.750
  U  92 242 150 3.5369e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 243 151 2.8382e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 244 152 3.7497e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 245 153 3.9517e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 246 154 3.7410e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 247 155 3.3333e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 248 156 2.8470e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 249 157 2.4112e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 250 158 1.9739e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 251 159 1.4338e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 252 160 9.5026e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 253 161 5.7757e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 254 162 3.6524e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 255 163 2.3576e-01   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
  U  92 256 164 1.4676e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 257 165 9.7230e-02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
  U  92 258 166 6.8442e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 259 167 4.9943e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
  U  92 260 168 3.6290e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 261 169 2.6917e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 262 170 2.0026e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 263 171 1.4553e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 264 172 1.1094e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 265 173 8.5978e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 266 174 6.6376e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 267 175 5.2297e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 268 176 4.2022e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 269 177 3.2366e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 270 178 2.6025e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 271 179 2.1107e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 272 180 1.6915e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 273 181 1.3397e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 274 182 1.0642e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 275 183 7.0682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 276 184 2.5747e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 277 185 1.3920e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 278 186 1.0563e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 279 187 6.5092e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 280 188 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 281 189 3.1468e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 282 190 2.3937e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 283 191 1.8049e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 284 192 1.4522e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 285 193 1.0332e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 286 194 7.9237e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 287 195 8.0411e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 288 196 6.8171e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 289 197 4.7879e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 290 198 2.9286e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 291 199 3.9257e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 292 200 1.0079e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 293 201 3.9814e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 294 202 7.1985e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 295 203 6.8980e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 296 204 6.5735e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 297 205 6.2353e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 298 206 5.8834e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 299 207 5.5290e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 300 208 5.1859e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 301 209 4.8581e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 302 210 4.5339e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 303 211 4.2242e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 304 212 3.8846e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 305 213 3.6009e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 241 148 5.9394e+11   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 242 149 6.7497e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 243 150 3.3691e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 244 151 4.8151e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 245 152 3.1022e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 246 153 5.8043e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  98.162
 Np  93 247 154 6.4774e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 248 155 6.0599e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 249 156 5.1849e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 250 157 4.2871e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Np  93 251 158 3.5695e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 252 159 2.8661e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Np  93 253 160 2.0246e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 254 161 1.2715e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.941
 Np  93 255 162 7.4622e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.929
 Np  93 256 163 4.4881e-01   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058  99.942
 Np  93 257 164 2.7590e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Np  93 258 165 1.7226e-01   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301  99.699
 Np  93 259 166 1.1424e-01   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Np  93 260 167 7.7771e-02   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126  99.874
 Np  93 261 168 5.4875e-02   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Np  93 262 169 3.9650e-02   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032  99.968
 Np  93 263 170 2.8032e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Np  93 264 171 2.0046e-02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Np  93 265 172 1.4529e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Np  93 266 173 1.0419e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 267 174 7.9203e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 268 175 6.0401e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 269 176 4.7490e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 270 177 3.7242e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 271 178 2.9385e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 272 179 2.3141e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 273 180 1.8039e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 274 181 1.3844e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 275 182 9.9430e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 276 183 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 277 184 2.1384e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 278 185 3.2427e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 279 186 1.5723e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 280 187 2.3020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 281 188 1.1662e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 282 189 1.3399e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 283 190 1.4898e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 284 191 1.4717e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 286 193 1.4079e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 287 194 1.3714e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 288 195 1.3594e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 289 196 1.3272e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 290 197 4.4103e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 291 198 1.5643e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 292 199 9.9856e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 293 200 6.3439e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 294 201 8.5146e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 295 202 7.8705e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 296 203 7.3592e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 297 204 6.9087e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 298 205 6.5264e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 299 206 6.1967e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 300 207 5.9029e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 301 208 5.6376e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 302 209 5.4173e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 303 210 5.2207e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 304 211 5.0302e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 305 212 4.8336e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 306 213 4.6509e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 307 214 4.4723e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 308 215 4.2886e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 245 151 6.6489e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 246 152 5.1185e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 247 153 4.0253e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 248 154 9.0185e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 249 155 9.3471e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 250 156 8.1752e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 251 157 6.7122e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 252 158 5.4210e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 253 159 4.3614e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 254 160 3.4761e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 255 161 2.4871e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 256 162 1.5782e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 257 163 9.5476e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 258 164 5.7441e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 259 165 3.4272e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Pu  94 260 166 2.1542e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 261 167 1.4023e-01   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Pu  94 262 168 9.4007e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 263 169 6.4368e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pu  94 264 170 4.4864e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 265 171 3.0857e-02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Pu  94 266 172 2.1521e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 267 173 1.5347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 268 174 1.1285e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 269 175 8.2697e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 270 176 6.1324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 271 177 3.5334e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 272 178 2.7133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 273 179 2.0570e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 274 180 1.4853e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 275 181 1.0164e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 276 182 4.1454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 277 183 5.1997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 278 184 4.5874e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 279 185 3.2801e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 280 186 1.5635e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 281 187 2.4925e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 282 188 2.2945e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 283 189 1.5890e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 284 190 1.4154e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 285 191 1.4124e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 286 192 1.4243e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 287 193 1.4050e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 288 194 1.3473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 289 195 1.2840e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 290 196 5.1530e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 291 197 1.0687e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 292 198 1.1355e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 293 199 1.1319e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 294 200 4.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 295 201 1.2626e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 296 202 7.8194e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 297 203 8.2791e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 298 204 7.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 299 205 7.0547e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 300 206 6.5792e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 301 207 6.1981e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 302 208 5.8704e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 303 209 5.5964e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 304 210 5.3682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 305 211 5.1666e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 306 212 4.9752e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 307 213 4.7189e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 308 214 4.5682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 309 215 4.4396e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 310 216 4.3047e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 311 217 4.1840e-04   0.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.609  99.391
 Pu  94 312 218 4.0681e-04   4.600   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.600  95.400
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 247 152 4.5065e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 248 153 9.1905e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.970
 Am  95 249 154 8.2486e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.746
 Am  95 250 155 1.1177e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  96.735
 Am  95 251 156 1.1853e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 252 157 1.0846e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Am  95 253 158 8.3574e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 254 159 6.5458e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998
 Am  95 255 160 5.2575e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 256 161 3.9799e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997
 Am  95 257 162 2.7761e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 258 163 1.7628e+00   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Am  95 259 164 1.0812e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 260 165 6.4646e-01   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047  99.953
 Am  95 261 166 4.0972e-01   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Am  95 262 167 2.5585e-01   0.331   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331  99.669
 Am  95 263 168 1.6323e-01   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013  99.987
 Am  95 264 169 1.0247e-01   0.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.581  99.419
 Am  95 265 170 4.9121e-02   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033  99.967
 Am  95 266 171 3.3127e-02   0.607   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.607  99.393
 Am  95 267 172 2.3629e-02   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147  99.853
 Am  95 268 173 1.7088e-02   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Am  95 269 174 1.1902e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 270 175 8.2902e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 271 176 6.2014e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 272 177 4.5863e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 273 178 3.4180e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 274 179 2.6033e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 275 180 1.7651e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 276 181 1.1103e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 277 182 2.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 278 183 3.5403e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 279 184 2.6252e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 280 185 4.3123e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 281 186 2.0489e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 282 187 2.1621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 283 188 2.1065e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 284 189 1.2872e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 285 190 1.3873e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Am  95 286 191 1.3954e-03   0.009   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Am  95 287 192 1.4432e-03   0.096   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098  99.902
 Am  95 288 193 1.6136e-04   0.058   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069  99.931
 Am  95 289 194 1.2324e-04   0.003   0.012   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017  99.983
 Am  95 290 195 7.9542e-05   0.001   0.001   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Am  95 291 196 4.6772e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Am  95 292 197 3.6504e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 293 198 4.2161e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 294 199 1.1393e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 295 200 1.1259e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 296 201 1.0952e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 297 202 1.0473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 298 203 9.7702e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 299 204 8.7318e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 300 205 7.9715e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 301 206 7.3262e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 302 207 6.7660e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 303 208 6.2774e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 304 209 5.8883e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 305 210 5.5602e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 306 211 5.2952e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 307 212 5.0693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 308 213 4.8610e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 309 214 4.6216e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 310 215 4.4675e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 311 216 4.3183e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 312 217 4.2041e-04   1.773   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.773  98.227
 Am  95 313 218 4.0920e-04   0.000   5.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.346  94.654
 Am  95 314 219 3.9938e-04   1.827   0.000   1.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.868  97.132
 Am  95 315 220 3.9059e-04   0.000   4.776   0.000   6.418   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.194  88.806
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 249 153 2.5314e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 250 154 1.6575e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 251 155 1.4739e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 253 157 4.5934e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 255 159 3.2149e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 256 160 6.6177e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 257 161 5.5032e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 258 162 3.9368e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 259 163 1.9152e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 260 164 1.0961e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 261 165 6.7729e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 262 166 4.2320e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 263 167 2.6975e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cm  96 264 168 1.7056e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 265 169 9.7186e-02   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020  99.980
 Cm  96 266 170 6.2477e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 267 171 4.1394e-02   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076  99.924
 Cm  96 268 172 2.9248e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 269 173 2.0835e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 270 174 1.4562e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 271 175 1.0322e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 272 176 7.4157e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 273 177 5.3059e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 274 178 3.8901e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 275 179 2.8745e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 276 180 1.9305e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 277 181 1.2216e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 278 182 5.0113e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 279 183 3.4575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 280 184 3.8528e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 281 185 3.8433e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 282 186 6.5539e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 283 187 1.7177e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 284 188 1.1999e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 285 189 1.3752e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 286 190 1.5408e-03   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019  99.981
 Cm  96 287 191 1.5724e-03   2.930   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.950  97.050
 Cm  96 288 192 1.5672e-03   0.265   1.513   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.780  98.220
 Cm  96 289 193 1.5052e-03   4.916   0.302   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.454  94.546
 Cm  96 290 194 1.7169e-04   0.004   0.221   0.004   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235  99.765
 Cm  96 291 195 1.7552e-04   0.000   0.003   0.169   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174  99.826
 Cm  96 292 196 1.3766e-04   0.000   0.000   0.000   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Cm  96 293 197 8.0189e-04   0.000   0.001   0.000   0.000   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Cm  96 294 198 6.2593e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 295 199 8.3550e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cm  96 296 200 8.3638e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 297 201 8.3721e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 298 202 8.8150e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 299 203 9.4187e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 300 204 9.8053e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 301 205 9.3950e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 302 206 4.2703e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 303 207 7.7381e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 304 208 6.6940e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 305 209 6.2064e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 306 210 5.7983e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 307 211 5.4423e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 308 212 5.1554e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 309 213 4.8883e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 310 214 4.6899e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 311 215 4.5060e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 312 216 4.3454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 313 217 4.2058e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 314 218 4.0928e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 315 219 3.9813e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 316 220 3.8856e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 317 221 3.8020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 318 222 3.7246e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 251 154 3.4329e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 252 155 9.0265e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.220
 Bk  97 253 156 5.3279e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.421
 Bk  97 254 157 1.0115e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 255 158 5.8503e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 256 159 1.8687e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.932
 Bk  97 257 160 7.8596e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 258 161 5.3274e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 259 162 1.3310e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 260 163 8.3410e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 261 164 3.8963e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 262 165 4.6515e+00   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.976
 Bk  97 263 166 1.6903e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 264 167 7.7711e-01   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112  99.888
 Bk  97 265 168 3.9837e-01   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046  99.954
 Bk  97 266 169 2.1580e-01   1.373   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.373  98.627
 Bk  97 267 170 1.2466e-01   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126  99.874
 Bk  97 268 171 3.0230e-02   1.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.897  98.103
 Bk  97 269 172 3.2277e-02   0.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.166  99.834
 Bk  97 270 173 2.4710e-02   0.592   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592  99.408
 Bk  97 271 174 1.8152e-02   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Bk  97 272 175 1.2702e-02   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Bk  97 273 176 8.9580e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Bk  97 274 177 6.2499e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 275 178 4.5284e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 276 179 3.1298e-03   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Bk  97 277 180 1.9642e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 278 181 1.0015e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992
 Bk  97 279 182 1.2425e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 280 183 2.2229e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 281 184 5.1866e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 282 185 3.8040e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 283 186 1.7484e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 284 187 1.2576e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 285 188 1.1164e-03   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153  99.847
 Bk  97 286 189 9.0513e-05   0.293   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315  99.685
 Bk  97 287 190 1.1755e-04   9.298   0.013   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.315  90.635
 Bk  97 288 191 8.6427e-04  48.496   7.255   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.764  44.236
 Bk  97 289 192 9.4242e-04  41.115   2.974   0.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.016  54.984
 Bk  97 290 193 5.1842e-04  47.312   4.265   0.543   0.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.362  47.638
 Bk  97 291 194 8.4401e-04   3.737  10.934   0.893   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.657  84.343
 Bk  97 292 195 8.6216e-04  55.127   3.451   4.752   0.395   0.011   0.000   0.000   0.000   0.000   0.000   0.000  63.737  36.263
 Bk  97 293 196 8.3437e-04   0.138   7.444   0.344   0.584   0.010   0.000   0.000   0.000   0.000   0.000   0.000   8.521  91.479
 Bk  97 294 197 7.9419e-04   0.072   0.069   0.744   0.136   0.131   0.000   0.000   0.000   0.000   0.000   0.000   1.152  98.848
 Bk  97 295 198 7.4891e-04   0.045   0.039   0.010   0.373   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.468  99.532
 Bk  97 296 199 8.9323e-05   0.000   0.004   0.001   0.002   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Bk  97 297 200 4.0383e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 298 201 8.1869e-04   0.000   0.000   0.001   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Bk  97 299 202 8.1927e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Bk  97 300 203 8.4467e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 301 204 8.8775e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 302 205 9.4117e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 303 206 9.3118e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 304 207 8.7897e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 305 208 5.0022e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 306 209 7.2387e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 307 210 6.6932e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 308 211 6.2345e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 309 212 5.8062e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 310 213 5.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 311 214 5.1990e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 312 215 4.9593e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 313 216 4.7276e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 314 217 4.5333e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 315 218 4.2757e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 316 219 4.1554e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 317 220 4.0361e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 318 221 3.9345e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 319 222 3.8430e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 320 223 3.7587e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 321 224 3.6913e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 253 155 1.3813e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 259 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 261 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 262 164 2.5921e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 263 165 3.8176e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 264 166 6.7179e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 265 167 2.3384e+00   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011  99.989
 Cf  98 266 168 9.4590e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 267 169 4.4031e-01   0.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.874  99.126
 Cf  98 268 170 2.2810e-01   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Cf  98 269 171 1.2561e-01   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202  99.798
 Cf  98 270 172 7.3131e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cf  98 271 173 4.6058e-02   0.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302  99.698
 Cf  98 272 174 2.9688e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 273 175 1.1981e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 274 176 1.0963e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 275 177 7.5657e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 276 178 5.3410e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 277 179 3.6369e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 278 180 2.1992e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 279 181 1.0454e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 280 182 2.2223e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 281 183 1.3431e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 282 184 6.2566e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 283 185 7.3627e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 284 186 3.3311e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 285 187 1.5979e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 286 188 1.0444e-03   0.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.476  99.524
 Cf  98 287 189 1.0286e-04   2.173   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.345  97.655
 Cf  98 288 190 7.0947e-05  10.824   0.368   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.194  88.806
 Cf  98 289 191 8.8365e-04  91.528   4.860   0.149   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.539   3.461
 Cf  98 290 192 9.8797e-04   8.109   3.885   0.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.408  87.592
 Cf  98 291 193 8.3673e-04  73.662   4.353   1.221   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.310  20.690
 Cf  98 292 194 9.5640e-04   3.724   4.371   0.345   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.471  91.529
 Cf  98 293 195 9.1199e-04  20.659   1.936   1.520   0.110   0.001   0.000   0.000   0.000   0.000   0.000   0.000  24.226  75.774
 Cf  98 294 196 8.6665e-04   0.414   3.181   0.142   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.829  96.171
 Cf  98 295 197 8.2168e-04   1.798   0.321   1.280   0.050   0.009   0.000   0.000   0.000   0.000   0.000   0.000   3.458  96.542
 Cf  98 296 198 7.8605e-04   0.002   0.560   0.021   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.724  99.276
 Cf  98 297 199 8.3376e-04   0.007   0.002   0.247   0.014   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.278  99.722
 Cf  98 298 200 1.1770e-04   0.000   0.001   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Cf  98 299 201 9.5955e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cf  98 300 202 5.3385e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 301 203 7.8309e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 302 204 7.8404e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 303 205 7.8176e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 304 206 1.0605e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 305 207 8.4199e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 306 208 7.3132e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 307 209 6.5923e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 308 210 7.4148e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 309 211 6.8101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 310 212 6.3214e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 311 213 5.9249e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 312 214 5.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 313 215 5.2917e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 314 216 5.0617e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 315 217 4.8365e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 316 218 4.6394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 317 219 4.4744e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 318 220 4.3344e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 319 221 4.1990e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 320 222 4.0785e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 321 223 4.6777e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 322 224 5.9960e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 323 225 6.4315e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 324 226 6.1581e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 325 227 4.9277e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 264 165 2.6983e+04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Es  99 265 166 6.0460e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 266 167 9.6161e+00   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154  99.846
 Es  99 267 168 2.8161e+00   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Es  99 268 169 1.0240e+00   0.698   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.698  99.302
 Es  99 269 170 4.4433e-01   0.740   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.740  99.260
 Es  99 270 171 1.4296e-01   4.629   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.629  95.371
 Es  99 271 172 7.9146e-02   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256  99.744
 Es  99 272 173 4.8367e-02   1.610   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.610  98.390
 Es  99 273 174 2.9813e-02   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126  99.874
 Es  99 274 175 1.8782e-02   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.478  99.522
 Es  99 275 176 1.1777e-02   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131  99.869
 Es  99 276 177 7.6592e-03   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013  99.987
 Es  99 277 178 4.7127e-03   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038  99.956
 Es  99 278 179 2.7079e-03   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.991
 Es  99 279 180 2.1104e-02   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036  99.964
 Es  99 280 181 1.1775e-03   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.983
 Es  99 281 182 1.0471e-02   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011  99.989
 Es  99 282 183 2.5301e-02   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Es  99 283 184 6.8050e-02   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111  99.889
 Es  99 284 185 9.2910e-03   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Es  99 285 186 3.9565e-03   0.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.941  99.058
 Es  99 286 187 1.5978e-03   0.503   0.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.914  98.617
 Es  99 287 188 7.8374e-04  91.853   0.037   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.919   8.081
 Es  99 288 189 5.3098e-05  90.382   0.905   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.296   8.704
 Es  99 289 190 7.6492e-04  75.499   2.577   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.153  21.847
 Es  99 290 191 1.0529e-03  91.613   5.769   0.599   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.982   2.018
 Es  99 291 192 7.5018e-04  53.784   4.392   0.377   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.553  41.447
 Es  99 292 193 1.0160e-03  90.265   6.488   1.459   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.253   1.747
 Es  99 293 194 9.3523e-04  14.350   7.273   0.540   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.194  77.806
 Es  99 294 195 8.9432e-04  83.626   5.885   1.962   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.552   8.448
 Es  99 295 196 8.7257e-04   5.722  11.248   0.539   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.627  82.373
 Es  99 296 197 7.9884e-04  36.939   4.677   2.887   0.143   0.001   0.000   0.000   0.000   0.000   0.000   0.000  44.647  55.353
 Es  99 297 198 7.8207e-04   1.232   8.703   0.333   0.378   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.645  89.355
 Es  99 298 199 7.4956e-04   4.220   1.135   1.870   0.147   0.032   0.000   0.000   0.000   0.000   0.000   0.000   7.404  92.596
 Es  99 299 200 6.9564e-05   0.005   0.392   0.018   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450  99.550
 Es  99 300 201 1.1159e-04   0.014   0.008   0.137   0.007   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.171  99.829
 Es  99 301 202 7.8092e-05   0.000   0.007   0.001   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023  99.977
 Es  99 302 203 2.8474e-05   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Es  99 303 204 7.7711e-04   0.000   0.002   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Es  99 304 205 7.8596e-04   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Es  99 305 206 8.1575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 306 207 8.3914e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 307 208 8.5509e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 308 209 8.4101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 309 210 8.0726e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 310 211 7.8889e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 311 212 7.5261e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 312 213 7.0082e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 313 214 6.4586e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 314 215 6.0026e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 315 216 5.6481e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 316 217 5.4109e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 317 218 5.1274e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 318 219 4.9230e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 319 220 4.6887e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 320 221 4.4892e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 321 222 4.3136e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 322 223 4.1571e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 323 224 3.9967e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 324 225 3.8096e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 325 226 3.6609e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 326 227 3.5183e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 327 228 3.3812e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 328 229 3.1693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 265 165 2.3233e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 266 166 8.4292e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 267 167 8.3927e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Fm 100 268 168 2.5827e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 269 169 9.5859e-01   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028  99.972
 Fm 100 270 170 4.2414e-01   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Fm 100 271 171 2.0822e-01   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157  99.843
 Fm 100 272 172 1.0805e-01   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047  99.953
 Fm 100 273 173 6.2407e-02   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013  99.987
 Fm 100 274 174 3.7624e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Fm 100 275 175 2.2113e-02   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Fm 100 276 176 1.3743e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Fm 100 277 177 8.3919e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Fm 100 278 178 5.2712e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 279 179 2.6639e-03   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Fm 100 280 180 1.7619e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 281 181 6.9846e-04   0.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106  99.894
 Fm 100 282 182 2.1193e-02   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.971
 Fm 100 283 183 3.8367e-02   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Fm 100 284 184 5.8216e-02   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067  99.933
 Fm 100 285 185 1.1435e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 286 186 5.0140e-03   2.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.239  97.761
 Fm 100 287 187 2.5034e-03   0.488   0.789   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.277  98.723
 Fm 100 288 188 1.5935e-03   2.726   0.173   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.902  96.982
 Fm 100 289 189 7.2027e-04  60.481   0.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.211  38.789
 Fm 100 290 190 4.2977e-05  19.033   0.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.447  80.553
 Fm 100 291 191 6.4419e-04  72.731   1.575   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.328  25.672
 Fm 100 292 192 7.8559e-04  66.505   0.804   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.328  32.672
 Fm 100 293 193 1.1879e-03  95.419   2.589   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.111   1.889
 Fm 100 294 194 1.1381e-03  12.460   0.540   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.062  86.938
 Fm 100 295 195 1.0527e-03  89.865   4.247   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.164   5.836
 Fm 100 296 196 9.0097e-04   6.356   2.164   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.685  91.315
 Fm 100 297 197 8.1378e-04  55.612   2.463   0.537   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.616  41.384
 Fm 100 298 198 7.7422e-04   1.055   5.618   0.135   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.811  93.189
 Fm 100 299 199 7.8284e-04   7.491   0.665   1.430   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.594  90.406
 Fm 100 300 200 7.9348e-04   0.016   1.772   0.048   0.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.949  98.051
 Fm 100 301 201 1.3931e-04   0.037   0.004   0.211   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.254  99.746
 Fm 100 302 202 1.3202e-04   0.036   0.015   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061  99.939
 Fm 100 303 203 1.1016e-04   0.001   0.040   0.003   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.044  99.956
 Fm 100 304 204 8.5228e-05   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Fm 100 305 205 5.8821e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 306 206 7.4472e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 307 207 7.3953e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 308 208 7.2770e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 309 209 7.1697e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 310 210 7.1235e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 311 211 7.1176e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 312 212 6.8944e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 313 213 6.7020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 314 214 6.4998e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 315 215 6.2585e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 316 216 6.0217e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 317 217 5.8101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 318 218 5.5894e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 319 219 5.3850e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 320 220 5.1973e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 321 221 5.0171e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 322 222 4.8513e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 323 223 4.6907e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 324 224 4.5429e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 325 225 4.4006e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 326 226 4.2744e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 327 227 4.1391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 328 228 4.0145e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 329 229 3.8578e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 330 230 3.7454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 267 166 5.7640e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 268 167 5.3481e+01   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Md 101 269 168 7.7967e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 270 169 1.9621e+00   0.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.978  99.022
 Md 101 271 170 7.3199e-01   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Md 101 272 171 3.2478e-01   5.852   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.852  94.148
 Md 101 273 172 1.5192e-01   5.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.029  94.971
 Md 101 274 173 8.2102e-02   7.829   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.829  92.171
 Md 101 275 174 4.7910e-02   0.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441  99.559
 Md 101 276 175 2.8354e-02   1.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.425  98.575
 Md 101 277 176 1.6810e-02   1.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.060  98.940
 Md 101 278 177 9.9877e-03   1.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.043  98.954
 Md 101 279 178 6.3406e-03   0.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.580  99.420
 Md 101 280 179 2.3735e-03   1.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.341  98.659
 Md 101 281 180 1.8122e-03   0.176   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.176  99.824
 Md 101 282 181 2.7261e-02   8.644   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.644  91.356
 Md 101 283 182 4.4804e-02  13.801   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.802  86.198
 Md 101 284 183 4.3226e-02   4.366   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.540  95.455
 Md 101 285 184 6.2011e-02   4.552   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.628  95.372
 Md 101 286 185 1.5507e-02   2.445   0.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.892  97.108
 Md 101 287 186 6.5187e-03  94.141   0.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.308   5.692
 Md 101 288 187 2.8535e-03  52.487   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  53.197  46.716
 Md 101 289 188 1.8332e-03  72.572   0.118   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.691  27.309
 Md 101 290 189 9.8215e-04  96.368   0.348   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.716   3.284
 Md 101 291 190 1.3028e-04  14.294   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.386  85.614
 Md 101 292 191 7.1885e-04  98.758   0.745   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.504   0.496
 Md 101 293 192 5.9658e-04  83.137   0.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.037  15.963
 Md 101 294 193 1.0096e-03  95.677   2.390   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.166   1.834
 Md 101 295 194 1.0495e-03  97.148   0.420   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.581   2.419
 Md 101 296 195 9.8510e-04  94.457   3.320   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.817   2.183
 Md 101 297 196 8.2302e-04  53.473   1.988   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.526  44.474
 Md 101 298 197 7.4283e-04  87.771   4.536   0.515   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.823   7.177
 Md 101 299 198 6.4317e-04  10.179   5.541   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.936  84.064
 Md 101 300 199 6.2068e-04  48.639   3.148   0.942   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.734  47.266
 Md 101 301 200 5.7368e-04   2.179   5.546   0.272   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.067  91.933
 Md 101 302 201 6.5686e-04   2.895   1.937   1.389   0.032   0.002   0.000   0.000   0.000   0.000   0.000   0.000   6.255  93.745
 Md 101 303 202 6.5730e-04   0.074   1.007   0.114   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.336  98.664
 Md 101 304 203 6.1049e-04   0.375   0.037   0.176   0.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.646  99.354
 Md 101 305 204 6.2094e-04   0.004   0.059   0.003   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086  99.914
 Md 101 306 205 1.0467e-04   0.002   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Md 101 307 206 8.3661e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Md 101 308 207 5.4996e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 309 208 6.1899e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 310 209 5.9097e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 311 210 5.7842e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 312 211 5.7565e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 313 212 5.7565e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 314 213 5.5825e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 315 214 5.5809e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 316 215 5.4655e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 317 216 5.3879e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 318 217 5.2419e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 319 218 5.1271e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 320 219 5.0058e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 321 220 4.9105e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 322 221 4.7940e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 323 222 4.7842e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 324 223 4.6412e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 325 224 4.5198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 326 225 4.3865e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 327 226 4.2255e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 328 227 4.1294e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 329 228 4.0093e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 330 229 3.8837e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 331 230 3.7621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 332 231 3.6543e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 333 232 3.5219e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 334 233 3.3160e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000


==> B-Delayed-Fission-SBM-Supplement.dat <==
#
#  B-Delayed Fission branching ratio, Pxf (%), calculated by pn-RQRPA+Hauser-Feshbach
#  Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is calculated
#  as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of SBM[2] is used.
#  Pn is the total B-Delayed Neutron Emission branching ratio.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] H. Koura, Prog. Theor. Exp. Phys. 2014, 113D02 (2014) 
#
#     Z   A   N   T1/2 (s)     P0f     P1f     P2f     P3f     P4f     P5f     P6f     P7f     P8f     P9f    P10f      Pf      Pn
#---------------------------------------------------------------------------------------------------------------------------------
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 226 137 5.6966e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.290
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 229 140 9.9158e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 230 141 1.9414e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 231 142 1.2820e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 232 143 7.5035e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987
 Ac  89 233 144 1.7305e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 234 145 6.1242e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.934
 Ac  89 235 146 2.7261e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 236 147 1.8140e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 237 148 2.8448e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 238 149 3.7081e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998
 Ac  89 239 150 4.0652e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 240 151 4.1080e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997
 Ac  89 241 152 3.8431e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983
 Ac  89 242 153 3.4064e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 243 154 2.9039e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.906
 Ac  89 244 155 2.3700e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.331
 Ac  89 245 156 1.8606e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 246 157 1.5075e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.856
 Ac  89 247 158 1.1600e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Ac  89 248 159 8.8670e-02   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136  99.785
 Ac  89 249 160 6.4685e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 250 161 4.9084e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ac  89 251 162 3.7629e-02   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ac  89 252 163 2.9260e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 253 164 2.2909e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 254 165 1.7249e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 255 166 1.4231e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 256 167 1.1441e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 257 168 9.2501e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 258 169 7.2356e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 259 170 5.9279e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 260 171 4.8244e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 261 172 4.0152e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 262 173 3.3183e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 263 174 2.7765e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 264 175 2.3549e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 265 176 1.9902e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 266 177 1.6592e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 267 178 1.4171e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 268 179 1.1772e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 269 180 1.0034e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 270 181 8.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 271 182 6.7394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 273 184 1.3155e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 274 185 1.4133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 275 186 1.3671e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 276 187 1.0888e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 277 188 8.6385e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 278 189 6.9969e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 279 190 5.7006e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 280 191 4.7085e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 281 192 3.9630e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 282 193 3.2293e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 283 194 2.8730e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 284 195 2.4762e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 285 196 2.1474e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 286 197 1.8358e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 287 198 1.6104e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 288 199 1.4120e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 289 200 1.1999e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 290 201 1.0203e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 291 202 7.5959e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 292 203 6.8909e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 293 204 6.3189e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 294 205 4.6769e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ac  89 295 206 4.7904e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 233 143 6.0031e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 234 144 6.3727e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.022
 Th  90 235 145 6.8486e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 236 146 2.0514e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 237 147 8.0937e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 238 148 3.8696e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 239 149 4.6289e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 240 150 6.2538e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 241 151 6.7986e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.987
 Th  90 242 152 6.8642e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 243 153 6.4773e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 244 154 5.7443e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 245 155 4.4395e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 246 156 3.7136e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 247 157 2.9749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.676
 Th  90 248 158 2.2274e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 249 159 1.6749e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.699
 Th  90 250 160 1.2152e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 251 161 8.8130e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 252 162 6.5404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 253 163 4.9232e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 254 164 3.7282e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999
 Th  90 255 165 2.8576e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 256 166 2.2311e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 257 167 1.6963e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 258 168 1.3415e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 259 169 1.0313e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 260 170 8.2315e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 261 171 6.8558e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 262 172 5.4963e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 263 173 4.4985e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 264 174 3.6713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 265 175 3.0708e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 266 176 2.5258e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 267 177 2.0825e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 268 178 1.7416e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 269 179 1.4713e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 270 180 1.2324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 271 181 1.0266e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 272 182 8.2794e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 273 183 6.2411e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 274 184 1.9250e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 275 185 1.5957e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 276 186 1.6421e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 277 187 1.2849e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 278 188 9.7340e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 279 189 7.4391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 280 190 5.8615e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 281 191 4.6241e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 282 192 3.7442e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 283 193 2.9295e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 284 194 2.4910e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 285 195 1.8587e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 286 196 1.3697e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 287 197 1.1970e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 288 198 1.0555e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 289 199 9.3249e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 290 200 8.2538e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 291 201 7.3545e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 292 202 6.5764e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 293 203 5.9401e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 294 204 5.4269e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 295 205 4.9949e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 296 206 4.5899e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 297 207 4.2785e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Th  90 298 208 4.0220e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 235 144 3.0111e+15   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 236 145 6.9328e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 237 146 8.3661e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 238 147 1.0458e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 239 148 3.2738e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 240 149 1.3800e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 241 150 9.8192e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 242 151 1.3812e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 243 152 1.4784e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 244 153 1.4145e+00   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074  99.925
 Pa  91 245 154 1.2968e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.962
 Pa  91 246 155 1.1389e+00   0.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115  99.885
 Pa  91 247 156 9.7349e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 249 158 6.0937e-01   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.886
 Pa  91 250 159 4.3924e-01   0.677   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.677  99.323
 Pa  91 251 160 3.1114e-01   0.000   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047  99.776
 Pa  91 252 161 2.1251e-01   2.435   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.435  97.565
 Pa  91 253 162 1.4790e-01   0.000   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300  99.700
 Pa  91 254 163 9.8160e-02   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216  99.784
 Pa  91 255 164 7.0642e-02   0.000   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155  99.845
 Pa  91 256 165 5.1425e-02   0.000   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Pa  91 257 166 3.7163e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 258 167 2.8045e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 259 168 2.1376e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 260 169 1.0816e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 261 170 1.2317e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 262 171 9.5185e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 263 172 7.5857e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 264 173 5.9870e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 265 174 4.8625e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 266 175 3.9566e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 267 176 3.2303e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 268 177 2.6462e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 269 178 2.1650e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 270 179 1.7834e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 271 180 1.4579e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 272 181 1.2230e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 273 182 9.5415e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 274 183 7.1302e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 275 184 2.2728e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 276 185 1.7707e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 277 186 1.8329e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 278 187 1.3982e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 279 188 6.5115e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 280 189 4.6642e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 281 190 3.6348e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 282 191 2.7510e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 283 192 2.2220e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 284 193 1.8037e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 285 194 1.4694e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 286 195 1.2922e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 287 196 1.1171e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 288 197 8.1203e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 289 198 8.3533e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 290 199 7.4134e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 291 200 6.6081e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 292 201 5.8583e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 293 202 5.1164e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 294 203 4.5331e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 295 204 4.1141e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 296 205 3.7635e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 297 206 3.5650e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 298 207 3.1695e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 299 208 2.9861e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 300 209 2.9743e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 301 210 3.0450e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pa  91 302 211 2.5182e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 239 147 3.5405e+10   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 240 148 4.3411e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 241 149 4.8822e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.750
  U  92 242 150 3.5369e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 243 151 2.8382e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 244 152 3.7497e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 245 153 3.9517e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 246 154 3.7410e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 247 155 3.3333e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 248 156 2.8470e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 249 157 2.4112e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 250 158 1.9739e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 251 159 1.4338e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 252 160 9.5026e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 253 161 5.7757e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 254 162 3.6524e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 255 163 2.3576e-01   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
  U  92 256 164 1.4676e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 257 165 9.7230e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 258 166 6.8442e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 259 167 4.9943e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 260 168 3.6290e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 261 169 2.6917e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 262 170 2.0026e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 263 171 1.4553e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 264 172 1.1094e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 265 173 8.5978e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 266 174 6.6376e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 267 175 5.2297e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 268 176 4.2022e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 269 177 3.2366e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 270 178 2.6025e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 271 179 2.1107e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 272 180 1.6915e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 273 181 1.3397e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 274 182 1.0642e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 275 183 7.0682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 276 184 2.5747e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 277 185 1.3920e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 278 186 1.0563e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 279 187 6.5092e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 280 188 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 281 189 3.1468e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 282 190 2.3937e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 283 191 1.8049e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 284 192 1.4522e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 285 193 1.0332e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 286 194 7.9237e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 287 195 8.0411e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 288 196 6.8171e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 289 197 4.7879e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 290 198 2.9286e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 291 199 3.9257e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 292 200 1.0079e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 293 201 3.9814e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 294 202 7.1985e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 295 203 6.8980e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 296 204 6.5735e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 297 205 6.2353e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 298 206 5.8834e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 299 207 5.5290e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 300 208 5.1859e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 301 209 4.8581e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 302 210 4.5339e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 303 211 4.2242e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 304 212 3.8846e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
  U  92 305 213 3.6009e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 241 148 5.9394e+11   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 242 149 6.7497e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 243 150 3.3691e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 244 151 4.8151e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 245 152 3.1022e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.478
 Np  93 246 153 5.8043e+00   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  98.162
 Np  93 247 154 6.4774e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 248 155 6.0599e+00   0.651   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.651  99.349
 Np  93 249 156 5.1849e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 250 157 4.2871e+00   4.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.626  95.373
 Np  93 251 158 3.5695e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 252 159 2.8661e+00  18.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.173  81.826
 Np  93 253 160 2.0246e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 254 161 1.2715e+00  34.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.657  65.285
 Np  93 255 162 7.4622e-01   0.076   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.282  99.718
 Np  93 256 163 4.4881e-01  73.339   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  73.342  26.658
 Np  93 257 164 2.7590e-01   0.065   3.757   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.822  96.178
 Np  93 258 165 1.7226e-01  13.630   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.638  86.362
 Np  93 259 166 1.1424e-01   0.000   1.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.481  98.519
 Np  93 260 167 7.7771e-02   0.712   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.712  99.288
 Np  93 261 168 5.4875e-02   0.000   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.192  99.808
 Np  93 262 169 3.9650e-02   0.008   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Np  93 263 170 2.8032e-02   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Np  93 264 171 2.0046e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 265 172 1.4529e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 266 173 1.0419e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 267 174 7.9203e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 268 175 6.0401e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 269 176 4.7490e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 270 177 3.7242e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 271 178 2.9385e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 272 179 2.3141e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 273 180 1.8039e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 274 181 1.3844e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 275 182 9.9430e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 276 183 4.2840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 277 184 2.1384e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 278 185 3.2427e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 279 186 1.5723e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 280 187 2.3020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 281 188 1.1662e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 282 189 1.3399e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 283 190 1.4898e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 284 191 1.4717e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 286 193 1.4079e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 287 194 1.3714e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 288 195 1.3594e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 289 196 1.3272e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 290 197 4.4103e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 291 198 1.5643e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 292 199 9.9856e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 293 200 6.3439e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 294 201 8.5146e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 295 202 7.8705e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 296 203 7.3592e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 297 204 6.9087e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 298 205 6.5264e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 299 206 6.1967e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 300 207 5.9029e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 301 208 5.6376e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 302 209 5.4173e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 303 210 5.2207e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 304 211 5.0302e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 305 212 4.8336e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 306 213 4.6509e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 307 214 4.4723e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Np  93 308 215 4.2886e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 245 151 6.6489e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 246 152 5.1185e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 247 153 4.0253e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 248 154 9.0185e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 249 155 9.3471e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 250 156 8.1752e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 251 157 6.7122e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 252 158 5.4210e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 253 159 4.3614e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 254 160 3.4761e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 255 161 2.4871e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Pu  94 256 162 1.5782e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 257 163 9.5476e-01   1.277   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.277  98.723
 Pu  94 258 164 5.7441e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 259 165 3.4272e-01   1.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.197  98.803
 Pu  94 260 166 2.1542e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 261 167 1.4023e-01   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013  99.987
 Pu  94 262 168 9.4007e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 263 169 6.4368e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 264 170 4.4864e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 265 171 3.0857e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 266 172 2.1521e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 267 173 1.5347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 268 174 1.1285e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 269 175 8.2697e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 270 176 6.1324e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 271 177 3.5334e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 272 178 2.7133e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 273 179 2.0570e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 274 180 1.4853e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 275 181 1.0164e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 276 182 4.1454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 277 183 5.1997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 278 184 4.5874e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 279 185 3.2801e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 280 186 1.5635e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 281 187 2.4925e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 282 188 2.2945e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 283 189 1.5890e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 284 190 1.4154e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 285 191 1.4124e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 286 192 1.4243e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 287 193 1.4050e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 288 194 1.3473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 289 195 1.2840e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 290 196 5.1530e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 291 197 1.0687e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 292 198 1.1355e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 293 199 1.1319e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 294 200 4.4067e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 295 201 1.2626e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 296 202 7.8194e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 297 203 8.2791e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 298 204 7.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 299 205 7.0547e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 300 206 6.5792e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 301 207 6.1981e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 302 208 5.8704e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 303 209 5.5964e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 304 210 5.3682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 305 211 5.1666e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 306 212 4.9752e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 307 213 4.7189e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 308 214 4.5682e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 309 215 4.4396e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 310 216 4.3047e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 311 217 4.1840e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Pu  94 312 218 4.0681e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 247 152 4.5065e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 248 153 9.1905e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  53.751
 Am  95 249 154 8.2486e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  90.163
 Am  95 250 155 1.1177e+01   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  96.725
 Am  95 251 156 1.1853e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Am  95 252 157 1.0846e+01  30.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  30.008  69.991
 Am  95 253 158 8.3574e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 254 159 6.5458e+00  48.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.655  51.343
 Am  95 255 160 5.2575e+00   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Am  95 256 161 3.9799e+00  61.910   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.911  38.086
 Am  95 257 162 2.7761e+00   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173  99.827
 Am  95 258 163 1.7628e+00  99.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.306   0.694
 Am  95 259 164 1.0812e+00  27.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.004  72.996
 Am  95 260 165 6.4646e-01  99.817   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.820   0.180
 Am  95 261 166 4.0972e-01  61.977   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.052  37.948
 Am  95 262 167 2.5585e-01  99.257   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.357   0.643
 Am  95 263 168 1.6323e-01   0.303   3.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.120  95.880
 Am  95 264 169 1.0247e-01  62.430   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.500  37.500
 Am  95 265 170 4.9121e-02   0.000   2.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.119  97.881
 Am  95 266 171 3.3127e-02   3.727   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.747  96.253
 Am  95 267 172 2.3629e-02   0.000   0.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143  99.857
 Am  95 268 173 1.7088e-02   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028  99.972
 Am  95 269 174 1.1902e-02   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Am  95 270 175 8.2902e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Am  95 271 176 6.2014e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 272 177 4.5863e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 273 178 3.4180e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 274 179 2.6033e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 275 180 1.7651e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 276 181 1.1103e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 277 182 2.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 278 183 3.5403e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 279 184 2.6252e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 280 185 4.3123e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 281 186 2.0489e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 282 187 2.1621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 283 188 2.1065e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 284 189 1.2872e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 285 190 1.3873e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 286 191 1.3954e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 287 192 1.4432e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 288 193 1.6136e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 289 194 1.2324e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 290 195 7.9542e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 291 196 4.6772e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 292 197 3.6504e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 293 198 4.2161e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 294 199 1.1393e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 295 200 1.1259e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 296 201 1.0952e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 297 202 1.0473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 298 203 9.7702e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 299 204 8.7318e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 300 205 7.9715e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 301 206 7.3262e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 302 207 6.7660e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 303 208 6.2774e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 304 209 5.8883e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 305 210 5.5602e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 306 211 5.2952e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 307 212 5.0693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 308 213 4.8610e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 309 214 4.6216e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 310 215 4.4675e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 311 216 4.3183e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 312 217 4.2041e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 313 218 4.0920e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 314 219 3.9938e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Am  95 315 220 3.9059e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 249 153 2.5314e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 250 154 1.6575e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 251 155 1.4739e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 253 157 4.5934e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 255 159 3.2149e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 256 160 6.6177e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 257 161 5.5032e+00   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Cm  96 258 162 3.9368e+00   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Cm  96 259 163 1.9152e+00  57.196   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.196  42.804
 Cm  96 260 164 1.0961e+00   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064  99.936
 Cm  96 261 165 6.7729e-01  81.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.383  18.617
 Cm  96 262 166 4.2320e-01   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516  99.484
 Cm  96 263 167 2.6975e-01  80.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.934  19.066
 Cm  96 264 168 1.7056e-01   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008  99.992
 Cm  96 265 169 9.7186e-02   5.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.112  94.888
 Cm  96 266 170 6.2477e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 267 171 4.1394e-02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Cm  96 268 172 2.9248e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 269 173 2.0835e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 270 174 1.4562e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 271 175 1.0322e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 272 176 7.4157e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 273 177 5.3059e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 274 178 3.8901e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 275 179 2.8745e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 276 180 1.9305e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 277 181 1.2216e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 278 182 5.0113e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 279 183 3.4575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 280 184 3.8528e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 281 185 3.8433e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 282 186 6.5539e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 283 187 1.7177e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 284 188 1.1999e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 285 189 1.3752e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 286 190 1.5408e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 287 191 1.5724e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 288 192 1.5672e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 289 193 1.5052e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 290 194 1.7169e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 291 195 1.7552e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 292 196 1.3766e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 293 197 8.0189e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 294 198 6.2593e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 295 199 8.3550e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 296 200 8.3638e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 297 201 8.3721e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 298 202 8.8150e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 299 203 9.4187e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 300 204 9.8053e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 301 205 9.3950e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 302 206 4.2703e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 303 207 7.7381e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 304 208 6.6940e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 305 209 6.2064e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 306 210 5.7983e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 307 211 5.4423e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 308 212 5.1554e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 309 213 4.8883e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 310 214 4.6899e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 311 215 4.5060e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 312 216 4.3454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 313 217 4.2058e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 314 218 4.0928e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 315 219 3.9813e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 316 220 3.8856e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 317 221 3.8020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cm  96 318 222 3.7246e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 251 154 3.4329e+09   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 252 155 9.0265e+06   4.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.387  94.834
 Bk  97 253 156 5.3279e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.421
 Bk  97 254 157 1.0115e+05  25.823   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  25.823  74.177
 Bk  97 255 158 5.8503e+04   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Bk  97 256 159 1.8687e+04  48.653   0.806   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  49.458  50.475
 Bk  97 257 160 7.8596e+03   0.196   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196  99.804
 Bk  97 258 161 5.3274e-01  48.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.147  51.853
 Bk  97 259 162 1.3310e+00   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103  99.897
 Bk  97 260 163 8.3410e-01  99.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.928   0.072
 Bk  97 261 164 3.8963e-01  57.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.315  42.685
 Bk  97 262 165 4.6515e+00  99.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.937   0.063
 Bk  97 263 166 1.6903e+00  79.685   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.685  20.315
 Bk  97 264 167 7.7711e-01  99.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.674   0.326
 Bk  97 265 168 3.9837e-01  73.920   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  73.922  26.078
 Bk  97 266 169 2.1580e-01  99.991   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Bk  97 267 170 1.2466e-01   9.251   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.749  90.251
 Bk  97 268 171 3.0230e-02  92.566   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.574   7.426
 Bk  97 269 172 3.2277e-02   0.011   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255  99.745
 Bk  97 270 173 2.4710e-02  35.318   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  35.318  64.682
 Bk  97 271 174 1.8152e-02   0.000   0.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.657  99.343
 Bk  97 272 175 1.2702e-02   3.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.035  96.965
 Bk  97 273 176 8.9580e-03   0.000   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074  99.926
 Bk  97 274 177 6.2499e-03   0.327   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333  99.667
 Bk  97 275 178 4.5284e-03   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014  99.986
 Bk  97 276 179 3.1298e-03   0.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108  99.892
 Bk  97 277 180 1.9642e-03   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Bk  97 278 181 1.0015e-03   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042  99.957
 Bk  97 279 182 1.2425e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Bk  97 280 183 2.2229e-03   0.004   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Bk  97 281 184 5.1866e-02   0.000   1.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.710  98.290
 Bk  97 282 185 3.8040e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 283 186 1.7484e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 284 187 1.2576e-04   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511  99.489
 Bk  97 285 188 1.1164e-03   0.000   0.200   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.200  99.800
 Bk  97 286 189 9.0513e-05   0.209   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223  99.777
 Bk  97 287 190 1.1755e-04   0.000   0.159   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162  99.788
 Bk  97 288 191 8.6427e-04   0.003   0.000   0.014   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.020  99.980
 Bk  97 289 192 9.4242e-04   0.000   0.001   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Bk  97 290 193 5.1842e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Bk  97 291 194 8.4401e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 292 195 8.6216e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 293 196 8.3437e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 294 197 7.9419e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 295 198 7.4891e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 296 199 8.9323e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 297 200 4.0383e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 298 201 8.1869e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 299 202 8.1927e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 300 203 8.4467e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 301 204 8.8775e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 302 205 9.4117e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 303 206 9.3118e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 304 207 8.7897e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 305 208 5.0022e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 306 209 7.2387e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 307 210 6.6932e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 308 211 6.2345e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 309 212 5.8062e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 310 213 5.4997e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 311 214 5.1990e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 312 215 4.9593e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 313 216 4.7276e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 314 217 4.5333e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 315 218 4.2757e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 316 219 4.1554e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 317 220 4.0361e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 318 221 3.9345e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 319 222 3.8430e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 320 223 3.7587e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bk  97 321 224 3.6913e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 253 155 1.3813e+08   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 259 161 5.7121e+03   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062  99.938
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 261 163 3.6162e+02  42.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.849  57.151
 Cf  98 262 164 2.5921e+03   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Cf  98 263 165 3.8176e+01  46.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  46.991  53.009
 Cf  98 264 166 6.7179e+00   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457  99.543
 Cf  98 265 167 2.3384e+00  78.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.628  21.372
 Cf  98 266 168 9.4590e-01   1.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.019  98.981
 Cf  98 267 169 4.4031e-01  83.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.337  16.663
 Cf  98 268 170 2.2810e-01   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089  99.911
 Cf  98 269 171 1.2561e-01  23.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.253  76.747
 Cf  98 270 172 7.3131e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 271 173 4.6058e-02   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075  99.925
 Cf  98 272 174 2.9688e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 273 175 1.1981e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Cf  98 274 176 1.0963e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 275 177 7.5657e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 276 178 5.3410e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 277 179 3.6369e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 278 180 2.1992e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 279 181 1.0454e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 280 182 2.2223e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 281 183 1.3431e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 282 184 6.2566e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 283 185 7.3627e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 284 186 3.3311e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 285 187 1.5979e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 286 188 1.0444e-03   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010  99.990
 Cf  98 287 189 1.0286e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.443
 Cf  98 288 190 7.0947e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.926
 Cf  98 289 191 8.8365e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 290 192 9.8797e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 291 193 8.3673e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 292 194 9.5640e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 293 195 9.1199e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 294 196 8.6665e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 295 197 8.2168e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 296 198 7.8605e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 297 199 8.3376e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 298 200 1.1770e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 299 201 9.5955e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 300 202 5.3385e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 301 203 7.8309e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 302 204 7.8404e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 303 205 7.8176e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 304 206 1.0605e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 305 207 8.4199e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 306 208 7.3132e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 307 209 6.5923e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 308 210 7.4148e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 309 211 6.8101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 310 212 6.3214e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 311 213 5.9249e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 312 214 5.5929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 313 215 5.2917e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 314 216 5.0617e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 315 217 4.8365e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 316 218 4.6394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 317 219 4.4744e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 318 220 4.3344e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 319 221 4.1990e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 320 222 4.0785e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 321 223 4.6777e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 322 224 5.9960e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 323 225 6.4315e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 324 226 6.1581e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Cf  98 325 227 4.9277e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 264 165 2.6983e+04  99.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.937   0.063
 Es  99 265 166 6.0460e+01  78.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.821  21.179
 Es  99 266 167 9.6161e+00  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Es  99 267 168 2.8161e+00  94.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.882   5.118
 Es  99 268 169 1.0240e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 269 170 4.4433e-01  99.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.228   0.772
 Es  99 270 171 1.4296e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Es  99 271 172 7.9146e-02  32.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.511  67.489
 Es  99 272 173 4.8367e-02  98.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.942   1.058
 Es  99 273 174 2.9813e-02   0.170   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.358  99.642
 Es  99 274 175 1.8782e-02  78.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.223  21.777
 Es  99 275 176 1.1777e-02   0.007   0.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.395  99.605
 Es  99 276 177 7.6592e-03  54.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  54.635  45.365
 Es  99 277 178 4.7127e-03   0.007   0.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221  99.779
 Es  99 278 179 2.7079e-03  41.402   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.404  58.596
 Es  99 279 180 2.1104e-02   0.000   3.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.148  96.852
 Es  99 280 181 1.1775e-03  22.463   0.000   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.479  77.520
 Es  99 281 182 1.0471e-02   0.000   1.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.363  98.637
 Es  99 282 183 2.5301e-02   8.078   0.000   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.167  91.833
 Es  99 283 184 6.8050e-02   0.000   2.324   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.324  97.676
 Es  99 284 185 9.2910e-03   2.870   0.000   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.024  96.976
 Es  99 285 186 3.9565e-03   0.097   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299  99.701
 Es  99 286 187 1.5978e-03  67.696   0.001   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.768  32.230
 Es  99 287 188 7.8374e-04   0.097   2.463   0.026   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.590  97.410
 Es  99 288 189 5.3098e-05  46.251   0.011   0.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  46.882  53.118
 Es  99 289 190 7.6492e-04   0.001   4.731   0.029   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.806  95.194
 Es  99 290 191 1.0529e-03  13.418   0.282   1.360   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.063  84.937
 Es  99 291 192 7.5018e-04   0.000   2.782   0.000   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.863  97.137
 Es  99 292 193 1.0160e-03   0.956   0.000   1.068   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.026  97.974
 Es  99 293 194 9.3523e-04   0.000   0.653   0.000   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.743  99.257
 Es  99 294 195 8.9432e-04   0.031   0.000   0.288   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.322  99.678
 Es  99 295 196 8.7257e-04   0.000   0.010   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019  99.981
 Es  99 296 197 7.9884e-04   0.000   0.000   0.002   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Es  99 297 198 7.8207e-04   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Es  99 298 199 7.4956e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 299 200 6.9564e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 300 201 1.1159e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 301 202 7.8092e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 302 203 2.8474e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 303 204 7.7711e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 304 205 7.8596e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 305 206 8.1575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 306 207 8.3914e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 307 208 8.5509e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 308 209 8.4101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 309 210 8.0726e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 310 211 7.8889e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 311 212 7.5261e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 312 213 7.0082e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 313 214 6.4586e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 314 215 6.0026e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 315 216 5.6481e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 316 217 5.4109e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 317 218 5.1274e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 318 219 4.9230e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 319 220 4.6887e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 320 221 4.4892e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 321 222 4.3136e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 322 223 4.1571e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 323 224 3.9967e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 324 225 3.8096e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 325 226 3.6609e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 326 227 3.5183e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 327 228 3.3812e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Es  99 328 229 3.1693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 265 165 2.3233e+07  47.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  47.332  52.668
 Fm 100 266 166 8.4292e+01   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202  99.798
 Fm 100 267 167 8.3927e+00  78.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.777  21.223
 Fm 100 268 168 2.5827e+00   2.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.187  97.813
 Fm 100 269 169 9.5859e-01  96.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.038   3.962
 Fm 100 270 170 4.2414e-01   3.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.388  96.612
 Fm 100 271 171 2.0822e-01  82.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.294  17.706
 Fm 100 272 172 1.0805e-01   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416  99.584
 Fm 100 273 173 6.2407e-02  40.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.225  59.775
 Fm 100 274 174 3.7624e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 275 175 2.2113e-02   2.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.103  97.897
 Fm 100 276 176 1.3743e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 277 177 8.3919e-03   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058  99.942
 Fm 100 278 178 5.2712e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 279 179 2.6639e-03   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019  99.981
 Fm 100 280 180 1.7619e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 281 181 6.9846e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Fm 100 282 182 2.1193e-02   0.000   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057  99.943
 Fm 100 283 183 3.8367e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 284 184 5.8216e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 285 185 1.1435e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 286 186 5.0140e-03   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Fm 100 287 187 2.5034e-03  16.820   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.824  83.176
 Fm 100 288 188 1.5935e-03   0.092   0.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.438  99.501
 Fm 100 289 189 7.2027e-04   0.856   0.002   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.898  99.102
 Fm 100 290 190 4.2977e-05   0.000   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015  99.985
 Fm 100 291 191 6.4419e-04   0.006   0.000   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044  99.956
 Fm 100 292 192 7.8559e-04   0.000   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039  99.692
 Fm 100 293 193 1.1879e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 294 194 1.1381e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 295 195 1.0527e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 296 196 9.0097e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 297 197 8.1378e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 298 198 7.7422e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 299 199 7.8284e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 300 200 7.9348e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 301 201 1.3931e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 302 202 1.3202e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 303 203 1.1016e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 304 204 8.5228e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 305 205 5.8821e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 306 206 7.4472e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 307 207 7.3953e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 308 208 7.2770e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 309 209 7.1697e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 310 210 7.1235e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 311 211 7.1176e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 312 212 6.8944e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 313 213 6.7020e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 314 214 6.4998e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 315 215 6.2585e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 316 216 6.0217e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 317 217 5.8101e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 318 218 5.5894e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 319 219 5.3850e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 320 220 5.1973e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 321 221 5.0171e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 322 222 4.8513e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 323 223 4.6907e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 324 224 4.5429e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 325 225 4.4006e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 326 226 4.2744e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 327 227 4.1391e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 328 228 4.0145e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 329 229 3.8578e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 330 230 3.7454e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 267 166 5.7640e+04  63.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.618  36.382
 Md 101 268 167 5.3481e+01  99.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.986   0.014
 Md 101 269 168 7.7967e+00  94.659   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.659   5.341
 Md 101 270 169 1.9621e+00  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Md 101 271 170 7.3199e-01  98.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.945   1.055
 Md 101 272 171 3.2478e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 273 172 1.5192e-01  99.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.609   0.391
 Md 101 274 173 8.2102e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Md 101 275 174 4.7910e-02  52.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.765  47.235
 Md 101 276 175 2.8354e-02  99.854   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.854   0.146
 Md 101 277 176 1.6810e-02   8.924   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.924  91.076
 Md 101 278 177 9.9877e-03  99.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.108   0.892
 Md 101 279 178 6.3406e-03   0.963   0.605   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.568  98.432
 Md 101 280 179 2.3735e-03  98.190   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.197   1.803
 Md 101 281 180 1.8122e-03   0.303   1.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.116  97.884
 Md 101 282 181 2.7261e-02  81.425   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.454  18.546
 Md 101 283 182 4.4804e-02   0.041   2.572   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.613  97.387
 Md 101 284 183 4.3226e-02  65.462   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.480  34.520
 Md 101 285 184 6.2011e-02   0.017   5.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.742  94.258
 Md 101 286 185 1.5507e-02  40.955   0.003   0.193   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.151  58.849
 Md 101 287 186 6.5187e-03  11.789   4.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.449  83.551
 Md 101 288 187 2.8535e-03  97.847   0.176   0.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.273   1.727
 Md 101 289 188 1.8332e-03  54.142   6.165   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  60.323  39.677
 Md 101 290 189 9.8215e-04  96.916   0.942   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.285   1.715
 Md 101 291 190 1.3028e-04  22.334   4.737   0.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.184  72.816
 Md 101 292 191 7.1885e-04  92.559   1.219   0.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.570   5.430
 Md 101 293 192 5.9658e-04   0.092   7.063   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.247  92.753
 Md 101 294 193 1.0096e-03  25.146   0.496   0.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.468  73.532
 Md 101 295 194 1.0495e-03   0.001  10.129   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.134  89.866
 Md 101 296 195 9.8510e-04   4.774   0.002   1.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.778  94.222
 Md 101 297 196 8.2302e-04   0.000   5.607   0.001   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.690  94.310
 Md 101 298 197 7.4283e-04   0.542   0.000   0.746   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.288  98.712
 Md 101 299 198 6.4317e-04   0.000   1.208   0.000   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.340  98.660
 Md 101 300 199 6.2068e-04   0.137   0.000   0.238   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.376  99.624
 Md 101 301 200 5.7368e-04   0.000   0.046   0.000   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075  99.925
 Md 101 302 201 6.5686e-04   0.001   0.000   0.013   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.015  99.985
 Md 101 303 202 6.5730e-04   0.000   0.001   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Md 101 304 203 6.1049e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 305 204 6.2094e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 306 205 1.0467e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 307 206 8.3661e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 308 207 5.4996e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 309 208 6.1899e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 310 209 5.9097e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 311 210 5.7842e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 312 211 5.7565e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 313 212 5.7565e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 314 213 5.5825e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 315 214 5.5809e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 316 215 5.4655e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 317 216 5.3879e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 318 217 5.2419e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 319 218 5.1271e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 320 219 5.0058e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 321 220 4.9105e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 322 221 4.7940e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 323 222 4.7842e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 324 223 4.6412e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 325 224 4.5198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 326 225 4.3865e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 327 226 4.2255e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 328 227 4.1294e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 329 228 4.0093e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 330 229 3.8837e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 331 230 3.7621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 332 231 3.6543e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 333 232 3.5219e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Md 101 334 233 3.3160e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 269 167 4.3870e+03  80.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.715  19.285
 No 102 270 168 4.0788e+01   2.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.045  97.955
 No 102 271 169 5.9025e+00  97.774   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.774   2.226
 No 102 272 170 1.5302e+00   3.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.700  96.300
 No 102 273 171 5.9993e-01  99.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.890   0.110
 No 102 274 172 2.2737e-01  14.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.161  85.839
 No 102 275 173 1.1538e-01  94.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.077   5.923
 No 102 276 174 6.1835e-02   0.642   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642  99.358
 No 102 277 175 3.5248e-02  58.892   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.892  41.108
 No 102 278 176 2.0885e-02   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 No 102 279 177 1.6752e-02  12.707   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.707  87.293
 No 102 280 178 1.5683e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 281 179 3.1638e-03   5.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.102  94.898
 No 102 282 180 6.5717e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 283 181 7.3513e-02   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204  99.796
 No 102 284 182 9.1006e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 285 183 1.1088e-01   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029  99.971
 No 102 286 184 5.1983e-02   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 No 102 287 185 1.4817e-02   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021  99.979
 No 102 288 186 8.1306e-03   0.013   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035  99.965
 No 102 289 187 4.5091e-03  88.406   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.407  11.593
 No 102 290 188 2.1758e-03   1.188   0.421   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.608  98.331
 No 102 291 189 1.3498e-03  80.242   0.077   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.332  19.668
 No 102 292 190 4.0631e-04   0.307   0.415   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.722  99.213
 No 102 293 191 4.2352e-04  33.350   0.084   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  33.460  66.540
 No 102 294 192 8.2041e-04   0.038   0.402   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440  99.560
 No 102 295 193 1.0577e-03   1.708   0.001   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.765  98.235
 No 102 296 194 1.1473e-03   0.001   0.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.361  99.639
 No 102 297 195 1.0812e-03   0.021   0.000   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112  99.888
 No 102 298 196 1.0751e-03   0.000   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057  99.788
 No 102 299 197 9.4080e-04   0.000   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 No 102 300 198 8.0727e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 301 199 7.0157e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 302 200 6.4575e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 303 201 6.2509e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 304 202 6.8630e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 305 203 6.2821e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 306 204 5.9728e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 307 205 6.0198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 308 206 5.6956e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 309 207 1.0102e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 310 208 8.3713e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 311 209 4.9160e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 312 210 5.3712e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 313 211 5.3103e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 314 212 5.0641e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 315 213 4.9487e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 316 214 4.9198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 317 215 4.8398e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 318 216 4.8115e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 319 217 4.4332e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 320 218 3.6032e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 321 219 4.6670e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 322 220 4.7146e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 323 221 4.6736e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 324 222 4.6523e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 325 223 4.6051e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 326 224 4.5447e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 327 225 4.5068e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 328 226 4.4529e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 329 227 4.4051e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 330 228 4.3352e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 331 229 4.2585e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 332 230 4.1149e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 333 231 4.0671e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 334 232 4.0187e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 335 233 3.9716e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 336 234 3.9201e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 337 235 3.8678e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 No 102 338 236 3.8149e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 271 168 3.3338e+02  98.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.253   1.747
 Lr 103 272 169 1.5208e+01  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.004
 Lr 103 273 170 2.9525e+00  99.810   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.810   0.190
 Lr 103 274 171 1.0512e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 275 172 3.5526e-01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Lr 103 276 173 1.5891e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 277 174 8.5020e-02  99.407   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.407   0.593
 Lr 103 278 175 5.5595e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Lr 103 279 176 3.8798e+01  85.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.361  14.639
 Lr 103 280 177 3.2480e+00  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Lr 103 281 178 5.1291e-03  27.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.976  72.024
 Lr 103 282 179 4.2194e-01  99.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.980   0.020
 Lr 103 283 180 2.7143e-01  10.823   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.976  89.024
 Lr 103 284 181 2.3729e-01  98.892   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.898   1.102
 Lr 103 285 182 2.1198e-01   2.049   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.625  97.375
 Lr 103 286 183 2.0405e-01  93.111   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.151   6.849
 Lr 103 287 184 1.4990e-01   1.125   2.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.745  96.255
 Lr 103 288 185 4.2218e-02  70.947   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.962  29.037
 Lr 103 289 186 1.8005e-02  81.798   1.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.867  17.133
 Lr 103 290 187 8.6478e-03  99.821   0.087   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.920   0.080
 Lr 103 291 188 4.6502e-03  98.771   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.909   1.091
 Lr 103 292 189 8.4343e-04  99.780   0.210   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.009
 Lr 103 293 190 1.2118e-03  95.698   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.046   3.954
 Lr 103 294 191 6.7064e-04  97.026   0.311   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.341   2.659
 Lr 103 295 192 1.6561e-04  48.789   0.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  49.770  50.230
 Lr 103 296 193 6.8242e-04  95.387   1.491   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.925   3.075
 Lr 103 297 194 1.0799e-03   8.372   6.158   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.538  85.462
 Lr 103 298 195 9.9594e-04  81.030   3.042   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  84.495  15.505
 Lr 103 299 196 1.0234e-03   0.323   8.225   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.615  91.385
 Lr 103 300 197 7.8337e-04  29.430   0.354   0.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  30.545  69.455
 Lr 103 301 198 7.3486e-04   0.003   7.351   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.371  92.629
 Lr 103 302 199 7.2297e-04  27.554   0.024   1.576   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.156  70.844
 Lr 103 303 200 6.1186e-04   0.000   5.021   0.000   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.052  94.948
 Lr 103 304 201 5.3917e-04   2.542   0.000   1.068   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.612  96.388
 Lr 103 305 202 5.8014e-04   0.000   0.887   0.000   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.969  99.031
 Lr 103 306 203 5.5833e-04   0.064   0.000   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198  99.802
 Lr 103 307 204 5.2606e-04   0.000   0.056   0.000   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077  99.923
 Lr 103 308 205 5.2050e-04   0.002   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007  99.993
 Lr 103 309 206 5.1355e-04   0.000   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Lr 103 310 207 4.8426e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 311 208 4.3216e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 312 209 4.3242e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 313 210 7.4106e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 314 211 1.8632e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 315 212 1.1936e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 316 213 3.3756e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 317 214 3.7303e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 318 215 3.9929e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 319 216 3.9549e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 320 217 4.0792e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 321 218 4.2120e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 322 219 4.1447e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 323 220 4.1868e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 324 221 4.2693e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 325 222 4.3073e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 326 223 4.2780e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 327 224 4.3335e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 328 225 4.1368e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 329 226 4.1753e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 330 227 4.2222e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 331 228 4.2231e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 332 229 4.1880e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 333 230 4.1633e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 334 231 4.1357e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 335 232 4.1016e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 336 233 4.0636e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 337 234 4.0453e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 338 235 4.0167e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Lr 103 339 236 3.9841e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 272 168 2.0375e+03  12.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.140  87.860
 Rf 104 273 169 2.6380e+01  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.972   0.028
 Rf 104 274 170 3.8616e+00  19.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.280  80.720
 Rf 104 275 171 1.3091e+00  99.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.857   0.143
 Rf 104 276 172 5.8031e-01  31.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.259  68.741
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 278 174 2.1399e+07  55.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.451  44.549
 Rf 104 279 175 1.2457e+05  61.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.897  38.103
 Rf 104 280 176 6.8764e-03   0.671   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.671  99.329
 Rf 104 281 177 1.0705e-02  20.654   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.654  79.346
 Rf 104 282 178 1.6947e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Rf 104 283 179 3.5283e+00   7.461   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.461  92.539
 Rf 104 284 180 1.4970e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 285 181 8.4707e-01   2.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.129  97.871
 Rf 104 286 182 5.6501e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 287 183 4.0435e-01   1.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.752  98.248
 Rf 104 288 184 2.3264e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 289 185 7.1065e-02   1.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.004  98.996
 Rf 104 290 186 3.0519e-02   0.183   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.189  99.811
 Rf 104 291 187 1.5039e-02  99.560   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.564   0.436
 Rf 104 292 188 7.9061e-03  28.862   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  28.863  71.137
 Rf 104 293 189 4.5553e-03  99.844   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.877   0.123
 Rf 104 294 190 2.5750e-03  14.926   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.943  85.057
 Rf 104 295 191 1.3569e-03  98.922   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.949   1.051
 Rf 104 296 192 6.3184e-04   4.163   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.190  95.769
 Rf 104 297 193 3.0319e-04  87.260   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.320  12.680
 Rf 104 298 194 6.6453e-04   0.907   0.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.222  98.778
 Rf 104 299 195 1.0536e-03  38.345   0.134   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  38.492  61.508
 Rf 104 300 196 1.0262e-03   0.268   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.560  99.252
 Rf 104 301 197 9.7343e-04   4.976   0.006   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.030  94.970
 Rf 104 302 198 8.3240e-04   0.001   0.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.114  99.886
 Rf 104 303 199 7.1543e-04   0.018   0.000   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051  99.949
 Rf 104 304 200 5.6313e-04   0.000   0.017   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Rf 104 305 201 5.2688e-04   0.582   0.000   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604  99.396
 Rf 104 306 202 4.4061e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Rf 104 307 203 4.6161e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 308 204 4.2207e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 309 205 3.9393e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 310 206 3.8909e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 311 207 3.6539e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 312 208 3.0457e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 313 209 3.0799e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 314 210 3.1363e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 315 211 2.9759e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 316 212 1.5273e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 317 213 1.4029e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 318 214 2.8320e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 319 215 3.1297e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 320 216 3.1362e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 321 217 3.3418e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 322 218 3.3532e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 323 219 3.7252e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 324 220 3.9795e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 325 221 3.3965e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 326 222 3.5223e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 327 223 3.6865e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 328 224 3.1996e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 329 225 3.4608e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 330 226 3.7039e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 331 227 3.8443e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 332 228 3.9931e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 333 229 4.0621e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 334 230 4.1488e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 335 231 4.1972e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 336 232 4.0908e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 337 233 4.1747e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 338 234 4.2157e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Rf 104 339 235 4.2008e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 273 168 5.2540e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.003
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 280 175 3.0404e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 281 176 2.2141e-02  94.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.349   5.651
 Db 105 282 177 1.2080e+04  86.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.857  13.143
 Db 105 283 178 2.2091e+03  41.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.125  58.875
 Db 105 284 179 5.4051e+01  98.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.330   1.670
 Db 105 285 180 1.1845e+01  37.586   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.586  62.414
 Db 105 286 181 3.7822e+00  95.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.360   4.640
 Db 105 287 182 1.5643e+00   8.824   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.824  91.176
 Db 105 288 183 8.5280e-01  99.200   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.200   0.800
 Db 105 289 184 4.0872e-01   5.212   0.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.164  93.836
 Db 105 290 185 1.3437e-01  98.139   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.148   1.852
 Db 105 291 186 5.8219e-02  93.396   0.205   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.601   6.399
 Db 105 292 187 2.8568e-02  99.966   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.970   0.030
 Db 105 293 188 1.5494e-02  99.989   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.990   0.010
 Db 105 294 189 8.8863e-03  99.996   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Db 105 295 190 5.3078e-03  99.981   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.985   0.015
 Db 105 296 191 3.1785e-03  99.985   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.008
 Db 105 297 192 1.8325e-03  99.877   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.882   0.118
 Db 105 298 193 9.7944e-04  99.962   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Db 105 299 194 5.9392e-04  98.388   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.446   1.554
 Db 105 300 195 5.7775e-04  99.593   0.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.981   0.019
 Db 105 301 196 6.2568e-04  77.745   0.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.389  21.611
 Db 105 302 197 8.1495e-04  98.291   1.337   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.664   0.336
 Db 105 303 198 6.1776e-04  33.659   2.633   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  36.295  63.705
 Db 105 304 199 6.0860e-04  93.228   0.531   0.736   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.495   5.505
 Db 105 305 200 4.6552e-04   0.707   3.127   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.865  96.135
 Db 105 306 201 4.6923e-04  72.152   0.624   0.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  73.710  26.290
 Db 105 307 202 4.1937e-04   0.005   3.077   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.087  96.913
 Db 105 309 204 4.2163e-04   0.000   2.169   0.010   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.188  97.812
 Db 105 310 205 4.0301e-04   5.317   0.000   1.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.514  93.486
 Db 105 311 206 4.0853e-04   0.000   0.583   0.000   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621  99.379
 Db 105 312 207 3.4378e-04   0.161   0.000   0.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274  99.726
 Db 105 313 208 3.3097e-04   0.000   0.058   0.000   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094  99.906
 Db 105 314 209 3.0281e-04   0.016   0.000   0.012   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.030  99.970
 Db 105 315 210 2.8329e-04   0.000   0.166   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174  99.826
 Db 105 316 211 2.3725e-04   0.002   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.996
 Db 105 317 212 2.2937e-04   0.000   0.003   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Db 105 318 213 2.6198e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 319 214 1.3314e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 320 215 1.1949e-04   3.829   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.830  96.170
 Db 105 321 216 3.4955e-06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Db 105 322 217 1.6620e-03   0.200   0.000   0.003   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.208  99.792
 Db 105 323 218 1.5300e-03   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009  99.991
 Db 105 324 219 1.4063e-03   0.176   0.000   0.002   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.178  99.822
 Db 105 325 220 1.2977e-03   0.000   0.004   0.000   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065  99.935
 Db 105 326 221 1.1990e-03   0.155   0.000   0.002   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.159  99.841
 Db 105 327 222 1.1048e-03   0.000   0.002   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Db 105 328 223 1.0306e-03   0.000   0.000   0.002   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Db 105 329 224 9.5957e-04   0.000   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Db 105 330 225 2.9205e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 331 226 3.3713e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 332 227 3.7219e-04   0.000   0.000   0.000   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.003  99.997
 Db 105 333 228 4.0214e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 334 229 4.1769e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 335 230 4.3123e-04   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.004   0.000   0.000   0.000   0.005  99.995
 Db 105 336 231 4.4371e-04   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 337 232 4.5565e-04   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Db 105 338 233 4.6599e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000   0.000   0.001  99.999
 Db 105 339 234 4.7252e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 279 173 2.3861e+00  99.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.884   0.116
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 282 176 2.2877e+06  10.550   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.550  89.450
 Sg 106 283 177 4.5607e+04  14.519   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.519  85.481
 Sg 106 284 178 6.2820e+03   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006  99.994
 Sg 106 285 179 1.5447e+03   5.477   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.477  94.523
 Sg 106 286 180 1.0410e+02   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054  99.339
 Sg 106 287 181 1.5924e+01   4.649   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.649  95.351
 Sg 106 288 182 4.9543e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.988
 Sg 106 289 183 1.8823e+00   5.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.492  94.508
 Sg 106 290 184 7.6312e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 291 185 2.6470e-01   3.524   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.524  96.476
 Sg 106 292 186 1.1516e-01   0.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.842  99.158
 Sg 106 293 187 5.7340e-02  99.740   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.740   0.260
 Sg 106 294 188 3.0954e-02  78.150   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.150  21.850
 Sg 106 295 189 1.7885e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 296 190 1.0537e-02  98.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.244   1.756
 Sg 106 297 191 6.3169e-03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Sg 106 298 192 3.9681e-03  57.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.970  42.030
 Sg 106 299 193 2.4905e-03  99.977   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.980   0.020
 Sg 106 300 194 1.3858e-03  17.856   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  17.857  82.143
 Sg 106 301 195 9.5731e-04  99.554   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.584   0.416
 Sg 106 302 196 6.7969e-04   5.796   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.814  94.186
 Sg 106 303 197 5.6053e-04  86.767   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.840  13.160
 Sg 106 304 198 5.8139e-04   0.651   0.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.844  99.156
 Sg 106 305 199 5.5518e-04  26.881   0.131   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.013  72.987
 Sg 106 306 200 3.4861e-04   0.031   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240  99.760
 Sg 106 307 201 3.1744e-04   1.051   0.005   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.069  98.931
 Sg 106 308 202 2.8528e-04   0.001   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118  99.882
 Sg 106 309 203 2.5293e-04   0.010   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022  99.978
 Sg 106 310 204 2.3353e-04   0.000   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044  99.956
 Sg 106 311 205 2.1624e-04   0.000   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Sg 106 312 206 1.8098e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Sg 106 313 207 1.6383e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 314 208 1.4131e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 315 209 1.1068e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 316 210 8.4641e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 317 211 3.9018e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.885
 Sg 106 318 212 3.4838e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 319 213 3.1380e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 320 214 2.8112e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 321 215 2.5233e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 322 216 2.2784e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 323 217 2.0604e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 324 218 1.8831e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 325 219 1.7161e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 326 220 1.3330e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 327 221 1.3600e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 328 222 1.2737e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 329 223 1.1798e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 330 224 1.0906e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 331 225 1.0177e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 332 226 9.4831e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 333 227 8.8420e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 334 228 8.2517e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 335 229 6.2394e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 336 230 6.2112e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 337 231 5.3267e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 338 232 5.3915e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Sg 106 339 233 5.5041e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Bh 107 284 177 1.9778e+05  75.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  75.128  24.872
 Bh 107 285 178 1.2427e+04  29.487   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.487  70.513
 Bh 107 286 179 2.5322e+03  70.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.643  29.357
 Bh 107 287 180 5.9773e+02  18.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.290  81.710
 Bh 107 288 181 7.1279e+01  99.672   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.672   0.328
 Bh 107 289 182 1.6112e+01   9.989   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.989  90.011
 Bh 107 290 183 4.0073e+00  98.817   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.817   1.183
 Bh 107 291 184 1.4928e+00   7.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.045  92.955
 Bh 107 292 185 6.0872e-01  98.881   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.881   1.119
 Bh 107 293 186 2.7838e-01  94.642   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.650   5.350
 Bh 107 294 187 1.3853e-01  99.973   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.026
 Bh 107 295 188 7.4527e-02  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Bh 107 296 189 4.1306e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 297 190 2.4750e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 298 191 1.5008e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 299 192 9.6390e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 300 193 6.1664e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 301 194 4.1011e-03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Bh 107 302 195 2.6946e-03  99.998   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Bh 107 303 196 1.6089e-03  99.859   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.864   0.136
 Bh 107 304 197 1.2742e-03  99.950   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.006
 Bh 107 305 198 9.3027e-04  94.102   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.178   5.822
 Bh 107 306 199 7.7853e-04  99.416   0.492   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.910   0.090
 Bh 107 307 200 5.8001e-04  40.194   0.607   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.802  59.198
 Bh 107 308 201 5.0185e-04  98.452   0.685   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.246   0.754
 Bh 107 309 202 4.3144e-04  15.377   1.433   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.811  83.189
 Bh 107 310 203 3.4106e-04  96.851   0.204   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.339   2.661
 Bh 107 311 204 2.6396e-04   0.672   1.953   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.638  97.362
 Bh 107 312 205 1.9129e-04  84.687   0.009   0.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.398  14.602
 Bh 107 313 206 1.5518e-04   0.009   1.520   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.537  98.463
 Bh 107 314 207 1.0419e-04  54.646   0.000   0.748   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.395  44.605
 Bh 107 315 208 5.3939e-05   0.033   0.739   0.006   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.786  99.214
 Bh 107 316 209 6.6455e-03   3.409   0.000  12.818   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.232  83.768
 Bh 107 317 210 5.8519e-03   0.000  10.610   0.000   0.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.748  89.252
 Bh 107 318 211 5.1678e-03   0.930   0.000   6.152   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.108  92.892
 Bh 107 319 212 4.5845e-03   0.000   3.638   0.000   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.724  96.276
 Bh 107 320 213 4.0759e-03   0.345   0.000   1.502   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.851  98.149
 Bh 107 321 214 3.6194e-03   0.000   1.675   0.000   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.729  98.271
 Bh 107 322 215 3.2171e-03   0.053   0.000   0.686   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.742  99.258
 Bh 107 323 216 2.8712e-03   0.000   0.673   0.000   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.726  99.274
 Bh 107 324 217 2.5634e-03   0.023   0.000   0.255   0.000   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.285  99.715
 Bh 107 325 218 2.2947e-03   0.000   0.339   0.000   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.370  99.630
 Bh 107 326 219 2.0720e-03   0.021   0.000   0.095   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.120  99.880
 Bh 107 327 220 1.8850e-03   0.000   0.366   0.000   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.388  99.612
 Bh 107 328 221 1.7099e-03   0.019   0.000   0.134   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.156  99.844
 Bh 107 329 222 1.5558e-03   0.000   0.543   0.000   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576  99.342
 Bh 107 330 223 1.4184e-03   0.015   0.000   0.125   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.148  99.834
 Bh 107 331 224 1.2967e-03   0.000   0.630   0.000   0.055   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.686  99.314
 Bh 107 332 225 1.1202e-03   0.074   0.000   0.351   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.437  99.563
 Bh 107 333 226 1.0534e-03   0.000   1.401   0.000   0.237   0.000   0.009   0.000   0.000   0.000   0.000   0.000   1.646  98.276
 Bh 107 334 227 9.8608e-04   0.040   0.000   1.138   0.000   0.122   0.000   0.002   0.000   0.000   0.000   0.000   1.301  98.671
 Bh 107 335 228 9.2166e-04   0.000   0.452   0.000   1.402   0.000   0.092   0.000   0.000   0.000   0.000   0.000   1.946  98.054
 Bh 107 336 229 8.6289e-04   0.000   0.000   0.563   0.000   0.806   0.000   0.030   0.000   0.000   0.000   0.000   1.399  98.601
 Bh 107 337 230 8.1044e-04   0.000   0.000   0.000   0.386   0.000   0.220   0.000   0.002   0.000   0.000   0.000   0.608  99.392
 Bh 107 338 231 7.6158e-04   0.000   0.000   0.000   0.000   0.378   0.000   0.156   0.000   0.000   0.000   0.000   0.534  99.466
 Bh 107 339 232 7.1769e-04   0.000   0.000   0.000   0.000   0.000   0.104   0.000   0.030   0.000   0.000   0.000   0.134  99.866
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 285 177 2.5858e+05   4.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.956  95.044
 Hs 108 286 178 1.1376e+04   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018  99.982
 Hs 108 287 179 2.0236e+03   0.555   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555  99.445
 Hs 108 288 180 4.6057e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 289 181 1.0875e+02   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104  99.896
 Hs 108 290 182 2.1035e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 291 183 1.7156e+00   3.859   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.859  96.141
 Hs 108 292 184 5.5266e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 293 185 1.3795e+00   1.734   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.734  98.266
 Hs 108 294 186 6.5019e-01   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446  99.554
 Hs 108 295 187 3.1615e-01  99.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.041   0.959
 Hs 108 296 188 1.6512e-01  80.990   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.990  19.010
 Hs 108 297 189 8.8127e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 298 190 5.0367e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Hs 108 299 191 2.9629e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 300 192 1.8325e-02  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.005
 Hs 108 301 193 1.1821e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 302 194 8.1359e-03  98.859   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.859   1.141
 Hs 108 303 195 6.2643e-03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Hs 108 304 196 4.1060e-03  32.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.257  67.743
 Hs 108 305 197 2.8026e-03  99.813   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.816   0.184
 Hs 108 306 198 2.0022e-03   5.476   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.477  94.523
 Hs 108 307 199 1.5884e-03  76.939   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  76.969  23.031
 Hs 108 308 200 1.2497e-03   0.501   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.557  99.443
 Hs 108 309 201 9.3510e-04  33.399   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  33.409  66.591
 Hs 108 310 202 7.3500e-04   0.135   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207  99.793
 Hs 108 311 203 5.6112e-04  15.702   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.736  84.264
 Hs 108 312 204 4.5599e-04   0.019   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172  99.828
 Hs 108 313 205 3.4884e-04   1.290   0.002   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.305  98.695
 Hs 108 314 206 2.5116e-04   0.000   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099  99.901
 Hs 108 315 207 1.7010e-04   0.024   0.000   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032  99.968
 Hs 108 316 208 7.6272e-05   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012  99.988
 Hs 108 317 209 8.7658e-03   0.001   0.000   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043  99.957
 Hs 108 318 210 7.7649e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Hs 108 319 211 6.8464e-03   0.000   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998
 Hs 108 320 212 6.0289e-03   0.000   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049  99.660
 Hs 108 321 213 5.2939e-03   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084  98.727
 Hs 108 322 214 4.6760e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 323 215 4.1322e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 324 216 3.6475e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 325 217 3.2483e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.669
 Hs 108 326 218 2.8876e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.618
 Hs 108 327 219 2.5614e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 328 220 2.2850e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 329 221 2.0612e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 330 222 1.8727e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 331 223 1.6969e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.898
 Hs 108 332 224 1.5417e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 333 225 1.4034e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 334 226 1.2825e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 335 227 1.1748e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 336 228 1.0771e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 337 229 9.9953e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 338 230 9.3479e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Hs 108 339 231 8.7247e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 285 176 4.2604e+05   5.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.005  94.995
 Mt 109 286 177 6.3441e+03  99.912   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.912   0.088
 Mt 109 287 178 1.1470e+03   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028  99.972
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Mt 109 291 182 1.1330e+04   0.149   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149  99.851
 Mt 109 292 183 1.1030e+02  83.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.182  16.818
 Mt 109 293 184 1.8261e+01   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086  99.914
 Mt 109 294 185 5.3733e+00  86.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.785  13.215
 Mt 109 295 186 1.7691e+00  64.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.229  35.771
 Mt 109 296 187 9.0792e-01  99.533   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.533   0.467
 Mt 109 297 188 4.4797e-01  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.008
 Mt 109 298 189 2.3643e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 299 190 1.2916e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 300 191 7.4347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 301 192 4.3962e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 302 193 2.7629e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 303 194 1.7977e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 304 195 1.1654e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 305 196 7.8209e-03  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Mt 109 306 197 5.2670e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 307 198 3.7664e-03  99.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.911   0.089
 Mt 109 308 199 2.7057e-03  99.986   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.002
 Mt 109 309 200 2.1740e-03  83.419   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.427  16.573
 Mt 109 310 201 1.6749e-03  99.876   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.993   0.007
 Mt 109 311 202 1.2977e-03  59.290   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  59.368  40.632
 Mt 109 312 203 9.9037e-04  99.573   0.342   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.918   0.082
 Mt 109 313 204 7.9010e-04  42.491   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  43.112  56.888
 Mt 109 314 205 4.7801e-04  98.875   0.575   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.572   0.428
 Mt 109 315 206 4.1314e-04  24.334   1.482   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  25.817  74.183
 Mt 109 316 207 3.1701e-04  97.368   0.468   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.302   1.698
 Mt 109 317 208 2.2069e-04   2.418   1.741   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.177  95.823
 Mt 109 318 209 1.1279e-04  94.984   0.067   0.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.639   4.361
 Mt 109 319 210 1.0085e-02   0.146  33.550   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  33.836  66.164
 Mt 109 320 211 8.9740e-03  27.163   1.828   5.307   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.298  65.702
 Mt 109 321 212 7.9446e-03   0.124  34.528   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.807  65.193
 Mt 109 322 213 6.9885e-03  16.014   0.004  10.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.179  73.821
 Mt 109 323 214 6.1199e-03   0.129  30.993   0.001   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.167  68.833
 Mt 109 324 215 5.3657e-03   6.035   0.001   9.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.836  84.128
 Mt 109 325 216 4.6877e-03   0.000  28.645   0.397   0.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.212  70.135
 Mt 109 326 217 4.1287e-03   3.015   0.004   7.590   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.610  89.362
 Mt 109 327 218 3.6557e-03   0.000  18.329   0.001   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.606  81.394
 Mt 109 328 219 3.2328e-03   2.575   0.024   7.647   0.000   0.013   0.000   0.000   0.000   0.000   0.000   0.000  10.259  89.741
 Mt 109 329 220 2.8614e-03   0.000  18.822   0.000   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.198  80.789
 Mt 109 330 221 2.5330e-03   1.581   0.000   6.342   0.000   0.038   0.000   0.000   0.000   0.000   0.000   0.000   7.961  92.039
 Mt 109 331 222 2.2562e-03   0.000  15.666   0.000   0.661   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.327  83.673
 Mt 109 332 223 2.0311e-03   1.399   0.001   5.388   0.000   0.104   0.000   0.000   0.000   0.000   0.000   0.000   6.891  93.087
 Mt 109 333 224 1.8460e-03   0.018  18.452   0.000   0.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.360  80.640
 Mt 109 334 225 1.6744e-03   1.886   0.000   9.585   0.000   0.219   0.000   0.000   0.000   0.000   0.000   0.000  11.690  88.310
 Mt 109 335 226 1.5222e-03   0.067  22.237   0.005   1.538   0.007   0.004   0.000   0.000   0.000   0.000   0.000  23.857  76.143
 Mt 109 336 227 1.3888e-03   0.436   0.000  33.595   0.000   1.212   0.001   0.000   0.000   0.000   0.000   0.000  35.244  64.756
 Mt 109 337 228 1.2714e-03   0.000   4.786   0.467   3.839   0.000   0.068   0.000   0.000   0.000   0.000   0.000   9.161  90.839
 Mt 109 338 229 1.1659e-03   0.000   0.000   6.235   0.263   3.378   0.001   0.016   0.000   0.000   0.000   0.000   9.893  90.107
 Mt 109 339 230 1.0782e-03   0.000   0.000   0.000   1.782   0.000   0.588   0.000   0.000   0.000   0.000   0.000   2.371  97.629
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 293 183 8.6541e+03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ds 110 294 184 1.1208e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 295 185 2.1872e+01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ds 110 296 186 6.7658e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000
 Ds 110 297 187 2.6682e+00  62.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.382  37.618
 Ds 110 298 188 1.3091e+00   7.877   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.877  92.123
 Ds 110 299 189 6.1758e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Ds 110 300 190 3.2282e-01  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.026
 Ds 110 301 191 1.7915e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 302 192 1.0129e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 303 193 5.9347e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02  99.649   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.649   0.351
 Ds 110 307 197 1.0189e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.001
 Ds 110 308 198 7.0611e-03  65.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.178  34.822
 Ds 110 309 199 5.0098e-03  99.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.637   0.363
 Ds 110 310 200 3.7300e-03  12.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.025  87.975
 Ds 110 311 201 2.8507e-03  93.929   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.930   6.070
 Ds 110 312 202 2.2127e-03   4.619   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.623  95.377
 Ds 110 313 203 1.6884e-03  75.734   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  75.739  24.261
 Ds 110 314 204 1.3230e-03   1.495   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.582  98.418
 Ds 110 315 205 1.0192e-03  64.853   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.868  35.132
 Ds 110 316 206 8.2109e-04   0.988   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.124  98.876
 Ds 110 317 207 6.1182e-04  45.467   0.039   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.507  54.493
 Ds 110 318 208 3.8983e-04   0.063   0.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.282  99.718
 Ds 110 319 209 2.9595e-04   8.441   0.041   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.509  91.491
 Ds 110 320 210 1.5873e-04   0.010   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079  99.921
 Ds 110 321 211 1.0891e-02  15.737   0.015   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.789  84.211
 Ds 110 322 212 9.9480e-03   0.007   1.436   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.441  98.281
 Ds 110 323 213 8.9066e-03   0.177   0.679   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.901  99.099
 Ds 110 324 214 7.8727e-03   0.001   0.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.571  99.429
 Ds 110 325 215 6.9095e-03   0.008   0.000   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049  99.499
 Ds 110 326 216 6.0407e-03   0.000   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174  99.826
 Ds 110 327 217 5.2675e-03   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.439
 Ds 110 328 218 4.6323e-03   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005  99.995
 Ds 110 329 219 4.0884e-03   0.087   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089  99.911
 Ds 110 330 220 3.6033e-03   0.000   0.036   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038  99.498
 Ds 110 331 221 3.1825e-03   0.001   0.000   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154  99.846
 Ds 110 332 222 2.8159e-03   0.000   2.295   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.300  97.130
 Ds 110 333 223 2.4933e-03   0.001   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.718
 Ds 110 334 224 2.2209e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ds 110 335 225 1.9965e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001  99.999
 Ds 110 336 226 1.8195e-03   0.000   0.001   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004  99.993
 Ds 110 337 227 1.6507e-03   0.000   0.000   0.010   0.000   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.024  99.976
 Ds 110 338 228 1.5032e-03   0.000   0.000   0.000   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204  99.157
 Ds 110 339 229 1.3696e-03   0.000   0.000   0.000   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.002  99.998


==> B-Delayed-Neutron-ETFSI-Supplement.dat <==
#
#  B-Delayed Neutron Emission branching ratio, Pxn (%), calculated by pn-RQRPA+Hauser-
#  Feshbach Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is
#  calculated as stable nucleus in terms of pn-RQRPA. Fission Barrier data of ETFSI[2]
#  is used. <n> is the mean number of delayed neutron per beta-decay and <En> is the
#  average delayed neutron kinetic energy. Pf and Pa are the total B-Delayed Fission
#  and Alpha Emission branching ratios, respectively.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] A. Mamdouh et al., Nucl. Phys. A679, 337 (2001). 
#
#     Z   A   N   T1/2 (s)     P0n     P1n     P2n     P3n     P4n     P5n     P6n     P7n     P8n     P9n    P10n     <n>    <En>      Pf      Pa 
#--------------------------------------------------------------------------------------------------------------------------------------------------
  O   8  19  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  20  12 5.5336e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  21  13 6.1287e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  22  14 6.9686e-01  97.653   2.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.617   0.000   0.000
  O   8  23  15 1.6284e-01  95.967   4.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.679   0.000   0.000
  O   8  24  16 4.1304e-02  87.568  12.430   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   1.788   0.000   0.000
  O   8  25  17 1.1820e-02  91.440   7.054   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   1.670   0.000   0.000
  O   8  26  18 6.7405e-03  48.977  46.804   4.156   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.909   0.000   0.000
  O   8  27  19 4.6920e-03   5.314  67.406  25.012   2.239   0.029   0.000   0.000   0.000   0.000   0.000   0.000   1.243   1.170   0.000   0.000
  O   8  28  20 3.6173e-03   0.000  41.168  44.978  12.673   1.167   0.013   0.000   0.000   0.000   0.000   0.000   1.739   1.629   0.000   0.000
  O   8  29  21 3.4502e-03   1.423   9.470  38.109  34.890  15.344   0.755   0.008   0.000   0.000   0.000   0.000   2.556   1.678   0.000   0.000
  O   8  30  22 3.2466e-03   0.000   8.739  12.901  41.395  25.756  10.868   0.338   0.003   0.000   0.000   0.000   3.181   1.623   0.000   0.000
  O   8  31  23 3.0386e-03   0.116   0.505   9.398   7.750  37.233  27.323  17.241   0.428   0.005   0.000   0.000   4.346   1.730   0.000   0.000
  O   8  32  24 2.7875e-03   0.000   5.154   0.622  14.347  10.978  38.452  20.176  10.105   0.164   0.002   0.000   4.787   1.658   0.000   0.000
  O   8  33  25 2.5917e-03   0.001   0.271   7.486   1.254  18.603  10.767  36.149  16.758   8.600   0.108   0.001   5.512   1.692   0.000   0.000
  O   8  34  26 2.3899e-03   0.000   1.243   0.322   8.858   1.757  21.206  10.610  34.332  14.355   7.246   0.072   6.263   1.690   0.000   0.000
  F   9  20  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  21  12 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  22  13 1.7435e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  23  14 4.8608e+01  97.970   2.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.434   0.000   0.000
  F   9  24  15 1.8925e+00  98.345   1.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.690   0.000   0.000
  F   9  25  16 1.8525e-01  91.199   8.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   1.655   0.000   0.000
  F   9  26  17 3.7684e-02  94.284   5.386   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   1.766   0.000   0.000
  F   9  27  18 1.6184e-02  11.507  87.140   1.349   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.898   0.961   0.000   0.000
  F   9  28  19 8.8558e-03  12.223  80.520   7.171   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.951   0.861   0.000   0.000
  F   9  29  20 5.3381e-03   0.000  86.207   9.304   4.473   0.017   0.000   0.000   0.000   0.000   0.000   0.000   1.183   1.741   0.000   0.000
  F   9  30  21 4.8468e-03   2.243   4.589  84.504   5.589   3.069   0.006   0.000   0.000   0.000   0.000   0.000   2.027   1.548   0.000   0.000
  F   9  31  22 4.2114e-03   0.000  21.393  25.617  49.050   2.890   1.049   0.001   0.000   0.000   0.000   0.000   2.366   1.615   0.000   0.000
  F   9  32  23 3.6946e-03   0.832  13.727  37.417  16.900  29.684   1.205   0.234   0.000   0.000   0.000   0.000   2.654   1.405   0.000   0.000
  F   9  33  24 3.2921e-03   0.000  13.221  31.804  37.746   7.273   9.440   0.458   0.058   0.000   0.000   0.000   2.695   1.679   0.000   0.000
  F   9  34  25 3.0744e-03   0.403  14.018  14.011  42.527  21.715   2.511   4.679   0.122   0.014   0.000   0.000   2.981   1.611   0.000   0.000
  F   9  35  26 2.6930e-03   0.000  12.502  11.137  19.918  36.430  15.469   1.714   2.779   0.047   0.005   0.000   3.477   1.552   0.000   0.000
  F   9  36  27 2.4041e-03   0.267  10.159   9.323  12.863  20.397  31.105  12.584   1.333   1.941   0.026   0.002   4.051   1.549   0.000   0.000
  F   9  37  28 2.1248e-03   0.000   6.854   5.765   9.013  16.203  19.892  28.709  10.863   1.130   1.552   0.017   4.812   1.550   0.000   0.000
  F   9  38  29 1.9067e-03   0.000   4.855   3.828   4.596   9.188  16.400  19.619  27.720  11.092   1.182   1.519   5.713   1.570   0.000   0.000
 Ne  10  23  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  24  14 1.3872e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  25  15 7.2858e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  26  16 1.3583e+00  99.697   0.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.503   0.000   0.000
 Ne  10  27  17 1.4680e-01  98.842   1.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.814   0.000   0.000
 Ne  10  28  18 4.6478e-02  96.598   3.402   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   1.672   0.000   0.000
 Ne  10  29  19 1.8918e-02  95.380   3.776   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   1.338   0.000   0.000
 Ne  10  30  20 8.7387e-03  90.368   8.611   1.013   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.107   1.290   0.000   0.000
 Ne  10  31  21 7.7166e-03   7.950  81.448   9.920   0.675   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.033   0.935   0.000   0.000
 Ne  10  32  22 6.6911e-03   8.007  85.196   3.905   2.877   0.015   0.000   0.000   0.000   0.000   0.000   0.000   1.017   1.205   0.000   0.000
 Ne  10  33  23 5.6909e-03   8.765  31.437  55.749   3.014   1.033   0.003   0.000   0.000   0.000   0.000   0.000   1.561   1.046   0.000   0.000
 Ne  10  34  24 4.7182e-03   9.405  59.991  23.252   6.430   0.856   0.065   0.000   0.000   0.000   0.000   0.000   1.295   1.246   0.000   0.000
 Ne  10  35  25 3.9335e-03   8.434  14.429  66.873   5.523   4.492   0.231   0.017   0.000   0.000   0.000   0.000   1.840   1.175   0.000   0.000
 Ne  10  36  26 3.5482e-03   8.670  32.005  33.604  21.383   2.878   1.437   0.022   0.001   0.000   0.000   0.000   1.822   1.241   0.000   0.000
 Ne  10  37  27 3.0710e-03   4.275   8.689  42.986  25.280  15.828   2.185   0.747   0.009   0.001   0.000   0.000   2.493   1.250   0.000   0.000
 Ne  10  38  28 2.6723e-03   0.000  31.496   4.714  48.202   8.176   6.285   0.942   0.182   0.002   0.000   0.000   2.566   1.341   0.000   0.000
 Ne  10  39  29 2.2407e-03   0.000   1.759  29.407   6.885  43.397  10.426   7.150   0.815   0.160   0.001   0.000   3.568   1.373   0.000   0.000
 Ne  10  40  30 2.0050e-03   0.000  22.618   1.167  23.690   8.044  34.804   4.897   4.376   0.350   0.053   0.000   3.655   1.375   0.000   0.000
 Ne  10  41  31 1.7595e-03   0.000   6.027  15.290   1.595  20.908   8.869  35.397   6.675   4.828   0.351   0.059   4.709   1.460   0.000   0.000
 Na  11  24  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  25  14 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  26  15 1.0405e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  27  16 3.1340e+01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.137   0.000   0.000
 Na  11  28  17 1.2241e+00  99.556   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.615   0.000   0.000
 Na  11  29  18 1.7541e-01  95.425   4.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.286   0.000   0.000
 Na  11  30  19 4.8338e-02  96.176   3.601   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   1.207   0.000   0.000
 Na  11  31  20 1.5983e-02  72.634  27.017   0.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.525   0.000   0.000
 Na  11  32  21 1.4114e-02   5.283  88.181   6.477   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.013   1.136   0.000   0.000
 Na  11  33  22 1.1829e-02   2.178  92.556   3.975   1.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.044   1.592   0.000   0.000
 Na  11  34  23 9.6946e-03   4.793  44.951  48.156   1.939   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.477   1.430   0.000   0.000
 Na  11  35  24 7.8839e-03   1.372  73.521  20.144   4.813   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.288   1.560   0.000   0.000
 Na  11  36  25 6.2673e-03   5.192  27.073  62.544   3.320   1.862   0.009   0.000   0.000   0.000   0.000   0.000   1.696   1.352   0.000   0.000
 Na  11  37  26 5.0021e-03   0.751  45.002  41.271  11.095   1.638   0.242   0.000   0.000   0.000   0.000   0.000   1.686   1.573   0.000   0.000
 Na  11  38  27 4.1624e-03   1.439  24.060  53.858  15.719   4.519   0.369   0.035   0.000   0.000   0.000   0.000   1.991   1.499   0.000   0.000
 Na  11  39  28 3.6305e-03   0.000  23.839  26.586  42.815   4.486   2.216   0.053   0.005   0.000   0.000   0.000   2.348   1.573   0.000   0.000
 Na  11  40  29 3.0938e-03   0.426  15.827  24.592  28.096  26.563   3.442   1.036   0.016   0.001   0.000   0.000   2.791   1.623   0.000   0.000
 Na  11  41  30 2.6319e-03   0.000  19.838  17.328  25.161  23.699  11.912   1.785   0.272   0.003   0.000   0.000   2.970   1.692   0.000   0.000
 Na  11  42  31 2.2373e-03   0.121  15.179  16.897  16.664  24.514  16.856   8.536   1.088   0.145   0.001   0.000   3.413   1.756   0.000   0.000
 Na  11  43  32 1.9018e-03   0.000   8.091  11.667  16.516  20.168  22.452  13.943   6.489   0.610   0.063   0.000   4.084   1.731   0.000   0.000
 Na  11  44  33 1.6210e-03   0.000   3.722   5.679   9.645  16.460  20.572  22.651  14.188   6.527   0.505   0.050   5.052   1.749   0.000   0.000
 Mg  12  27  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  28  16 1.1614e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  29  17 3.1972e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  30  18 1.3378e+00  99.990   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.000   0.000
 Mg  12  31  19 1.6898e-01  99.694   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.455   0.000   0.000
 Mg  12  32  20 3.3324e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.954   0.000   0.000
 Mg  12  33  21 3.0556e-02  94.830   4.678   0.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   1.045   0.000   0.000
 Mg  12  34  22 2.4936e-02  63.997  35.449   0.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.533   0.000   0.000
 Mg  12  35  23 1.9436e-02  29.156  66.153   4.676   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.563   0.000   0.000
 Mg  12  36  24 1.5104e-02  22.525  74.280   2.799   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.729   0.000   0.000
 Mg  12  37  25 1.1670e-02  20.650  71.077   7.489   0.767   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.803   0.000   0.000
 Mg  12  38  26 8.7722e-03  22.305  70.635   4.574   2.477   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.873   1.671   0.000   0.000
 Mg  12  39  27 7.1054e-03  23.793  34.323  37.687   3.807   0.390   0.001   0.000   0.000   0.000   0.000   0.000   1.227   0.978   0.000   0.000
 Mg  12  40  28 5.5406e-03  23.389  59.250   9.976   7.030   0.340   0.014   0.000   0.000   0.000   0.000   0.000   1.017   1.692   0.000   0.000
 Mg  12  41  29 4.5256e-03  18.783  21.187  50.697   5.304   3.963   0.065   0.002   0.000   0.000   0.000   0.000   1.547   1.302   0.000   0.000
 Mg  12  42  30 3.7908e-03  17.024  41.429  24.328  13.467   3.126   0.621   0.003   0.000   0.000   0.000   0.000   1.461   1.361   0.000   0.000
 Mg  12  43  31 3.1308e-03   6.587  18.919  44.892  16.946  10.599   1.779   0.276   0.001   0.000   0.000   0.000   2.125   1.373   0.000   0.000
 Mg  12  44  32 2.5847e-03   0.000  46.134   6.626  34.746   6.461   5.581   0.416   0.036   0.000   0.000   0.000   2.201   1.563   0.000   0.000
 Mg  12  45  33 2.1608e-03   0.000  15.705  32.224   9.633  30.876   6.782   4.425   0.327   0.029   0.000   0.000   2.955   1.620   0.000   0.000
 Mg  12  46  34 1.7688e-03   0.000  23.209   8.566  24.045   9.880  26.233   5.055   2.841   0.159   0.012   0.000   3.348   1.698   0.000   0.000
 Mg  12  47  35 1.3773e-03   0.000   2.414   8.510   3.877  22.821  14.811  34.284   8.762   4.234   0.262   0.026   4.999   1.764   0.000   0.000
 Al  13  28  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  29  16 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  30  17 2.1094e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  31  18 3.7023e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  32  19 1.0172e+00  99.952   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.000   0.000
 Al  13  33  20 1.0685e-01  98.709   1.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   1.282   0.000   0.000
 Al  13  34  21 9.1033e-02  94.868   5.026   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   1.226   0.000   0.000
 Al  13  35  22 7.0652e-02   6.512  93.207   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.938   1.410   0.000   0.000
 Al  13  36  23 5.3840e-02  12.759  84.746   2.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   0.902   0.000   0.000
 Al  13  37  24 3.8838e-02   7.338  89.621   2.872   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.959   1.267   0.000   0.000
 Al  13  38  25 2.7565e-02  17.696  74.826   7.279   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   1.319   0.000   0.000
 Al  13  39  26 1.9912e-02   9.225  83.710   5.461   1.604   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.994   1.562   0.000   0.000
 Al  13  40  27 1.4957e-02  20.647  49.443  27.944   1.925   0.042   0.000   0.000   0.000   0.000   0.000   0.000   1.113   1.666   0.000   0.000
 Al  13  41  28 1.1115e-02   3.860  78.296  11.608   6.188   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.203   1.585   0.000   0.000
 Al  13  42  29 8.3491e-03  16.052  40.977  37.036   5.206   0.728   0.001   0.000   0.000   0.000   0.000   0.000   1.336   1.491   0.000   0.000
 Al  13  43  30 6.3292e-03   1.396  61.096  25.809  10.652   0.991   0.056   0.000   0.000   0.000   0.000   0.000   1.489   1.747   0.000   0.000
 Al  13  44  31 4.8358e-03   1.985  43.044  37.620  12.233   4.951   0.161   0.006   0.000   0.000   0.000   0.000   1.756   1.807   0.000   0.000
 Al  13  45  32 3.7508e-03   0.000  42.758  22.006  28.233   5.569   1.415   0.018   0.000   0.000   0.000   0.000   2.009   1.926   0.000   0.000
 Al  13  46  33 2.9641e-03   0.893  35.634  24.039  18.717  17.283   2.908   0.523   0.004   0.000   0.000   0.000   2.267   1.970   0.000   0.000
 Al  13  47  34 2.3268e-03   0.000  16.258  27.444  23.831  17.921  12.860   1.504   0.180   0.001   0.000   0.000   2.889   1.935   0.000   0.000
 Al  13  48  35 1.8379e-03   0.000   7.426  12.968  21.680  24.398  18.862  13.193   1.306   0.167   0.001   0.000   3.799   2.039   0.000   0.000
 Al  13  49  36 1.4253e-03   0.000   1.877   2.857   7.628  19.332  29.650  21.813  15.423   1.265   0.153   0.001   5.064   1.927   0.000   0.000
 Al  13  50  37 1.1434e-03   0.000   1.052   0.808   1.163   4.217  15.368  29.611  25.785  19.907   1.865   0.224   6.363   1.984   0.000   0.000
 Al  13  51  38 9.3258e-04   0.000   2.098   0.799   0.271   0.635   2.983  12.886  29.195  27.363  21.794   1.979   7.369   1.962   0.000   0.000
 Si  14  31  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  32  18 4.9967e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  33  19 9.5886e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  34  20 1.2458e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  35  21 1.1154e+00  99.714   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.467   0.000   0.000
 Si  14  36  22 7.4482e-01  95.421   4.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.387   0.000   0.000
 Si  14  37  23 4.5846e-01  92.992   6.943   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.868   0.000   0.000
 Si  14  38  24 2.6629e-01  87.762  12.227   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   1.224   0.000   0.000
 Si  14  39  25 1.4278e-01  83.916  14.046   2.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.956   0.000   0.000
 Si  14  40  26 8.4364e-02  78.095  21.600   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   1.285   0.000   0.000
 Si  14  41  27 4.8727e-02  58.147  33.317   8.533   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.808   0.000   0.000
 Si  14  42  28 2.9477e-02  57.010  38.742   4.172   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   1.311   0.000   0.000
 Si  14  43  29 1.8720e-02  59.820  25.029  14.977   0.173   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.352   0.000   0.000
 Si  14  44  30 1.2583e-02  59.265  30.047   9.159   1.527   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.687   0.000   0.000
 Si  14  45  31 8.7878e-03  59.606  10.535  26.461   3.201   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.738   1.523   0.000   0.000
 Si  14  46  32 6.3553e-03  59.124  14.309  16.882   9.373   0.306   0.007   0.000   0.000   0.000   0.000   0.000   0.774   1.500   0.000   0.000
 Si  14  47  33 4.6740e-03  43.966  21.965  20.449   9.279   4.285   0.055   0.001   0.000   0.000   0.000   0.000   1.081   1.472   0.000   0.000
 Si  14  48  34 3.3892e-03   0.000  64.854  10.287  19.711   3.805   1.337   0.006   0.000   0.000   0.000   0.000   1.665   1.546   0.000   0.000
 Si  14  49  35 2.3082e-03   0.001   6.601  51.133  16.749  21.216   3.361   0.935   0.005   0.000   0.000   0.000   2.664   1.442   0.000   0.000
 Si  14  50  36 1.7338e-03   0.000  34.676   4.066  23.721  17.279  17.559   2.201   0.497   0.002   0.000   0.000   2.876   1.684   0.000   0.000
 Si  14  51  37 1.3157e-03   0.000   0.486   7.207   1.902  37.601  23.114  25.179   3.756   0.750   0.005   0.000   4.700   1.654   0.000   0.000
 Si  14  52  38 1.1149e-03   0.000  23.456   0.574   3.259   1.186  25.770  21.371  21.435   2.567   0.381   0.002   4.702   1.687   0.000   0.000
 Si  14  53  39 9.0918e-04   0.000   4.928   4.565   0.204   2.086   0.982  28.607  26.394  27.694   3.959   0.580   6.473   1.689   0.000   0.000
 Si  14  54  40 8.0551e-04   0.000  16.278   0.507   1.026   0.074   1.084   0.618  23.306  25.557  27.786   3.762   6.817   1.695   0.000   0.000
  P  15  32  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  33  18 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  34  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  35  20 6.4926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  36  21 2.2522e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  37  22 4.8170e+01  36.987  63.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.864   0.000   0.000
  P  15  38  23 1.2564e+01  51.672  48.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.675   0.000   0.000
  P  15  39  24 3.9041e+00  48.469  51.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.128   0.000   0.000
  P  15  40  25 1.3430e+00  58.943  40.660   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   1.521   0.000   0.000
  P  15  41  26 5.0910e-01  57.705  42.144   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.424   1.749   0.000   0.000
  P  15  42  27 2.1926e-01  62.232  30.360   7.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.452   1.587   0.000   0.000
  P  15  43  28 1.0120e-01  55.789  39.318   4.874   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.491   1.740   0.000   0.000
  P  15  44  29 5.2947e-02  64.127  17.274  18.552   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   1.643   0.000   0.000
  P  15  45  30 3.0275e-02  49.397  35.144  14.185   1.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.673   1.560   0.000   0.000
  P  15  46  31 1.8422e-02  57.409  14.188  26.160   2.205   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.733   1.617   0.000   0.000
  P  15  47  32 1.1769e-02  12.647  61.936  17.721   7.582   0.113   0.001   0.000   0.000   0.000   0.000   0.000   1.206   1.413   0.000   0.000
  P  15  48  33 7.6748e-03  28.506  37.405  25.725   6.446   1.912   0.006   0.000   0.000   0.000   0.000   0.000   1.159   1.533   0.000   0.000
  P  15  49  34 5.0227e-03   0.000  58.853  20.096  18.098   2.596   0.357   0.000   0.000   0.000   0.000   0.000   1.655   1.907   0.000   0.000
  P  15  50  35 3.3471e-03   1.526  39.919  20.031  26.214  10.985   1.217   0.108   0.000   0.000   0.000   0.000   2.093   1.796   0.000   0.000
  P  15  51  36 2.3976e-03   0.000  31.814  15.436  21.286  23.529   7.354   0.546   0.034   0.000   0.000   0.000   2.610   1.926   0.000   0.000
  P  15  52  37 1.8253e-03   0.193   6.890  13.871  17.789  27.457  24.519   8.808   0.443   0.030   0.000   0.000   3.766   1.733   0.000   0.000
  P  15  53  38 1.4291e-03   0.000  21.167   6.137   6.399  12.818  26.305  21.016   5.924   0.222   0.011   0.000   4.049   1.767   0.000   0.000
  P  15  54  39 1.1521e-03   0.116   7.002   8.187   3.396   6.987  15.688  31.222  20.992   6.222   0.180   0.009   5.257   1.654   0.000   0.000
  P  15  55  40 9.8922e-04   0.000   7.416   4.459   4.162   2.794   6.075  16.258  32.441  20.481   5.773   0.139   6.122   1.644   0.000   0.000
  P  15  56  41 9.6191e-04   0.000   3.199   2.273   2.737   3.150   2.473   6.352  18.094  36.460  20.021   5.242   7.292   1.600   0.000   0.000
  P  15  57  42 9.4803e-04   0.000   1.411   0.744   0.947   1.605   2.311   2.116   6.246  19.862  42.297  22.460   7.990   1.588   0.000   0.000
  S  16  35  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  37  21 1.9565e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  38  22 5.8814e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  39  23 3.1714e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  40  24 6.8722e+01  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.420   0.000   0.000
  S  16  41  25 1.3778e+01  97.924   2.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.401   0.000   0.000
  S  16  42  26 1.2552e+00  90.998   9.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.889   0.000   0.000
  S  16  43  27 5.4084e-01  79.705  20.276   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.900   0.000   0.000
  S  16  44  28 2.2853e-01  67.461  32.521   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   1.290   0.000   0.000
  S  16  45  29 1.4691e-01  68.962  29.738   1.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.125   0.000   0.000
  S  16  46  30 6.8955e-02  65.215  33.844   0.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   1.673   0.000   0.000
  S  16  47  31 3.5904e-02  63.787  28.220   7.980   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   1.377   0.000   0.000
  S  16  48  32 2.1046e-02  57.216  34.586   7.689   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.888   0.000   0.000
  S  16  49  33 1.2438e-02  48.272  27.375  22.205   2.122   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.783   1.263   0.000   0.000
  S  16  50  34 7.5306e-03  32.538  44.969  16.682   5.700   0.110   0.001   0.000   0.000   0.000   0.000   0.000   0.959   1.560   0.000   0.000
  S  16  51  35 4.9095e-03  24.136  16.218  49.462   7.556   2.606   0.023   0.000   0.000   0.000   0.000   0.000   1.483   1.504   0.000   0.000
  S  16  52  36 3.2512e-03   0.000  51.640  21.523  24.223   2.249   0.365   0.001   0.000   0.000   0.000   0.000   1.782   1.287   0.000   0.000
  S  16  53  37 2.4430e-03  14.345  15.296  21.886  22.040  24.428   1.765   0.240   0.001   0.000   0.000   0.000   2.332   1.233   0.000   0.000
  S  16  54  38 1.9276e-03   0.000  33.745   3.142  26.582  20.222  15.273   0.976   0.059   0.000   0.000   0.000   2.833   1.382   0.000   0.000
  S  16  55  39 1.5019e-03   3.001   7.247  28.228   3.777  25.925  18.671  12.468   0.640   0.042   0.000   0.000   3.517   1.301   0.000   0.000
  S  16  56  40 1.2613e-03   0.000  32.936   0.896  11.634   4.088  28.782  13.831   7.525   0.293   0.013   0.000   3.680   1.362   0.000   0.000
  S  16  57  41 1.2127e-03   0.000   0.324  13.087   2.190  19.410   6.376  31.411  15.860  10.956   0.365   0.019   5.332   1.380   0.000   0.000
  S  16  58  42 1.1892e-03   0.000  18.473   0.500   6.607   1.379  12.489   5.403  31.925  14.436   8.579   0.209   5.579   1.401   0.000   0.000
  S  16  59  43 1.1209e-03   0.000   1.670   6.046   0.549   7.068   2.201  19.202   7.618  36.057  12.740   6.846   6.938   1.345   0.000   0.000
  S  16  60  44 1.0564e-03   0.000  11.575   0.778   5.892   0.578   6.344   2.149  17.973   7.444  35.780  11.485   6.637   1.345   0.000   0.000
 Cl  17  36  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  38  21 2.3634e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  39  22 1.1465e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  40  23 2.4734e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  41  24 8.9260e+02  99.720   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.463   0.000   0.000
 Cl  17  42  25 8.9185e+01  99.531   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.396   0.000   0.000
 Cl  17  43  26 2.2957e+01  90.128   9.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.935   0.000   0.000
 Cl  17  44  27 6.1033e+00  76.491  23.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.873   0.000   0.000
 Cl  17  45  28 1.0286e+00  75.251  24.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   2.618   0.000   0.000
 Cl  17  46  29 4.2728e-01  59.454  40.166   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.991   0.000   0.000
 Cl  17  47  30 1.6165e-01  48.656  50.687   0.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.520   1.774   0.000   0.000
 Cl  17  48  31 7.0907e-02  50.010  44.450   5.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.725   0.000   0.000
 Cl  17  49  32 3.3990e-02  41.766  54.373   3.638   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   1.824   0.000   0.000
 Cl  17  50  33 1.7204e-02  40.449  47.928  11.211   0.411   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.716   1.989   0.000   0.000
 Cl  17  51  34 1.0111e-02  12.900  69.926  14.571   2.595   0.008   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.726   0.000   0.000
 Cl  17  52  35 6.5094e-03  23.377  23.168  49.757   2.957   0.742   0.000   0.000   0.000   0.000   0.000   0.000   1.345   1.742   0.000   0.000
 Cl  17  53  36 4.4988e-03   3.009  40.000  39.862  15.702   1.351   0.077   0.000   0.000   0.000   0.000   0.000   1.726   1.480   0.000   0.000
 Cl  17  54  37 3.3066e-03   4.446  27.001  24.070  35.258   8.644   0.566   0.015   0.000   0.000   0.000   0.000   2.184   1.225   0.000   0.000
 Cl  17  55  38 2.5703e-03   0.000  29.772  11.696  41.053  13.491   3.848   0.138   0.002   0.000   0.000   0.000   2.504   1.572   0.000   0.000
 Cl  17  56  39 1.9891e-03   1.477  19.900  15.719  21.193  32.932   6.761   1.975   0.043   0.000   0.000   0.000   2.926   1.381   0.000   0.000
 Cl  17  57  40 1.6923e-03   0.000  18.280  12.141   9.268  22.539  29.801   6.297   1.651   0.022   0.000   0.000   3.590   1.550   0.000   0.000
 Cl  17  58  41 1.5647e-03   0.049   7.542  12.338  14.491  15.099  25.143  21.238   3.295   0.797   0.008   0.000   4.187   1.502   0.000   0.000
 Cl  17  59  42 1.5600e-03   0.000   4.559   9.567   9.176  11.376  18.704  26.182  17.227   2.691   0.514   0.003   4.941   1.471   0.000   0.000
 Cl  17  60  43 1.3801e-03   0.154   2.068   4.546   9.301  11.711  16.901  22.151  21.261  10.430   1.256   0.221   5.491   1.421   0.000   0.000
 Cl  17  61  44 1.3422e-03   0.000   2.680   1.619   5.559   9.753  10.557  17.279  23.414  19.378   8.816   0.947   6.250   1.404   0.000   0.000
 Cl  17  62  45 1.2432e-03   0.039   1.559   1.707   1.586   5.425   9.873  12.210  20.162  23.887  16.658   6.894   7.001   1.391   0.000   0.000
 Cl  17  63  46 1.1440e-03   0.000   1.037   0.450   1.098   1.296   5.162  11.094  15.153  25.090  25.492  14.128   7.386   1.351   0.000   0.000
 Ar  18  39  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  41  23 1.5399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  42  24 1.3726e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  43  25 6.4146e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  44  26 5.4830e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  45  27 5.7741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  46  28 7.0826e+00  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.601   0.000   0.000
 Ar  18  47  29 1.2033e+00  96.772   3.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.734   0.000   0.000
 Ar  18  48  30 3.5349e-01  89.638  10.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   1.458   0.000   0.000
 Ar  18  49  31 1.3153e-01  91.512   8.138   0.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.995   0.000   0.000
 Ar  18  50  32 5.5187e-02  88.627  11.218   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.922   0.000   0.000
 Ar  18  51  33 2.5978e-02  81.762  16.937   1.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.713   0.000   0.000
 Ar  18  52  34 1.5130e-02  29.354  68.852   1.775   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.725   1.181   0.000   0.000
 Ar  18  53  35 9.4012e-03  26.937  64.949   7.708   0.406   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.816   1.065   0.000   0.000
 Ar  18  54  36 6.6807e-03  26.244  68.262   3.710   1.778   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.810   1.937   0.000   0.000
 Ar  18  55  37 4.8823e-03  25.724  13.155  57.861   2.443   0.816   0.001   0.000   0.000   0.000   0.000   0.000   1.395   1.163   0.000   0.000
 Ar  18  56  38 3.7264e-03  26.576  34.473  32.920   5.016   0.946   0.069   0.000   0.000   0.000   0.000   0.000   1.195   1.254   0.000   0.000
 Ar  18  57  39 2.8581e-03  24.288   5.085  43.010  22.806   4.220   0.564   0.027   0.000   0.000   0.000   0.000   1.794   1.157   0.000   0.000
 Ar  18  58  40 2.3613e-03  27.114   7.316  17.049  44.584   2.143   1.744   0.049   0.001   0.000   0.000   0.000   1.928   0.993   0.000   0.000
 Ar  18  59  41 2.1688e-03   2.407  16.295  16.043  14.761  45.303   3.344   1.783   0.062   0.002   0.000   0.000   3.017   1.140   0.000   0.000
 Ar  18  60  42 1.9757e-03   0.000  26.193   4.462  24.128  22.666  20.452   1.501   0.591   0.007   0.000   0.000   3.136   1.113   0.000   0.000
 Ar  18  61  43 1.8042e-03   0.920   0.066  24.010   7.532  31.363  19.632  14.993   1.123   0.357   0.004   0.000   3.950   1.134   0.000   0.000
 Ar  18  62  44 1.6506e-03   0.000  13.086   0.326  21.998   9.035  39.772  10.031   5.223   0.442   0.087   0.001   4.158   1.102   0.000   0.000
 Ar  18  63  45 1.5235e-03   0.386   1.492  10.387   1.079  26.490  11.961  36.351   7.817   3.729   0.263   0.045   4.967   1.114   0.000   0.000
 Ar  18  64  46 1.4147e-03   0.000   6.982   1.812  15.737   1.719  26.925  14.085  27.477   3.426   1.750   0.087   5.201   1.085   0.000   0.000
 Ar  18  65  47 1.3257e-03   0.222   1.374   5.459   1.834  16.624   3.002  32.654  14.122  21.237   2.346   1.128   5.961   1.097   0.000   0.000
 Ar  18  66  48 1.2408e-03   0.000   4.535   0.974  10.206   2.712  19.237   4.012  34.232  11.906  11.098   1.089   6.109   1.064   0.000   0.000
 Ar  18  67  49 1.1630e-03   0.000   1.146   3.172   1.015   9.886   2.821  22.125   5.234  34.872  10.131   9.598   6.912   1.096   0.000   0.000
  K  19  40  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  42  23 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  43  24 1.1056e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  44  25 1.3490e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  45  26 3.4752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  46  27 1.8536e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  47  28 5.0097e+01  96.166   3.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.469   0.000   0.000
  K  19  48  29 2.9856e+00  98.214   1.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.897   0.000   0.000
  K  19  49  30 6.6708e-01  70.391  29.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.760   0.000   0.000
  K  19  50  31 2.1469e-01  92.001   7.769   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   1.208   0.000   0.000
  K  19  51  32 8.2811e-02  39.363  60.480   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.608   0.562   0.000   0.000
  K  19  52  33 3.8066e-02  75.453  23.540   1.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.660   0.000   0.000
  K  19  53  34 2.2281e-02  12.202  86.589   1.203   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   1.914   0.000   0.000
  K  19  54  35 1.4385e-02  13.499  78.399   8.019   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.947   1.792   0.000   0.000
  K  19  55  36 9.9094e-03  10.519  82.613   5.345   1.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.979   2.529   0.000   0.000
  K  19  56  37 7.2852e-03  13.498  18.850  65.336   1.970   0.344   0.000   0.000   0.000   0.000   0.000   0.000   1.568   1.448   0.000   0.000
  K  19  57  38 5.5576e-03  11.039  41.184  43.072   4.285   0.410   0.010   0.000   0.000   0.000   0.000   0.000   1.419   1.460   0.000   0.000
  K  19  58  39 4.2723e-03  13.535   8.185  69.402   6.706   2.101   0.072   0.001   0.000   0.000   0.000   0.000   1.759   1.474   0.000   0.000
  K  19  59  40 3.4816e-03  10.966  15.361  48.858  22.548   1.844   0.421   0.002   0.000   0.000   0.000   0.000   1.902   1.184   0.000   0.000
  K  19  60  41 3.1271e-03   1.118  15.253  20.749  46.316  15.045   1.305   0.214   0.001   0.000   0.000   0.000   2.637   1.091   0.000   0.000
  K  19  61  42 2.7769e-03   0.000  18.367  10.978  59.299   8.277   2.832   0.232   0.014   0.000   0.000   0.000   2.670   1.443   0.000   0.000
  K  19  62  43 2.4745e-03   0.060   0.869  21.222  22.560  49.065   4.356   1.777   0.088   0.004   0.000   0.000   3.403   1.338   0.000   0.000
  K  19  63  44 2.2153e-03   0.000   7.209   3.483  28.549  37.837  20.438   1.903   0.568   0.011   0.000   0.000   3.689   1.259   0.000   0.000
  K  19  64  45 2.0082e-03   0.240   0.562  13.011   7.366  39.496  29.566   8.585   0.984   0.186   0.002   0.000   4.144   1.267   0.000   0.000
  K  19  65  46 1.8390e-03   0.000   3.276   2.410  20.732  13.623  44.545  11.929   3.127   0.320   0.038   0.000   4.439   1.260   0.000   0.000
  K  19  66  47 1.6841e-03   0.158   1.725   7.193   6.375  25.082  19.236  33.629   4.906   1.585   0.101   0.009   4.815   1.260   0.000   0.000
  K  19  67  48 1.5514e-03   0.000   1.901   3.299  14.422  10.399  29.931  18.196  18.880   2.266   0.681   0.025   5.089   1.255   0.000   0.000
  K  19  68  49 1.4201e-03   0.127   1.433   3.973   6.295  19.394  15.413  29.682  12.428   9.744   1.230   0.281   5.398   1.266   0.000   0.000
  K  19  69  50 1.3020e-03   0.000   1.628   2.281   9.750   9.068  24.138  18.218  23.501   6.333   4.528   0.554   5.627   1.262   0.000   0.000
  K  19  70  51 1.2052e-03   0.092   1.294   3.018   4.496  13.959   9.922  27.903  17.185  15.983   3.672   2.475   5.979   1.279   0.000   0.000
 Ca  20  45  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  47  27 1.1644e+16 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  48  28 2.9104e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  49  29 5.5064e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  50  30 9.7364e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  51  31 2.8168e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.000   0.000
 Ca  20  52  32 1.0592e-01  99.686   0.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.519   0.000   0.000
 Ca  20  53  33 4.9533e-02  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.848   0.000   0.000
 Ca  20  54  34 2.9815e-02  98.511   1.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.910   0.000   0.000
 Ca  20  55  35 1.9948e-02  97.781   2.059   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.859   0.000   0.000
 Ca  20  56  36 1.4243e-02  96.714   3.118   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.807   0.000   0.000
 Ca  20  57  37 1.0673e-02  95.333   3.351   1.315   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.939   0.000   0.000
 Ca  20  58  38 8.2663e-03  93.623   5.377   0.978   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.732   0.000   0.000
 Ca  20  59  39 6.4318e-03  82.243  13.725   3.811   0.219   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.687   0.000   0.000
 Ca  20  60  40 5.3025e-03  79.704  16.786   2.889   0.619   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.544   0.000   0.000
 Ca  20  61  41 4.6571e-03   7.239  77.192  13.055   2.228   0.287   0.000   0.000   0.000   0.000   0.000   0.000   1.111   0.855   0.000   0.000
 Ca  20  62  42 4.0428e-03   8.776  83.012   4.460   3.573   0.173   0.006   0.000   0.000   0.000   0.000   0.000   1.034   0.842   0.000   0.000
 Ca  20  63  43 3.5254e-03   8.754  10.134  75.072   3.935   2.057   0.046   0.001   0.000   0.000   0.000   0.000   1.805   0.995   0.000   0.000
 Ca  20  64  44 3.0824e-03  10.864  37.827  43.174   6.478   1.485   0.170   0.001   0.000   0.000   0.000   0.000   1.504   0.697   0.000   0.000
 Ca  20  65  45 2.7508e-03   7.728   7.936  65.498  12.962   5.174   0.654   0.048   0.000   0.000   0.000   0.000   2.021   0.961   0.000   0.000
 Ca  20  66  46 2.4660e-03   8.114  15.298  42.149  29.636   2.930   1.828   0.043   0.002   0.000   0.000   0.000   2.096   0.730   0.000   0.000
 Ca  20  67  47 2.2145e-03   5.120   9.115  35.699  35.901  11.257   2.070   0.824   0.014   0.001   0.000   0.000   2.486   0.915   0.000   0.000
 Ca  20  68  48 2.0028e-03   5.090  16.327  10.802  58.966   3.952   4.202   0.557   0.103   0.001   0.000   0.000   2.557   0.911   0.000   0.000
 Ca  20  69  49 1.8074e-03   2.168   7.465  21.928  22.599  39.708   2.986   2.877   0.231   0.038   0.000   0.000   3.121   0.965   0.000   0.000
 Ca  20  70  50 1.6357e-03   3.834  17.503   5.021  44.473  17.934   8.635   1.695   0.868   0.032   0.004   0.000   2.924   1.009   0.000   0.000
 Ca  20  71  51 1.5050e-03   1.531   5.443  21.441   9.148  45.589   9.360   6.003   1.048   0.421   0.013   0.002   3.518   1.061   0.000   0.000
 Ca  20  72  52 1.3805e-03   0.000  10.600   8.140  23.078  13.776  35.386   4.348   4.000   0.506   0.161   0.004   3.878   1.105   0.000   0.000
 Ca  20  73  53 1.2682e-03   0.000   0.615   7.844   5.502  25.968  12.516  35.373   6.641   4.761   0.578   0.201   5.033   1.218   0.000   0.000
 Sc  21  46  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  47  26 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  48  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  49  28 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  50  29 1.5430e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  51  30 9.4311e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  52  31 1.6306e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  53  32 4.6353e-01  99.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.669   0.000   0.000
 Sc  21  54  33 1.7373e-01  99.231   0.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.967   0.000   0.000
 Sc  21  55  34 8.8659e-02  97.208   2.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   1.061   0.000   0.000
 Sc  21  56  35 5.1120e-02  97.266   2.568   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.938   0.000   0.000
 Sc  21  57  36 3.3584e-02  90.962   8.906   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.853   0.000   0.000
 Sc  21  58  37 2.2537e-02  93.716   4.919   1.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.895   0.000   0.000
 Sc  21  59  38 1.5700e-02  52.731  46.600   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.480   0.536   0.000   0.000
 Sc  21  60  39 1.0888e-02  48.300  48.153   3.519   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.562   0.000   0.000
 Sc  21  61  40 8.1237e-03  10.736  86.482   2.400   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.936   0.000   0.000
 Sc  21  62  41 7.0400e-03   5.785  71.126  21.793   1.264   0.032   0.000   0.000   0.000   0.000   0.000   0.000   1.186   0.690   0.000   0.000
 Sc  21  63  42 6.0041e-03   6.270  86.166   4.612   2.917   0.035   0.000   0.000   0.000   0.000   0.000   0.000   1.043   1.211   0.000   0.000
 Sc  21  64  43 5.0941e-03   7.900  22.134  66.647   2.685   0.634   0.001   0.000   0.000   0.000   0.000   0.000   1.660   0.663   0.000   0.000
 Sc  21  65  44 4.3421e-03   4.401  65.313  25.135   4.765   0.370   0.016   0.000   0.000   0.000   0.000   0.000   1.314   0.848   0.000   0.000
 Sc  21  66  45 3.7912e-03   4.388  11.880  77.614   3.624   2.459   0.033   0.001   0.000   0.000   0.000   0.000   1.880   0.854   0.000   0.000
 Sc  21  67  46 3.3238e-03   2.022  22.765  62.180  11.111   1.678   0.244   0.001   0.000   0.000   0.000   0.000   1.884   0.923   0.000   0.000
 Sc  21  68  47 2.9219e-03   1.695  14.627  55.507  22.517   5.098   0.518   0.038   0.000   0.000   0.000   0.000   2.164   1.073   0.000   0.000
 Sc  21  69  48 2.5843e-03   0.662  17.666  25.091  50.755   3.538   2.239   0.046   0.003   0.000   0.000   0.000   2.458   1.078   0.000   0.000
 Sc  21  70  49 2.2899e-03   0.859  13.626  18.522  45.598  17.985   2.626   0.775   0.009   0.000   0.000   0.000   2.773   1.106   0.000   0.000
 Sc  21  71  50 2.0683e-03   0.000  12.932  15.523  47.350  17.802   5.328   0.930   0.134   0.001   0.000   0.000   2.904   1.161   0.000   0.000
 Sc  21  72  51 1.8711e-03   0.724   2.804  21.736  27.536  38.493   5.266   3.145   0.267   0.028   0.000   0.000   3.302   1.142   0.000   0.000
 Sc  21  73  52 1.7148e-03   0.000   5.398   7.188  26.667  29.304  25.892   3.550   1.888   0.103   0.010   0.000   3.819   1.188   0.000   0.000
 Sc  21  74  53 1.5612e-03   0.058   1.062   6.382   6.508  31.813  29.434  20.127   3.219   1.327   0.064   0.005   4.623   1.210   0.000   0.000
 Sc  21  75  54 1.4263e-03   0.000   2.370   2.752   7.138   8.364  35.687  24.592  15.809   2.408   0.845   0.034   5.266   1.240   0.000   0.000
 Sc  21  76  55 1.3039e-03   0.000   0.676   1.950   1.921   6.596   8.521  37.831  24.281  15.227   2.296   0.699   6.256   1.253   0.000   0.000
 Ti  22  51  29 8.9197e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  52  30 3.1017e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  53  31 1.7724e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  54  32 2.9146e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  55  33 7.7468e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  56  34 3.2128e-01  99.773   0.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.254   0.000   0.000
 Ti  22  57  35 1.5763e-01  99.407   0.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.650   0.000   0.000
 Ti  22  58  36 7.9905e-02  98.499   1.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.778   0.000   0.000
 Ti  22  59  37 4.9410e-02  98.106   1.851   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.784   0.000   0.000
 Ti  22  60  38 3.0961e-02  97.312   2.682   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.961   0.000   0.000
 Ti  22  61  39 1.9835e-02  96.350   3.199   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.798   0.000   0.000
 Ti  22  62  40 1.2943e-02  95.998   3.856   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   1.004   0.000   0.000
 Ti  22  63  41 1.1115e-02  85.795  12.027   2.173   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.633   0.000   0.000
 Ti  22  64  42 9.3065e-03  73.325  25.280   1.364   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.443   0.000   0.000
 Ti  22  65  43 7.7130e-03  16.333  79.125   4.357   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.494   0.000   0.000
 Ti  22  66  44 6.4105e-03  16.143  80.154   3.227   0.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.882   0.000   0.000
 Ti  22  67  45 5.4621e-03  12.262  78.414   8.126   1.162   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.983   0.756   0.000   0.000
 Ti  22  68  46 4.6723e-03  15.157  78.886   3.954   1.987   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.854   0.000   0.000
 Ti  22  69  47 4.0171e-03  12.824  41.133  42.338   3.140   0.564   0.002   0.000   0.000   0.000   0.000   0.000   1.375   0.827   0.000   0.000
 Ti  22  70  48 3.4538e-03  15.669  68.767  10.619   4.570   0.362   0.013   0.000   0.000   0.000   0.000   0.000   1.052   0.916   0.000   0.000
 Ti  22  71  49 2.9613e-03   8.082  15.282  68.940   4.681   2.922   0.090   0.003   0.000   0.000   0.000   0.000   1.794   1.028   0.000   0.000
 Ti  22  72  50 2.6814e-03   9.632  24.041  51.478  11.899   2.534   0.412   0.004   0.000   0.000   0.000   0.000   1.749   0.838   0.000   0.000
 Ti  22  73  51 2.4091e-03   6.264  12.788  48.407  25.007   6.266   1.149   0.117   0.001   0.000   0.000   0.000   2.161   1.064   0.000   0.000
 Ti  22  74  52 2.1678e-03   0.000  21.862  17.107  52.417   4.702   3.636   0.258   0.018   0.000   0.000   0.000   2.520   1.060   0.000   0.000
 Ti  22  75  53 1.9593e-03   1.202   2.054  23.437  23.071  42.593   4.648   2.818   0.167   0.011   0.000   0.000   3.299   1.151   0.000   0.000
 Ti  22  76  54 1.7776e-03   0.000  11.195   3.150  30.251  26.554  24.619   2.882   1.301   0.046   0.002   0.000   3.643   1.139   0.000   0.000
 Ti  22  77  55 1.6170e-03   0.000   1.245  11.417   3.122  29.770  24.819  25.585   2.834   1.162   0.043   0.002   4.597   1.220   0.000   0.000
 Ti  22  78  56 1.4728e-03   0.000   7.422   1.804  11.918   3.745  34.698  22.914  15.208   1.724   0.552   0.014   4.981   1.211   0.000   0.000
 Ti  22  79  57 1.3386e-03   0.000   0.715   6.997   1.231   9.853   3.706  34.407  22.389  18.217   1.913   0.573   6.081   1.269   0.000   0.000
 Ti  22  80  58 1.2167e-03   0.000   5.548   0.957   6.588   1.304  11.020   4.342  35.945  20.452  12.658   1.184   6.526   1.254   0.000   0.000
  V  23  50  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  52  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  53  30 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  54  31 1.5519e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  55  32 5.0421e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  56  33 6.5924e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  57  34 1.5435e+00  99.543   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.464   0.000   0.000
  V  23  58  35 5.9046e-01  99.386   0.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.638   0.000   0.000
  V  23  59  36 2.5530e-01  97.265   2.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.809   0.000   0.000
  V  23  60  37 1.2170e-01  97.633   2.366   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.789   0.000   0.000
  V  23  61  38 6.3105e-02  95.203   4.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.901   0.000   0.000
  V  23  62  39 3.7436e-02  95.801   3.952   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.798   0.000   0.000
  V  23  63  40 2.2279e-02  92.720   7.159   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.843   0.000   0.000
  V  23  64  41 1.8612e-02  72.274  26.288   1.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.420   0.000   0.000
  V  23  65  42 1.5266e-02   9.121  89.804   1.047   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.816   0.000   0.000
  V  23  66  43 1.2378e-02  10.769  85.198   3.996   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.933   0.627   0.000   0.000
  V  23  67  44 9.9821e-03   8.313  88.038   3.221   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.958   1.317   0.000   0.000
  V  23  68  45 8.2406e-03  10.039  78.901  10.491   0.565   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.016   0.759   0.000   0.000
  V  23  69  46 6.8960e-03   7.234  86.558   4.362   1.841   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.008   1.273   0.000   0.000
  V  23  70  47 5.7723e-03   8.349  38.574  50.666   2.206   0.205   0.000   0.000   0.000   0.000   0.000   0.000   1.473   0.879   0.000   0.000
  V  23  71  48 4.8525e-03   4.813  74.999  15.661   4.402   0.123   0.002   0.000   0.000   0.000   0.000   0.000   1.200   1.058   0.000   0.000
  V  23  72  49 4.0948e-03   3.871  18.958  71.056   4.321   1.783   0.011   0.000   0.000   0.000   0.000   0.000   1.812   1.197   0.000   0.000
  V  23  73  50 3.6003e-03   1.269  25.121  59.744  11.972   1.744   0.150   0.000   0.000   0.000   0.000   0.000   1.882   1.119   0.000   0.000
  V  23  74  51 3.1636e-03   1.744  18.028  51.934  22.692   5.180   0.403   0.019   0.000   0.000   0.000   0.000   2.128   1.235   0.000   0.000
  V  23  75  52 2.8205e-03   0.000  15.023  27.135  50.353   4.949   2.473   0.065   0.002   0.000   0.000   0.000   2.529   1.297   0.000   0.000
  V  23  76  53 2.5307e-03   0.525   2.363  23.706  38.626  29.938   3.720   1.104   0.018   0.000   0.000   0.000   3.108   1.258   0.000   0.000
  V  23  77  54 2.2760e-03   0.000   5.721   6.537  33.358  35.597  16.235   2.135   0.412   0.004   0.000   0.000   3.582   1.268   0.000   0.000
  V  23  78  55 2.0508e-03   0.227   1.399   8.333   6.797  40.087  30.825  10.783   1.341   0.206   0.002   0.000   4.287   1.260   0.000   0.000
  V  23  79  56 1.8510e-03   0.000   2.992   3.713  10.696   9.255  42.631  22.734   7.145   0.741   0.092   0.001   4.859   1.278   0.000   0.000
  V  23  80  57 1.6678e-03   0.053   0.815   3.137   3.205  11.729   9.484  44.989  20.110   5.898   0.522   0.058   5.742   1.275   0.000   0.000
  V  23  81  58 1.4838e-03   0.000   2.377   2.428   4.015   3.903  13.273  11.081  44.080  14.516   4.039   0.290   6.315   1.275   0.000   0.000
  V  23  82  59 1.3290e-03   0.000   2.354   2.077   1.616   3.150   4.014  12.827  12.164  42.888  14.696   4.215   7.216   1.330   0.000   0.000
  V  23  83  60 1.2101e-03   0.000   0.823   0.829   1.404   1.272   3.005   3.896  13.912  11.983  47.577  15.300   7.912   1.307   0.000   0.000
 Cr  24  55  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  56  32 7.7611e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  57  33 2.1968e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  58  34 1.5135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  59  35 3.1654e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  60  36 9.5639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  61  37 3.6545e-01  99.795   0.205   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.328   0.000   0.000
 Cr  24  62  38 1.5969e-01  99.245   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.527   0.000   0.000
 Cr  24  63  39 7.2409e-02  99.084   0.916   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.699   0.000   0.000
 Cr  24  64  40 4.0726e-02  98.419   1.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.784   0.000   0.000
 Cr  24  65  41 3.3642e-02  96.440   3.443   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.829   0.000   0.000
 Cr  24  66  42 2.6950e-02  94.572   5.351   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.884   0.000   0.000
 Cr  24  67  43 2.1330e-02  91.528   7.633   0.839   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.740   0.000   0.000
 Cr  24  68  44 1.6706e-02  88.969  10.597   0.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.735   0.000   0.000
 Cr  24  69  45 1.3231e-02  71.603  26.212   2.183   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.472   0.000   0.000
 Cr  24  70  46 1.0815e-02  59.270  39.373   1.344   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.491   0.000   0.000
 Cr  24  71  47 8.8093e-03  20.068  75.591   4.245   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.844   0.558   0.000   0.000
 Cr  24  72  48 7.2061e-03  19.948  76.292   3.490   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.922   0.000   0.000
 Cr  24  73  49 5.8651e-03  16.478  73.954   8.522   1.031   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.942   0.899   0.000   0.000
 Cr  24  74  50 5.0460e-03  18.564  74.000   5.258   2.163   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.911   1.161   0.000   0.000
 Cr  24  75  51 4.3824e-03  15.254  30.573  49.820   3.831   0.520   0.001   0.000   0.000   0.000   0.000   0.000   1.438   0.976   0.000   0.000
 Cr  24  76  52 3.8443e-03   7.566  43.788  40.918   6.900   0.796   0.033   0.000   0.000   0.000   0.000   0.000   1.497   1.045   0.000   0.000
 Cr  24  77  53 3.3905e-03   5.709   9.473  60.320  19.268   4.912   0.308   0.010   0.000   0.000   0.000   0.000   2.092   1.224   0.000   0.000
 Cr  24  78  54 3.0029e-03   0.709  23.300  15.452  53.551   5.170   1.776   0.041   0.001   0.000   0.000   0.000   2.447   1.135   0.000   0.000
 Cr  24  79  55 2.6530e-03   1.867   3.108  30.270  17.882  41.877   3.919   1.057   0.018   0.000   0.000   0.000   3.109   1.190   0.000   0.000
 Cr  24  80  56 2.3214e-03   0.000  14.230   4.034  41.435  17.137  21.024   1.806   0.331   0.003   0.000   0.000   3.334   1.165   0.000   0.000
 Cr  24  81  57 2.0624e-03   0.956   1.328  15.320   6.238  39.914  15.626  18.952   1.429   0.235   0.002   0.000   4.141   1.237   0.000   0.000
 Cr  24  82  58 1.8499e-03   0.000   8.410   2.477  22.405   7.369  39.508  10.192   8.981   0.591   0.067   0.000   4.370   1.195   0.000   0.000
 Cr  24  83  59 1.6601e-03   0.000   1.583   9.187   2.326  18.367   8.475  38.167  11.086  10.173   0.571   0.065   5.366   1.268   0.000   0.000
 Cr  24  84  60 1.4698e-03   0.000   4.271   0.829  10.009   2.845  22.375   8.383  35.859   8.417   6.708   0.304   5.911   1.248   0.000   0.000
 Cr  24  85  61 1.2906e-03   0.000   1.426   2.316   0.483   6.035   2.272  19.281   8.608  39.106  10.999   9.473   7.223   1.319   0.000   0.000
 Cr  24  86  62 1.1185e-03   0.000   1.974   0.481   1.825   0.506   7.210   2.804  23.383   9.860  41.836  10.123   7.270   1.297   0.000   0.000
 Mn  25  54  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  56  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  57  32 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  58  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  59  34 1.1255e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  60  35 3.7108e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  61  36 5.7030e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  62  37 1.3555e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.000
 Mn  25  63  38 4.6189e-01  98.607   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.687   0.000   0.000
 Mn  25  64  39 1.8641e-01  98.741   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.627   0.000   0.000
 Mn  25  65  40 8.4225e-02  97.420   2.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.823   0.000   0.000
 Mn  25  66  41 6.0363e-02  96.106   3.822   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.842   0.000   0.000
 Mn  25  67  42 5.2515e-02  86.339  13.633   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.712   0.000   0.000
 Mn  25  68  43 4.0376e-02  91.741   7.757   0.502   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.756   0.000   0.000
 Mn  25  69  44 3.0832e-02  22.420  77.211   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.779   0.482   0.000   0.000
 Mn  25  70  45 2.3444e-02  48.297  50.072   1.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.357   0.000   0.000
 Mn  25  71  46 1.8467e-02  13.273  85.456   1.263   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   1.240   0.000   0.000
 Mn  25  72  47 1.4644e-02  15.253  80.476   4.257   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   0.711   0.000   0.000
 Mn  25  73  48 1.1592e-02  12.551  83.709   3.538   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.914   1.406   0.000   0.000
 Mn  25  74  49 9.1629e-03  13.718  76.719   9.079   0.482   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.963   1.040   0.000   0.000
 Mn  25  75  50 7.5514e-03   9.755  82.260   6.100   1.882   0.003   0.000   0.000   0.000   0.000   0.000   0.000   1.001   1.484   0.000   0.000
 Mn  25  76  51 6.4330e-03   8.314  43.206  45.336   2.966   0.178   0.000   0.000   0.000   0.000   0.000   0.000   1.435   1.288   0.000   0.000
 Mn  25  77  52 5.5328e-03   1.143  39.955  51.356   7.125   0.414   0.007   0.000   0.000   0.000   0.000   0.000   1.657   1.286   0.000   0.000
 Mn  25  78  53 4.7683e-03   1.333  20.227  57.845  17.132   3.397   0.067   0.001   0.000   0.000   0.000   0.000   2.012   1.425   0.000   0.000
 Mn  25  79  54 4.1420e-03   0.000  17.410  34.639  42.018   4.999   0.929   0.006   0.000   0.000   0.000   0.000   2.374   1.416   0.000   0.000
 Mn  25  80  55 3.6067e-03   0.814   3.129  33.351  35.132  24.878   2.410   0.285   0.001   0.000   0.000   0.000   2.885   1.315   0.000   0.000
 Mn  25  81  56 3.0447e-03   0.000   8.342  11.115  41.602  27.024  10.889   0.955   0.072   0.000   0.000   0.000   3.242   1.314   0.000   0.000
 Mn  25  82  57 2.7235e-03   0.430   1.681  15.212  11.299  45.313  18.952   6.653   0.438   0.022   0.000   0.000   3.852   1.268   0.000   0.000
 Mn  25  83  58 2.3844e-03   0.000   4.652   6.673  23.098  13.542  38.874  10.082   2.926   0.147   0.005   0.000   4.180   1.264   0.000   0.000
 Mn  25  84  59 2.0631e-03   0.173   3.731   7.513   9.059  22.704  15.642  31.960   7.178   1.956   0.083   0.002   4.734   1.358   0.000   0.000
 Mn  25  85  60 1.7805e-03   0.000   1.626   2.809   8.424   8.665  27.167  12.992  31.906   5.042   1.329   0.039   5.570   1.268   0.000   0.000
 Mn  25  86  61 1.5550e-03   0.000   1.719   1.707   2.278   7.258   9.667  26.661  13.787  30.612   5.109   1.202   6.485   1.332   0.000   0.000
 Mn  25  87  62 1.3237e-03   0.000   0.973   1.079   1.576   2.078   7.716   9.284  29.210  12.948  31.114   4.023   7.318   1.276   0.000   0.000
 Mn  25  88  63 1.1417e-03   0.000   1.777   0.652   0.374   0.758   1.575   6.478   9.528  28.973  15.189  34.695   7.864   1.340   0.000   0.000
 Mn  25  89  64 9.8898e-04   0.000   1.928   2.247   0.869   0.550   1.207   2.391  10.238  14.014  45.789  20.767   5.288   1.293   0.000   0.000
 Fe  26  59  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  60  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  61  35 4.2319e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  62  36 7.4977e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  63  37 8.3105e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  64  38 1.7687e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  65  39 5.2706e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  66  40 2.1849e-01  99.915   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.484   0.000   0.000
 Fe  26  67  41 1.6505e-01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.618   0.000   0.000
 Fe  26  68  42 1.1588e-01  98.015   1.985   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.675   0.000   0.000
 Fe  26  69  43 8.8858e-02  97.203   2.794   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.745   0.000   0.000
 Fe  26  70  44 6.6336e-02  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.826   0.000   0.000
 Fe  26  71  45 4.8642e-02  95.619   4.226   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.795   0.000   0.000
 Fe  26  72  46 3.6399e-02  94.453   5.514   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.900   0.000   0.000
 Fe  26  73  47 2.7856e-02  92.109   7.355   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.800   0.000   0.000
 Fe  26  74  48 2.1334e-02  90.050   9.617   0.333   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.885   0.000   0.000
 Fe  26  75  49 1.6216e-02  73.124  24.024   2.850   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.617   0.000   0.000
 Fe  26  76  50 1.2613e-02  40.995  57.125   1.864   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.609   0.496   0.000   0.000
 Fe  26  77  51 1.0377e-02  27.893  65.482   6.506   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.789   0.845   0.000   0.000
 Fe  26  78  52 8.6555e-03  23.218  68.718   7.187   0.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.857   1.630   0.000   0.000
 Fe  26  79  53 7.2388e-03  12.412  31.831  52.489   3.088   0.181   0.000   0.000   0.000   0.000   0.000   0.000   1.468   1.186   0.000   0.000
 Fe  26  80  54 6.0675e-03  10.713  46.417  31.753  10.666   0.445   0.006   0.000   0.000   0.000   0.000   0.000   1.437   1.162   0.000   0.000
 Fe  26  81  55 4.9715e-03   8.429  20.760  51.286  14.427   4.977   0.122   0.001   0.000   0.000   0.000   0.000   1.871   1.207   0.000   0.000
 Fe  26  82  56 4.3121e-03   7.674  37.893  17.770  32.268   3.206   1.180   0.007   0.000   0.000   0.000   0.000   1.890   1.129   0.000   0.000
 Fe  26  83  57 3.6756e-03   4.689   9.128  46.494  18.080  19.410   1.681   0.517   0.002   0.000   0.000   0.000   2.455   1.158   0.000   0.000
 Fe  26  84  58 3.0990e-03   0.000  28.294  18.087  37.594  10.142   5.265   0.520   0.097   0.000   0.000   0.000   2.479   1.131   0.000   0.000
 Fe  26  85  59 2.5816e-03   1.593   1.244  34.510  14.166  36.237   7.658   4.183   0.352   0.058   0.000   0.000   3.240   1.217   0.000   0.000
 Fe  26  86  60 2.2292e-03   0.000   9.055   4.219  43.037  13.337  25.257   3.348   1.614   0.119   0.013   0.000   3.587   1.167   0.000   0.000
 Fe  26  87  61 1.8747e-03   0.000   1.005   9.103   4.369  36.102  15.525  27.536   4.335   1.886   0.126   0.015   4.663   1.264   0.000   0.000
 Fe  26  88  62 1.5669e-03   0.000   4.804   1.010  12.631   5.623  39.410  13.723  19.721   2.153   0.879   0.046   5.102   1.199   0.000   0.000
 Fe  26  89  63 1.3685e-03   0.000   1.484   3.520   0.621   7.083   4.563  37.826  16.346  24.239   3.142   1.177   6.365   1.272   0.000   0.000
 Fe  26  90  64 1.1786e-03   0.000   2.567   1.006   4.157   0.859   9.593   5.672  40.599  14.924  18.775   1.848   6.891   1.209   0.000   0.000
 Fe  26  91  65 1.0110e-03   0.000   1.318   3.850   0.195   2.080   0.588   6.445   4.917  38.790  17.752  24.063   7.761   1.260   0.000   0.000
 Fe  26  92  66 8.6168e-04   0.000   5.629   3.159   3.783   0.516   3.752   0.927  10.342   6.694  48.276  16.922   6.500   1.172   0.000   0.000
 Co  27  58  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  60  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  61  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  62  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  63  36 1.5277e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  64  37 1.3227e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  65  38 1.2335e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  66  39 2.5504e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  67  40 8.4344e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.432   0.000   0.000
 Co  27  68  41 5.5397e-01  99.410   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.659   0.000   0.000
 Co  27  69  42 4.0603e-01  96.982   3.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   1.081   0.000   0.000
 Co  27  70  43 2.8164e-01  97.001   2.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.811   0.000   0.000
 Co  27  71  44 1.7883e-01  92.961   7.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.974   0.000   0.000
 Co  27  72  45 1.3750e-01  94.642   5.227   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.919   0.000   0.000
 Co  27  73  46 9.7480e-02  84.793  15.170   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.883   0.000   0.000
 Co  27  74  47 7.1141e-02  89.049  10.663   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.934   0.000   0.000
 Co  27  75  48 5.1857e-02  35.042  64.650   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.572   0.000   0.000
 Co  27  76  49 3.7568e-02  48.336  50.028   1.636   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.486   0.000   0.000
 Co  27  77  50 2.6950e-02  22.489  75.631   1.872   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.794   0.747   0.000   0.000
 Co  27  78  51 2.0596e-02  30.656  63.356   5.964   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.581   0.000   0.000
 Co  27  79  52 1.5807e-02   4.166  85.448   9.724   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.579   0.000   0.000
 Co  27  80  53 1.2267e-02   6.734  43.395  47.286   2.552   0.034   0.000   0.000   0.000   0.000   0.000   0.000   1.458   1.226   0.000   0.000
 Co  27  81  54 9.4447e-03   2.043  53.057  34.349  10.277   0.274   0.001   0.000   0.000   0.000   0.000   0.000   1.537   1.467   0.000   0.000
 Co  27  82  55 7.7012e-03   2.937  41.906  36.784  15.634   2.715   0.025   0.000   0.000   0.000   0.000   0.000   1.734   1.455   0.000   0.000
 Co  27  83  56 6.2354e-03   1.357  45.477  28.284  21.626   2.767   0.489   0.001   0.000   0.000   0.000   0.000   1.804   1.425   0.000   0.000
 Co  27  84  57 5.0420e-03   1.906  11.743  53.432  23.783   8.145   0.891   0.100   0.000   0.000   0.000   0.000   2.276   1.212   0.000   0.000
 Co  27  85  58 3.9948e-03   0.000  23.678  27.303  36.735  10.037   2.022   0.213   0.012   0.000   0.000   0.000   2.401   1.243   0.000   0.000
 Co  27  86  59 3.3590e-03   0.865   1.993  40.115  20.980  30.560   4.371   1.040   0.073   0.003   0.000   0.000   2.960   1.250   0.000   0.000
 Co  27  87  60 2.7621e-03   0.000   4.911  12.760  42.081  16.916  21.034   1.833   0.445   0.019   0.001   0.000   3.438   1.251   0.000   0.000
 Co  27  88  61 2.2783e-03   0.307   2.679   8.122  14.846  37.490  17.868  16.933   1.446   0.298   0.012   0.000   4.170   1.355   0.000   0.000
 Co  27  89  62 1.9217e-03   0.000   1.778   4.550  11.006  13.008  42.403  14.231  12.144   0.735   0.141   0.003   4.855   1.217   0.000   0.000
 Co  27  90  63 1.6382e-03   0.156   1.514   2.795   3.550   9.131  14.796  40.503  15.716  11.047   0.678   0.112   5.769   1.287   0.000   0.000
 Co  27  91  64 1.3960e-03   0.000   1.103   1.878   3.125   3.956  10.652  13.560  44.394  12.262   8.679   0.390   6.552   1.189   0.000   0.000
 Co  27  92  65 1.2021e-03   0.195   2.784   1.315   0.867   2.262   3.583   9.667  14.910  43.717  12.594   8.106   7.386   1.226   0.000   0.000
 Co  27  93  66 1.0362e-03   0.000   2.679   5.501   1.844   1.483   3.443   4.592  12.230  14.641  43.723   9.864   7.278   1.129   0.000   0.000
 Co  27  94  67 8.9228e-04   0.362   5.344   3.430   1.888   1.367   1.275   3.279   4.981  12.757  17.774  47.542   7.076   1.178   0.000   0.000
 Co  27  95  68 7.6584e-04   0.000   6.468  12.841   5.290   6.185   3.369   2.767   6.524   8.598  22.657  25.301   3.590   1.089   0.000   0.000
 Co  27  96  69 6.5241e-04   1.163   1.406  26.587   4.944   5.085   5.330   3.555   3.176   7.900  11.437  29.418   2.373   1.148   0.000   0.000
 Ni  28  63  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  65  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  66  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  67  39 4.5973e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  68  40 1.3071e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  69  41 1.0283e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  70  42 2.3479e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  71  43 7.9366e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  72  44 2.8215e+01  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ni  28  73  45 1.1967e+01  99.210   0.790   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.318   0.000   0.000
 Ni  28  74  46 5.5099e+00  97.073   2.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.555   0.000   0.000
 Ni  28  75  47 2.7086e+00  90.270   9.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.443   0.000   0.000
 Ni  28  76  48 1.3961e+00  78.435  21.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.616   0.000   0.000
 Ni  28  77  49 7.7006e-01  56.405  43.552   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.725   0.000   0.000
 Ni  28  78  50 6.0552e-01  30.941  68.980   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   1.485   0.000   0.000
 Ni  28  79  51 8.4915e-02  78.388  20.858   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.886   0.000   0.000
 Ni  28  80  52 4.2392e-02  75.952  23.180   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   1.777   0.000   0.000
 Ni  28  81  53 2.5807e-02  74.983  17.755   7.215   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.240   0.000   0.000
 Ni  28  82  54 1.7661e-02  72.863  22.561   4.078   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.672   0.000   0.000
 Ni  28  83  55 1.2829e-02  70.394  14.206  14.413   0.928   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.461   1.143   0.000   0.000
 Ni  28  84  56 9.4407e-03  67.367  24.756   5.935   1.877   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.425   1.444   0.000   0.000
 Ni  28  85  57 6.8231e-03  60.087  13.470  23.514   2.317   0.606   0.006   0.000   0.000   0.000   0.000   0.000   0.699   1.196   0.000   0.000
 Ni  28  86  58 5.3467e-03  56.471  21.532  17.642   3.769   0.528   0.060   0.000   0.000   0.000   0.000   0.000   0.705   1.164   0.000   0.000
 Ni  28  87  59 4.2010e-03  43.086  17.101  27.624   9.574   2.357   0.239   0.018   0.000   0.000   0.000   0.000   1.118   1.119   0.000   0.000
 Ni  28  88  60 3.3843e-03   0.000  63.700  10.656  22.873   1.858   0.876   0.035   0.001   0.000   0.000   0.000   1.657   1.061   0.000   0.000
 Ni  28  89  61 2.7591e-03  13.854  17.338  32.777  12.809  20.806   1.740   0.653   0.022   0.001   0.000   0.000   2.173   0.973   0.000   0.000
 Ni  28  90  62 2.2977e-03   0.000  55.810   3.914  20.012  11.766   7.593   0.711   0.191   0.003   0.000   0.000   2.143   1.054   0.000   0.000
 Ni  28  91  63 1.9401e-03   4.216  12.069  32.160   5.546  22.693  12.114  10.295   0.719   0.186   0.003   0.000   3.127   1.013   0.000   0.000
 Ni  28  92  64 1.6545e-03   0.000  52.208   3.671  10.170   4.113  21.468   5.352   2.755   0.228   0.035   0.000   2.674   0.994   0.000   0.000
 Ni  28  93  65 1.4253e-03   7.842   3.450  37.206   3.479  12.834   4.162  21.799   5.909   3.094   0.195   0.029   3.594   0.952   0.000   0.000
 Ni  28  94  66 1.2295e-03   0.000  50.770   1.001  13.906   2.151  13.409   3.899  12.198   1.670   0.951   0.045   3.013   0.942   0.000   0.000
 Ni  28  95  67 1.0632e-03   4.464   3.982  26.798   5.001  18.264   2.268  14.642   3.463  16.888   2.882   1.351   4.433   0.946   0.000   0.000
 Ni  28  96  68 9.1592e-04   0.000  42.352   1.451  15.696   1.527  15.368   2.382  11.432   2.370   6.624   0.798   3.547   0.936   0.000   0.000
 Ni  28  97  69 8.1339e-04   0.000   7.623  17.636   2.548  18.748   4.403  18.912   2.491  14.085   2.740  10.813   5.134   0.951   0.000   0.000
 Ni  28  98  70 7.0542e-04   0.000  27.796   1.237  22.018   1.507  15.307   2.478  16.447   2.177   9.390   1.644   4.052   0.935   0.000   0.000
 Ni  28  99  71 6.6324e-04   0.000   0.012   9.473   0.942  12.866   1.886  22.631   5.078  27.731   3.410  15.974   5.787   0.981   0.000   0.000
 Cu  29  64  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  66  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  67  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  68  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  69  40 2.2557e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  70  41 3.7574e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  71  42 1.7715e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  72  43 1.6060e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  73  44 2.9427e+02  99.953   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.000   0.000
 Cu  29  74  45 7.7372e+01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.228   0.000   0.000
 Cu  29  75  46 2.6286e+01  87.974  12.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.492   0.000   0.000
 Cu  29  76  47 9.9789e+00  88.701  11.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.527   0.000   0.000
 Cu  29  77  48 4.2134e+00  56.865  43.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.740   0.000   0.000
 Cu  29  78  49 1.9525e+00  56.740  43.250   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.761   0.000   0.000
 Cu  29  79  50 1.1389e+00  43.041  56.942   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   1.463   0.000   0.000
 Cu  29  80  51 1.7290e-01  73.136  25.633   1.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   1.097   0.000   0.000
 Cu  29  81  52 7.6023e-02  68.065  30.753   1.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331   1.846   0.000   0.000
 Cu  29  82  53 4.3542e-02  68.640  24.460   6.885   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   1.749   0.000   0.000
 Cu  29  83  54 2.7733e-02  61.371  33.561   4.700   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441   1.728   0.000   0.000
 Cu  29  84  55 1.8703e-02  61.090  20.090  18.189   0.615   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.443   0.000   0.000
 Cu  29  85  56 1.3063e-02  37.174  45.574  15.004   2.219   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.824   1.099   0.000   0.000
 Cu  29  86  57 9.3421e-03  45.940  21.328  29.785   2.570   0.377   0.001   0.000   0.000   0.000   0.000   0.000   0.901   1.347   0.000   0.000
 Cu  29  87  58 7.1155e-03   7.421  58.881  27.139   6.051   0.480   0.029   0.000   0.000   0.000   0.000   0.000   1.334   1.051   0.000   0.000
 Cu  29  88  59 5.4207e-03  11.195  43.471  31.945  11.233   2.040   0.114   0.002   0.000   0.000   0.000   0.000   1.498   1.073   0.000   0.000
 Cu  29  89  60 4.3200e-03   0.000  55.907  13.746  27.785   1.982   0.570   0.010   0.000   0.000   0.000   0.000   1.776   1.167   0.000   0.000
 Cu  29  90  61 3.4897e-03   3.465  29.378  29.250  19.248  17.236   1.177   0.245   0.002   0.000   0.000   0.000   2.219   1.076   0.000   0.000
 Cu  29  91  62 2.8783e-03   0.000  46.968   8.156  27.024  12.817   4.614   0.376   0.046   0.000   0.000   0.000   2.213   1.159   0.000   0.000
 Cu  29  92  63 2.4039e-03   2.960   3.793  43.291   6.129  32.240   8.270   3.112   0.189   0.018   0.000   0.000   2.992   0.921   0.000   0.000
 Cu  29  93  64 2.0289e-03   0.000  46.149   8.320  15.681   9.899  17.763   1.344   0.815   0.028   0.001   0.000   2.522   1.068   0.000   0.000
 Cu  29  94  65 1.7265e-03   2.110  10.733  36.071   5.788  20.650   6.330  16.812   0.963   0.530   0.012   0.000   3.265   0.910   0.000   0.000
 Cu  29  95  66 1.4701e-03   0.000  33.897  18.120  14.014   8.850  17.828   2.422   4.374   0.356   0.137   0.001   2.860   1.050   0.000   0.000
 Cu  29  96  67 1.2518e-03   1.191   3.673  21.979  15.996  23.699   6.865  19.155   2.025   5.025   0.285   0.106   3.977   0.930   0.000   0.000
 Cu  29  97  68 1.0872e-03   0.000  22.865  19.292  13.868   9.799  18.183   5.560   8.415   0.611   1.324   0.082   3.430   1.030   0.000   0.000
 Cu  29  98  69 9.6574e-04   0.825   0.116   5.602   7.496  29.969  10.324  25.663   3.468  13.934   0.678   1.923   5.199   0.832   0.000   0.000
 Cu  29  99  70 8.4658e-04   0.000  12.887  15.169  13.490  11.861  12.969  10.969  15.799   2.357   4.226   0.274   4.295   0.998   0.000   0.000
 Cu  29 100  71 7.9596e-04   0.209   1.665   1.205   4.786   9.450  14.120  21.959  15.086  20.882   3.446   7.191   6.256   0.983   0.000   0.000
 Cu  29 101  72 7.5135e-04   0.000   2.853   3.146   3.015   7.636  13.226  15.380  21.457  13.601  17.489   2.197   6.144   0.970   0.000   0.000
 Cu  29 102  73 7.0864e-04   0.027   0.023   1.222   1.176   1.799   5.349  12.037  16.249  24.786  17.152  20.180   7.188   1.006   0.000   0.000
 Zn  30  69  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  70  40 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  71  41 4.1999e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  72  42 9.7458e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  73  43 4.8239e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  74  44 6.1548e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  75  45 1.0305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  76  46 2.1636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  77  47 5.8211e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  78  48 1.9119e+01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.315   0.000   0.000
 Zn  30  79  49 7.2352e+00  96.775   3.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.436   0.000   0.000
 Zn  30  80  50 3.5307e+00  72.312  27.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.755   0.000   0.000
 Zn  30  81  51 3.5440e-01  92.359   7.633   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.846   0.000   0.000
 Zn  30  82  52 1.4126e-01  79.181  20.808   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.706   0.000   0.000
 Zn  30  83  53 7.4260e-02  74.087  25.059   0.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.588   0.000   0.000
 Zn  30  84  54 4.4050e-02  67.987  31.496   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.829   0.000   0.000
 Zn  30  85  55 2.7911e-02  63.752  33.756   2.471   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.388   0.818   0.000   0.000
 Zn  30  86  56 1.8751e-02  60.706  37.289   1.900   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   1.226   0.000   0.000
 Zn  30  87  57 1.2971e-02  57.488  36.468   5.727   0.313   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.917   0.000   0.000
 Zn  30  88  58 9.7214e-03  56.190  40.345   2.660   0.800   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.396   0.000   0.000
 Zn  30  89  59 7.3117e-03  53.441  20.135  24.941   1.299   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.874   0.000   0.000
 Zn  30  90  60 5.6735e-03  52.421  34.339  10.828   2.239   0.167   0.006   0.000   0.000   0.000   0.000   0.000   0.634   1.055   0.000   0.000
 Zn  30  91  61 4.5247e-03  46.353   9.477  38.807   3.974   1.331   0.057   0.001   0.000   0.000   0.000   0.000   1.046   0.993   0.000   0.000
 Zn  30  92  62 3.6954e-03  50.011  16.197  23.649   9.023   0.919   0.200   0.001   0.000   0.000   0.000   0.000   0.952   0.785   0.000   0.000
 Zn  30  93  63 3.0958e-03  43.788   9.390  25.264  16.734   4.189   0.548   0.086   0.000   0.000   0.000   0.000   1.301   0.848   0.000   0.000
 Zn  30  94  64 2.6033e-03  50.067  13.084  18.699  15.976   1.141   0.971   0.058   0.003   0.000   0.000   0.000   1.082   0.727   0.000   0.000
 Zn  30  95  65 2.2095e-03  37.403  14.403  18.666  17.313  10.598   0.954   0.636   0.026   0.001   0.000   0.000   1.548   0.772   0.000   0.000
 Zn  30  96  66 1.8889e-03  45.404  14.774   8.148  28.277   1.439   1.599   0.264   0.093   0.001   0.000   0.000   1.319   0.769   0.000   0.000
 Zn  30  97  67 1.6232e-03  14.444  22.954  23.967  10.043  25.056   1.808   1.446   0.212   0.069   0.001   0.000   2.210   0.752   0.000   0.000
 Zn  30  98  68 1.3969e-03  42.139  17.471   2.226  24.251   9.543   3.382   0.564   0.394   0.026   0.005   0.000   1.562   0.812   0.000   0.000
 Zn  30  99  69 1.2208e-03   5.751  10.983  40.563   3.863  22.224  10.748   4.890   0.573   0.376   0.025   0.005   2.830   0.772   0.000   0.000
 Zn  30 100  70 1.0645e-03   0.000  54.330   3.627  14.119   5.711  19.193   1.516   1.281   0.156   0.066   0.002   2.427   0.788   0.000   0.000
 Zn  30 101  71 9.7280e-04   1.624   2.567  16.758  14.884  27.515   6.856  22.232   4.930   2.255   0.256   0.123   4.145   0.795   0.000   0.000
 Zn  30 102  72 8.9016e-04   0.000  27.035   2.080  25.729   4.850  19.891   6.049  12.370   1.158   0.769   0.067   3.669   0.806   0.000   0.000
 Zn  30 103  73 8.3508e-04   0.950   0.235   4.371   3.903  23.137  12.453  27.890   7.650  16.184   2.169   1.058   5.553   0.816   0.000   0.000
 Zn  30 104  74 7.7360e-04   0.000  10.144   1.288  19.459   2.657  24.473   6.221  22.440   5.074   7.522   0.722   5.118   0.820   0.000   0.000
 Zn  30 105  75 7.1780e-04   0.000   0.227   2.937   0.535   9.856   2.410  27.183  10.006  29.990   6.249  10.607   6.831   0.871   0.000   0.000
 Ga  31  70  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  72  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  73  42 9.8016e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  74  43 3.9925e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  75  44 1.2866e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  76  45 1.3048e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  77  46 2.3487e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  78  47 5.1009e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  79  48 1.1859e+02  97.991   2.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.330   0.000   0.000
 Ga  31  80  49 3.4678e+01  96.884   3.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.477   0.000   0.000
 Ga  31  81  50 1.3235e+01  66.813  33.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.881   0.000   0.000
 Ga  31  82  51 6.9950e-01  93.277   6.719   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.913   0.000   0.000
 Ga  31  83  52 2.5505e-01  60.891  39.096   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.990   0.000   0.000
 Ga  31  84  53 1.2563e-01  61.098  38.057   0.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.659   0.000   0.000
 Ga  31  85  54 7.0401e-02  55.014  44.478   0.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   1.047   0.000   0.000
 Ga  31  86  55 4.2817e-02  54.399  43.066   2.532   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.335   0.000   0.000
 Ga  31  87  56 2.7534e-02  48.647  49.361   1.868   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.535   1.713   0.000   0.000
 Ga  31  88  57 1.8381e-02  49.676  41.753   8.345   0.225   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.388   0.000   0.000
 Ga  31  89  58 1.3537e-02  39.659  55.844   3.525   0.970   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.658   1.343   0.000   0.000
 Ga  31  90  59 1.0037e-02  44.605  16.992  37.207   1.072   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.951   1.087   0.000   0.000
 Ga  31  91  60 7.7156e-03  24.003  46.962  26.388   2.534   0.111   0.001   0.000   0.000   0.000   0.000   0.000   1.078   0.838   0.000   0.000
 Ga  31  92  61 6.0206e-03  40.071  12.809  44.257   2.043   0.813   0.007   0.000   0.000   0.000   0.000   0.000   1.107   1.113   0.000   0.000
 Ga  31  93  62 4.9369e-03  18.599  41.418  32.840   6.567   0.498   0.078   0.000   0.000   0.000   0.000   0.000   1.292   0.757   0.000   0.000
 Ga  31  94  63 4.0674e-03  15.463  33.309  38.769  10.326   1.973   0.149   0.010   0.000   0.000   0.000   0.000   1.505   0.891   0.000   0.000
 Ga  31  95  64 3.3836e-03   6.214  48.124  14.307  29.755   1.055   0.536   0.008   0.000   0.000   0.000   0.000   1.730   0.860   0.000   0.000
 Ga  31  96  65 2.8571e-03   5.629  18.168  37.247  22.630  15.440   0.644   0.240   0.002   0.000   0.000   0.000   2.270   0.698   0.000   0.000
 Ga  31  97  66 2.4236e-03   4.065  48.589   6.461  33.971   4.972   1.787   0.134   0.021   0.000   0.000   0.000   1.932   0.975   0.000   0.000
 Ga  31  98  67 2.0734e-03   3.706  19.090  34.719   7.959  31.211   2.051   1.207   0.051   0.006   0.000   0.000   2.552   0.795   0.000   0.000
 Ga  31  99  68 1.7793e-03   3.545  48.201   8.455  20.238  12.409   6.233   0.640   0.276   0.003   0.000   0.000   2.124   0.942   0.000   0.000
 Ga  31 100  69 1.5413e-03   2.521   9.562  43.035   8.315  23.322   7.942   4.718   0.434   0.149   0.001   0.000   2.861   0.818   0.000   0.000
 Ga  31 101  70 1.3448e-03   0.000  43.366  14.577  12.684  13.463  13.719   0.937   1.142   0.093   0.019   0.000   2.475   0.948   0.000   0.000
 Ga  31 102  71 1.2116e-03   0.942   4.766  16.729  27.126  19.898  12.156  15.662   1.364   1.244   0.094   0.020   3.745   0.868   0.000   0.000
 Ga  31 103  72 1.1157e-03   0.000  10.195  24.246  20.444  10.269  20.367   8.689   4.808   0.506   0.460   0.018   3.571   0.903   0.000   0.000
 Ga  31 104  73 1.0207e-03   0.504   0.714   5.768  17.756  26.220  13.670  22.174   7.403   4.958   0.451   0.383   4.711   0.871   0.000   0.000
 Ga  31 105  74 9.4719e-04   0.000   3.168   2.615  22.245  19.193  18.640  11.370  17.883   2.931   1.761   0.194   4.791   0.861   0.000   0.000
 Ga  31 106  75 8.7990e-04   0.166   0.374   1.413   2.856  15.398  18.633  25.101  12.637  18.455   3.014   1.951   5.981   0.868   0.000   0.000
 Ga  31 107  76 8.1874e-04   0.000   1.614   0.650   4.332   6.059  25.433  16.270  20.538  11.723  12.002   1.380   6.178   0.851   0.000   0.000
 Ga  31 108  77 7.6543e-04   0.130   0.022   0.918   0.301   3.193   4.030  22.512  18.630  24.748  12.352  13.165   7.221   0.893   0.000   0.000
 Ge  32  75  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  77  45 4.1253e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  78  46 3.0176e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  79  47 4.5242e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  80  48 9.6416e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  81  49 2.2774e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  82  50 6.6189e+01  99.975   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.000   0.000
 Ge  32  83  51 1.3687e+00  98.612   1.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.553   0.000   0.000
 Ge  32  84  52 4.6148e-01  96.887   3.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   1.031   0.000   0.000
 Ge  32  85  53 2.1409e-01  96.742   3.252   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.763   0.000   0.000
 Ge  32  86  54 1.1436e-01  95.281   4.717   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   1.022   0.000   0.000
 Ge  32  87  55 6.7044e-02  93.793   5.922   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.699   0.000   0.000
 Ge  32  88  56 4.1849e-02  88.006  11.803   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.617   0.000   0.000
 Ge  32  89  57 2.7094e-02  66.130  32.610   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.443   0.000   0.000
 Ge  32  90  58 1.9568e-02  59.296  39.897   0.775   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.562   0.000   0.000
 Ge  32  91  59 1.4319e-02  49.614  48.022   2.263   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.528   0.703   0.000   0.000
 Ge  32  92  60 1.0858e-02  50.290  48.134   1.373   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   0.938   0.000   0.000
 Ge  32  93  61 8.4716e-03  48.986  46.746   3.910   0.345   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.750   0.000   0.000
 Ge  32  94  62 6.6935e-03  49.930  47.715   1.831   0.520   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.166   0.000   0.000
 Ge  32  95  63 5.5391e-03  48.008  23.667  27.251   0.931   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.730   0.000   0.000
 Ge  32  96  64 4.5795e-03  50.223  41.887   6.259   1.541   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.594   0.943   0.000   0.000
 Ge  32  97  65 3.8125e-03  47.022   8.879  40.793   2.439   0.844   0.023   0.000   0.000   0.000   0.000   0.000   1.013   0.848   0.000   0.000
 Ge  32  98  66 3.1043e-03  51.299  16.440  28.437   3.166   0.572   0.086   0.000   0.000   0.000   0.000   0.000   0.855   0.649   0.000   0.000
 Ge  32  99  67 2.7191e-03  45.412   9.949  28.454  13.782   2.061   0.313   0.029   0.000   0.000   0.000   0.000   1.182   0.756   0.000   0.000
 Ge  32 100  68 2.3178e-03  53.994   9.392  26.339   8.838   0.959   0.463   0.015   0.000   0.000   0.000   0.000   0.948   0.614   0.000   0.000
 Ge  32 101  69 1.9887e-03  42.922  13.833  16.518  20.704   5.015   0.737   0.264   0.006   0.000   0.000   0.000   1.344   0.694   0.000   0.000
 Ge  32 102  70 1.7278e-03  48.963  13.368  14.932  20.409   1.185   1.012   0.115   0.017   0.000   0.000   0.000   1.151   0.634   0.000   0.000
 Ge  32 103  71 1.5333e-03   6.095  29.529  26.130  12.281  23.207   1.534   1.074   0.128   0.020   0.000   0.000   2.266   0.693   0.000   0.000
 Ge  32 104  72 1.4029e-03  24.904  31.778   4.574  22.986  12.438   2.518   0.554   0.238   0.010   0.001   0.000   1.773   0.688   0.000   0.000
 Ge  32 105  73 1.2807e-03   2.639   7.992  41.910   8.462  22.944  12.334   2.984   0.515   0.210   0.009   0.001   2.939   0.704   0.000   0.000
 Ge  32 106  74 1.1673e-03   0.000  40.791  12.502  14.629   8.461  20.759   1.665   1.028   0.132   0.032   0.001   2.659   0.726   0.000   0.000
 Ge  32 107  75 1.0698e-03   1.231   0.278  18.347  23.278  23.134   9.130  20.882   2.476   1.067   0.140   0.034   3.978   0.721   0.000   0.000
 Ge  32 108  76 9.9047e-04   0.000  14.523   2.547  38.739   8.060  20.313   7.860   6.722   0.840   0.370   0.025   3.741   0.711   0.000   0.000
 Ge  32 109  77 9.1578e-04   0.793   0.209   4.458   1.793  36.457  14.102  22.207   8.979   9.615   0.975   0.411   5.166   0.737   0.000   0.000
 Ge  32 110  78 8.5022e-04   0.000   6.034   1.084  23.257   4.349  30.152   9.260  18.951   3.677   2.829   0.410   4.927   0.724   0.000   0.000
 Ge  32 111  79 7.9286e-04   0.511   0.305   2.569   0.684  13.017   3.749  37.837  11.263  20.888   4.992   4.184   6.341   0.780   0.000   0.000
 Ge  32 112  80 7.4232e-04   0.000   4.296   0.603   8.778   2.290  26.121   4.396  28.449   9.865  13.335   1.866   6.040   0.733   0.000   0.000
 As  33  74  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  76  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  77  44 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  78  45 5.3538e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  79  46 1.6734e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  80  47 7.3309e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  81  48 8.8864e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  82  49 1.6488e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  83  50 4.0714e+02  99.873   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.279   0.000   0.000
 As  33  84  51 2.6964e+00  98.855   1.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.695   0.000   0.000
 As  33  85  52 8.3633e-01  88.702  11.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.690   0.000   0.000
 As  33  86  53 3.6983e-01  94.656   5.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   1.374   0.000   0.000
 As  33  87  54 1.9046e-01  58.821  41.178   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.331   0.000   0.000
 As  33  88  55 1.0810e-01  82.506  17.070   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.179   0.630   0.000   0.000
 As  33  89  56 6.5941e-02  40.562  59.199   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.692   0.000   0.000
 As  33  90  57 4.1558e-02  42.160  56.188   1.653   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.898   0.000   0.000
 As  33  91  58 2.9320e-02  38.810  60.197   0.958   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   1.447   0.000   0.000
 As  33  92  59 2.1285e-02  40.561  55.872   3.495   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.631   1.132   0.000   0.000
 As  33  93  60 1.5858e-02  39.542  58.624   1.576   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   1.694   0.000   0.000
 As  33  94  61 1.2237e-02  41.743  50.603   7.377   0.272   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.662   1.033   0.000   0.000
 As  33  95  62 9.6654e-03  38.220  58.538   2.566   0.675   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.657   1.298   0.000   0.000
 As  33  96  63 7.7280e-03  39.262  15.144  44.687   0.805   0.102   0.000   0.000   0.000   0.000   0.000   0.000   1.073   0.865   0.000   0.000
 As  33  97  64 6.3451e-03  35.626  38.399  23.978   1.933   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.748   0.000   0.000
 As  33  98  65 5.2624e-03  37.339  11.600  48.118   2.206   0.733   0.003   0.000   0.000   0.000   0.000   0.000   1.174   0.788   0.000   0.000
 As  33  99  66 4.3762e-03  24.919  31.078  34.654   8.800   0.485   0.064   0.000   0.000   0.000   0.000   0.000   1.290   0.706   0.000   0.000
 As  33 100  67 3.6608e-03  24.086  24.628  33.626  15.449   2.055   0.149   0.007   0.000   0.000   0.000   0.000   1.472   0.674   0.000   0.000
 As  33 101  68 3.0408e-03  20.213  36.752  19.295  22.413   0.929   0.395   0.003   0.000   0.000   0.000   0.000   1.483   0.738   0.000   0.000
 As  33 102  69 2.5924e-03  12.245  37.413  21.141  24.208   4.420   0.461   0.112   0.000   0.000   0.000   0.000   1.730   0.650   0.000   0.000
 As  33 103  70 2.2679e-03   6.206  51.615   9.320  30.653   1.235   0.919   0.049   0.004   0.000   0.000   0.000   1.721   0.824   0.000   0.000
 As  33 104  71 1.9847e-03   2.597  25.852  31.672  14.712  23.472   1.026   0.644   0.024   0.002   0.000   0.000   2.364   0.835   0.000   0.000
 As  33 105  72 1.8028e-03   2.094  44.918  11.421  24.687  13.971   2.453   0.350   0.104   0.001   0.000   0.000   2.128   0.891   0.000   0.000
 As  33 106  73 1.6322e-03   1.415   2.788  46.970  10.045  30.400   6.421   1.715   0.198   0.048   0.000   0.000   2.926   0.816   0.000   0.000
 As  33 107  74 1.4797e-03   0.000  13.956  19.894  30.610  13.424  20.170   1.217   0.688   0.037   0.005   0.000   3.126   0.743   0.000   0.000
 As  33 108  75 1.3425e-03   0.680   0.592  14.830  21.634  30.977  13.911  15.824   1.030   0.497   0.021   0.003   3.950   0.757   0.000   0.000
 As  33 109  76 1.1975e-03   0.000   4.779   4.119  42.267   9.778  25.953   8.673   3.831   0.461   0.135   0.003   3.925   0.785   0.000   0.000
 As  33 110  77 1.1217e-03   0.369   0.470   4.468   7.203  39.968  12.571  25.250   6.132   3.158   0.329   0.082   4.772   0.787   0.000   0.000
 As  33 111  78 1.0303e-03   0.000   2.531   1.694  21.414  10.285  30.855  12.783  17.406   1.642   1.284   0.104   4.898   0.765   0.000   0.000
 As  33 112  79 9.4967e-04   0.153   0.386   1.739   2.858  18.781  13.121  31.879  12.953  15.399   1.594   1.137   5.835   0.788   0.000   0.000
 As  33 113  80 8.7857e-04   0.000   2.351   0.935   7.835   7.974  32.223   9.200  23.508   8.890   6.418   0.664   5.733   0.764   0.000   0.000
 As  33 114  81 8.1110e-04   0.067   0.060   2.661   0.960  10.303   7.059  33.168   9.024  23.654   7.508   5.540   6.533   0.800   0.000   0.000
 As  33 115  82 7.6059e-04   0.000   1.118   0.616   3.783   4.151  15.698  11.614  28.803   9.880  19.344   4.993   6.601   0.789   0.000   0.000
 Se  34  79  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  81  47 9.5758e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  82  48 2.1412e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  83  49 1.7282e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  84  50 2.7516e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  85  51 5.5849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  86  52 1.5963e+00  99.350   0.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.586   0.000   0.000
 Se  34  87  53 6.5947e-01  99.206   0.794   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.721   0.000   0.000
 Se  34  88  54 3.1889e-01  98.490   1.510   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.774   0.000   0.000
 Se  34  89  55 1.7799e-01  98.165   1.835   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.740   0.000   0.000
 Se  34  90  56 1.0716e-01  97.179   2.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.967   0.000   0.000
 Se  34  91  57 6.6862e-02  96.391   3.457   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.585   0.000   0.000
 Se  34  92  58 4.5344e-02  95.193   4.767   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.711   0.000   0.000
 Se  34  93  59 3.2735e-02  90.422   8.942   0.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.603   0.000   0.000
 Se  34  94  60 2.4079e-02  93.550   6.225   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.741   0.000   0.000
 Se  34  95  61 1.8313e-02  86.212  13.015   0.773   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.451   0.000   0.000
 Se  34  96  62 1.4120e-02  61.596  37.863   0.539   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.389   0.483   0.000   0.000
 Se  34  97  63 1.1319e-02  44.291  53.373   2.263   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.645   0.000   0.000
 Se  34  98  64 9.1569e-03  46.411  52.139   1.261   0.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.875   0.000   0.000
 Se  34  99  65 7.3284e-03  45.351  48.285   5.882   0.460   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.615   0.670   0.000   0.000
 Se  34 100  66 6.1611e-03  47.965  49.221   2.154   0.651   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.098   0.000   0.000
 Se  34 101  67 5.1079e-03  48.470  17.640  32.597   1.100   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.661   0.000   0.000
 Se  34 102  68 4.2591e-03  51.971  43.504   3.178   1.259   0.088   0.001   0.000   0.000   0.000   0.000   0.000   0.540   0.907   0.000   0.000
 Se  34 103  69 3.5467e-03  50.713   9.624  37.650   1.403   0.596   0.015   0.000   0.000   0.000   0.000   0.000   0.916   0.725   0.000   0.000
 Se  34 104  70 3.0279e-03  53.443  25.259  19.198   1.808   0.263   0.028   0.000   0.000   0.000   0.000   0.000   0.703   0.599   0.000   0.000
 Se  34 105  71 2.5396e-03  41.970  13.130  33.487   9.700   1.536   0.164   0.013   0.000   0.000   0.000   0.000   1.162   0.655   0.000   0.000
 Se  34 106  72 2.3348e-03  47.580  12.671  25.244  13.186   1.042   0.272   0.005   0.000   0.000   0.000   0.000   1.083   0.598   0.000   0.000
 Se  34 107  73 2.1180e-03  11.507  38.582  16.556  24.050   8.378   0.771   0.154   0.002   0.000   0.000   0.000   1.821   0.581   0.000   0.000
 Se  34 108  74 1.9073e-03  20.433  36.084   7.068  32.696   2.135   1.425   0.148   0.010   0.000   0.000   0.000   1.649   0.677   0.000   0.000
 Se  34 109  75 1.7195e-03   2.836  11.841  40.978  11.637  29.181   2.130   1.283   0.108   0.007   0.000   0.000   2.646   0.628   0.000   0.000
 Se  34 110  76 1.5529e-03   6.927  41.456   6.684  21.182  18.579   4.049   0.788   0.327   0.008   0.000   0.000   2.200   0.653   0.000   0.000
 Se  34 111  77 1.3913e-03   2.267   4.348  38.344  10.327  23.572  16.383   3.845   0.663   0.245   0.005   0.000   3.179   0.630   0.000   0.000
 Se  34 112  78 1.2774e-03   3.807  35.505  10.911  14.750   8.999  22.843   1.725   1.265   0.163   0.031   0.000   2.726   0.663   0.000   0.000
 Se  34 113  79 1.1669e-03   1.648   1.563  25.890  19.635  17.376  11.119  19.561   1.949   1.114   0.121   0.022   3.786   0.634   0.000   0.000
 Se  34 114  80 1.0666e-03   4.146  33.395   8.617  16.698   6.498  23.662   3.410   2.663   0.663   0.235   0.011   2.917   0.653   0.000   0.000
 Se  34 115  81 9.7247e-04   1.595   1.845  24.543  12.521  23.451   8.612  20.248   3.463   2.934   0.589   0.198   4.018   0.684   0.000   0.000
 Se  34 116  82 9.0675e-04   0.000   9.761  17.086  30.606   3.279  22.513   7.043   7.309   0.923   1.307   0.173   3.756   0.659   0.000   0.000
 Se  34 117  83 8.6253e-04   0.833   0.352   7.717  12.938  34.470   4.828  21.576   7.631   7.475   0.997   1.183   4.793   0.712   0.000   0.000
 Se  34 118  84 8.1794e-04   0.000   3.089   0.304  15.303  18.066  28.343   4.735  20.349   5.019   4.117   0.676   5.144   0.725   0.000   0.000
 Br  35  78  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  80  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  82  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  83  48 1.1869e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  84  49 7.4111e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  85  50 3.8469e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  86  51 1.3655e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  87  52 3.4073e+00  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.730   0.000   0.000
 Br  35  88  53 1.2916e+00  98.583   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.624   0.000   0.000
 Br  35  89  54 5.9728e-01  96.079   3.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.751   0.000   0.000
 Br  35  90  55 3.1291e-01  96.962   3.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.874   0.000   0.000
 Br  35  91  56 1.7528e-01  89.714  10.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.599   0.000   0.000
 Br  35  92  57 1.0846e-01  91.842   7.952   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.659   0.000   0.000
 Br  35  93  58 7.2137e-02  45.235  54.713   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.548   0.435   0.000   0.000
 Br  35  94  59 5.1525e-02  46.773  52.401   0.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.541   0.399   0.000   0.000
 Br  35  95  60 3.7352e-02  40.719  58.971   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.465   0.000   0.000
 Br  35  96  61 2.8075e-02  49.495  49.692   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.406   0.000   0.000
 Br  35  97  62 2.1573e-02  33.095  66.297   0.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.675   0.714   0.000   0.000
 Br  35  98  63 1.6967e-02  34.929  61.628   3.426   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.685   1.117   0.000   0.000
 Br  35  99  64 1.3465e-02  35.727  62.471   1.583   0.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   1.641   0.000   0.000
 Br  35 100  65 1.0736e-02  37.583  49.867  12.233   0.313   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.753   0.696   0.000   0.000
 Br  35 101  66 8.7918e-03  37.083  58.757   3.399   0.760   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.678   1.036   0.000   0.000
 Br  35 102  67 7.0749e-03  38.042  11.359  49.458   1.002   0.139   0.000   0.000   0.000   0.000   0.000   0.000   1.138   0.865   0.000   0.000
 Br  35 103  68 6.0147e-03  38.845  37.363  21.867   1.846   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.666   0.000   0.000
 Br  35 104  69 4.9165e-03  37.759  12.671  47.156   1.726   0.684   0.004   0.000   0.000   0.000   0.000   0.000   1.149   0.936   0.000   0.000
 Br  35 105  70 4.2236e-03  29.755  28.810  37.317   3.749   0.329   0.040   0.000   0.000   0.000   0.000   0.000   1.162   0.710   0.000   0.000
 Br  35 106  71 3.5774e-03  14.028  32.811  35.229  15.942   1.873   0.111   0.005   0.000   0.000   0.000   0.000   1.592   0.549   0.000   0.000
 Br  35 107  72 3.1455e-03   5.899  47.711  12.881  31.999   1.144   0.364   0.002   0.000   0.000   0.000   0.000   1.759   0.790   0.000   0.000
 Br  35 108  73 2.7648e-03   3.315  33.302  24.203  24.698  13.713   0.648   0.121   0.000   0.000   0.000   0.000   2.146   0.640   0.000   0.000
 Br  35 109  74 2.4195e-03   1.675  43.086   9.574  39.379   4.412   1.739   0.127   0.009   0.000   0.000   0.000   2.075   0.901   0.000   0.000
 Br  35 110  75 2.1869e-03   1.608   9.073  40.155  14.219  32.062   1.673   1.165   0.043   0.002   0.000   0.000   2.760   0.688   0.000   0.000
 Br  35 111  76 1.9838e-03   1.409  33.321   9.856  26.753  22.146   5.648   0.647   0.219   0.002   0.000   0.000   2.555   0.749   0.000   0.000
 Br  35 112  77 1.7899e-03   1.177   5.373  38.348  13.187  28.578  10.681   2.242   0.331   0.082   0.000   0.000   3.058   0.655   0.000   0.000
 Br  35 113  78 1.6118e-03   0.000  10.428  22.278  29.185  11.825  23.688   1.433   1.091   0.064   0.008   0.000   3.251   0.689   0.000   0.000
 Br  35 114  79 1.4274e-03   0.688   2.269  16.299  29.605  20.942  19.503   8.771   1.299   0.596   0.025   0.003   3.717   0.667   0.000   0.000
 Br  35 115  80 1.3173e-03   0.800  10.460   3.323  42.478  11.283  27.500   1.536   2.182   0.345   0.092   0.001   3.553   0.693   0.000   0.000
 Br  35 116  81 1.1869e-03   0.591   2.552  19.270  24.022  17.598  21.188  11.839   1.525   1.206   0.178   0.030   3.828   0.665   0.000   0.000
 Br  35 117  82 1.0940e-03   0.467   5.931  11.503  39.294   6.088  27.757   5.077   2.934   0.508   0.418   0.020   3.690   0.716   0.000   0.000
 Br  35 118  83 1.0327e-03   0.322   1.238  13.528  19.631  29.788  10.071  20.005   2.962   1.959   0.309   0.188   4.178   0.741   0.000   0.000
 Br  35 119  84 9.7279e-04   0.000   1.311   1.184  23.373  18.700  28.809   7.805  15.356   1.884   1.410   0.169   4.759   0.801   0.000   0.000
 Br  35 120  85 9.2142e-04   0.000   0.283   0.399   1.761  18.463  21.178  30.428   9.326  14.294   2.480   1.385   5.830   0.839   0.000   0.000
 Br  35 121  86 8.7205e-04   0.000   0.602   0.296   0.363   1.689  22.009  20.747  31.691   7.861  12.726   2.016   6.546   0.860   0.000   0.000
 Kr  36  85  49 1.7278e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  87  51 4.0934e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  88  52 8.6345e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  89  53 2.8597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  90  54 1.2353e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Kr  36  91  55 6.2218e-01  99.809   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.186   0.000   0.000
 Kr  36  92  56 3.4557e-01  99.278   0.722   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.576   0.000   0.000
 Kr  36  93  57 2.0501e-01  98.949   1.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.605   0.000   0.000
 Kr  36  94  58 1.2164e-01  98.215   1.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.803   0.000   0.000
 Kr  36  95  59 8.6037e-02  97.081   2.910   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.606   0.000   0.000
 Kr  36  96  60 6.2153e-02  97.674   2.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.692   0.000   0.000
 Kr  36  97  61 4.5723e-02  97.184   2.781   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.597   0.000   0.000
 Kr  36  98  62 3.4566e-02  96.089   3.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.699   0.000   0.000
 Kr  36  99  63 2.6752e-02  92.442   7.174   0.384   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.529   0.000   0.000
 Kr  36 100  64 2.1135e-02  91.914   7.906   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.548   0.000   0.000
 Kr  36 101  65 1.6837e-02  54.429  44.572   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.392   0.000   0.000
 Kr  36 102  66 1.3463e-02  46.761  52.498   0.734   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.540   0.442   0.000   0.000
 Kr  36 103  67 1.0790e-02  40.823  56.152   2.895   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.602   0.000   0.000
 Kr  36 104  68 8.6940e-03  44.815  53.568   1.378   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   0.779   0.000   0.000
 Kr  36 105  69 6.8740e-03  44.057  48.624   6.762   0.524   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.639   0.600   0.000   0.000
 Kr  36 106  70 6.0611e-03  47.539  49.819   2.022   0.612   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.985   0.000   0.000
 Kr  36 107  71 5.0960e-03  45.491  13.410  39.628   1.260   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.585   0.000   0.000
 Kr  36 108  72 4.4195e-03  47.413  41.404   9.381   1.679   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.657   0.633   0.000   0.000
 Kr  36 109  73 3.8928e-03  38.438  13.265  44.891   2.380   0.996   0.030   0.000   0.000   0.000   0.000   0.000   1.143   0.633   0.000   0.000
 Kr  36 110  74 3.4198e-03  38.785  18.179  38.400   3.837   0.697   0.101   0.000   0.000   0.000   0.000   0.000   1.098   0.556   0.000   0.000
 Kr  36 111  75 3.0047e-03  13.562  30.352  25.837  27.142   2.671   0.395   0.041   0.000   0.000   0.000   0.000   1.764   0.575   0.000   0.000
 Kr  36 112  76 2.6384e-03  25.774  24.662  12.936  34.178   1.604   0.814   0.031   0.001   0.000   0.000   0.000   1.637   0.610   0.000   0.000
 Kr  36 113  77 2.3181e-03  12.279  28.854  16.710  28.577  11.978   1.251   0.346   0.006   0.000   0.000   0.000   2.043   0.550   0.000   0.000
 Kr  36 114  78 2.0504e-03  26.515  26.172  15.708  28.334   1.482   1.615   0.160   0.013   0.000   0.000   0.000   1.576   0.566   0.000   0.000
 Kr  36 115  79 1.8374e-03   4.466  36.074  22.769  25.399   8.895   1.361   0.972   0.060   0.003   0.000   0.000   2.065   0.575   0.000   0.000
 Kr  36 116  80 1.6577e-03  14.260  36.302  17.099  28.989   1.325   1.658   0.288   0.078   0.001   0.000   0.000   1.733   0.599   0.000   0.000
 Kr  36 117  81 1.4643e-03   2.900  27.458  25.660  27.788  13.622   1.306   1.090   0.146   0.030   0.000   0.000   2.310   0.613   0.000   0.000
 Kr  36 118  82 1.3562e-03   8.507  40.020  12.398  34.103   2.464   2.141   0.261   0.101   0.005   0.001   0.000   1.900   0.702   0.000   0.000
 Kr  36 119  83 1.2616e-03   2.777  16.220  35.218  18.092  23.880   2.183   1.455   0.128   0.043   0.002   0.000   2.574   0.713   0.000   0.000
 Kr  36 120  84 1.1819e-03   0.000  12.778  27.442  28.098  20.604   8.968   1.457   0.606   0.036   0.010   0.000   2.926   0.747   0.000   0.000
 Kr  36 121  85 1.1061e-03   0.000   0.481   6.884  23.269  34.993  18.956  13.042   1.623   0.690   0.048   0.014   4.145   0.833   0.000   0.000
 Kr  36 122  86 1.0364e-03   0.000   4.375   0.362  10.032  26.948  33.604  15.925   7.368   1.031   0.338   0.018   4.696   0.827   0.000   0.000
 Kr  36 123  87 9.7136e-04   0.000   0.350   1.726   0.279   6.339  24.743  38.057  17.523   9.366   1.229   0.388   5.944   0.874   0.000   0.000
 Kr  36 124  88 9.1072e-04   0.000   3.644   0.204   1.596   0.316   8.428  28.376  36.518  13.815   6.335   0.769   6.519   0.858   0.000   0.000
 Rb  37  84  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  86  49 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  87  50 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  88  51 1.8132e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  89  52 2.9967e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  90  53 7.8669e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  91  54 3.0162e+00  99.591   0.409   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.356   0.000   0.000
 Rb  37  92  55 1.3717e+00  99.680   0.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.222   0.000   0.000
 Rb  37  93  56 7.0522e-01  98.537   1.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.542   0.000   0.000
 Rb  37  94  57 4.1050e-01  98.559   1.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.778   0.000   0.000
 Rb  37  95  58 2.4918e-01  95.430   4.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.660   0.000   0.000
 Rb  37  96  59 1.5604e-01  94.041   5.953   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.602   0.000   0.000
 Rb  37  97  60 1.0705e-01  91.192   8.808   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.557   0.000   0.000
 Rb  37  98  61 7.6000e-02  95.273   4.663   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.593   0.000   0.000
 Rb  37  99  62 5.7808e-02  81.534  18.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.504   0.000   0.000
 Rb  37 100  63 4.4003e-02  74.322  25.225   0.453   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.478   0.000   0.000
 Rb  37 101  64 3.4242e-02  33.304  66.498   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.669   0.543   0.000   0.000
 Rb  37 102  65 2.7040e-02  33.131  65.742   1.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.446   0.000   0.000
 Rb  37 103  66 2.1502e-02  29.091  70.127   0.779   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.786   0.000   0.000
 Rb  37 104  67 1.7206e-02  31.184  63.539   5.230   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.741   0.978   0.000   0.000
 Rb  37 105  68 1.3901e-02  32.960  64.833   1.874   0.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   1.463   0.000   0.000
 Rb  37 106  69 1.1241e-02  35.429  36.823  27.266   0.467   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.685   0.000   0.000
 Rb  37 107  70 9.2232e-03  36.140  59.642   3.301   0.914   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.949   0.000   0.000
 Rb  37 108  71 7.4886e-03  34.492  10.999  53.112   1.195   0.202   0.000   0.000   0.000   0.000   0.000   0.000   1.216   0.528   0.000   0.000
 Rb  37 109  72 6.3866e-03  25.844  41.587  30.168   2.286   0.115   0.001   0.000   0.000   0.000   0.000   0.000   1.092   0.608   0.000   0.000
 Rb  37 110  73 5.5699e-03  19.857  22.953  53.733   2.478   0.971   0.008   0.000   0.000   0.000   0.000   0.000   1.418   0.605   0.000   0.000
 Rb  37 111  74 4.8724e-03   5.118  41.211  39.398  13.506   0.674   0.093   0.000   0.000   0.000   0.000   0.000   1.637   0.685   0.000   0.000
 Rb  37 112  75 4.2611e-03   3.560  29.960  33.695  29.876   2.687   0.210   0.012   0.000   0.000   0.000   0.000   1.988   0.636   0.000   0.000
 Rb  37 113  76 3.7309e-03   3.137  40.528  12.459  41.734   1.481   0.655   0.005   0.000   0.000   0.000   0.000   1.999   0.768   0.000   0.000
 Rb  37 114  77 3.2725e-03   3.780  31.841  26.006  33.243   4.289   0.732   0.109   0.000   0.000   0.000   0.000   2.051   0.648   0.000   0.000
 Rb  37 115  78 2.8780e-03   2.549  42.614  17.922  34.244   1.381   1.245   0.043   0.002   0.000   0.000   0.000   1.932   0.762   0.000   0.000
 Rb  37 116  79 2.5382e-03   2.142  26.180  34.673  32.093   3.634   0.977   0.297   0.004   0.000   0.000   0.000   2.130   0.662   0.000   0.000
 Rb  37 117  80 2.2405e-03   1.686  40.334  13.615  41.210   1.706   1.352   0.083   0.013   0.000   0.000   0.000   2.054   0.835   0.000   0.000
 Rb  37 118  81 1.9723e-03   1.379  13.476  36.845  36.143  10.365   1.359   0.414   0.017   0.001   0.000   0.000   2.465   0.709   0.000   0.000
 Rb  37 119  82 1.7575e-03   1.810  36.722  12.660  44.023   2.481   2.157   0.125   0.021   0.000   0.000   0.000   2.157   0.887   0.000   0.000
 Rb  37 120  83 1.6211e-03   1.387  11.880  38.074  24.085  21.867   1.832   0.845   0.027   0.003   0.000   0.000   2.622   0.774   0.000   0.000
 Rb  37 121  84 1.4968e-03   0.000   7.473  21.635  38.964  21.893   8.681   1.032   0.316   0.006   0.001   0.000   3.071   0.842   0.000   0.000
 Rb  37 122  85 1.3853e-03   0.096   1.173   6.209  23.316  40.176  19.521   8.382   0.877   0.244   0.005   0.000   4.003   0.890   0.000   0.000
 Rb  37 123  86 1.2835e-03   0.000   2.266   2.236   9.462  26.388  39.959  13.818   5.246   0.503   0.118   0.002   4.652   0.916   0.000   0.000
 Rb  37 124  87 1.1936e-03   0.106   0.951   0.830   1.559   9.792  28.395  39.989  13.007   4.871   0.412   0.088   5.630   0.921   0.000   0.000
 Rb  37 125  88 1.1122e-03   0.000   1.909   1.463   1.358   2.246  11.694  29.852  38.346   9.568   3.328   0.237   6.325   0.922   0.000   0.000
 Rb  37 126  89 1.0360e-03   0.094   0.785   0.532   0.828   0.861   1.751  11.566  32.711  38.476   9.280   3.116   7.357   0.923   0.000   0.000
 Rb  37 127  90 9.6447e-04   0.000   1.833   1.041   0.809   1.153   1.189   2.233  12.813  34.764  37.253   6.910   7.844   0.914   0.000   0.000
 Rb  37 128  91 8.9815e-04   0.000   1.207   0.562   0.546   0.515   0.874   0.976   2.035  12.758  39.602  40.926   8.156   0.930   0.000   0.000
 Sr  38  89  51 3.1386e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  90  52 1.8460e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  91  53 3.3273e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  92  54 9.7417e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  93  55 3.8932e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  94  56 1.8174e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  95  57 9.5016e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  96  58 5.3146e-01  99.916   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.179   0.000   0.000
 Sr  38  97  59 3.1078e-01  99.316   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.417   0.000   0.000
 Sr  38  98  60 2.0891e-01  99.071   0.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.595   0.000   0.000
 Sr  38  99  61 1.4404e-01  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.467   0.000   0.000
 Sr  38 100  62 1.0212e-01  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.576   0.000   0.000
 Sr  38 101  63 7.2535e-02  97.929   2.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.556   0.000   0.000
 Sr  38 102  64 5.6395e-02  97.790   2.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.600   0.000   0.000
 Sr  38 103  65 4.4362e-02  96.217   3.742   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.540   0.000   0.000
 Sr  38 104  66 3.4890e-02  94.511   5.480   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.539   0.000   0.000
 Sr  38 105  67 2.7629e-02  82.043  17.195   0.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.377   0.000   0.000
 Sr  38 106  68 2.2124e-02  85.594  14.041   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.452   0.000   0.000
 Sr  38 107  69 1.7830e-02  41.091  57.414   1.493   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604   0.438   0.000   0.000
 Sr  38 108  70 1.4467e-02  48.432  50.751   0.800   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.396   0.000   0.000
 Sr  38 109  71 1.1887e-02  36.074  60.752   3.034   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.486   0.000   0.000
 Sr  38 110  72 9.8482e-03  37.337  60.644   1.766   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.669   0.000   0.000
 Sr  38 111  73 8.3069e-03  34.970  46.180  18.060   0.745   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.847   0.542   0.000   0.000
 Sr  38 112  74 6.9547e-03  35.087  59.924   3.693   1.266   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.712   0.693   0.000   0.000
 Sr  38 113  75 6.1615e-03  31.408  14.694  51.617   1.876   0.403   0.001   0.000   0.000   0.000   0.000   0.000   1.252   0.543   0.000   0.000
 Sr  38 114  76 5.3115e-03  36.633  56.269   4.999   1.939   0.159   0.002   0.000   0.000   0.000   0.000   0.000   0.727   0.671   0.000   0.000
 Sr  38 115  77 4.5816e-03  32.081  24.798  40.540   1.837   0.730   0.014   0.000   0.000   0.000   0.000   0.000   1.144   0.530   0.000   0.000
 Sr  38 116  78 3.9685e-03  34.946  55.948   6.870   1.996   0.228   0.012   0.000   0.000   0.000   0.000   0.000   0.766   0.623   0.000   0.000
 Sr  38 117  79 3.4679e-03  23.791  21.339  51.437   2.563   0.836   0.033   0.001   0.000   0.000   0.000   0.000   1.354   0.578   0.000   0.000
 Sr  38 118  80 3.0427e-03  30.745  42.864  22.943   2.996   0.433   0.020   0.000   0.000   0.000   0.000   0.000   0.996   0.577   0.000   0.000
 Sr  38 119  81 2.6702e-03  17.392  24.425  52.887   3.448   1.760   0.086   0.002   0.000   0.000   0.000   0.000   1.480   0.623   0.000   0.000
 Sr  38 120  82 2.3430e-03  27.573  40.462  27.509   3.600   0.786   0.069   0.000   0.000   0.000   0.000   0.000   1.098   0.611   0.000   0.000
 Sr  38 121  83 2.1367e-03  13.550  30.132  48.945   4.840   2.312   0.208   0.012   0.000   0.000   0.000   0.000   1.529   0.795   0.000   0.000
 Sr  38 122  84 1.9419e-03   0.000  35.721  31.329  29.800   2.364   0.755   0.030   0.001   0.000   0.000   0.000   2.012   0.825   0.000   0.000
 Sr  38 123  85 1.7686e-03   1.144   1.870  30.177  35.293  28.355   2.429   0.699   0.032   0.001   0.000   0.000   2.981   0.885   0.000   0.000
 Sr  38 124  86 1.6130e-03   0.000  19.564   1.533  28.735  36.023  12.683   1.233   0.223   0.006   0.000   0.000   3.254   0.896   0.000   0.000
 Sr  38 125  87 1.4813e-03   0.000   4.143   8.844   3.500  33.282  35.817  13.078   1.134   0.196   0.006   0.000   4.326   0.902   0.000   0.000
 Sr  38 126  88 1.3603e-03   0.000  20.806   2.147   4.597   2.270  33.031  30.419   6.170   0.500   0.060   0.001   4.434   0.894   0.000   0.000
 Sr  38 127  89 1.2440e-03   0.000   3.518   7.534   2.224   6.717   4.273  37.631  30.680   6.888   0.477   0.057   5.740   0.883   0.000   0.000
 Sr  38 128  90 1.1427e-03   0.000  22.729   1.556   3.703   1.118   4.128   3.074  37.321  22.976   3.201   0.196   5.562   0.881   0.000   0.000
 Sr  38 129  91 1.0492e-03   0.000   2.488   7.076   1.426   5.487   1.911   6.428   4.971  42.715  23.865   3.633   7.171   0.867   0.000   0.000
 Sr  38 130  92 9.6096e-04   0.000  18.906   1.453   4.296   0.915   3.302   1.223   4.680   4.165  41.628  19.432   6.817   0.877   0.000   0.000
 Sr  38 131  93 8.7375e-04   0.000   1.342   3.358   0.691   3.888   1.092   5.450   2.206   8.775   7.812  65.388   6.496   0.876   0.000   0.000
  Y  39  90  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  91  52 1.5659e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  92  53 4.9352e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  93  54 6.4894e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  94  55 1.8506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  95  56 6.8867e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  96  57 3.0518e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  97  58 1.5325e+00  99.640   0.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.248   0.000   0.000
  Y  39  98  59 8.3616e-01  99.122   0.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.486   0.000   0.000
  Y  39  99  60 4.7266e-01  98.759   1.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.616   0.000   0.000
  Y  39 100  61 3.0438e-01  98.575   1.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.455   0.000   0.000
  Y  39 101  62 2.0247e-01  97.306   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.581   0.000   0.000
  Y  39 102  63 1.4581e-01  97.311   2.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.537   0.000   0.000
  Y  39 103  64 1.0559e-01  95.034   4.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.600   0.000   0.000
  Y  39 104  65 7.8421e-02  94.650   5.332   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.506   0.000   0.000
  Y  39 105  66 5.8063e-02  63.564  36.435   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.320   0.000   0.000
  Y  39 106  67 4.5865e-02  53.536  45.618   0.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.422   0.000   0.000
  Y  39 107  68 3.6730e-02  28.184  71.512   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.421   0.000   0.000
  Y  39 108  69 2.9338e-02  27.832  70.403   1.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.739   0.754   0.000   0.000
  Y  39 109  70 2.3258e-02  26.222  72.997   0.778   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.617   0.000   0.000
  Y  39 110  71 1.9213e-02  26.593  69.618   3.751   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.531   0.000   0.000
  Y  39 111  72 1.5645e-02  25.479  72.124   2.111   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   1.449   0.000   0.000
  Y  39 112  73 1.2931e-02  24.871  36.874  37.685   0.559   0.011   0.000   0.000   0.000   0.000   0.000   0.000   1.140   0.570   0.000   0.000
  Y  39 113  74 1.0968e-02  22.296  71.351   4.965   1.383   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.855   0.843   0.000   0.000
  Y  39 114  75 9.2836e-03  22.018  19.067  57.313   1.376   0.226   0.000   0.000   0.000   0.000   0.000   0.000   1.387   0.569   0.000   0.000
  Y  39 115  76 7.8156e-03  15.283  73.872   8.710   2.055   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.694   0.000   0.000
  Y  39 116  77 6.6996e-03  15.819  22.043  60.013   1.712   0.412   0.000   0.000   0.000   0.000   0.000   0.000   1.489   0.595   0.000   0.000
  Y  39 117  78 5.7453e-03   5.728  66.072  25.293   2.758   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.255   0.636   0.000   0.000
  Y  39 118  79 4.9273e-03   4.940  28.636  63.116   2.441   0.862   0.005   0.000   0.000   0.000   0.000   0.000   1.657   0.682   0.000   0.000
  Y  39 119  80 4.2408e-03   3.272  45.405  46.624   4.277   0.401   0.021   0.000   0.000   0.000   0.000   0.000   1.532   0.693   0.000   0.000
  Y  39 120  81 3.6489e-03   4.188  27.695  62.904   3.356   1.823   0.034   0.000   0.000   0.000   0.000   0.000   1.710   0.735   0.000   0.000
  Y  39 121  82 3.1209e-03   6.257  41.061  46.710   5.144   0.755   0.073   0.000   0.000   0.000   0.000   0.000   1.533   0.773   0.000   0.000
  Y  39 122  83 2.8305e-03   9.109  21.925  61.680   4.810   2.375   0.098   0.004   0.000   0.000   0.000   0.000   1.697   0.881   0.000   0.000
  Y  39 123  84 2.5431e-03   0.000  23.535  29.745  43.744   2.201   0.763   0.011   0.000   0.000   0.000   0.000   2.269   0.981   0.000   0.000
  Y  39 124  85 2.2880e-03   0.667   5.315  24.403  33.585  33.884   1.689   0.451   0.006   0.000   0.000   0.000   3.016   1.000   0.000   0.000
  Y  39 125  86 2.0671e-03   0.000  16.320   5.213  24.632  36.597  16.327   0.781   0.129   0.001   0.000   0.000   3.343   1.030   0.000   0.000
  Y  39 126  87 1.8713e-03   0.825   5.455  12.860   7.173  27.098  34.726  11.316   0.483   0.065   0.000   0.000   4.065   1.013   0.000   0.000
  Y  39 127  88 1.6968e-03   0.000  17.589   5.212   6.831   6.502  31.883  26.869   4.911   0.185   0.018   0.000   4.312   1.026   0.000   0.000
  Y  39 128  89 1.5336e-03   0.866  10.161   9.379   6.154   6.112   7.998  33.242  22.506   3.466   0.106   0.009   4.976   1.007   0.000   0.000
  Y  39 129  90 1.3907e-03   0.000  19.864   6.916   4.476   4.448   5.027   9.605  33.891  14.179   1.557   0.036   5.127   1.009   0.000   0.000
  Y  39 130  91 1.2581e-03   0.930  10.074   9.407   6.510   4.989   6.117   5.533  10.632  32.790  11.890   1.126   5.871   0.985   0.000   0.000
  Y  39 131  92 1.1303e-03   0.000  15.195   7.419   5.853   4.560   4.054   6.541   5.918  11.717  30.533   8.210   6.135   0.987   0.000   0.000
  Y  39 132  93 1.0024e-03   0.000   6.496   3.737   4.987   6.072   7.064   6.752  10.355   7.392  13.484  33.661   6.563   0.956   0.000   0.000
  Y  39 133  94 9.1238e-04   0.000  20.162   5.235   3.540   5.056   6.193   7.854   8.216  14.290  10.126  19.331   3.905   0.959   0.000   0.000
  Y  39 134  95 8.2470e-04   0.000   8.179   4.282   2.681   2.423   5.114   7.849  12.419  14.210  26.021  16.816   3.573   0.925   0.000   0.000
 Zr  40  93  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  95  55 3.6461e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  96  56 6.8135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  97  57 1.9678e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  98  58 7.3354e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  99  59 3.2421e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 100  60 1.5720e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 101  61 8.5249e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 102  62 5.1507e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 103  63 3.3407e-01  99.790   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.191   0.000   0.000
 Zr  40 104  64 2.2326e-01  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Zr  40 105  65 1.5416e-01  99.026   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.401   0.000   0.000
 Zr  40 106  66 1.1473e-01  98.501   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.468   0.000   0.000
 Zr  40 107  67 8.5636e-02  97.373   2.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.449   0.000   0.000
 Zr  40 108  68 6.4893e-02  97.680   2.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.539   0.000   0.000
 Zr  40 109  69 4.8993e-02  96.214   3.720   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.449   0.000   0.000
 Zr  40 110  70 3.8118e-02  96.020   3.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.553   0.000   0.000
 Zr  40 111  71 3.1635e-02  86.582  12.906   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.456   0.000   0.000
 Zr  40 112  72 2.5374e-02  86.380  13.353   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.461   0.000   0.000
 Zr  40 113  73 2.0352e-02  35.678  62.534   1.787   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.661   0.324   0.000   0.000
 Zr  40 114  74 1.6834e-02  35.157  63.702   1.106   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.445   0.000   0.000
 Zr  40 115  75 1.4050e-02  27.377  69.418   3.047   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.760   0.446   0.000   0.000
 Zr  40 116  76 1.1723e-02  30.150  67.957   1.694   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.598   0.000   0.000
 Zr  40 117  77 9.8154e-03  27.104  68.785   3.771   0.336   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.774   0.569   0.000   0.000
 Zr  40 118  78 8.2260e-03  28.843  68.524   2.263   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.983   0.000   0.000
 Zr  40 119  79 6.8873e-03  25.888  66.572   6.759   0.755   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.825   0.615   0.000   0.000
 Zr  40 120  80 5.9256e-03  28.194  67.800   3.126   0.877   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.767   1.007   0.000   0.000
 Zr  40 121  81 5.0469e-03  22.715  49.971  25.403   1.781   0.128   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.610   0.000   0.000
 Zr  40 122  82 4.2657e-03  27.821  66.534   3.945   1.669   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.796   1.029   0.000   0.000
 Zr  40 123  83 3.8250e-03  15.373  44.672  37.275   2.359   0.321   0.001   0.000   0.000   0.000   0.000   0.000   1.276   0.692   0.000   0.000
 Zr  40 124  84 3.3973e-03  14.554  31.128  49.712   4.085   0.502   0.020   0.000   0.000   0.000   0.000   0.000   1.449   0.857   0.000   0.000
 Zr  40 125  85 3.0205e-03   7.304  12.007  36.029  41.132   3.211   0.306   0.010   0.000   0.000   0.000   0.000   2.219   0.881   0.000   0.000
 Zr  40 126  86 2.6973e-03   0.000  27.133   5.624  53.245  12.868   1.089   0.040   0.000   0.000   0.000   0.000   2.553   0.904   0.000   0.000
 Zr  40 127  87 2.4121e-03  10.068   6.084  14.499   7.313  51.116  10.168   0.729   0.022   0.000   0.000   0.000   3.169   0.885   0.000   0.000
 Zr  40 128  88 2.1576e-03   0.000  31.157   1.275  13.290  12.016  39.488   2.593   0.179   0.002   0.000   0.000   3.359   0.869   0.000   0.000
 Zr  40 129  89 1.9314e-03   8.948  11.102  12.794   2.299  13.558  13.290  35.754   2.139   0.115   0.001   0.000   3.947   0.853   0.000   0.000
 Zr  40 130  90 1.7246e-03   0.000  34.876   1.109   6.962   4.027  18.850  13.516  19.967   0.672   0.021   0.000   3.948   0.832   0.000   0.000
 Zr  40 131  91 1.5343e-03  13.711  10.670  10.837   1.496   8.615   4.436  19.365  13.271  17.077   0.509   0.013   4.439   0.823   0.000   0.000
 Zr  40 132  92 1.3526e-03   0.000  35.318   2.200   4.837   1.550  12.146   5.931  19.380  10.039   8.416   0.181   4.503   0.821   0.000   0.000
 Zr  40 133  93 1.2184e-03   0.000  13.256  16.545   2.985   8.252   1.738  12.255   5.441  19.656  10.411   9.460   5.531   0.836   0.000   0.000
 Zr  40 134  94 1.0879e-03   0.000   1.542  11.814  20.479   4.335  11.621   2.092  15.603   6.556  18.265   7.691   5.490   0.821   0.000   0.000
 Zr  40 135  95 9.7087e-04   0.000   0.005  10.034   5.456  15.669   4.476  15.084   2.696  17.944   7.096  21.540   5.661   0.808   0.000   0.000
 Zr  40 136  96 8.6095e-04   0.000   0.973   0.052  11.335   4.201  16.596   5.770  24.846   4.050  24.684   7.493   5.029   0.831   0.000   0.000
 Zr  40 137  97 7.6151e-04   0.000   0.974   5.147   0.132   7.257   2.101  11.585   5.086  29.869   5.666  32.183   4.943   0.808   0.000   0.000
 Nb  41  92  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  94  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  95  54 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  96  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  97  56 3.7421e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  98  57 7.8256e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  99  58 1.0607e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 100  59 2.6302e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 101  60 8.8695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 102  61 3.4565e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 103  62 1.7397e+00  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.000   0.000
 Nb  41 104  63 9.6333e-01  99.661   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.229   0.000   0.000
 Nb  41 105  64 5.7774e-01  98.572   1.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.530   0.000   0.000
 Nb  41 106  65 3.6424e-01  98.428   1.572   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.509   0.000   0.000
 Nb  41 107  66 2.4538e-01  96.455   3.545   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nb  41 108  67 1.7038e-01  96.644   3.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.573   0.000   0.000
 Nb  41 109  68 1.2283e-01  94.092   5.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.617   0.000   0.000
 Nb  41 110  69 9.2285e-02  93.928   6.043   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.480   0.000   0.000
 Nb  41 111  70 6.9152e-02  83.163  16.837   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168   0.344   0.000   0.000
 Nb  41 112  71 5.3555e-02  53.061  46.274   0.665   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.422   0.000   0.000
 Nb  41 113  72 4.0763e-02  23.851  75.793   0.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.806   0.000   0.000
 Nb  41 114  73 3.3020e-02  21.541  76.264   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.830   0.000   0.000
 Nb  41 115  74 2.6249e-02  19.077  79.569   1.329   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.823   1.295   0.000   0.000
 Nb  41 116  75 2.1536e-02  20.178  75.050   4.696   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.847   1.004   0.000   0.000
 Nb  41 117  76 1.7652e-02  19.021  78.718   1.988   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.835   1.556   0.000   0.000
 Nb  41 118  77 1.4515e-02  19.995  72.726   6.987   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.893   0.000   0.000
 Nb  41 119  78 1.1999e-02  16.279  80.505   2.669   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.875   1.336   0.000   0.000
 Nb  41 120  79 9.9639e-03  16.859  56.306  26.169   0.644   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.107   0.674   0.000   0.000
 Nb  41 121  80 8.2571e-03   8.514  85.722   4.416   1.346   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.986   1.009   0.000   0.000
 Nb  41 122  81 6.9106e-03   7.061  33.647  57.517   1.637   0.138   0.000   0.000   0.000   0.000   0.000   0.000   1.541   0.653   0.000   0.000
 Nb  41 123  82 5.7861e-03   4.756  81.916  10.720   2.562   0.046   0.000   0.000   0.000   0.000   0.000   0.000   1.112   0.919   0.000   0.000
 Nb  41 124  83 5.1548e-03   9.832  25.936  61.207   2.546   0.479   0.000   0.000   0.000   0.000   0.000   0.000   1.579   0.919   0.000   0.000
 Nb  41 125  84 4.5447e-03   1.277  33.315  52.304  12.416   0.649   0.038   0.000   0.000   0.000   0.000   0.000   1.780   0.948   0.000   0.000
 Nb  41 126  85 4.0178e-03   1.616  14.466  34.942  44.075   4.671   0.223   0.007   0.000   0.000   0.000   0.000   2.364   1.007   0.000   0.000
 Nb  41 127  86 3.5603e-03   0.000  22.678   7.227  53.671  15.004   1.393   0.027   0.000   0.000   0.000   0.000   2.653   1.073   0.000   0.000
 Nb  41 128  87 3.1549e-03   1.936  12.202  14.704  12.496  50.921   7.077   0.658   0.007   0.000   0.000   0.000   3.222   1.034   0.000   0.000
 Nb  41 129  88 2.7982e-03   0.000  25.784   4.425  12.480  19.462  35.789   1.899   0.161   0.001   0.000   0.000   3.414   1.060   0.000   0.000
 Nb  41 130  89 2.4771e-03   1.870  19.420   9.122   6.570  15.071  21.256  25.592   1.038   0.062   0.000   0.000   3.852   1.019   0.000   0.000
 Nb  41 131  90 2.1728e-03   0.000  28.223   4.978   6.120  11.744  19.144  18.050  11.391   0.339   0.011   0.000   3.901   1.016   0.000   0.000
 Nb  41 132  91 1.9155e-03   2.875  22.641   7.922   4.644   8.687  14.872  18.519  13.476   6.216   0.145   0.003   4.180   0.967   0.000   0.000
 Nb  41 133  92 1.7135e-03   0.000  13.854  10.601  11.824   4.446  12.668  16.609  16.968   9.371   3.602   0.055   4.780   0.837   0.000   0.000
 Nb  41 134  93 1.5193e-03   1.945   0.129   9.715   6.185  19.171   3.972  15.502  14.926  17.534   7.775   3.145   5.737   0.800   0.000   0.000
 Nb  41 135  94 1.3422e-03   0.000   4.684  14.628  13.343   4.956   8.620   6.490  17.186  14.400  11.914   3.778   5.499   0.825   0.000   0.000
 Nb  41 136  95 1.1797e-03   1.794   7.510   7.993   8.151   7.141   6.371  10.400   7.478  17.924  14.100  11.139   5.795   0.865   0.000   0.000
 Nb  41 137  96 1.0354e-03   0.000   1.540  14.674   8.776   7.867   8.915   5.844  11.616   8.321  20.308  12.139   5.562   0.819   0.000   0.000
 Nb  41 138  97 9.0737e-04   2.044   3.863   5.739   7.137   6.671   7.599   8.369   9.346  16.218  10.039  22.975   5.324   0.843   0.000   0.000
 Nb  41 139  98 7.9501e-04   0.000   0.499   3.813   7.099   8.794   8.513  10.067  12.405  12.446  24.080  12.284   4.527   0.816   0.000   0.000
 Nb  41 140  99 6.9811e-04   0.000   4.107   3.103   1.808   3.332   4.564   6.228   9.330  12.557  20.266  34.701   4.240   0.821   0.000   0.000
 Mo  42  99  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 101  59 1.5884e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 102  60 1.4029e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 103  61 2.8416e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 104  62 8.7004e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 105  63 3.7087e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 106  64 1.8505e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 107  65 9.9801e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 108  66 5.9826e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 109  67 3.8583e-01  99.770   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.174   0.000   0.000
 Mo  42 110  68 2.5952e-01  99.505   0.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.487   0.000   0.000
 Mo  42 111  69 1.8110e-01  98.936   1.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.471   0.000   0.000
 Mo  42 112  70 1.2600e-01  98.730   1.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.500   0.000   0.000
 Mo  42 113  71 9.6550e-02  97.507   2.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.465   0.000   0.000
 Mo  42 114  72 7.3249e-02  97.089   2.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.580   0.000   0.000
 Mo  42 115  73 5.4913e-02  94.241   5.611   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.435   0.000   0.000
 Mo  42 116  74 4.2168e-02  93.419   6.525   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.681   0.000   0.000
 Mo  42 117  75 3.3783e-02  85.038  14.247   0.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.378   0.000   0.000
 Mo  42 118  76 2.7210e-02  88.038  11.640   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.564   0.000   0.000
 Mo  42 119  77 2.1911e-02  67.602  31.134   1.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.314   0.000   0.000
 Mo  42 120  78 1.7757e-02  62.281  37.086   0.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.512   0.000   0.000
 Mo  42 121  79 1.4482e-02  28.921  68.878   2.179   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.392   0.000   0.000
 Mo  42 122  80 1.1862e-02  33.701  64.793   1.449   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.357   0.000   0.000
 Mo  42 123  81 9.7251e-03  23.833  72.318   3.672   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.802   0.559   0.000   0.000
 Mo  42 124  82 7.7828e-03  25.593  71.798   2.405   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.494   0.000   0.000
 Mo  42 125  83 6.8966e-03  22.113  69.430   7.885   0.564   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.780   0.000   0.000
 Mo  42 126  84 6.0364e-03  13.887  60.566  23.986   1.540   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.132   0.824   0.000   0.000
 Mo  42 127  85 5.2906e-03  15.673   6.741  69.454   7.513   0.616   0.003   0.000   0.000   0.000   0.000   0.000   1.707   0.989   0.000   0.000
 Mo  42 128  86 4.6780e-03  19.651  14.019  18.804  46.139   1.333   0.053   0.000   0.000   0.000   0.000   0.000   1.956   0.835   0.000   0.000
 Mo  42 129  87 4.1464e-03  19.909   4.039  22.427  23.613  29.336   0.661   0.015   0.000   0.000   0.000   0.000   2.405   0.877   0.000   0.000
 Mo  42 130  88 3.6450e-03  23.346   7.628  10.481  36.438  17.043   4.971   0.093   0.000   0.000   0.000   0.000   2.315   0.809   0.000   0.000
 Mo  42 131  89 3.1523e-03  19.697   5.458  13.405  12.141  36.098  10.275   2.885   0.040   0.000   0.000   0.000   2.821   0.864   0.000   0.000
 Mo  42 132  90 2.7954e-03  26.055   6.815   3.408  27.664  14.081  19.898   1.467   0.609   0.003   0.000   0.000   2.655   0.777   0.000   0.000
 Mo  42 133  91 2.4893e-03  22.624   5.251  10.153   4.591  30.154  12.411  13.532   0.948   0.336   0.001   0.000   3.125   0.817   0.000   0.000
 Mo  42 134  92 2.1984e-03   0.000  34.815   1.724  19.180   6.729  28.505   5.579   3.122   0.276   0.070   0.000   3.234   0.789   0.000   0.000
 Mo  42 135  93 1.9245e-03  20.569   0.050  14.381   3.453  18.589   6.905  27.189   5.365   3.216   0.230   0.054   3.771   0.836   0.000   0.000
 Mo  42 136  94 1.6854e-03   0.000  34.739   0.618   9.264   5.597  24.850   6.368  16.338   1.385   0.787   0.054   3.817   0.787   0.000   0.000
 Mo  42 137  95 1.4669e-03  24.971   0.022   7.517   0.820  12.607   4.196  26.152   6.272  15.245   1.453   0.746   4.320   0.814   0.000   0.000
 Mo  42 138  96 1.2775e-03   0.000  12.056   0.793  24.839   2.804  16.249   7.246  24.289   4.299   6.986   0.437   4.946   0.789   0.000   0.000
 Mo  42 139  97 1.1081e-03   0.000   0.499  17.893   2.323  18.956   1.982  15.212   7.191  24.321   4.379   7.244   5.727   0.801   0.000   0.000
 Mo  42 140  98 9.6266e-04   0.000   1.117   2.288  18.604   1.756  22.768   2.256  20.393   8.044  19.988   2.786   5.875   0.801   0.000   0.000
 Mo  42 141  99 8.3520e-04   0.000   0.809   6.795   2.987  15.732   1.358  19.336   1.918  20.569   8.476  22.019   6.308   0.808   0.000   0.000
 Mo  42 142 100 7.2933e-04   0.000   1.678   1.205  11.584   3.830  18.173   1.461  24.548   2.413  26.214   8.894   5.497   0.788   0.000   0.000
 Mo  42 143 101 6.3859e-04   0.000   0.753  13.814   2.472  10.708   2.832  15.636   1.378  21.855   2.333  28.220   4.900   0.773   0.000   0.000
 Mo  42 144 102 5.5787e-04   0.000   1.163   1.483  21.632   2.598  12.797   3.352  18.522   1.741  33.586   3.125   3.745   0.787   0.000   0.000
 Tc  43  96  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  98  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  99  56 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 100  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 101  58 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 102  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 103  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 104  61 1.3751e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 105  62 9.9506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 106  63 2.3031e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 107  64 8.2181e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 108  65 3.4807e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 109  66 1.7304e+00  99.628   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.185   0.000   0.000
 Tc  43 110  67 9.9196e-01  99.452   0.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.292   0.000   0.000
 Tc  43 111  68 6.0808e-01  98.396   1.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.535   0.000   0.000
 Tc  43 112  69 3.9311e-01  98.069   1.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.539   0.000   0.000
 Tc  43 113  70 2.6520e-01  96.785   3.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.660   0.000   0.000
 Tc  43 114  71 1.8366e-01  95.528   4.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.545   0.000   0.000
 Tc  43 115  72 1.3083e-01  89.562  10.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.498   0.000   0.000
 Tc  43 116  73 9.8514e-02  85.049  14.804   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.469   0.000   0.000
 Tc  43 117  74 7.3026e-02  29.965  69.990   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.327   0.000   0.000
 Tc  43 118  75 5.1612e-02  34.867  64.012   1.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   0.458   0.000   0.000
 Tc  43 119  76 4.3162e-02  21.834  77.801   0.364   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.484   0.000   0.000
 Tc  43 120  77 3.4139e-02  25.326  73.075   1.599   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763   0.390   0.000   0.000
 Tc  43 121  78 2.7059e-02  19.716  79.420   0.864   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.599   0.000   0.000
 Tc  43 122  79 2.1581e-02  19.832  77.452   2.712   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.572   0.000   0.000
 Tc  43 123  80 1.7327e-02  17.867  80.226   1.821   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.729   0.000   0.000
 Tc  43 124  81 1.3953e-02  19.366  76.286   4.239   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.851   0.663   0.000   0.000
 Tc  43 125  82 1.1193e-02  14.566  82.535   2.589   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.886   0.823   0.000   0.000
 Tc  43 126  83 9.7368e-03   9.888  52.999  36.539   0.567   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.278   0.784   0.000   0.000
 Tc  43 127  84 8.4392e-03   2.804  41.942  52.771   2.458   0.025   0.000   0.000   0.000   0.000   0.000   0.000   1.550   0.937   0.000   0.000
 Tc  43 128  85 7.3300e-03   4.475  12.923  70.164  11.732   0.706   0.000   0.000   0.000   0.000   0.000   0.000   1.913   0.874   0.000   0.000
 Tc  43 129  86 6.3650e-03   2.452  20.672  25.645  49.625   1.536   0.071   0.000   0.000   0.000   0.000   0.000   2.273   0.968   0.000   0.000
 Tc  43 130  87 5.5151e-03   3.578  14.442  22.208  28.102  31.127   0.533   0.009   0.000   0.000   0.000   0.000   2.704   0.825   0.000   0.000
 Tc  43 131  88 4.6938e-03   2.230  21.504  15.332  33.574  22.993   4.294   0.073   0.000   0.000   0.000   0.000   2.668   0.930   0.000   0.000
 Tc  43 132  89 4.1547e-03   2.977  14.584  13.728  20.217  36.405  10.348   1.725   0.017   0.000   0.000   0.000   3.105   0.880   0.000   0.000
 Tc  43 133  90 3.6683e-03   0.000  24.680   9.076  21.619  24.380  18.351   1.537   0.357   0.001   0.000   0.000   3.087   0.894   0.000   0.000
 Tc  43 134  91 3.2164e-03   4.718   3.743  21.592  12.279  26.802  20.583   9.473   0.676   0.132   0.000   0.000   3.565   0.816   0.000   0.000
 Tc  43 135  92 2.8042e-03   0.000  23.567   5.057  16.057  19.510  24.771   8.793   2.041   0.183   0.021   0.000   3.524   0.858   0.000   0.000
 Tc  43 136  93 2.4552e-03   2.834   0.249  23.778   3.812  21.012  19.147  22.685   5.103   1.283   0.089   0.009   4.220   0.802   0.000   0.000
 Tc  43 137  94 2.1350e-03   0.000  23.198   4.676  10.274   8.388  25.318  16.331  10.333   1.150   0.313   0.017   4.060   0.823   0.000   0.000
 Tc  43 138  95 1.8502e-03   3.124  10.234  14.199   4.727  11.319   9.758  25.945  12.812   7.008   0.705   0.169   4.563   0.849   0.000   0.000
 Tc  43 139  96 1.6016e-03   0.000  25.003   4.998   6.972   4.511  15.577   9.555  24.146   6.402   2.618   0.216   4.549   0.797   0.000   0.000
 Tc  43 140  97 1.3764e-03   3.176  10.418  15.147   4.888   6.690   5.608  16.037  10.618  20.792   4.903   1.723   5.076   0.826   0.000   0.000
 Tc  43 141  98 1.1839e-03   0.000  10.927  12.690  13.702   3.548   7.294   6.487  18.652   8.621  16.021   2.057   5.272   0.780   0.000   0.000
 Tc  43 142  99 1.0225e-03   2.997   5.960  12.154   9.049   9.140   4.368   8.187   7.254  19.057   8.240  13.591   5.654   0.808   0.000   0.000
 Tc  43 143 100 8.8279e-04   0.000  17.376   7.356  12.668   6.003   7.243   4.806  10.882   7.886  20.057   5.724   4.906   0.758   0.000   0.000
 Tc  43 144 101 7.6641e-04   3.397   6.097  15.859   5.425   9.015   5.920   8.324   5.795  11.505   8.500  20.163   5.110   0.785   0.000   0.000
 Tc  43 145 102 6.6847e-04   0.000   6.894   8.361  25.334   5.403   7.851   5.587  10.026   7.248  14.609   8.685   4.166   0.743   0.000   0.000
 Tc  43 146 103 5.9318e-04   3.002   3.767  10.356   6.503  14.307   5.382   9.981   8.107  12.697   8.913  16.986   4.228   0.775   0.000   0.000
 Tc  43 147 104 5.2821e-04   0.000   2.118   7.670  16.531   7.296  18.615   5.339  10.683   8.266  13.478  10.002   3.769   0.741   0.000   0.000
 Ru  44 103  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 105  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 106  62 7.3317e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 107  63 4.4797e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 108  64 6.6705e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 109  65 1.8171e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 110  66 6.5896e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 111  67 3.1274e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 112  68 1.6787e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 113  69 9.7782e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 114  70 6.0389e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 115  71 3.8055e-01  99.424   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.327   0.000   0.000
 Ru  44 116  72 2.6849e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.402   0.000   0.000
 Ru  44 117  73 1.8738e-01  98.342   1.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.468   0.000   0.000
 Ru  44 118  74 1.2993e-01  97.747   2.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.619   0.000   0.000
 Ru  44 119  75 9.5908e-02  96.681   3.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.463   0.000   0.000
 Ru  44 120  76 7.1224e-02  96.634   3.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.623   0.000   0.000
 Ru  44 121  77 5.3067e-02  95.013   4.866   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.492   0.000   0.000
 Ru  44 122  78 4.2793e-02  94.537   5.452   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.636   0.000   0.000
 Ru  44 123  79 3.3356e-02  91.009   8.575   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.479   0.000   0.000
 Ru  44 124  80 2.6155e-02  91.307   8.553   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.640   0.000   0.000
 Ru  44 125  81 2.0594e-02  78.771  20.361   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221   0.404   0.000   0.000
 Ru  44 126  82 1.6213e-02  52.420  47.018   0.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.460   0.000   0.000
 Ru  44 127  83 1.3858e-02  23.589  73.119   3.255   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.797   0.787   0.000   0.000
 Ru  44 128  84 1.1843e-02  14.710  79.123   5.849   0.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.918   0.984   0.000   0.000
 Ru  44 129  85 1.0132e-02  15.677  21.204  61.496   1.578   0.045   0.000   0.000   0.000   0.000   0.000   0.000   1.491   1.099   0.000   0.000
 Ru  44 130  86 8.6504e-03  18.130  28.711  42.813  10.194   0.153   0.000   0.000   0.000   0.000   0.000   0.000   1.455   0.827   0.000   0.000
 Ru  44 131  87 7.2423e-03  18.516  11.569  45.444  21.994   2.451   0.027   0.000   0.000   0.000   0.000   0.000   1.784   0.953   0.000   0.000
 Ru  44 132  88 6.3274e-03  20.585  24.269  21.410  31.912   1.485   0.340   0.000   0.000   0.000   0.000   0.000   1.705   0.821   0.000   0.000
 Ru  44 133  89 5.5364e-03  19.519   6.013  32.073  26.631  14.933   0.714   0.117   0.000   0.000   0.000   0.000   2.141   0.871   0.000   0.000
 Ru  44 134  90 4.8112e-03  22.179  15.729  15.996  39.253   5.419   1.326   0.092   0.006   0.000   0.000   0.000   1.944   0.820   0.000   0.000
 Ru  44 135  91 4.1735e-03  18.804   6.717  24.802  15.285  31.467   2.218   0.675   0.031   0.001   0.000   0.000   2.434   0.863   0.000   0.000
 Ru  44 136  92 3.6196e-03  22.062   9.932  15.513  29.876  15.366   6.721   0.422   0.106   0.001   0.000   0.000   2.289   0.773   0.000   0.000
 Ru  44 137  93 3.1413e-03  17.982   5.009  15.624  15.867  31.069  10.243   3.915   0.241   0.049   0.000   0.000   2.849   0.835   0.000   0.000
 Ru  44 138  94 2.7146e-03  22.568   9.026   4.463  28.378  13.309  20.275   1.313   0.629   0.035   0.004   0.000   2.703   0.747   0.000   0.000
 Ru  44 139  95 2.3444e-03  20.308   1.377  13.195   5.654  29.754  14.269  14.044   0.966   0.412   0.018   0.002   3.296   0.803   0.000   0.000
 Ru  44 140  96 2.0156e-03  22.876  11.197   2.248  21.920   7.332  25.558   5.950   2.644   0.203   0.071   0.001   2.951   0.747   0.000   0.000
 Ru  44 141  97 1.7313e-03  24.921   0.076  11.484   1.728  23.150   7.803  23.663   4.795   2.197   0.139   0.044   3.547   0.785   0.000   0.000
 Ru  44 142  98 1.4872e-03   0.000  35.785   1.355  13.837   5.681  22.868   6.494  12.469   1.009   0.473   0.029   3.559   0.742   0.000   0.000
 Ru  44 143  99 1.2715e-03  29.505   0.953   6.510   1.502  15.672   3.357  24.652   5.873  10.712   0.910   0.354   3.843   0.773   0.000   0.000
 Ru  44 144 100 1.0917e-03   0.000  41.236   0.906   7.889   0.764  22.940   3.053  17.587   2.680   2.764   0.180   3.737   0.713   0.000   0.000
 Ru  44 145 101 9.3501e-04  31.890   1.487   7.497   1.157   8.406   2.246  21.462   5.081  15.773   2.450   2.551   4.020   0.763   0.000   0.000
 Ru  44 146 102 8.1595e-04   0.000  34.289   9.222   7.627   1.775  13.351   2.913  18.713   2.449   9.035   0.625   4.022   0.719   0.000   0.000
 Ru  44 147 103 7.1666e-04  28.422   4.300   6.727   2.132   8.995   1.835  12.922   3.025  19.840   2.644   9.160   4.356   0.751   0.000   0.000
 Ru  44 148 104 6.3238e-04   0.000   2.907   6.074  35.690   5.246  13.683   2.622  14.664   1.482  16.090   1.541   4.812   0.729   0.000   0.000
 Ru  44 149 105 5.6712e-04   0.000   0.345   8.898   6.989  27.907   4.133  13.553   2.626  15.550   1.862  18.137   5.544   0.715   0.000   0.000
 Ru  44 150 106 5.1014e-04   0.000   0.825   1.363  16.014   6.095  29.852   5.172  19.276   3.160  15.474   2.768   5.111   0.738   0.000   0.000
 Rh  45 102  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 104  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 105  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 106  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 107  62 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 108  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 109  64 3.2245e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 110  65 2.1535e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 111  66 4.1264e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 112  67 1.3593e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 113  68 5.9257e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 114  69 2.9480e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 115  70 1.6104e+00  99.618   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.221   0.000   0.000
 Rh  45 116  71 9.1548e-01  99.172   0.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.361   0.000   0.000
 Rh  45 117  72 5.9511e-01  98.168   1.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.593   0.000   0.000
 Rh  45 118  73 3.9166e-01  97.890   2.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.492   0.000   0.000
 Rh  45 119  74 2.6369e-01  94.234   5.766   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.679   0.000   0.000
 Rh  45 120  75 1.8004e-01  95.605   4.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.439   0.000   0.000
 Rh  45 121  76 1.2703e-01  88.529  11.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.759   0.000   0.000
 Rh  45 122  77 9.4763e-02  91.683   8.272   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.508   0.000   0.000
 Rh  45 123  78 7.0651e-02  64.046  35.944   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.546   0.000   0.000
 Rh  45 124  79 5.3662e-02  79.799  19.736   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.357   0.000   0.000
 Rh  45 125  80 4.1174e-02  28.197  71.595   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.720   0.676   0.000   0.000
 Rh  45 126  81 3.1633e-02  38.152  60.713   1.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.331   0.000   0.000
 Rh  45 127  82 2.4417e-02  18.532  80.738   0.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.822   0.763   0.000   0.000
 Rh  45 128  83 2.0326e-02  18.485  75.859   5.631   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.872   0.821   0.000   0.000
 Rh  45 129  84 1.7026e-02   6.350  76.554  16.596   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.112   1.026   0.000   0.000
 Rh  45 130  85 1.4237e-02   9.806  18.788  69.735   1.634   0.037   0.000   0.000   0.000   0.000   0.000   0.000   1.633   0.943   0.000   0.000
 Rh  45 131  86 1.1645e-02   4.420  34.022  42.606  18.791   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.763   1.072   0.000   0.000
 Rh  45 132  87 9.9633e-03   8.997  13.415  45.757  29.125   2.695   0.011   0.000   0.000   0.000   0.000   0.000   2.031   0.840   0.000   0.000
 Rh  45 133  88 8.5669e-03   3.652  28.957  29.293  35.974   1.842   0.283   0.000   0.000   0.000   0.000   0.000   2.042   0.953   0.000   0.000
 Rh  45 134  89 7.3364e-03   4.781  16.248  32.953  31.507  13.884   0.572   0.055   0.000   0.000   0.000   0.000   2.354   0.904   0.000   0.000
 Rh  45 135  90 6.2778e-03   3.283  23.275  25.440  38.043   8.778   1.118   0.062   0.002   0.000   0.000   0.000   2.294   0.919   0.000   0.000
 Rh  45 136  91 5.3876e-03   4.808  14.140  25.192  23.198  30.352   1.885   0.413   0.012   0.000   0.000   0.000   2.675   0.869   0.000   0.000
 Rh  45 137  92 4.6413e-03   3.194  19.879  19.387  28.868  22.774   5.474   0.370   0.053   0.000   0.000   0.000   2.663   0.884   0.000   0.000
 Rh  45 138  93 3.9989e-03   4.436   7.335  19.729  22.337  32.205  11.617   2.192   0.135   0.014   0.000   0.000   3.149   0.823   0.000   0.000
 Rh  45 139  94 3.4450e-03   0.000  22.165   7.744  29.232  21.262  17.763   1.446   0.371   0.016   0.001   0.000   3.106   0.835   0.000   0.000
 Rh  45 140  95 2.9576e-03   7.373   2.922  17.894   7.190  34.367  18.884  10.559   0.641   0.166   0.004   0.000   3.614   0.774   0.000   0.000
 Rh  45 141  96 2.5415e-03   0.000  23.444   5.170  23.329  11.819  27.452   7.080   1.551   0.134   0.021   0.000   3.429   0.789   0.000   0.000
 Rh  45 142  97 2.1865e-03   6.107   7.136  15.231   8.028  25.193  12.156  22.131   3.225   0.732   0.054   0.006   3.850   0.812   0.000   0.000
 Rh  45 143  98 1.8724e-03   0.000  24.824   3.825  15.454  10.275  25.784   9.538   9.474   0.637   0.179   0.008   3.792   0.761   0.000   0.000
 Rh  45 144  99 1.6011e-03   8.303   6.638  15.540   5.428  18.434  10.600  23.105   5.999   5.558   0.318   0.078   4.094   0.785   0.000   0.000
 Rh  45 145 100 1.3583e-03   0.000  29.789   3.234   9.962   7.958  22.733   7.650  15.664   1.638   1.298   0.073   3.927   0.748   0.000   0.000
 Rh  45 146 101 1.1719e-03   6.475   5.145  22.480   4.287  11.701   8.893  21.503   6.733  11.135   0.955   0.693   4.348   0.762   0.000   0.000
 Rh  45 147 102 1.0166e-03   0.000  33.016   1.352   9.663   6.218  17.005   6.864  17.701   3.341   4.612   0.226   4.094   0.743   0.000   0.000
 Rh  45 148 103 8.8294e-04   4.542   5.390  25.068   2.196  10.022   7.340  16.906   6.951  15.794   2.580   3.212   4.694   0.762   0.000   0.000
 Rh  45 149 104 7.8063e-04   0.000  31.640   2.761   9.090   2.109  14.306   7.442  16.878   4.560  10.331   0.885   4.403   0.731   0.000   0.000
 Rh  45 150 105 6.9220e-04   3.153   3.948  18.867   4.506  13.625   2.759  15.777   7.942  16.411   4.271   8.741   5.227   0.763   0.000   0.000
 Rh  45 151 106 6.1304e-04   0.000  16.212   5.890  21.555   1.918   8.703   3.524  19.595   6.401  13.886   2.316   4.765   0.715   0.000   0.000
 Rh  45 152 107 5.4731e-04   2.380   2.678  14.189   5.665  13.952   3.226  12.343   4.031  21.040   6.845  13.653   5.509   0.763   0.000   0.000
 Rh  45 153 108 5.0000e-04   0.000   4.183   5.788  21.787   4.582  14.129   2.913  13.188   4.449  23.697   5.284   5.081   0.721   0.000   0.000
 Pd  46 107  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 109  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 111  65 1.0963e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 112  66 6.4400e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 113  67 1.0905e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 114  68 3.1439e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 115  69 1.2044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 116  70 5.4501e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 117  71 2.7101e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 118  72 1.5265e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 119  73 9.3104e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 120  74 5.8402e-01  99.674   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.230   0.000   0.000
 Pd  46 121  75 3.7840e-01  99.272   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.398   0.000   0.000
 Pd  46 122  76 2.5117e-01  99.030   0.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.695   0.000   0.000
 Pd  46 123  77 1.7092e-01  98.383   1.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.577   0.000   0.000
 Pd  46 124  78 1.2719e-01  98.200   1.800   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.767   0.000   0.000
 Pd  46 125  79 9.3248e-02  97.360   2.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.656   0.000   0.000
 Pd  46 126  80 6.6123e-02  97.116   2.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.935   0.000   0.000
 Pd  46 127  81 5.1399e-02  95.449   4.510   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.807   0.000   0.000
 Pd  46 128  82 3.8770e-02  94.185   5.803   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.954   0.000   0.000
 Pd  46 129  83 3.1081e-02  29.004  69.923   1.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.638   0.000   0.000
 Pd  46 130  84 2.5219e-02  24.882  73.848   1.265   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.764   1.415   0.000   0.000
 Pd  46 131  85 2.0113e-02  19.199  36.885  43.751   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.249   0.906   0.000   0.000
 Pd  46 132  86 1.6523e-02  21.501  49.210  27.872   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.092   0.932   0.000   0.000
 Pd  46 133  87 1.3860e-02  18.844  29.890  48.703   2.273   0.290   0.000   0.000   0.000   0.000   0.000   0.000   1.353   1.074   0.000   0.000
 Pd  46 134  88 1.1602e-02  20.589  39.745  36.167   3.298   0.197   0.004   0.000   0.000   0.000   0.000   0.000   1.228   0.799   0.000   0.000
 Pd  46 135  89 9.7377e-03  17.894  25.737  46.238   9.103   1.001   0.028   0.000   0.000   0.000   0.000   0.000   1.497   0.987   0.000   0.000
 Pd  46 136  90 8.2050e-03  19.760  35.124  30.474  14.039   0.536   0.068   0.000   0.000   0.000   0.000   0.000   1.407   0.771   0.000   0.000
 Pd  46 137  91 6.9621e-03  17.272  17.309  38.365  23.476   3.390   0.175   0.013   0.000   0.000   0.000   0.000   1.790   0.850   0.000   0.000
 Pd  46 138  92 5.9151e-03  18.241  31.474  17.727  30.777   1.374   0.399   0.008   0.000   0.000   0.000   0.000   1.668   0.805   0.000   0.000
 Pd  46 139  93 5.0697e-03  15.190   7.650  36.898  22.219  17.177   0.705   0.160   0.002   0.000   0.000   0.000   2.213   0.830   0.000   0.000
 Pd  46 140  94 4.3366e-03  18.912  23.828  15.041  34.274   6.577   1.273   0.086   0.008   0.000   0.000   0.000   1.900   0.778   0.000   0.000
 Pd  46 141  95 3.7210e-03  15.327   7.074  31.372  13.641  29.448   2.446   0.657   0.033   0.002   0.000   0.000   2.450   0.816   0.000   0.000
 Pd  46 142  96 3.1991e-03  20.309  19.045  16.924  25.676  12.485   5.140   0.334   0.085   0.001   0.000   0.000   2.082   0.722   0.000   0.000
 Pd  46 143  97 2.7503e-03  16.947   5.827  25.232  15.137  26.490   7.722   2.433   0.176   0.036   0.000   0.000   2.624   0.794   0.000   0.000
 Pd  46 144  98 2.3587e-03  20.710  11.811  16.494  24.413  12.820  12.534   0.781   0.414   0.021   0.002   0.000   2.398   0.698   0.000   0.000
 Pd  46 145  99 1.9974e-03  20.254   2.039  17.064  14.416  26.510  11.631   7.328   0.511   0.237   0.009   0.001   2.931   0.756   0.000   0.000
 Pd  46 146 100 1.7240e-03  25.258  10.100   6.317  27.274  10.764  17.450   1.852   0.874   0.085   0.026   0.000   2.530   0.676   0.000   0.000
 Pd  46 147 101 1.4862e-03  24.925   2.828  14.491   3.664  28.579  10.421  13.185   1.294   0.554   0.047   0.013   3.024   0.734   0.000   0.000
 Pd  46 148 102 1.2825e-03  30.053   7.221   6.373  25.936   2.667  20.000   5.011   2.413   0.218   0.102   0.005   2.581   0.682   0.000   0.000
 Pd  46 149 103 1.1202e-03  29.282   0.775   9.944   6.632  25.853   3.153  18.353   3.863   1.925   0.156   0.065   3.143   0.742   0.000   0.000
 Pd  46 150 104 9.8103e-04   0.000  39.550   1.975  20.549   8.350  17.885   3.611   7.107   0.585   0.362   0.027   3.076   0.690   0.000   0.000
 Pd  46 151 105 8.6105e-04  30.425   0.825   8.591   1.417  20.721   8.760  18.857   2.307   7.192   0.600   0.303   3.441   0.743   0.000   0.000
 Pd  46 152 106 7.5376e-04   0.000  40.811   0.994  14.176   4.885  20.004   5.496  11.228   0.987   1.305   0.115   3.370   0.686   0.000   0.000
 Pd  46 153 107 6.7683e-04  29.537   0.226  10.247   1.117  13.515   4.572  21.795   5.856  10.812   0.817   1.505   3.811   0.733   0.000   0.000
 Pd  46 154 108 6.1440e-04   0.000  16.371   9.922  23.477   2.173  20.048   4.141  15.412   3.675   4.537   0.246   4.194   0.705   0.000   0.000
 Pd  46 155 109 5.6116e-04   0.000   0.264  16.908   6.537  21.547   1.915  18.917   3.468  20.401   4.279   5.765   5.419   0.713   0.000   0.000
 Pd  46 156 110 5.1355e-04   0.000   0.527   1.087  22.140   7.009  27.508   2.915  20.598   3.699  12.414   2.103   5.464   0.728   0.000   0.000
 Ag  47 106  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 108  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 110  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 111  64 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 112  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 113  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 114  67 4.2447e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 115  68 3.8231e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 116  69 8.3435e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 117  70 2.7061e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 118  71 1.0741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 119  72 4.8795e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 120  73 2.6851e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 121  74 1.5261e+00  98.987   1.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.369   0.000   0.000
 Ag  47 122  75 9.1337e-01  98.852   1.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.467   0.000   0.000
 Ag  47 123  76 5.6473e-01  97.612   2.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.674   0.000   0.000
 Ag  47 124  77 3.6386e-01  97.559   2.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.754   0.000   0.000
 Ag  47 125  78 2.4827e-01  96.314   3.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.710   0.000   0.000
 Ag  47 126  79 1.7558e-01  96.519   3.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.764   0.000   0.000
 Ag  47 127  80 1.2643e-01  93.098   6.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.729   0.000   0.000
 Ag  47 128  81 9.0848e-02  94.654   5.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.733   0.000   0.000
 Ag  47 129  82 6.5830e-02  66.652  33.345   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.519   0.000   0.000
 Ag  47 130  83 5.0302e-02  25.860  72.927   1.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.807   0.000   0.000
 Ag  47 131  84 3.8710e-02  12.547  85.433   2.014   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.895   1.511   0.000   0.000
 Ag  47 132  85 2.9752e-02  13.557  52.393  33.873   0.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.207   1.019   0.000   0.000
 Ag  47 133  86 2.4035e-02   8.421  48.386  41.743   1.449   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.362   1.101   0.000   0.000
 Ag  47 134  87 1.9422e-02  13.813  30.762  52.537   2.788   0.101   0.000   0.000   0.000   0.000   0.000   0.000   1.446   0.951   0.000   0.000
 Ag  47 135  88 1.5784e-02   7.086  45.536  41.556   5.632   0.189   0.001   0.000   0.000   0.000   0.000   0.000   1.463   1.058   0.000   0.000
 Ag  47 136  89 1.2941e-02  10.163  24.683  53.200  11.026   0.916   0.012   0.000   0.000   0.000   0.000   0.000   1.679   0.847   0.000   0.000
 Ag  47 137  90 1.0722e-02   5.798  44.115  30.910  18.588   0.550   0.039   0.000   0.000   0.000   0.000   0.000   1.641   0.984   0.000   0.000
 Ag  47 138  91 8.9576e-03   6.389  18.437  45.559  26.787   2.713   0.111   0.003   0.000   0.000   0.000   0.000   2.013   0.871   0.000   0.000
 Ag  47 139  92 7.5339e-03   3.821  34.839  25.072  34.308   1.663   0.294   0.003   0.000   0.000   0.000   0.000   1.960   0.909   0.000   0.000
 Ag  47 140  93 6.3827e-03   4.797   9.154  41.786  27.287  16.329   0.571   0.076   0.000   0.000   0.000   0.000   2.432   0.844   0.000   0.000
 Ag  47 141  94 5.4313e-03   4.287  21.734  24.624  37.910  10.181   1.195   0.065   0.003   0.000   0.000   0.000   2.318   0.822   0.000   0.000
 Ag  47 142  95 4.6515e-03   6.432   6.385  36.063  15.561  32.831   2.271   0.445   0.012   0.000   0.000   0.000   2.706   0.781   0.000   0.000
 Ag  47 143  96 3.9944e-03   6.737  16.788  22.001  31.183  16.233   6.692   0.317   0.048   0.000   0.000   0.000   2.550   0.767   0.000   0.000
 Ag  47 144  97 3.4317e-03   7.914   4.826  29.072  15.881  32.867   7.073   2.242   0.111   0.012   0.000   0.000   2.918   0.751   0.000   0.000
 Ag  47 145  98 2.9508e-03   0.000  19.916  13.675  34.568  14.675  15.957   0.836   0.361   0.012   0.000   0.000   2.971   0.759   0.000   0.000
 Ag  47 146  99 2.5029e-03   9.295   3.844  16.727  18.681  31.660  12.674   6.615   0.364   0.137   0.003   0.000   3.267   0.799   0.000   0.000
 Ag  47 147 100 2.1753e-03  12.504  11.071   7.709  30.939  12.873  21.905   2.049   0.876   0.059   0.014   0.000   2.994   0.743   0.000   0.000
 Ag  47 148 101 1.8850e-03  12.718   5.700  14.263  12.115  28.598  12.025  13.378   0.820   0.361   0.018   0.003   3.342   0.772   0.000   0.000
 Ag  47 149 102 1.6455e-03   0.000  24.973   7.494  29.489   7.926  21.609   5.713   2.568   0.162   0.063   0.001   3.223   0.723   0.000   0.000
 Ag  47 150 103 1.4365e-03   8.121   5.340  17.998  11.405  28.401   7.205  17.534   2.711   1.189   0.072   0.022   3.598   0.747   0.000   0.000
 Ag  47 151 104 1.2532e-03   0.000  28.361   2.010  24.051  12.749  20.583   3.909   7.632   0.444   0.251   0.010   3.412   0.709   0.000   0.000
 Ag  47 152 105 1.0911e-03   6.754   3.863  21.819   3.144  27.836  10.361  18.935   2.690   4.226   0.248   0.124   3.898   0.728   0.000   0.000
 Ag  47 153 106 9.5400e-04   0.000  31.136   1.341  15.348   4.726  28.653   6.559  10.760   0.512   0.907   0.055   3.695   0.692   0.000   0.000
 Ag  47 154 107 8.5527e-04   4.622   4.193  24.403   2.219  18.139   6.380  25.693   6.378   7.118   0.340   0.517   4.279   0.723   0.000   0.000
 Ag  47 155 108 7.7198e-04   0.000  29.666   1.575  10.819   3.935  26.420   3.289  18.517   3.206   2.479   0.092   4.107   0.706   0.000   0.000
 Ag  47 156 109 6.9904e-04   2.131   1.833  19.575   3.763  14.588   4.512  25.938   3.958  18.846   2.657   2.199   5.122   0.758   0.000   0.000
 Ag  47 157 110 6.3541e-04   0.000  11.844   4.749  19.615   2.313  16.943   4.551  25.017   3.022  11.033   0.912   5.057   0.704   0.000   0.000
 Ag  47 158 111 5.8224e-04   1.506   1.048   9.116   3.900  14.809   3.630  19.926   5.231  25.840   3.292  11.704   6.078   0.767   0.000   0.000
 Ag  47 159 112 5.3505e-04   0.000   6.059   4.628  16.855   3.306  13.173   4.004  24.431   4.235  21.915   1.393   5.484   0.705   0.000   0.000
 Ag  47 160 113 4.9398e-04   1.232   0.000   1.026   0.005   4.033   0.174  23.561   0.567  32.278   0.989  36.134   7.033   0.658   0.000   0.000
 Cd  48 113  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 115  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 117  69 1.8513e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 118  70 2.7926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 119  71 7.0501e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 120  72 2.2872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 121  73 1.0552e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 122  74 5.1959e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 123  75 2.7698e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 124  76 1.5749e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 125  77 9.2602e-01  99.985   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Cd  48 126  78 5.8192e-01  99.902   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.173   0.000   0.000
 Cd  48 127  79 3.9213e-01  99.451   0.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.419   0.000   0.000
 Cd  48 128  80 2.6926e-01  99.422   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.547   0.000   0.000
 Cd  48 129  81 1.8275e-01  98.810   1.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.770   0.000   0.000
 Cd  48 130  82 1.3119e-01  98.528   1.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.898   0.000   0.000
 Cd  48 131  83 8.8362e-02  69.914  30.055   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301   0.453   0.000   0.000
 Cd  48 132  84 6.1039e-02  38.107  61.640   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   1.435   0.000   0.000
 Cd  48 133  85 4.5159e-02  42.897  50.045   7.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642   1.350   0.000   0.000
 Cd  48 134  86 3.5212e-02  43.600  54.569   1.704   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.491   0.000   0.000
 Cd  48 135  87 2.7287e-02  40.946  31.464  27.294   0.294   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.945   0.000   0.000
 Cd  48 136  88 2.1502e-02  43.195  50.659   5.578   0.567   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   1.186   0.000   0.000
 Cd  48 137  89 1.7208e-02  31.793  30.784  36.535   0.831   0.056   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.951   0.000   0.000
 Cd  48 138  90 1.3956e-02  41.273  41.692  15.919   1.101   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.769   0.861   0.000   0.000
 Cd  48 139  91 1.1469e-02  20.189  36.157  41.799   1.603   0.251   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.884   0.000   0.000
 Cd  48 140  92 9.5171e-03  22.815  44.011  30.278   2.763   0.130   0.003   0.000   0.000   0.000   0.000   0.000   1.134   0.688   0.000   0.000
 Cd  48 141  93 7.9981e-03  13.985  32.753  42.800   9.467   0.969   0.027   0.000   0.000   0.000   0.000   0.000   1.508   0.860   0.000   0.000
 Cd  48 142  94 6.7694e-03  17.838  40.627  25.016  15.882   0.563   0.074   0.000   0.000   0.000   0.000   0.000   1.409   0.679   0.000   0.000
 Cd  48 143  95 5.7787e-03  13.529  27.932  32.512  21.856   3.958   0.197   0.015   0.000   0.000   0.000   0.000   1.754   0.772   0.000   0.000
 Cd  48 144  96 4.9458e-03  16.672  39.972  18.146  23.742   1.081   0.380   0.008   0.000   0.000   0.000   0.000   1.538   0.687   0.000   0.000
 Cd  48 145  97 4.2395e-03  12.998  17.459  36.997  21.234  10.615   0.548   0.148   0.001   0.000   0.000   0.000   2.013   0.733   0.000   0.000
 Cd  48 146  98 3.5825e-03  14.357  36.585  14.155  30.254   3.651   0.913   0.076   0.009   0.000   0.000   0.000   1.753   0.729   0.000   0.000
 Cd  48 147  99 3.1139e-03  11.845   6.001  39.788  17.145  22.948   1.730   0.509   0.031   0.003   0.000   0.000   2.407   0.767   0.000   0.000
 Cd  48 148 100 2.7097e-03  18.517  34.262   8.541  27.356   9.036   2.048   0.195   0.044   0.001   0.000   0.000   1.813   0.670   0.000   0.000
 Cd  48 149 101 2.3788e-03  15.885  12.339  33.253   8.828  25.002   3.682   0.919   0.079   0.013   0.000   0.000   2.299   0.705   0.000   0.000
 Cd  48 150 102 2.0897e-03  20.305  33.502  13.513  21.414   6.321   4.441   0.374   0.126   0.004   0.000   0.000   1.754   0.660   0.000   0.000
 Cd  48 151 103 1.8332e-03  17.722   5.499  36.007  14.281  20.017   3.995   2.208   0.211   0.058   0.001   0.000   2.356   0.727   0.000   0.000
 Cd  48 152 104 1.5964e-03  22.238  20.390  19.064  20.924  12.319   4.336   0.376   0.327   0.023   0.003   0.000   1.970   0.641   0.000   0.000
 Cd  48 153 105 1.3904e-03  21.043   3.174  25.243  16.829  21.760   8.820   2.688   0.244   0.188   0.010   0.001   2.547   0.722   0.000   0.000
 Cd  48 154 106 1.2300e-03  24.784  11.586  18.321  22.100   9.553  12.149   1.040   0.409   0.039   0.020   0.000   2.231   0.638   0.000   0.000
 Cd  48 155 107 1.1008e-03  23.018   2.075  14.945  16.760  23.670   9.110   9.316   0.793   0.281   0.023   0.010   2.865   0.717   0.000   0.000
 Cd  48 156 108 9.9290e-04   0.000  32.868   9.043  29.592   8.088  14.916   3.610   1.663   0.171   0.047   0.002   2.818   0.658   0.000   0.000
 Cd  48 157 109 8.9419e-04  20.879   1.013  10.221   5.424  31.227  10.367  15.426   3.522   1.733   0.149   0.038   3.473   0.730   0.000   0.000
 Cd  48 158 110 8.0830e-04   0.000  31.083   1.407  23.999  11.330  18.472   6.667   6.025   0.640   0.351   0.025   3.343   0.670   0.000   0.000
 Cd  48 159 111 7.3343e-04  12.545   4.205  12.198   1.228  18.898  11.565  24.127   6.964   7.119   0.775   0.375   4.268   0.721   0.000   0.000
 Cd  48 160 112 6.7418e-04   0.000  30.435   1.124  13.073   3.606  26.255   7.059  13.817   2.816   1.650   0.165   3.954   0.666   0.000   0.000
 Cd  48 161 113 6.1894e-04   4.635   4.448  17.165   1.462  10.045   2.242  25.870   9.444  18.160   3.846   2.685   5.208   0.722   0.000   0.000
 Cd  48 162 114 5.7619e-04   0.000   5.998  12.615  19.193   2.639  19.525   3.714  21.425   5.595   8.303   0.994   4.956   0.679   0.000   0.000
 Cd  48 163 115 5.3711e-04   3.669   0.010  17.350   2.426   9.521   1.650  16.681   3.111  27.234   7.227  11.123   5.901   0.725   0.000   0.000
 In  49 112  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 114  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 115  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 116  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 117  68 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 118  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 119  70 3.6900e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 120  71 1.4379e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 121  72 2.4716e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 122  73 7.6265e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 123  74 2.9698e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 124  75 1.3247e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 125  76 6.5712e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 126  77 3.5390e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 127  78 1.9745e+00  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.532   0.000   0.000
 In  49 128  79 1.2207e+00  99.319   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.505   0.000   0.000
 In  49 129  80 7.9377e-01  98.589   1.411   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.773   0.000   0.000
 In  49 130  81 5.1945e-01  98.554   1.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.705   0.000   0.000
 In  49 131  82 3.4629e-01  96.797   3.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.967   0.000   0.000
 In  49 132  83 1.7335e-01  47.066  52.906   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.807   0.000   0.000
 In  49 133  84 1.0739e-01  31.436  68.279   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.688   2.722   0.000   0.000
 In  49 134  85 7.3010e-02  42.362  56.212   1.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.406   0.000   0.000
 In  49 135  86 5.1758e-02  15.084  80.231   4.587   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   1.506   0.000   0.000
 In  49 136  87 3.8135e-02  25.617  51.639  22.547   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.930   0.000   0.000
 In  49 137  88 2.8549e-02  13.098  70.793  15.597   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.035   0.962   0.000   0.000
 In  49 138  89 2.2555e-02  16.982  41.271  40.922   0.811   0.014   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.786   0.000   0.000
 In  49 139  90 1.7760e-02  11.727  61.084  25.931   1.245   0.013   0.000   0.000   0.000   0.000   0.000   0.000   1.167   0.836   0.000   0.000
 In  49 140  91 1.4356e-02  11.661  42.289  44.430   1.442   0.179   0.000   0.000   0.000   0.000   0.000   0.000   1.362   0.800   0.000   0.000
 In  49 141  92 1.1814e-02   5.631  54.317  36.578   3.370   0.103   0.001   0.000   0.000   0.000   0.000   0.000   1.380   0.917   0.000   0.000
 In  49 142  93 9.8215e-03   4.169  32.146  51.884  10.988   0.804   0.010   0.000   0.000   0.000   0.000   0.000   1.721   0.877   0.000   0.000
 In  49 143  94 8.2655e-03   4.522  48.342  25.714  20.788   0.585   0.048   0.000   0.000   0.000   0.000   0.000   1.647   0.892   0.000   0.000
 In  49 144  95 7.0065e-03   4.910  19.308  45.471  25.855   4.317   0.135   0.004   0.000   0.000   0.000   0.000   2.058   0.748   0.000   0.000
 In  49 145  96 5.9597e-03   4.211  45.784  15.824  32.334   1.481   0.362   0.004   0.000   0.000   0.000   0.000   1.822   0.798   0.000   0.000
 In  49 146  97 5.0688e-03   4.792   8.979  49.304  22.267  14.051   0.511   0.096   0.000   0.000   0.000   0.000   2.337   0.712   0.000   0.000
 In  49 147  98 4.3173e-03   2.540  31.202  23.257  36.293   5.507   1.125   0.070   0.005   0.000   0.000   0.000   2.147   0.761   0.000   0.000
 In  49 148  99 3.7716e-03   4.352   3.527  45.630  16.377  28.228   1.425   0.446   0.015   0.000   0.000   0.000   2.667   0.727   0.000   0.000
 In  49 149 100 3.3297e-03   6.881  32.529  16.443  30.476  10.853   2.622   0.166   0.031   0.000   0.000   0.000   2.146   0.708   0.000   0.000
 In  49 150 101 2.9453e-03   7.153   8.566  44.340  11.802  25.124   2.248   0.724   0.039   0.004   0.000   0.000   2.490   0.761   0.000   0.000
 In  49 151 102 2.6049e-03   7.185  25.730  27.467  26.334   8.318   4.554   0.309   0.100   0.001   0.000   0.000   2.183   0.686   0.000   0.000
 In  49 152 103 2.3054e-03   6.988   4.617  42.364  18.002  24.032   2.448   1.412   0.112   0.025   0.000   0.000   2.612   0.775   0.000   0.000
 In  49 153 104 2.0209e-03   8.717  13.332  23.825  33.577  14.448   5.539   0.311   0.240   0.009   0.001   0.000   2.508   0.674   0.000   0.000
 In  49 154 105 1.7733e-03   8.149   4.244  28.806  20.515  28.425   7.793   1.846   0.137   0.082   0.002   0.000   2.888   0.755   0.000   0.000
 In  49 155 106 1.5844e-03   6.139  12.659  11.944  41.409  10.490  16.006   0.977   0.352   0.018   0.007   0.000   2.913   0.666   0.000   0.000
 In  49 156 107 1.4287e-03   4.504   3.759  19.756  16.731  35.306  10.235   9.039   0.506   0.157   0.006   0.002   3.450   0.709   0.000   0.000
 In  49 157 108 1.2776e-03   0.000  17.253   4.282  40.270  11.315  21.177   3.743   1.820   0.116   0.024   0.000   3.341   0.692   0.000   0.000
 In  49 158 109 1.1627e-03   2.225   1.561  16.519   4.926  42.172  10.968  18.089   2.367   1.101   0.063   0.010   4.075   0.730   0.000   0.000
 In  49 159 110 1.0516e-03   0.000  17.710   1.801  22.671  11.096  31.447   6.726   7.813   0.464   0.263   0.008   3.922   0.676   0.000   0.000
 In  49 160 111 9.5345e-04   1.761   1.095  15.464   2.446  25.486   8.411  32.615   6.472   5.736   0.343   0.170   4.750   0.729   0.000   0.000
 In  49 161 112 8.7013e-04   0.000  17.209   1.509  12.569   5.752  34.513   6.310  18.573   2.039   1.441   0.085   4.514   0.682   0.000   0.000
 In  49 162 113 7.9601e-04   1.236   0.000   9.686   0.004  14.297   0.150  41.599   3.771  25.183   2.447   1.627   5.924   0.633   0.000   0.000
 In  49 163 114 7.3562e-04   0.000  11.430   2.319  10.567   4.157  26.792   4.892  26.374   4.195   8.764   0.510   5.280   0.684   0.000   0.000
 In  49 164 115 6.8348e-04   0.981   0.000   5.275   0.004  14.031   0.128  25.106   0.497  39.209   3.073  11.695   6.736   0.633   0.000   0.000
 In  49 165 116 6.3331e-04   0.000   6.183   2.462  12.887   2.971  15.933   5.595  29.152   3.517  19.236   2.061   5.795   0.692   0.000   0.000
 In  49 166 117 5.8811e-04   0.629   0.093   1.993   0.004   9.474   0.125  20.096   0.576  36.752   0.763  29.495   7.109   0.653   0.000   0.000
 Sn  50 121  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 123  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 125  75 3.3778e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 126  76 4.5038e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 127  77 3.9193e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 128  78 6.8748e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 129  79 1.6143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 130  80 4.0229e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 131  81 1.1721e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 132  82 8.2201e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 133  83 4.4623e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.744   0.000   0.000
 Sn  50 134  84 1.9187e-01  96.685   3.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   1.069   0.000   0.000
 Sn  50 135  85 1.0989e-01  93.189   6.736   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.797   0.000   0.000
 Sn  50 136  86 7.1182e-02  90.262   9.699   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.654   0.000   0.000
 Sn  50 137  87 4.9603e-02  75.836  23.694   0.470   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.246   0.481   0.000   0.000
 Sn  50 138  88 3.6409e-02  73.860  25.851   0.289   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.547   0.000   0.000
 Sn  50 139  89 2.7644e-02  60.801  37.962   1.236   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.404   0.637   0.000   0.000
 Sn  50 140  90 2.1588e-02  62.598  36.764   0.629   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.645   0.000   0.000
 Sn  50 141  91 1.7232e-02  57.680  40.222   2.046   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.445   0.744   0.000   0.000
 Sn  50 142  92 1.4017e-02  57.538  41.294   1.069   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.437   1.004   0.000   0.000
 Sn  50 143  93 1.1585e-02  55.079  34.914   9.695   0.307   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.738   0.000   0.000
 Sn  50 144  94 9.6990e-03  56.480  41.230   1.816   0.473   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.463   1.038   0.000   0.000
 Sn  50 145  95 8.1747e-03  52.953  22.846  23.344   0.744   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.705   0.000   0.000
 Sn  50 146  96 6.9264e-03  55.892  39.263   3.820   0.983   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.876   0.000   0.000
 Sn  50 147  97 5.8291e-03  51.002  15.099  32.236   1.303   0.355   0.005   0.000   0.000   0.000   0.000   0.000   0.849   0.746   0.000   0.000
 Sn  50 148  98 5.0466e-03  55.939  33.092   9.422   1.404   0.136   0.007   0.000   0.000   0.000   0.000   0.000   0.567   0.708   0.000   0.000
 Sn  50 149  99 4.4831e-03  53.296  16.126  28.670   1.403   0.487   0.018   0.000   0.000   0.000   0.000   0.000   0.797   0.657   0.000   0.000
 Sn  50 150 100 3.9476e-03  55.925  35.310   7.343   1.250   0.156   0.017   0.000   0.000   0.000   0.000   0.000   0.545   0.678   0.000   0.000
 Sn  50 151 101 3.5053e-03  47.385  17.124  33.180   1.701   0.566   0.042   0.002   0.000   0.000   0.000   0.000   0.911   0.724   0.000   0.000
 Sn  50 152 102 3.1099e-03  52.044  21.158  23.982   2.513   0.262   0.040   0.000   0.000   0.000   0.000   0.000   0.779   0.619   0.000   0.000
 Sn  50 153 103 2.7786e-03  25.317  33.509  27.994  11.678   1.383   0.109   0.011   0.000   0.000   0.000   0.000   1.307   0.641   0.000   0.000
 Sn  50 154 104 2.4559e-03  46.599  22.314  18.826  11.263   0.796   0.198   0.003   0.000   0.000   0.000   0.000   0.980   0.599   0.000   0.000
 Sn  50 155 105 2.2052e-03  17.396  38.307  21.614  18.121   4.050   0.432   0.079   0.000   0.000   0.000   0.000   1.547   0.610   0.000   0.000
 Sn  50 156 106 2.0080e-03  35.325  32.041  13.049  17.750   1.214   0.577   0.043   0.002   0.000   0.000   0.000   1.194   0.607   0.000   0.000
 Sn  50 157 107 1.8288e-03  11.189  34.401  27.399  15.053  10.760   0.853   0.330   0.015   0.000   0.000   0.000   1.838   0.616   0.000   0.000
 Sn  50 158 108 1.6620e-03  20.045  43.598   9.636  22.166   3.177   1.174   0.169   0.035   0.000   0.000   0.000   1.492   0.618   0.000   0.000
 Sn  50 159 109 1.5066e-03   6.997  10.073  47.404  11.595  20.115   2.783   0.903   0.111   0.019   0.000   0.000   2.404   0.671   0.000   0.000
 Sn  50 160 110 1.3652e-03  14.190  40.753  11.166  18.249  11.046   3.910   0.495   0.180   0.010   0.001   0.000   1.859   0.612   0.000   0.000
 Sn  50 161 111 1.2423e-03   6.722   3.983  40.172  12.952  22.100   9.726   3.761   0.439   0.136   0.006   0.000   2.870   0.685   0.000   0.000
 Sn  50 162 112 1.1305e-03  12.464  34.244  12.854  17.650   7.147  13.616   1.231   0.709   0.072   0.013   0.000   2.226   0.600   0.000   0.000
 Sn  50 163 113 1.0265e-03   5.902   2.472  27.863  13.975  25.924   8.606  12.911   1.596   0.674   0.066   0.011   3.416   0.679   0.000   0.000
 Sn  50 164 114 9.5067e-04   0.000  32.324  13.223  26.362   5.876  15.704   3.422   2.605   0.343   0.134   0.006   2.827   0.597   0.000   0.000
 Sn  50 165 115 8.7900e-04   4.586   2.825  14.224  11.693  33.723   6.889  17.287   4.962   3.288   0.383   0.137   4.053   0.633   0.000   0.000
 Sn  50 166 116 8.1035e-04   0.000  21.946   6.291  34.059   6.742  17.668   4.094   7.541   0.847   0.728   0.081   3.435   0.615   0.000   0.000
 Sn  50 167 117 7.5034e-04   2.064   0.391  11.127   4.776  29.391  11.258  23.497   6.246   9.021   1.268   0.963   4.881   0.652   0.000   0.000
 Sn  50 168 118 6.9356e-04   0.000  15.279   2.257  24.194   7.266  26.522   5.294  13.955   2.087   2.822   0.324   4.276   0.649   0.000   0.000
 Sn  50 169 119 6.3756e-04   1.567   0.052   6.297   1.208  18.092   7.509  31.924   8.445  17.506   3.142   4.257   5.829   0.673   0.000   0.000
 Sb  51 120  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 122  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 124  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 125  74 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 126  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 127  76 7.1514e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 128  77 2.3697e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 129  78 1.0651e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 130  79 1.4259e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 131  80 2.5156e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 132  81 2.9357e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 133  82 5.9921e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 134  83 8.2565e-01  99.057   0.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.802   0.000   0.000
 Sb  51 135  84 3.2441e-01  86.831  13.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.608   0.000   0.000
 Sb  51 136  85 1.7508e-01  89.032  10.908   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.530   0.000   0.000
 Sb  51 137  86 1.0953e-01  59.881  40.088   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   0.622   0.000   0.000
 Sb  51 138  87 7.3987e-02  61.951  37.478   0.571   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.679   0.000   0.000
 Sb  51 139  88 5.2726e-02  56.056  43.663   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.948   0.000   0.000
 Sb  51 140  89 3.9061e-02  56.486  41.997   1.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.859   0.000   0.000
 Sb  51 141  90 2.9722e-02  54.488  44.567   0.933   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   1.295   0.000   0.000
 Sb  51 142  91 2.3379e-02  55.014  41.228   3.714   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   1.319   0.000   0.000
 Sb  51 143  92 1.8985e-02  53.387  45.037   1.408   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   1.288   0.000   0.000
 Sb  51 144  93 1.5577e-02  53.191  24.140  22.404   0.263   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.721   0.000   0.000
 Sb  51 145  94 1.3095e-02  52.443  44.163   2.866   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.024   0.000   0.000
 Sb  51 146  95 1.1040e-02  52.832  16.703  29.818   0.599   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.783   0.786   0.000   0.000
 Sb  51 147  96 9.3254e-03  53.116  43.177   2.966   0.737   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.901   0.000   0.000
 Sb  51 148  97 7.9097e-03  51.762  17.003  30.536   0.611   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.769   0.000   0.000
 Sb  51 149  98 6.5760e-03  48.197  40.167  10.560   1.055   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.686   0.000   0.000
 Sb  51 150  99 5.7648e-03  44.316  17.696  36.550   1.212   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.953   0.875   0.000   0.000
 Sb  51 151 100 5.0835e-03  38.174  35.128  24.382   2.202   0.112   0.002   0.000   0.000   0.000   0.000   0.000   0.910   0.634   0.000   0.000
 Sb  51 152 101 4.5096e-03  29.193  31.196  36.259   2.643   0.698   0.011   0.000   0.000   0.000   0.000   0.000   1.145   0.772   0.000   0.000
 Sb  51 153 102 3.9862e-03  13.625  53.716  23.731   8.521   0.354   0.052   0.000   0.000   0.000   0.000   0.000   1.284   0.619   0.000   0.000
 Sb  51 154 103 3.5055e-03   9.192  43.528  31.743  13.781   1.651   0.098   0.006   0.000   0.000   0.000   0.000   1.555   0.614   0.000   0.000
 Sb  51 155 104 3.1002e-03   8.243  55.916  14.073  20.700   0.828   0.237   0.002   0.000   0.000   0.000   0.000   1.507   0.686   0.000   0.000
 Sb  51 156 105 2.7551e-03   5.899  36.462  32.757  18.369   6.119   0.331   0.061   0.000   0.000   0.000   0.000   1.836   0.627   0.000   0.000
 Sb  51 157 106 2.4706e-03   5.366  57.262  11.621  23.749   1.310   0.662   0.028   0.001   0.000   0.000   0.000   1.605   0.723   0.000   0.000
 Sb  51 158 107 2.2373e-03   4.506  24.431  43.968  14.358  11.856   0.638   0.237   0.005   0.000   0.000   0.000   2.075   0.630   0.000   0.000
 Sb  51 159 108 2.0240e-03   2.896  50.803  15.325  25.428   4.124   1.280   0.119   0.025   0.000   0.000   0.000   1.815   0.721   0.000   0.000
 Sb  51 160 109 1.8296e-03   2.472   2.856  58.037  12.855  21.346   1.644   0.736   0.048   0.007   0.000   0.000   2.559   0.693   0.000   0.000
 Sb  51 161 110 1.6521e-03   0.390  30.500  23.319  27.743  11.682   5.827   0.395   0.140   0.003   0.000   0.000   2.396   0.655   0.000   0.000
 Sb  51 162 111 1.5011e-03   1.825   0.665  41.017  14.543  29.744   8.667   3.248   0.225   0.065   0.001   0.000   3.102   0.676   0.000   0.000
 Sb  51 163 112 1.3594e-03   0.244  21.229  18.063  34.309   7.610  16.687   1.207   0.614   0.032   0.005   0.000   2.860   0.647   0.000   0.000
 Sb  51 164 113 1.2441e-03   1.509   0.640  27.394  12.389  36.249   6.836  13.792   0.793   0.381   0.014   0.002   3.633   0.661   0.000   0.000
 Sb  51 165 114 1.1430e-03   0.000  16.261  14.129  38.603   6.054  19.043   3.244   2.414   0.191   0.060   0.001   3.182   0.651   0.000   0.000
 Sb  51 166 115 1.0548e-03   1.076   1.820  13.483  17.433  37.337   6.639  17.739   2.271   2.034   0.133   0.036   4.038   0.695   0.000   0.000
 Sb  51 167 116 9.7239e-04   0.000   6.505   8.581  39.391   8.299  23.498   4.354   8.260   0.524   0.563   0.025   3.860   0.661   0.000   0.000
 Sb  51 168 117 8.8979e-04   0.718   0.182   4.804   8.612  37.437  11.966  24.174   4.010   7.162   0.464   0.468   4.844   0.705   0.000   0.000
 Sb  51 169 118 8.2716e-04   0.000   3.009   2.603  19.419  11.620  37.561   4.821  16.899   1.530   2.366   0.171   4.825   0.673   0.000   0.000
 Sb  51 170 119 7.6202e-04   0.540   0.140   2.174   2.319  18.919  10.820  38.986   5.481  17.114   1.179   2.327   5.828   0.711   0.000   0.000
 Sb  51 171 120 7.0429e-04   0.000   3.340   2.310  10.467   8.442  30.624   6.841  27.078   2.800   7.721   0.376   5.483   0.683   0.000   0.000
 Sb  51 172 121 6.5730e-04   0.501   0.192   3.123   2.445  12.094   8.576  30.173   7.025  26.765   2.712   6.391   6.322   0.712   0.000   0.000
 Te  52 127  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 129  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 131  79 4.1597e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 132  80 3.5578e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 133  81 6.3969e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 134  82 7.7147e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 135  83 1.4125e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 136  84 5.4829e-01  99.001   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.630   0.000   0.000
 Te  52 137  85 2.9127e-01  98.410   1.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.703   0.000   0.000
 Te  52 138  86 1.7445e-01  97.822   2.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.761   0.000   0.000
 Te  52 139  87 1.1548e-01  96.664   3.329   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.719   0.000   0.000
 Te  52 140  88 8.2347e-02  95.791   4.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.722   0.000   0.000
 Te  52 141  89 6.0485e-02  91.985   7.741   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.444   0.000   0.000
 Te  52 142  90 4.5840e-02  90.370   9.543   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.580   0.000   0.000
 Te  52 143  91 3.5616e-02  70.455  28.872   0.672   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.388   0.000   0.000
 Te  52 144  92 2.8276e-02  75.973  23.743   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.397   0.000   0.000
 Te  52 145  93 2.2782e-02  62.629  36.118   1.252   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.460   0.000   0.000
 Te  52 146  94 1.8612e-02  73.986  25.592   0.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.466   0.000   0.000
 Te  52 147  95 1.5377e-02  61.658  36.909   1.423   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398   0.576   0.000   0.000
 Te  52 148  96 1.2779e-02  65.224  34.179   0.591   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.642   0.000   0.000
 Te  52 149  97 1.0682e-02  61.212  36.416   2.310   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.626   0.000   0.000
 Te  52 150  98 8.8675e-03  63.021  35.857   1.044   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382   0.880   0.000   0.000
 Te  52 151  99 7.5053e-03  60.556  32.106   7.098   0.238   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.655   0.000   0.000
 Te  52 152 100 6.5150e-03  62.818  35.168   1.724   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.395   0.830   0.000   0.000
 Te  52 153 101 5.6893e-03  60.100  21.391  17.904   0.560   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.591   0.649   0.000   0.000
 Te  52 154 102 4.9365e-03  62.161  33.552   3.619   0.652   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.693   0.000   0.000
 Te  52 155 103 4.4097e-03  54.837  16.212  27.547   1.194   0.210   0.001   0.000   0.000   0.000   0.000   0.000   0.757   0.700   0.000   0.000
 Te  52 156 104 3.8238e-03  61.745  24.287  12.585   1.279   0.101   0.002   0.000   0.000   0.000   0.000   0.000   0.537   0.594   0.000   0.000
 Te  52 157 105 3.4209e-03  51.030  18.394  27.672   2.293   0.589   0.022   0.000   0.000   0.000   0.000   0.000   0.831   0.659   0.000   0.000
 Te  52 158 106 3.0549e-03  59.500  18.799  19.434   1.972   0.261   0.033   0.000   0.000   0.000   0.000   0.000   0.648   0.579   0.000   0.000
 Te  52 159 107 2.7577e-03  42.578  24.578  24.664   7.073   1.010   0.091   0.006   0.000   0.000   0.000   0.000   0.997   0.614   0.000   0.000
 Te  52 160 108 2.4858e-03  52.990  22.170  18.281   5.878   0.564   0.114   0.002   0.000   0.000   0.000   0.000   0.792   0.584   0.000   0.000
 Te  52 161 109 2.2389e-03  19.765  39.654  21.868  15.700   2.671   0.297   0.044   0.000   0.000   0.000   0.000   1.429   0.570   0.000   0.000
 Te  52 162 110 2.0169e-03  39.294  31.887  10.245  17.038   1.104   0.403   0.027   0.001   0.000   0.000   0.000   1.101   0.576   0.000   0.000
 Te  52 163 111 1.8208e-03   9.472  33.601  32.051  12.740  11.065   0.818   0.242   0.011   0.000   0.000   0.000   1.858   0.579   0.000   0.000
 Te  52 164 112 1.6517e-03  31.645  36.808   9.383  18.164   2.831   1.032   0.121   0.017   0.000   0.000   0.000   1.274   0.576   0.000   0.000
 Te  52 165 113 1.5015e-03   5.508  29.030  36.850   9.309  16.581   1.891   0.753   0.069   0.008   0.000   0.000   2.115   0.606   0.000   0.000
 Te  52 166 114 1.3735e-03  20.286  44.584  10.481  17.262   5.166   1.788   0.329   0.102   0.003   0.000   0.000   1.496   0.555   0.000   0.000
 Te  52 167 115 1.2632e-03   3.433  11.010  48.171  12.852  17.567   4.817   1.790   0.281   0.078   0.002   0.000   2.536   0.595   0.000   0.000
 Te  52 168 116 1.1627e-03   9.184  38.552  18.586  17.715   9.660   5.268   0.606   0.389   0.036   0.005   0.000   2.005   0.569   0.000   0.000
 Te  52 169 117 1.0692e-03   2.098   2.164  32.614  24.338  22.499   9.332   5.901   0.636   0.381   0.033   0.004   3.203   0.611   0.000   0.000
 Te  52 170 118 9.8376e-04   0.000  26.312  16.563  30.424   8.339  14.884   2.219   1.010   0.180   0.065   0.002   2.809   0.587   0.000   0.000
 Te  52 171 119 9.0447e-04   1.661   0.129  14.181  14.311  38.565  12.026  14.726   2.989   1.163   0.184   0.065   4.067   0.622   0.000   0.000
 Te  52 172 120 8.2843e-04   3.599  14.515   7.312  33.834  10.120  18.477   6.918   4.290   0.586   0.321   0.027   3.429   0.591   0.000   0.000
 Te  52 173 121 7.7325e-04   1.624   0.570  13.440   2.668  37.728  11.596  20.515   6.345   4.654   0.581   0.279   4.570   0.612   0.000   0.000
 Te  52 174 122 7.1667e-04   0.000  15.843  10.025  30.225   4.519  20.892   5.649  10.164   1.498   1.033   0.153   3.768   0.603   0.000   0.000
 Te  52 175 123 6.6346e-04   1.137   0.411   9.052   4.429  32.746   3.493  27.460   6.683  11.469   1.920   1.201   5.118   0.628   0.000   0.000
 Te  52 176 124 6.1651e-04   0.000  10.147   2.996  31.639  10.979  21.703   2.621  13.462   2.757   3.160   0.536   4.278   0.625   0.000   0.000
  I  53 124  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 126  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 128  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 129  76 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 130  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 131  78 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 132  79 1.9398e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 133  80 2.8784e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 134  81 1.2513e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 135  82 1.7777e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 136  83 2.5118e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 137  84 9.4849e-01  97.753   2.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.781   0.000   0.000
  I  53 138  85 4.9577e-01  97.867   2.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.560   0.000   0.000
  I  53 139  86 2.9865e-01  93.574   6.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.611   0.000   0.000
  I  53 140  87 1.9399e-01  94.525   5.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.773   0.000   0.000
  I  53 141  88 1.3052e-01  67.453  32.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.415   0.000   0.000
  I  53 142  89 9.5886e-02  68.798  30.977   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.279   0.000   0.000
  I  53 143  90 7.2132e-02  59.281  40.654   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.625   0.000   0.000
  I  53 144  91 5.5294e-02  60.000  39.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   0.582   0.000   0.000
  I  53 145  92 4.3211e-02  58.223  41.502   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.830   0.000   0.000
  I  53 146  93 3.4354e-02  59.280  39.211   1.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.993   0.000   0.000
  I  53 147  94 2.7727e-02  59.744  39.782   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   1.020   0.000   0.000
  I  53 148  95 2.2625e-02  59.410  38.347   2.243   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   1.151   0.000   0.000
  I  53 149  96 1.8633e-02  59.813  39.378   0.802   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.410   1.133   0.000   0.000
  I  53 150  97 1.5432e-02  59.370  35.513   5.080   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.841   0.000   0.000
  I  53 151  98 1.2816e-02  59.440  38.973   1.471   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.423   0.966   0.000   0.000
  I  53 152  99 1.0630e-02  58.890  23.229  17.673   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592   0.694   0.000   0.000
  I  53 153 100 8.9938e-03  57.600  39.450   2.555   0.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457   0.749   0.000   0.000
  I  53 154 101 7.7965e-03  56.259  15.504  27.719   0.494   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.725   0.735   0.000   0.000
  I  53 155 102 6.7909e-03  51.194  36.391  11.473   0.938   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.606   0.000   0.000
  I  53 156 103 5.9021e-03  48.000  18.608  32.123   1.095   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.868   0.794   0.000   0.000
  I  53 157 104 5.0661e-03  45.073  31.793  21.084   1.969   0.080   0.001   0.000   0.000   0.000   0.000   0.000   0.802   0.598   0.000   0.000
  I  53 158 105 4.4516e-03  35.291  30.046  31.704   2.382   0.572   0.004   0.000   0.000   0.000   0.000   0.000   1.029   0.730   0.000   0.000
  I  53 159 106 3.9109e-03  22.664  50.533  20.771   5.747   0.255   0.030   0.000   0.000   0.000   0.000   0.000   1.105   0.588   0.000   0.000
  I  53 160 107 3.4866e-03  14.396  45.489  29.179   9.661   1.219   0.054   0.002   0.000   0.000   0.000   0.000   1.380   0.560   0.000   0.000
  I  53 161 108 3.1278e-03   8.517  61.165  12.524  17.031   0.618   0.145   0.000   0.000   0.000   0.000   0.000   1.405   0.632   0.000   0.000
  I  53 162 109 2.7909e-03   6.239  39.428  34.103  15.867   4.105   0.228   0.030   0.000   0.000   0.000   0.000   1.730   0.578   0.000   0.000
  I  53 163 110 2.4888e-03   5.076  59.836  11.678  21.578   1.281   0.532   0.018   0.000   0.000   0.000   0.000   1.558   0.688   0.000   0.000
  I  53 164 111 2.2191e-03   3.993  17.002  53.846  10.768  13.562   0.627   0.199   0.003   0.000   0.000   0.000   2.156   0.591   0.000   0.000
  I  53 165 112 1.9917e-03   4.117  56.003  12.666  22.468   3.415   1.226   0.090   0.014   0.000   0.000   0.000   1.692   0.674   0.000   0.000
  I  53 166 113 1.8000e-03   3.006   9.747  58.352   8.929  18.233   1.105   0.595   0.030   0.003   0.000   0.000   2.355   0.624   0.000   0.000
  I  53 167 114 1.6458e-03   2.929  46.443  19.845  21.176   6.737   2.552   0.237   0.080   0.001   0.000   0.000   1.914   0.641   0.000   0.000
  I  53 168 115 1.5126e-03   1.963   6.381  52.816  14.072  19.939   3.330   1.351   0.117   0.031   0.000   0.000   2.598   0.699   0.000   0.000
  I  53 169 116 1.3920e-03   1.855  23.617  27.660  28.070  10.337   7.612   0.509   0.324   0.014   0.001   0.000   2.480   0.613   0.000   0.000
  I  53 170 117 1.2798e-03   1.395   2.427  27.197  26.978  27.790   8.533   5.106   0.369   0.198   0.006   0.001   3.264   0.663   0.000   0.000
  I  53 171 118 1.1759e-03   0.000   8.447  15.281  44.905   9.752  18.485   1.918   1.085   0.094   0.033   0.000   3.253   0.633   0.000   0.000
  I  53 172 119 1.0808e-03   1.031   0.177   9.346  17.054  44.138   9.841  16.019   1.488   0.828   0.059   0.018   4.097   0.664   0.000   0.000
  I  53 173 120 9.7855e-04   0.000   4.941   4.357  38.324  13.041  25.527   6.955   6.143   0.446   0.257   0.009   3.991   0.628   0.000   0.000
  I  53 174 121 9.1657e-04   0.970   0.205   7.242   5.797  40.754  11.491  24.189   5.137   3.769   0.304   0.141   4.679   0.652   0.000   0.000
  I  53 175 122 8.4831e-04   0.000   4.942   4.183  31.564   9.979  27.511   5.217  14.116   1.317   1.093   0.077   4.366   0.630   0.000   0.000
  I  53 176 123 7.8526e-04   0.671   0.182   5.661   4.972  33.441   9.612  26.565   5.098  12.002   0.963   0.832   5.160   0.666   0.000   0.000
  I  53 177 124 7.2803e-04   0.000   3.587   2.507  25.732  10.918  29.430   7.184  14.274   1.664   4.348   0.355   4.744   0.646   0.000   0.000
  I  53 178 125 6.7688e-04   0.425   0.185   3.228   2.695  26.186  10.958  29.720   7.336  13.677   2.075   3.518   5.645   0.689   0.000   0.000
  I  53 179 126 6.2653e-04   0.000   2.209   1.159   9.334   8.433  35.138  10.687  19.400   5.525   7.294   0.822   5.506   0.685   0.000   0.000
 Xe  54 133  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 135  81 7.1602e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 137  83 5.1475e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 138  84 1.7610e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 139  85 9.1667e-01  99.910   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.180   0.000   0.000
 Xe  54 140  86 5.4065e-01  99.563   0.437   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.270   0.000   0.000
 Xe  54 141  87 3.4701e-01  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.518   0.000   0.000
 Xe  54 142  88 2.3488e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.675   0.000   0.000
 Xe  54 143  89 1.6516e-01  97.905   2.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.723   0.000   0.000
 Xe  54 144  90 1.1574e-01  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.784   0.000   0.000
 Xe  54 145  91 9.0607e-02  96.109   3.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.553   0.000   0.000
 Xe  54 146  92 7.0006e-02  97.056   2.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.658   0.000   0.000
 Xe  54 147  93 5.4784e-02  93.684   6.227   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.489   0.000   0.000
 Xe  54 148  94 4.3400e-02  95.419   4.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.716   0.000   0.000
 Xe  54 149  95 3.4903e-02  84.358  15.341   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.328   0.000   0.000
 Xe  54 150  96 2.8294e-02  91.693   8.267   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.585   0.000   0.000
 Xe  54 151  97 2.3090e-02  66.169  33.112   0.719   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.459   0.000   0.000
 Xe  54 152  98 1.8909e-02  72.950  26.806   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273   0.445   0.000   0.000
 Xe  54 153  99 1.5469e-02  65.212  33.535   1.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.558   0.000   0.000
 Xe  54 154 100 1.2933e-02  68.047  31.413   0.539   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.720   0.000   0.000
 Xe  54 155 101 1.0851e-02  65.532  32.324   2.110   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.641   0.000   0.000
 Xe  54 156 102 9.3116e-03  67.518  31.428   1.002   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.857   0.000   0.000
 Xe  54 157 103 8.0285e-03  65.214  26.457   8.119   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.615   0.000   0.000
 Xe  54 158 104 6.9062e-03  67.982  30.147   1.629   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341   0.736   0.000   0.000
 Xe  54 159 105 5.9344e-03  64.009  17.227  18.220   0.514   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.608   0.000   0.000
 Xe  54 160 106 5.1762e-03  66.622  29.402   3.393   0.576   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.379   0.634   0.000   0.000
 Xe  54 161 107 4.5576e-03  59.997  15.021  23.674   1.147   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.642   0.000   0.000
 Xe  54 162 108 4.0076e-03  64.941  20.904  12.872   1.206   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.551   0.000   0.000
 Xe  54 163 109 3.5939e-03  52.525  20.680  23.717   2.527   0.537   0.015   0.000   0.000   0.000   0.000   0.000   0.779   0.596   0.000   0.000
 Xe  54 164 110 3.1993e-03  61.722  18.525  17.425   2.055   0.250   0.024   0.000   0.000   0.000   0.000   0.000   0.607   0.549   0.000   0.000
 Xe  54 165 111 2.8444e-03  39.950  29.685  21.418   7.793   1.063   0.087   0.004   0.000   0.000   0.000   0.000   1.006   0.537   0.000   0.000
 Xe  54 166 112 2.5427e-03  57.635  21.057  16.443   4.289   0.480   0.094   0.001   0.000   0.000   0.000   0.000   0.692   0.531   0.000   0.000
 Xe  54 167 113 2.2866e-03  25.902  40.875  19.060  12.121   1.786   0.225   0.031   0.000   0.000   0.000   0.000   1.238   0.537   0.000   0.000
 Xe  54 168 114 2.0505e-03  44.603  31.816  13.284   9.257   0.781   0.245   0.013   0.000   0.000   0.000   0.000   0.906   0.530   0.000   0.000
 Xe  54 169 115 1.8675e-03  10.203  41.827  27.698  14.899   4.720   0.516   0.131   0.005   0.000   0.000   0.000   1.642   0.566   0.000   0.000
 Xe  54 170 116 1.7051e-03  25.777  44.139  10.391  17.496   1.494   0.630   0.064   0.008   0.000   0.000   0.000   1.270   0.536   0.000   0.000
 Xe  54 171 117 1.5547e-03   4.298  19.407  46.344  12.775  15.227   1.406   0.495   0.044   0.004   0.000   0.000   2.217   0.565   0.000   0.000
 Xe  54 172 118 1.4150e-03  11.228  45.361  14.688  17.053   9.368   1.898   0.330   0.072   0.002   0.000   0.000   1.754   0.549   0.000   0.000
 Xe  54 173 119 1.2843e-03   2.848   4.900  42.938  20.381  18.713   7.895   1.982   0.287   0.055   0.001   0.000   2.806   0.575   0.000   0.000
 Xe  54 174 120 1.1617e-03   6.243  32.117  19.750  20.998   9.433   9.933   0.991   0.492   0.040   0.003   0.000   2.317   0.539   0.000   0.000
 Xe  54 175 121 1.0786e-03   2.125   2.121  31.023  19.570  24.863   9.835   9.028   0.962   0.439   0.031   0.002   3.362   0.571   0.000   0.000
 Xe  54 176 122 1.0047e-03   5.466  25.446  19.750  24.535   6.674  13.981   2.515   1.322   0.251   0.058   0.001   2.620   0.547   0.000   0.000
 Xe  54 177 123 9.3199e-04   1.914   3.268  25.097  19.063  26.418   7.267  13.159   2.341   1.234   0.199   0.041   3.601   0.572   0.000   0.000
 Xe  54 178 124 8.6429e-04   4.611  23.543  18.799  26.805   6.048  14.037   3.094   2.253   0.496   0.290   0.021   2.771   0.558   0.000   0.000
 Xe  54 179 125 8.0387e-04   1.392   1.796  19.242  20.376  28.454   7.153  15.100   3.267   2.483   0.477   0.261   3.911   0.593   0.000   0.000
 Xe  54 180 126 7.4636e-04   2.576   8.944  13.893  36.679  11.150  16.301   4.365   4.568   0.644   0.760   0.119   3.441   0.602   0.000   0.000
 Xe  54 181 127 6.7514e-04   1.279   1.828   7.989  10.398  34.078  15.442  16.574   4.546   6.222   0.839   0.804   4.584   0.668   0.000   0.000
 Xe  54 182 128 6.2085e-04   0.000   3.807   2.458  14.768  13.302  33.184  10.687  14.230   3.174   3.848   0.541   4.984   0.686   0.000   0.000
 Cs  55 130  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 132  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 134  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 135  80 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 136  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 137  82 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 138  83 1.2458e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 139  84 4.2326e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 140  85 1.9251e+00  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.000   0.000
 Cs  55 141  86 1.1022e+00  98.659   1.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.477   0.000   0.000
 Cs  55 142  87 6.8479e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.532   0.000   0.000
 Cs  55 143  88 4.5614e-01  96.253   3.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.617   0.000   0.000
 Cs  55 144  89 3.1394e-01  96.486   3.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.513   0.000   0.000
 Cs  55 145  90 2.2339e-01  92.017   7.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.466   0.000   0.000
 Cs  55 146  91 1.6257e-01  92.778   7.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.459   0.000   0.000
 Cs  55 147  92 1.1826e-01  84.474  15.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.426   0.000   0.000
 Cs  55 148  93 9.3849e-02  77.226  22.722   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.415   0.000   0.000
 Cs  55 149  94 7.3122e-02  66.300  33.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.369   0.000   0.000
 Cs  55 150  95 5.7309e-02  63.769  35.807   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.670   0.000   0.000
 Cs  55 151  96 4.5825e-02  61.973  37.950   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.381   0.981   0.000   0.000
 Cs  55 152  97 3.6715e-02  61.568  37.289   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.997   0.000   0.000
 Cs  55 153  98 2.9520e-02  62.544  37.086   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.029   0.000   0.000
 Cs  55 154  99 2.3739e-02  62.341  35.678   1.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.987   0.000   0.000
 Cs  55 155 100 1.9375e-02  62.930  36.295   0.773   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.042   0.000   0.000
 Cs  55 156 101 1.6114e-02  62.790  32.270   4.923   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.768   0.000   0.000
 Cs  55 157 102 1.3323e-02  62.397  36.057   1.441   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.777   0.000   0.000
 Cs  55 158 103 1.1307e-02  61.760  16.962  21.080   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.633   0.000   0.000
 Cs  55 159 104 9.6148e-03  60.701  35.946   2.948   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.645   0.000   0.000
 Cs  55 160 105 8.1796e-03  57.685  15.496  26.268   0.525   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.709   0.000   0.000
 Cs  55 161 106 7.0635e-03  50.575  34.603  13.829   0.988   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.652   0.546   0.000   0.000
 Cs  55 162 107 6.1028e-03  45.015  24.559  28.985   1.235   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.592   0.000   0.000
 Cs  55 163 108 5.3290e-03  40.296  37.137  20.046   2.430   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.849   0.567   0.000   0.000
 Cs  55 164 109 4.7070e-03  31.552  35.866  28.357   3.507   0.710   0.007   0.000   0.000   0.000   0.000   0.000   1.060   0.560   0.000   0.000
 Cs  55 165 110 4.0590e-03  27.230  48.685  16.346   7.412   0.292   0.035   0.000   0.000   0.000   0.000   0.000   1.050   0.564   0.000   0.000
 Cs  55 166 111 3.6647e-03  15.791  47.161  26.446   9.288   1.252   0.060   0.002   0.000   0.000   0.000   0.000   1.332   0.505   0.000   0.000
 Cs  55 167 112 3.2432e-03  13.262  61.993  11.476  12.619   0.534   0.116   0.000   0.000   0.000   0.000   0.000   1.255   0.561   0.000   0.000
 Cs  55 168 113 2.8976e-03   8.962  45.991  29.779  12.861   2.235   0.153   0.019   0.000   0.000   0.000   0.000   1.539   0.520   0.000   0.000
 Cs  55 169 114 2.5863e-03   6.102  65.049  10.282  17.412   0.838   0.310   0.007   0.000   0.000   0.000   0.000   1.428   0.621   0.000   0.000
 Cs  55 170 115 2.3228e-03   4.125  22.607  51.896  13.085   7.790   0.395   0.101   0.001   0.000   0.000   0.000   1.994   0.565   0.000   0.000
 Cs  55 171 116 2.1135e-03   3.621  56.628  15.439  21.323   2.116   0.824   0.046   0.005   0.000   0.000   0.000   1.644   0.640   0.000   0.000
 Cs  55 172 117 1.9240e-03   2.460   9.500  56.608  11.530  18.375   1.061   0.446   0.018   0.001   0.000   0.000   2.389   0.665   0.000   0.000
 Cs  55 173 118 1.7495e-03   2.138  31.267  28.207  23.944  10.165   3.936   0.271   0.071   0.000   0.000   0.000   2.220   0.585   0.000   0.000
 Cs  55 174 119 1.5924e-03   1.798   1.078  41.409  24.033  22.402   7.060   2.035   0.152   0.032   0.000   0.000   2.944   0.625   0.000   0.000
 Cs  55 175 120 1.4477e-03   1.722  15.769  16.691  42.322   7.717  14.321   0.911   0.524   0.021   0.002   0.000   2.879   0.562   0.000   0.000
 Cs  55 176 121 1.3180e-03   1.375   0.474  24.071  17.069  37.145   8.505  10.377   0.652   0.324   0.009   0.001   3.604   0.593   0.000   0.000
 Cs  55 177 122 1.2186e-03   1.520  10.847  10.179  47.725   7.863  17.446   2.605   1.601   0.166   0.047   0.000   3.217   0.568   0.000   0.000
 Cs  55 178 123 1.1214e-03   1.221   0.653  21.860  11.659  40.735   7.519  13.766   1.427   1.060   0.082   0.018   3.819   0.601   0.000   0.000
 Cs  55 179 124 1.0320e-03   1.232   8.903  11.598  46.029   7.068  17.563   4.096   2.840   0.396   0.266   0.008   3.364   0.576   0.000   0.000
 Cs  55 180 125 9.5054e-04   0.968   0.400  16.829  13.919  41.404   6.838  15.299   2.174   1.790   0.244   0.133   4.005   0.610   0.000   0.000
 Cs  55 181 126 8.9955e-04   0.733   4.299   6.804  45.095  12.307  20.540   4.803   4.290   0.549   0.533   0.048   3.736   0.602   0.000   0.000
 Cs  55 182 127 7.7787e-04   0.531   0.930   9.643   7.444  40.485  12.216  18.936   4.488   4.362   0.513   0.450   4.544   0.656   0.000   0.000
 Cs  55 183 128 7.0381e-04   0.000   1.296   2.304  15.642  11.084  37.637  10.924  14.448   3.312   2.979   0.373   5.075   0.684   0.000   0.000
 Cs  55 184 129 6.4386e-04   0.000   0.342   0.559   1.749  16.324  11.310  34.914  12.224  15.852   3.436   3.289   6.099   0.724   0.000   0.000
 Cs  55 185 130 5.9933e-04   0.000   0.447   0.147   0.355   1.993  17.891  14.124  35.707  12.104  13.999   3.233   6.668   0.731   0.000   0.000
 Ba  56 139  83 4.1577e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 140  84 1.3045e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 141  85 5.6268e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 142  86 2.7302e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 143  87 1.5737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 144  88 1.0029e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 145  89 6.7356e-01  99.908   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.085   0.000   0.000
 Ba  56 146  90 4.6466e-01  99.745   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.260   0.000   0.000
 Ba  56 147  91 3.2921e-01  99.314   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.293   0.000   0.000
 Ba  56 148  92 2.3919e-01  99.330   0.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.352   0.000   0.000
 Ba  56 149  93 1.7692e-01  98.745   1.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.560   0.000   0.000
 Ba  56 150  94 1.3002e-01  98.610   1.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.510   0.000   0.000
 Ba  56 151  95 1.0315e-01  97.403   2.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.481   0.000   0.000
 Ba  56 152  96 8.0002e-02  97.555   2.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.679   0.000   0.000
 Ba  56 153  97 6.1690e-02  92.980   6.992   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.420   0.000   0.000
 Ba  56 154  98 4.9334e-02  96.067   3.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.598   0.000   0.000
 Ba  56 155  99 3.8847e-02  77.190  22.578   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.289   0.000   0.000
 Ba  56 156 100 3.0822e-02  88.360  11.620   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.431   0.000   0.000
 Ba  56 157 101 2.5090e-02  68.307  31.038   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.547   0.000   0.000
 Ba  56 158 102 2.0290e-02  71.548  28.191   0.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.571   0.000   0.000
 Ba  56 159 103 1.6660e-02  68.730  29.994   1.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.608   0.000   0.000
 Ba  56 160 104 1.3927e-02  70.965  28.457   0.578   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.805   0.000   0.000
 Ba  56 161 105 1.1668e-02  69.041  28.157   2.756   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.616   0.000   0.000
 Ba  56 162 106 9.9010e-03  70.878  27.943   1.111   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304   0.762   0.000   0.000
 Ba  56 163 107 8.4768e-03  67.578  18.447  13.650   0.323   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.577   0.000   0.000
 Ba  56 164 108 7.2725e-03  71.326  26.337   2.001   0.336   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.638   0.000   0.000
 Ba  56 165 109 6.3182e-03  66.153  14.859  18.256   0.674   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.536   0.574   0.000   0.000
 Ba  56 166 110 5.5097e-03  70.855  25.309   3.219   0.603   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.567   0.000   0.000
 Ba  56 167 111 4.8139e-03  63.808  14.864  20.170   0.998   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.576   0.000   0.000
 Ba  56 168 112 4.1141e-03  69.298  22.984   6.771   0.896   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.394   0.520   0.000   0.000
 Ba  56 169 113 3.7276e-03  60.721  17.791  19.870   1.318   0.295   0.005   0.000   0.000   0.000   0.000   0.000   0.627   0.574   0.000   0.000
 Ba  56 170 114 3.3103e-03  63.958  21.986  12.695   1.244   0.113   0.005   0.000   0.000   0.000   0.000   0.000   0.516   0.494   0.000   0.000
 Ba  56 171 115 2.9378e-03  38.949  34.133  22.754   3.482   0.646   0.036   0.000   0.000   0.000   0.000   0.000   0.929   0.512   0.000   0.000
 Ba  56 172 116 2.6463e-03  54.746  24.454  16.813   3.596   0.349   0.041   0.000   0.000   0.000   0.000   0.000   0.705   0.517   0.000   0.000
 Ba  56 173 117 2.3979e-03  18.842  44.514  21.057  13.535   1.859   0.176   0.015   0.000   0.000   0.000   0.000   1.356   0.500   0.000   0.000
 Ba  56 174 118 2.1707e-03  36.982  38.952   9.375  13.389   1.003   0.290   0.009   0.000   0.000   0.000   0.000   1.034   0.496   0.000   0.000
 Ba  56 175 119 1.9659e-03   8.194  33.811  35.787  12.744   8.545   0.738   0.176   0.004   0.000   0.000   0.000   1.826   0.495   0.000   0.000
 Ba  56 176 120 1.7819e-03  27.322  43.791   8.142  17.526   2.229   0.874   0.104   0.012   0.000   0.000   0.000   1.266   0.524   0.000   0.000
 Ba  56 177 121 1.6080e-03   5.650  23.701  44.063   8.663  15.661   1.523   0.672   0.063   0.005   0.000   0.000   2.126   0.508   0.000   0.000
 Ba  56 178 122 1.4836e-03  16.379  48.616  12.012  15.965   4.963   1.623   0.354   0.086   0.002   0.000   0.000   1.512   0.518   0.000   0.000
 Ba  56 179 123 1.3619e-03   3.911  15.506  48.132  11.250  16.766   2.853   1.292   0.239   0.050   0.001   0.000   2.367   0.523   0.000   0.000
 Ba  56 180 124 1.2537e-03  10.327  45.984  17.177  16.023   7.608   2.053   0.544   0.261   0.021   0.001   0.000   1.744   0.520   0.000   0.000
 Ba  56 181 125 1.1615e-03   3.389  12.769  46.834  12.996  17.370   4.509   1.601   0.371   0.151   0.009   0.000   2.509   0.534   0.000   0.000
 Ba  56 182 126 1.1030e-03   5.481  41.069  21.655  18.274   9.323   3.072   0.670   0.400   0.046   0.010   0.000   1.991   0.534   0.000   0.000
 Ba  56 183 127 9.3070e-04   4.046   9.487  27.829  24.897  19.764   8.217   4.671   0.666   0.368   0.044   0.011   2.961   0.610   0.000   0.000
 Ba  56 184 128 8.2220e-04   0.000  13.224  12.862  38.374  14.595  13.766   4.737   1.930   0.340   0.156   0.014   3.275   0.645   0.000   0.000
 Ba  56 185 129 7.3814e-04   0.000   0.777   6.445  16.007  30.630  19.450  17.308   5.486   3.268   0.431   0.199   4.556   0.693   0.000   0.000
 Ba  56 186 130 6.7698e-04   0.000   4.887   0.503   7.469  18.344  33.637  15.648  13.657   3.712   1.892   0.252   5.080   0.689   0.000   0.000
 Ba  56 187 131 6.2166e-04   0.000   0.725   1.383   0.182   3.674  17.753  35.635  17.545  16.239   4.309   2.552   6.355   0.708   0.000   0.000
 Ba  56 188 132 5.7391e-04   0.000   3.922   0.378   1.176   0.151   4.472  19.172  38.004  15.781  13.701   3.244   6.807   0.695   0.000   0.000
 Ba  56 189 133 5.3312e-04   0.000   0.272   0.644   0.082   0.371   0.055   1.859  16.233  43.505  18.653  18.325   7.701   0.721   0.000   0.000
 La  57 136  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 138  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 140  83 2.6196e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 141  84 5.9621e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 142  85 2.3027e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 143  86 1.0414e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 144  87 4.9063e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 La  57 145  88 2.8112e+00  99.603   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.217   0.000   0.000
 La  57 146  89 1.6829e+00  99.698   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.001
 La  57 147  90 1.1017e+00  99.151   0.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.328   0.000   0.000
 La  57 148  91 7.6898e-01  99.058   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.238   0.000   0.000
 La  57 149  92 5.3572e-01  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.451   0.000   0.000
 La  57 150  93 3.8227e-01  97.761   2.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.368   0.000   0.000
 La  57 151  94 2.7846e-01  95.698   4.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.699   0.000   0.000
 La  57 152  95 2.0637e-01  93.677   6.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.530   0.000   0.000
 La  57 153  96 1.5436e-01  86.145  13.855   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.457   0.000   0.000
 La  57 154  97 1.1757e-01  72.403  27.577   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.447   0.000   0.000
 La  57 155  98 8.9290e-02  65.348  34.652   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.632   0.000   0.000
 La  57 156  99 6.7028e-02  62.887  36.659   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.823   0.000   0.000
 La  57 157 100 5.2441e-02  63.230  36.697   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.880   0.000   0.000
 La  57 158 101 4.1663e-02  63.886  34.941   1.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.686   0.000   0.000
 La  57 159 102 3.3104e-02  64.957  34.597   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   1.028   0.000   0.000
 La  57 160 103 2.5969e-02  65.457  31.809   2.734   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.818   0.000   0.000
 La  57 161 104 2.1168e-02  65.821  33.239   0.932   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.824   0.000   0.000
 La  57 162 105 1.7395e-02  64.929  23.335  11.690   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.469   0.618   0.000   0.000
 La  57 163 106 1.4451e-02  62.737  34.743   2.302   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400   0.607   0.000   0.000
 La  57 164 107 1.2167e-02  60.769  13.915  24.907   0.405   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.650   0.685   0.000   0.000
 La  57 165 108 1.0242e-02  59.437  31.629   8.187   0.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.525   0.000   0.000
 La  57 166 109 8.7771e-03  55.522  18.497  25.059   0.826   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.715   0.568   0.000   0.000
 La  57 167 110 7.5619e-03  52.151  31.748  14.814   1.264   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.506   0.000   0.000
 La  57 168 111 6.5093e-03  48.724  24.262  25.527   1.227   0.260   0.000   0.000   0.000   0.000   0.000   0.000   0.800   0.542   0.000   0.000
 La  57 169 112 5.6208e-03  50.458  31.683  16.107   1.684   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.509   0.000   0.000
 La  57 170 113 4.8875e-03  45.864  28.077  24.211   1.444   0.402   0.002   0.000   0.000   0.000   0.000   0.000   0.824   0.513   0.000   0.000
 La  57 171 114 4.2425e-03  31.622  48.181  17.692   2.368   0.131   0.007   0.000   0.000   0.000   0.000   0.000   0.912   0.510   0.000   0.000
 La  57 172 115 3.7988e-03  16.627  48.677  29.890   4.031   0.758   0.018   0.000   0.000   0.000   0.000   0.000   1.237   0.480   0.000   0.000
 La  57 173 116 3.3638e-03  12.439  63.580  12.727  10.826   0.381   0.047   0.000   0.000   0.000   0.000   0.000   1.233   0.531   0.000   0.000
 La  57 174 117 3.0300e-03   6.743  42.230  35.163  13.428   2.322   0.107   0.006   0.000   0.000   0.000   0.000   1.627   0.496   0.000   0.000
 La  57 175 118 2.7290e-03   5.295  65.355  10.052  17.994   0.975   0.327   0.003   0.000   0.000   0.000   0.000   1.450   0.592   0.000   0.000
 La  57 176 119 2.4586e-03   4.085  24.902  48.845  11.741   9.835   0.482   0.109   0.000   0.000   0.000   0.000   2.002   0.597   0.000   0.000
 La  57 177 120 2.2149e-03   3.747  58.691  13.567  20.681   2.292   0.960   0.056   0.005   0.000   0.000   0.000   1.622   0.592   0.000   0.000
 La  57 178 121 1.9874e-03   2.950  10.336  59.978   8.772  16.468   0.999   0.478   0.018   0.001   0.000   0.000   2.305   0.571   0.000   0.000
 La  57 179 122 1.8190e-03   2.665  45.997  21.807  20.746   6.322   2.175   0.229   0.059   0.000   0.000   0.000   1.898   0.553   0.000   0.000
 La  57 180 123 1.6650e-03   2.109   3.169  59.439  11.810  20.148   2.016   1.190   0.098   0.020   0.000   0.000   2.561   0.587   0.000   0.000
 La  57 181 124 1.5283e-03   2.166  33.811  24.048  24.662  10.770   3.857   0.453   0.225   0.007   0.000   0.000   2.226   0.535   0.000   0.000
 La  57 182 125 1.4121e-03   2.105   4.503  55.006  11.507  21.784   3.329   1.518   0.179   0.069   0.001   0.000   2.637   0.582   0.000   0.000
 La  57 183 126 1.3353e-03   1.238  20.253  27.930  31.397  10.910   7.112   0.700   0.429   0.026   0.005   0.000   2.570   0.536   0.000   0.000
 La  57 184 127 1.0963e-03   1.785   8.559  31.961  23.838  21.897   7.276   4.027   0.439   0.207   0.010   0.001   2.970   0.601   0.000   0.000
 La  57 185 128 9.4446e-04   0.000   8.004  14.174  40.654  15.610  15.445   3.941   1.859   0.224   0.088   0.003   3.372   0.647   0.000   0.000
 La  57 186 129 8.2821e-04   0.008   1.517   3.682  16.340  38.589  17.168  16.139   4.070   2.183   0.217   0.087   4.437   0.681   0.000   0.000
 La  57 187 130 7.4482e-04   0.000   1.192   1.551   5.509  19.669  40.040  14.542  13.054   2.907   1.403   0.135   5.153   0.681   0.000   0.000
 La  57 188 131 6.7093e-04   0.647   0.533   0.440   0.640   3.606  19.689  41.870  14.992  13.431   2.748   1.405   6.176   0.690   0.000   0.000
 La  57 189 132 6.1684e-04   0.000   1.034   0.473   0.483   0.924   4.580  24.023  41.649  13.492  11.336   2.008   6.883   0.677   0.000   0.000
 La  57 190 133 5.6564e-04   0.000   0.523   0.448   0.249   0.257   0.471   2.713  21.658  46.409  14.807  12.466   7.768   0.690   0.000   0.000
 La  57 191 134 5.2250e-04   0.000   0.563   0.180   0.196   0.141   0.176   0.409   2.630  24.331  54.999  16.373   7.535   0.686   0.000   0.000
 La  57 192 135 4.8507e-04   0.000   0.490   0.183   0.071   0.083   0.062   0.086   0.209   1.915  21.299  75.605   6.668   0.711   0.000   0.000
 Ce  58 141  83 9.5593e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 143  85 1.6309e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 144  86 6.4743e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 145  87 2.6686e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 146  88 1.1761e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 147  89 5.9660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 148  90 3.5593e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 149  91 2.1962e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 150  92 1.3762e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 151  93 9.6550e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 152  94 6.6639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 153  95 4.7039e-01  99.877   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.174   0.000   0.000
 Ce  58 154  96 3.3810e-01  99.614   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Ce  58 155  97 2.4623e-01  98.829   1.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.411   0.000   0.000
 Ce  58 156  98 1.8087e-01  98.906   1.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.598   0.000   0.000
 Ce  58 157  99 1.3200e-01  97.241   2.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.394   0.000   0.000
 Ce  58 158 100 9.5043e-02  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.568   0.000   0.000
 Ce  58 159 101 7.3648e-02  93.789   6.197   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.369   0.000   0.000
 Ce  58 160 102 5.5636e-02  95.438   4.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.501   0.000   0.000
 Ce  58 161 103 4.3506e-02  79.995  19.769   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.317   0.000   0.000
 Ce  58 162 104 3.4412e-02  85.209  14.779   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.385   0.000   0.000
 Ce  58 163 105 2.7476e-02  71.661  27.651   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.461   0.000   0.000
 Ce  58 164 106 2.2196e-02  73.706  25.982   0.312   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.687   0.000   0.000
 Ce  58 165 107 1.8231e-02  71.711  26.356   1.929   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.540   0.000   0.000
 Ce  58 166 108 1.5027e-02  74.119  25.150   0.717   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.810   0.000   0.000
 Ce  58 167 109 1.2593e-02  72.730  24.003   3.173   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.535   0.000   0.000
 Ce  58 168 110 1.0676e-02  74.614  24.370   0.942   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.781   0.000   0.000
 Ce  58 169 111 9.0852e-03  72.387  20.350   7.029   0.234   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.527   0.000   0.000
 Ce  58 170 112 7.7619e-03  75.100  23.462   1.244   0.193   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.703   0.000   0.000
 Ce  58 171 113 6.6380e-03  72.167  19.346   8.118   0.356   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.512   0.000   0.000
 Ce  58 172 114 5.6650e-03  74.131  23.979   1.602   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.594   0.000   0.000
 Ce  58 173 115 4.9939e-03  67.466  15.448  16.374   0.661   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.540   0.000   0.000
 Ce  58 174 116 4.2870e-03  72.513  23.490   3.327   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.539   0.000   0.000
 Ce  58 175 117 3.8863e-03  61.023  18.563  19.057   1.144   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.610   0.531   0.000   0.000
 Ce  58 176 118 3.4870e-03  67.557  20.337  10.840   1.166   0.098   0.002   0.000   0.000   0.000   0.000   0.000   0.459   0.475   0.000   0.000
 Ce  58 177 119 3.1202e-03  50.951  24.530  21.224   2.647   0.621   0.028   0.000   0.000   0.000   0.000   0.000   0.775   0.478   0.000   0.000
 Ce  58 178 120 2.7933e-03  64.292  17.668  15.255   2.429   0.321   0.034   0.000   0.000   0.000   0.000   0.000   0.569   0.464   0.000   0.000
 Ce  58 179 121 2.4955e-03  42.125  31.088  18.447   6.831   1.361   0.140   0.009   0.000   0.000   0.000   0.000   0.947   0.464   0.000   0.000
 Ce  58 180 122 2.2551e-03  53.312  25.131  15.963   4.738   0.673   0.179   0.005   0.000   0.000   0.000   0.000   0.749   0.479   0.000   0.000
 Ce  58 181 123 2.0591e-03  27.289  35.699  20.396  13.899   2.222   0.411   0.084   0.001   0.000   0.000   0.000   1.296   0.442   0.000   0.000
 Ce  58 182 124 1.8801e-03  54.632  23.419  12.792   7.910   0.902   0.318   0.025   0.001   0.000   0.000   0.000   0.781   0.454   0.000   0.000
 Ce  58 183 125 1.7301e-03  25.320  42.946  16.238  12.604   2.244   0.516   0.126   0.006   0.000   0.000   0.000   1.256   0.452   0.000   0.000
 Ce  58 184 126 1.6325e-03  21.684  52.466  15.738   8.619   0.852   0.573   0.061   0.007   0.000   0.000   0.000   1.165   0.482   0.000   0.000
 Ce  58 185 127 1.2945e-03  16.995  14.322  46.864  13.202   7.415   0.761   0.399   0.039   0.004   0.000   0.000   1.838   0.558   0.000   0.000
 Ce  58 186 128 1.0848e-03   0.000  32.603  34.220  21.891   9.303   1.579   0.289   0.108   0.006   0.000   0.000   2.144   0.587   0.000   0.000
 Ce  58 187 129 9.3645e-04   0.000   0.000  34.531  24.531  28.375   9.304   2.803   0.320   0.127   0.009   0.001   3.228   0.635   0.000   0.000
 Ce  58 188 130 8.2443e-04   0.000  14.868   0.025  31.576  27.921  19.225   5.209   0.988   0.140   0.045   0.002   3.572   0.634   0.000   0.000
 Ce  58 189 131 7.3006e-04   0.000   4.420  12.571   0.106  27.776  24.279  23.296   5.994   1.351   0.155   0.050   4.568   0.639   0.000   0.000
 Ce  58 190 132 6.5779e-04   0.000  13.555   2.249  10.173   0.172  27.034  25.407  17.202   3.503   0.630   0.075   4.916   0.642   0.000   0.000
 Ce  58 191 133 5.9777e-04   0.000   2.309   7.935   1.201   6.613   0.283  30.784  25.713  19.802   4.449   0.908   6.212   0.639   0.000   0.000
 Ce  58 192 134 5.4660e-04   0.000  10.119   0.867   5.351   0.938   5.776   0.301  31.251  26.137  16.234   3.026   6.629   0.643   0.000   0.000
 Ce  58 193 135 5.0717e-04   0.000   0.894   3.123   0.289   2.138   0.479   3.644   0.431  37.250  30.329  21.424   7.883   0.630   0.000   0.000
 Ce  58 194 136 4.6954e-04   0.000   8.502   0.326   1.888   0.211   1.797   0.443   3.659   0.528  44.949  37.699   6.605   0.642   0.000   0.000
 Ce  58 195 137 4.3495e-04   0.000   0.669   2.793   0.128   0.852   0.119   1.206   0.366   3.700   0.680  89.484   3.272   0.640   0.000   0.000
 Pr  59 142  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 143  84 6.6551e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 144  85 2.8818e+04  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 145  86 1.9148e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 146  87 3.2539e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Pr  59 147  88 9.7411e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 148  89 3.7525e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 149  90 1.6675e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 150  91 8.7209e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 151  92 5.0290e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 152  93 2.9678e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 153  94 1.7682e+00  99.692   0.308   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.137   0.000   0.000
 Pr  59 154  95 1.2335e+00  99.232   0.768   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.210   0.000   0.000
 Pr  59 155  96 8.3673e-01  97.975   2.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.549   0.000   0.000
 Pr  59 156  97 5.7702e-01  98.223   1.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.404   0.000   0.000
 Pr  59 157  98 4.0449e-01  94.239   5.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.427   0.000   0.000
 Pr  59 158  99 2.8714e-01  90.179   9.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.380   0.000   0.000
 Pr  59 159 100 2.0355e-01  78.581  21.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.471   0.000   0.000
 Pr  59 160 101 1.4625e-01  65.509  34.454   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.473   0.000   0.000
 Pr  59 161 102 1.0863e-01  64.969  35.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.688   0.000   0.000
 Pr  59 162 103 7.8300e-02  65.201  34.357   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.553   0.000   0.000
 Pr  59 163 104 5.8077e-02  65.103  34.798   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   1.084   0.000   0.000
 Pr  59 164 105 4.5119e-02  66.317  32.170   1.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.683   0.000   0.000
 Pr  59 165 106 3.6177e-02  66.246  33.068   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.344   0.987   0.000   0.000
 Pr  59 166 107 2.8950e-02  66.591  25.177   8.227   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.530   0.000   0.000
 Pr  59 167 108 2.3266e-02  66.614  31.926   1.382   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.714   0.000   0.000
 Pr  59 168 109 1.9037e-02  66.630  16.988  16.242   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.478   0.000   0.000
 Pr  59 169 110 1.5809e-02  65.639  32.146   1.957   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.569   0.000   0.000
 Pr  59 170 111 1.3191e-02  62.892  15.308  21.447   0.350   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.594   0.000   0.000
 Pr  59 171 112 1.1070e-02  62.633  33.048   3.777   0.542   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.537   0.000   0.000
 Pr  59 172 113 9.3370e-03  62.595  15.582  21.263   0.527   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.598   0.576   0.000   0.000
 Pr  59 173 114 7.9290e-03  59.305  34.651   5.296   0.747   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.475   0.536   0.000   0.000
 Pr  59 174 115 6.8199e-03  55.802  20.400  22.926   0.773   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.610   0.000   0.000
 Pr  59 175 116 5.8781e-03  53.808  32.273  12.640   1.263   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.531   0.000   0.000
 Pr  59 176 117 5.1098e-03  47.780  26.379  24.253   1.295   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.799   0.583   0.000   0.000
 Pr  59 177 118 4.5115e-03  34.988  44.504  17.860   2.526   0.120   0.003   0.000   0.000   0.000   0.000   0.000   0.883   0.532   0.000   0.000
 Pr  59 178 119 3.9368e-03  20.526  43.013  30.720   4.874   0.852   0.016   0.000   0.000   0.000   0.000   0.000   1.226   0.504   0.000   0.000
 Pr  59 179 120 3.5706e-03  17.376  59.455  11.883  10.820   0.411   0.055   0.000   0.000   0.000   0.000   0.000   1.176   0.507   0.000   0.000
 Pr  59 180 121 3.1822e-03  10.920  46.677  28.799  11.424   2.061   0.113   0.006   0.000   0.000   0.000   0.000   1.474   0.413   0.000   0.000
 Pr  59 181 122 2.8376e-03   7.038  66.067   8.851  16.911   0.816   0.314   0.003   0.000   0.000   0.000   0.000   1.394   0.565   0.000   0.000
 Pr  59 182 123 2.5816e-03   8.104  39.046  33.663  14.583   4.200   0.331   0.072   0.000   0.000   0.000   0.000   1.690   0.424   0.000   0.000
 Pr  59 183 124 2.3461e-03   9.344  65.082   6.867  17.334   0.894   0.461   0.017   0.000   0.000   0.000   0.000   1.368   0.552   0.000   0.000
 Pr  59 184 125 2.1492e-03   5.464  45.289  32.350  12.452   3.922   0.403   0.119   0.001   0.000   0.000   0.000   1.658   0.462   0.000   0.000
 Pr  59 185 126 2.0227e-03   2.647  58.358  16.139  21.096   0.941   0.760   0.051   0.007   0.000   0.000   0.000   1.618   0.594   0.000   0.000
 Pr  59 186 127 1.5486e-03  11.218   9.625  49.998  14.100  13.946   0.647   0.441   0.023   0.002   0.000   0.000   2.138   0.562   0.000   0.000
 Pr  59 187 128 1.2648e-03   0.000  28.529  13.321  42.066  11.225   4.458   0.275   0.123   0.003   0.000   0.000   2.511   0.640   0.000   0.000
 Pr  59 188 129 1.0731e-03   1.774   5.830  26.041  14.092  38.297   9.700   3.963   0.211   0.090   0.002   0.000   3.279   0.658   0.000   0.000
 Pr  59 189 130 9.2622e-04   0.000  14.072   9.963  19.649  21.199  27.256   6.382   1.365   0.085   0.030   0.000   3.628   0.652   0.000   0.000
 Pr  59 190 131 8.1505e-04   1.824   4.757   6.745  10.394  22.906  20.515  26.177   5.426   1.170   0.064   0.021   4.488   0.652   0.000   0.000
 Pr  59 191 132 7.2242e-04   0.000   7.924   8.597  10.582   8.444  18.630  22.336  19.790   3.097   0.572   0.029   4.865   0.646   0.000   0.000
 Pr  59 192 133 6.4888e-04   1.612   1.109   2.692   6.000   6.861  10.575  25.560  21.612  20.425   3.003   0.550   6.052   0.633   0.000   0.000
 Pr  59 193 134 5.8637e-04   0.000   3.813   2.705   4.253   7.369   7.613   9.761  25.300  20.384  16.860   1.943   6.571   0.624   0.000   0.000
 Pr  59 194 135 5.3342e-04   1.408   0.694   0.871   0.719   1.601   4.616   5.167  10.726  34.466  21.263  18.471   7.729   0.615   0.000   0.000
 Pr  59 195 136 4.8587e-04   0.000   2.269   1.082   1.204   0.979   2.086   5.719   6.382  12.826  42.344  25.111   6.875   0.607   0.000   0.000
 Pr  59 196 137 4.4761e-04   0.000   1.025   0.916   0.415   0.559   0.473   1.173   4.285   5.276  15.321  70.557   5.115   0.614   0.000   0.000
 Pr  59 197 138 4.1197e-04   0.000  10.813   2.530   1.606   0.891   1.334   1.382   3.517  13.524  16.566  47.841   1.498   0.601   0.000   0.000
 Pr  59 198 139 3.8342e-04  19.030   7.142   8.697   2.062   1.567   1.002   1.636   1.866   5.149  23.073  28.764   0.522   0.595   0.000   0.000
 Nd  60 147  87 1.0126e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 149  89 8.4636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 151  91 6.1478e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 152  92 2.7692e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 153  93 1.3306e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 154  94 7.0595e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 155  95 4.0264e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 156  96 2.2356e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 157  97 1.4975e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 158  98 1.0083e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 159  99 6.7693e-01  99.624   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.201   0.000   0.000
 Nd  60 160 100 4.5846e-01  99.541   0.459   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.353   0.000   0.000
 Nd  60 161 101 3.1101e-01  98.398   1.602   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.343   0.000   0.000
 Nd  60 162 102 2.2360e-01  98.553   1.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.526   0.000   0.000
 Nd  60 163 103 1.5951e-01  96.566   3.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.393   0.000   0.000
 Nd  60 164 104 1.1478e-01  96.525   3.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nd  60 165 105 8.5309e-02  86.857  13.115   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.319   0.000   0.000
 Nd  60 166 106 6.3365e-02  88.005  11.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.450   0.000   0.000
 Nd  60 167 107 4.7909e-02  71.805  27.604   0.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.422   0.000   0.000
 Nd  60 168 108 3.7380e-02  77.288  22.568   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.460   0.000   0.000
 Nd  60 169 109 2.9803e-02  72.918  26.095   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.459   0.000   0.000
 Nd  60 170 110 2.4031e-02  76.285  23.418   0.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.608   0.000   0.000
 Nd  60 171 111 1.9699e-02  73.486  25.082   1.431   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.488   0.000   0.000
 Nd  60 172 112 1.6269e-02  75.817  23.618   0.564   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.727   0.000   0.000
 Nd  60 173 113 1.3495e-02  74.049  23.948   1.966   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.515   0.000   0.000
 Nd  60 174 114 1.1270e-02  75.675  23.528   0.771   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.740   0.000   0.000
 Nd  60 175 115 9.5497e-03  72.772  22.827   4.265   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.512   0.000   0.000
 Nd  60 176 116 8.1605e-03  74.880  23.764   1.229   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.655   0.000   0.000
 Nd  60 177 117 6.9993e-03  71.593  18.803   9.251   0.348   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.486   0.000   0.000
 Nd  60 178 118 6.0451e-03  72.977  24.761   1.890   0.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.546   0.000   0.000
 Nd  60 179 119 5.2843e-03  63.644  16.639  18.814   0.825   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.571   0.509   0.000   0.000
 Nd  60 180 120 4.6627e-03  70.841  23.982   4.300   0.851   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.496   0.000   0.000
 Nd  60 181 121 4.1071e-03  58.915  19.431  19.930   1.394   0.329   0.002   0.000   0.000   0.000   0.000   0.000   0.648   0.511   0.000   0.000
 Nd  60 182 122 3.5536e-03  70.126  22.800   5.861   1.108   0.103   0.002   0.000   0.000   0.000   0.000   0.000   0.383   0.479   0.000   0.000
 Nd  60 183 123 3.2776e-03  56.949  21.079  20.217   1.292   0.450   0.014   0.000   0.000   0.000   0.000   0.000   0.673   0.463   0.000   0.000
 Nd  60 184 124 2.9654e-03  69.706  23.254   5.860   1.061   0.111   0.007   0.000   0.000   0.000   0.000   0.000   0.386   0.477   0.000   0.000
 Nd  60 185 125 2.6996e-03  50.541  25.947  21.653   1.376   0.457   0.025   0.000   0.000   0.000   0.000   0.000   0.753   0.473   0.000   0.000
 Nd  60 186 126 2.5200e-03  49.635  31.128  17.459   1.537   0.215   0.026   0.000   0.000   0.000   0.000   0.000   0.716   0.451   0.000   0.000
 Nd  60 187 127 1.8662e-03  22.154  33.874  29.502  13.014   1.291   0.150   0.016   0.000   0.000   0.000   0.000   1.379   0.533   0.000   0.000
 Nd  60 188 128 1.4869e-03  28.371  29.536  23.110  16.990   1.602   0.370   0.021   0.000   0.000   0.000   0.000   1.351   0.581   0.000   0.000
 Nd  60 189 129 1.2264e-03  22.147   6.467  26.379  27.640  15.184   1.851   0.315   0.017   0.000   0.000   0.000   2.141   0.584   0.000   0.000
 Nd  60 190 130 1.0397e-03   0.000  44.656   0.598  34.068  12.334   7.815   0.453   0.075   0.002   0.000   0.000   2.397   0.604   0.000   0.000
 Nd  60 191 131 8.9673e-04  26.451   0.000  18.979   0.971  32.224  13.027   7.833   0.445   0.068   0.001   0.000   2.856   0.598   0.000   0.000
 Nd  60 192 132 7.8560e-04   0.000  48.334   0.052   6.662   1.362  31.262   9.326   2.827   0.160   0.016   0.000   3.073   0.591   0.000   0.000
 Nd  60 193 133 6.9646e-04  16.900   0.000  27.175   0.295   9.488   1.412  30.935  10.266   3.342   0.170   0.018   3.862   0.581   0.000   0.000
 Nd  60 194 134 6.2346e-04   0.000  23.757   0.090  29.454   0.258   8.595   2.326  27.361   6.847   1.246   0.065   4.284   0.585   0.000   0.000
 Nd  60 195 135 5.6283e-04   0.000   2.566  23.180   0.435  20.420   0.780  11.488   2.263  29.274   7.932   1.662   5.423   0.566   0.000   0.000
 Nd  60 196 136 5.1182e-04   0.000  13.019   2.844  17.219   0.635  18.651   1.042  12.054   2.910  26.156   5.469   5.657   0.586   0.000   0.000
 Nd  60 197 137 4.6857e-04   0.000   0.900   7.670   1.057  10.560   0.668  21.920   1.992  19.182   3.683  32.368   6.604   0.561   0.000   0.000
 Nd  60 198 138 4.3121e-04   0.000  23.602   1.635  11.377   1.465  13.236   0.966  22.924   1.909  17.979   4.907   3.747   0.571   0.000   0.000
 Nd  60 199 139 3.9888e-04  16.116   7.674  29.874   0.609   4.207   0.599   5.801   0.591  13.479   1.932  19.120   2.947   0.542   0.000   0.000
 Nd  60 200 140 3.7008e-04   0.000  79.473   2.514   6.305   0.141   0.929   0.158   1.757   0.278   6.804   1.639   1.277   0.544   0.000   0.000
 Nd  60 201 141 3.4530e-04  12.731   2.251  47.435   6.665  14.764   0.310   1.870   0.310   3.095   0.546  10.024   1.906   0.527   0.000   0.000
 Pm  61 144  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 146  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 147  86 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 148  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 149  88 5.7945e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 150  89 6.5898e+05  99.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022
 Pm  61 151  90 1.3204e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 152  91 1.6571e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 153  92 3.5787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 154  93 1.1171e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 155  94 4.4579e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 156  95 1.9076e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 157  96 9.4496e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 158  97 5.1907e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 159  98 2.8672e+00  99.480   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.151   0.000   0.000
 Pm  61 160  99 1.6287e+00  98.849   1.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.275   0.000   0.000
 Pm  61 161 100 1.1232e+00  97.663   2.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.366   0.000   0.000
 Pm  61 162 101 7.2242e-01  95.379   4.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.479   0.000   0.000
 Pm  61 163 102 4.8465e-01  93.603   6.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.660   0.000   0.000
 Pm  61 164 103 3.3783e-01  88.793  11.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.347   0.000   0.000
 Pm  61 165 104 2.3501e-01  70.451  29.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.295   0.500   0.000   0.000
 Pm  61 166 105 1.6908e-01  66.880  33.050   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.661   0.000   0.000
 Pm  61 167 106 1.2223e-01  65.967  34.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.972   0.000   0.000
 Pm  61 168 107 8.9812e-02  66.865  31.996   1.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343   0.659   0.000   0.000
 Pm  61 169 108 6.7066e-02  68.201  31.509   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   1.037   0.000   0.000
 Pm  61 170 109 5.1345e-02  69.439  28.859   1.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.590   0.000   0.000
 Pm  61 171 110 3.9819e-02  69.752  29.716   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.308   0.931   0.000   0.000
 Pm  61 172 111 3.1728e-02  69.445  26.344   4.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.348   0.586   0.000   0.000
 Pm  61 173 112 2.5314e-02  69.718  29.287   0.984   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.730   0.000   0.000
 Pm  61 174 113 2.0304e-02  68.680  22.790   8.490   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.519   0.000   0.000
 Pm  61 175 114 1.6449e-02  67.991  30.578   1.314   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.593   0.000   0.000
 Pm  61 176 115 1.3608e-02  65.669  17.267  16.892   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516   0.506   0.000   0.000
 Pm  61 177 116 1.1398e-02  61.997  35.087   2.533   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.521   0.000   0.000
 Pm  61 178 117 9.6490e-03  61.059  16.426  22.008   0.496   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.620   0.563   0.000   0.000
 Pm  61 179 118 8.2469e-03  56.032  35.439   7.615   0.913   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.534   0.510   0.000   0.000
 Pm  61 180 119 7.1389e-03  52.784  20.867  25.166   1.029   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.581   0.000   0.000
 Pm  61 181 120 6.2361e-03  52.608  30.619  15.010   1.723   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.489   0.000   0.000
 Pm  61 182 121 5.4446e-03  54.039  21.534  22.907   1.191   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.579   0.000   0.000
 Pm  61 183 122 4.6994e-03  45.091  39.954  13.233   1.637   0.083   0.001   0.000   0.000   0.000   0.000   0.000   0.717   0.527   0.000   0.000
 Pm  61 184 123 4.2378e-03  39.502  31.618  27.057   1.366   0.453   0.003   0.000   0.000   0.000   0.000   0.000   0.917   0.550   0.000   0.000
 Pm  61 185 124 3.7684e-03  41.307  38.250  17.855   2.463   0.120   0.005   0.000   0.000   0.000   0.000   0.000   0.819   0.528   0.000   0.000
 Pm  61 186 125 3.4093e-03  35.269  35.554  26.725   1.703   0.738   0.010   0.000   0.000   0.000   0.000   0.000   0.971   0.441   0.000   0.000
 Pm  61 187 126 3.2011e-03   7.570  67.026  21.235   3.808   0.312   0.049   0.000   0.000   0.000   0.000   0.000   1.224   0.564   0.000   0.000
 Pm  61 188 127 2.2992e-03  19.280  14.500  49.321  14.756   1.989   0.137   0.017   0.000   0.000   0.000   0.000   1.662   0.495   0.000   0.000
 Pm  61 189 128 1.8025e-03   0.000  38.860  32.810  25.019   2.738   0.553   0.020   0.001   0.000   0.000   0.000   1.934   0.626   0.000   0.000
 Pm  61 190 129 1.4476e-03   5.709   6.887  37.251  28.153  20.186   1.474   0.332   0.009   0.000   0.000   0.000   2.560   0.544   0.000   0.000
 Pm  61 191 130 1.2043e-03   0.000  38.399   5.679  29.629  14.789  11.014   0.402   0.088   0.001   0.000   0.000   2.559   0.645   0.000   0.000
 Pm  61 192 131 1.0218e-03   5.858   6.053  26.715   7.663  31.316  13.251   8.814   0.278   0.052   0.000   0.000   3.292   0.549   0.000   0.000
 Pm  61 193 132 8.8080e-04   0.000  39.165   7.629   7.229   5.053  28.189   9.137   3.489   0.097   0.011   0.000   3.174   0.635   0.000   0.000
 Pm  61 194 133 7.7001e-04   3.888  12.076  20.387  10.630   8.240   5.977  27.350   8.587   2.786   0.071   0.007   3.948   0.616   0.000   0.000
 Pm  61 195 134 6.8049e-04   0.000  29.254  11.646  11.372   4.446   6.362   7.746  22.580   5.608   0.962   0.024   3.946   0.615   0.000   0.000
 Pm  61 196 135 6.0743e-04   3.102   2.079  14.859  14.807  13.753   7.248   7.665   7.733  22.580   5.290   0.885   5.046   0.594   0.000   0.000
 Pm  61 197 136 5.4707e-04   0.000  12.214   9.102  17.223   9.747   7.875   5.472   8.248   8.175  18.595   3.349   5.151   0.595   0.000   0.000
 Pm  61 198 137 4.9687e-04   2.525   0.922   3.934   3.425  12.117  14.518  14.193   9.183   9.959   8.549  20.675   6.282   0.573   0.000   0.000
 Pm  61 199 138 4.5310e-04   0.000  28.665   9.833   8.027   3.912   9.027   7.188   6.481   7.466  10.679   8.721   3.950   0.577   0.000   0.000
 Pm  61 200 139 4.1638e-04   4.773   3.202  26.379   6.689   7.096   3.638  12.290   8.310   7.310   8.646  11.665   4.084   0.550   0.000   0.000
 Pm  61 201 140 3.7992e-04   0.000  32.389  14.801  18.637   3.007   2.449   1.403   5.010   5.683   7.354   9.266   3.093   0.547   0.000   0.000
 Pm  61 202 141 3.5242e-04   4.347   2.275  27.159  11.289  22.512   3.752   4.052   1.887   6.688   7.619   8.419   3.265   0.526   0.000   0.000
 Pm  61 203 142 3.2873e-04   0.000  22.734  14.209  31.712   4.440   7.295   1.869   2.435   1.539   6.048   7.720   2.805   0.532   0.000   0.000
 Pm  61 204 143 3.0788e-04   3.485   1.582  15.360   9.797  36.181   6.099  12.979   2.351   2.755   1.759   7.653   3.101   0.518   0.000   0.000
 Pm  61 205 144 2.8898e-04   0.000  10.447   8.826  27.517   9.246  24.871   3.552   8.166   2.209   3.268   1.899   2.924   0.525   0.000   0.000
 Sm  62 151  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 153  91 6.7784e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 155  93 2.3926e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 156  94 5.4953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 157  95 1.6617e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 158  96 6.0479e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 159  97 2.5721e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 160  98 1.1843e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 161  99 6.3199e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 162 100 3.4334e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 163 101 1.8148e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 164 102 1.1456e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 165 103 7.8499e-01  99.503   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.212   0.000   0.000
 Sm  62 166 104 5.2576e-01  99.394   0.606   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.371   0.000   0.000
 Sm  62 167 105 3.6682e-01  98.055   1.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.351   0.000   0.000
 Sm  62 168 106 2.5655e-01  97.828   2.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.585   0.000   0.000
 Sm  62 169 107 1.8127e-01  93.715   6.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.341   0.000   0.000
 Sm  62 170 108 1.3081e-01  96.085   3.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.523   0.000   0.000
 Sm  62 171 109 9.6750e-02  88.207  11.761   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.307   0.000   0.000
 Sm  62 172 110 7.2927e-02  92.137   7.863   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.495   0.000   0.000
 Sm  62 173 111 5.5196e-02  76.304  23.318   0.378   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.373   0.000   0.000
 Sm  62 174 112 4.2150e-02  82.799  17.169   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.283   0.000   0.000
 Sm  62 175 113 3.3104e-02  75.528  23.784   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.411   0.000   0.000
 Sm  62 176 114 2.6531e-02  78.298  21.538   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.514   0.000   0.000
 Sm  62 177 115 2.1464e-02  74.935  24.021   1.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.492   0.000   0.000
 Sm  62 178 116 1.7552e-02  76.518  23.000   0.482   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.689   0.000   0.000
 Sm  62 179 117 1.4477e-02  73.674  24.334   1.977   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.497   0.000   0.000
 Sm  62 180 118 1.1997e-02  74.414  24.554   1.001   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.696   0.000   0.000
 Sm  62 181 119 1.0078e-02  70.849  21.941   6.994   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.479   0.000   0.000
 Sm  62 182 120 8.6022e-03  76.139  22.525   1.191   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.693   0.000   0.000
 Sm  62 183 121 7.4228e-03  71.963  24.914   2.900   0.222   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.493   0.000   0.000
 Sm  62 184 122 6.3759e-03  73.255  25.139   1.462   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.605   0.000   0.000
 Sm  62 185 123 5.5932e-03  67.147  20.028  12.405   0.413   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.461   0.468   0.000   0.000
 Sm  62 186 124 4.9434e-03  72.875  24.754   1.946   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.586   0.000   0.000
 Sm  62 187 125 4.4388e-03  65.996  18.801  14.491   0.646   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.466   0.000   0.000
 Sm  62 188 126 4.0864e-03  67.521  29.467   2.372   0.626   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.361   0.465   0.000   0.000
 Sm  62 189 127 2.8490e-03  26.813  47.813  23.434   1.576   0.357   0.007   0.000   0.000   0.000   0.000   0.000   1.009   0.532   0.000   0.000
 Sm  62 190 128 2.2059e-03  33.619  38.822  17.884   9.270   0.369   0.036   0.000   0.000   0.000   0.000   0.000   1.041   0.578   0.000   0.000
 Sm  62 191 129 1.7616e-03  30.063  10.919  35.955  16.486   6.317   0.242   0.018   0.000   0.000   0.000   0.000   1.589   0.587   0.000   0.000
 Sm  62 192 130 1.4401e-03  44.144   8.254   6.323  30.792   9.718   0.732   0.037   0.000   0.000   0.000   0.000   1.560   0.560   0.000   0.000
 Sm  62 193 131 1.2017e-03  37.458   6.488  11.547   6.336  29.487   8.051   0.608   0.024   0.000   0.000   0.000   2.106   0.549   0.000   0.000
 Sm  62 194 132 1.0186e-03   0.000  57.853   0.767  17.598   6.446  15.647   1.540   0.146   0.002   0.000   0.000   2.265   0.555   0.000   0.000
 Sm  62 195 133 8.6503e-04  38.860   0.000  20.050   0.945  14.926   7.284  16.146   1.660   0.128   0.002   0.000   2.486   0.546   0.000   0.000
 Sm  62 196 134 7.5415e-04   0.000  60.352   0.040   9.397   4.388  13.808   3.151   8.492   0.346   0.027   0.000   2.566   0.540   0.000   0.000
 Sm  62 197 135 6.6510e-04  39.368   0.000  18.978   0.199   9.408   3.711  15.203   3.915   8.826   0.366   0.027   2.875   0.542   0.000   0.000
 Sm  62 198 136 5.9311e-04   0.000  60.088   0.054   5.691   0.242  14.616   2.408   9.503   2.919   4.359   0.119   2.960   0.534   0.000   0.000
 Sm  62 199 137 5.3388e-04  34.660   3.454  16.785   0.278   8.827   0.387  12.565   4.482  10.713   3.109   4.741   3.425   0.529   0.000   0.000
 Sm  62 200 138 4.8459e-04  58.206   5.713   0.557   3.044   0.148   9.263   0.831  13.094   1.412   6.236   1.494   2.392   0.504   0.000   0.000
 Sm  62 201 139 4.4279e-04  46.912  10.587   7.542   0.617   3.238   0.285  10.380   1.084  11.973   1.551   5.830   2.738   0.505   0.000   0.000
 Sm  62 202 140 4.0673e-04  43.014  23.192   2.193   6.525   1.206   6.633   0.607   8.393   0.609   6.535   1.093   2.156   0.494   0.000   0.000
 Sm  62 203 141 3.7423e-04  41.640   8.238  15.865   2.966   6.992   1.176   6.314   0.764   8.725   0.755   6.565   2.583   0.487   0.000   0.000
 Sm  62 204 142 3.4767e-04   0.000  66.234   1.386   7.570   6.068   8.662   0.876   3.241   0.471   4.888   0.605   2.301   0.486   0.000   0.000
 Sm  62 205 143 3.2450e-04  30.733   8.806  24.820   1.877   8.681   5.757   8.931   1.000   3.724   0.622   5.049   2.606   0.469   0.000   0.000
 Sm  62 206 144 3.0368e-04   0.000  62.731   1.899   6.753   1.945  12.908   5.498   4.254   0.618   2.894   0.499   2.450   0.494   0.000   0.000
 Sm  62 207 145 2.8538e-04   9.356   3.510  38.176   5.920  12.564   2.182  12.831   5.699   6.138   0.741   2.884   3.376   0.480   0.000   0.000
 Sm  62 208 146 2.6872e-04   0.000  24.531  10.834  29.453   1.722   9.083   2.846  13.350   3.747   3.862   0.570   3.476   0.506   0.000   0.000
 Eu  63 148  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 150  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 152  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 154  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 155  92 2.1013e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 156  93 8.2438e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 157  94 2.8168e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 158  95 2.7553e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 159  96 5.6971e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 160  97 1.8154e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 161  98 6.7780e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 162  99 2.9044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 163 100 1.3231e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 164 101 6.8740e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 165 102 3.5129e+00  99.657   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.129   0.000   0.000
 Eu  63 166 103 2.0318e+00  98.934   1.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.315   0.000   0.000
 Eu  63 167 104 1.2168e+00  96.912   3.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.598   0.000   0.000
 Eu  63 168 105 8.3317e-01  93.326   6.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.505   0.000   0.000
 Eu  63 169 106 5.6842e-01  77.631  22.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.450   0.000   0.000
 Eu  63 170 107 3.8484e-01  72.439  27.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.504   0.000   0.000
 Eu  63 171 108 2.6749e-01  71.946  28.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.653   0.000   0.000
 Eu  63 172 109 1.9073e-01  72.080  27.838   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.572   0.000   0.000
 Eu  63 173 110 1.3961e-01  71.972  28.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.919   0.000   0.000
 Eu  63 174 111 1.0283e-01  72.250  27.000   0.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.617   0.000   0.000
 Eu  63 175 112 7.6503e-02  72.311  27.524   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.983   0.000   0.000
 Eu  63 176 113 5.6909e-02  72.284  26.082   1.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.686   0.000   0.000
 Eu  63 177 114 4.3736e-02  72.336  27.219   0.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.886   0.000   0.000
 Eu  63 178 115 3.4425e-02  71.631  25.744   2.625   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.310   0.553   0.000   0.000
 Eu  63 179 116 2.7676e-02  71.228  27.953   0.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.708   0.000   0.000
 Eu  63 180 117 2.2376e-02  69.868  23.909   6.209   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.506   0.000   0.000
 Eu  63 181 118 1.8232e-02  63.588  34.498   1.777   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.518   0.000   0.000
 Eu  63 182 119 1.4957e-02  62.033  15.529  22.143   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.607   0.540   0.000   0.000
 Eu  63 183 120 1.2523e-02  68.748  29.114   1.770   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.602   0.000   0.000
 Eu  63 184 121 1.0645e-02  65.720  23.585  10.443   0.250   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.452   0.479   0.000   0.000
 Eu  63 185 122 9.0681e-03  56.954  39.997   2.757   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.464   0.532   0.000   0.000
 Eu  63 186 123 7.7468e-03  55.311  21.405  22.770   0.505   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.685   0.562   0.000   0.000
 Eu  63 187 124 6.8052e-03  51.880  41.140   6.121   0.858   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.560   0.536   0.000   0.000
 Eu  63 188 125 5.9753e-03  48.265  27.137  23.725   0.767   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.773   0.586   0.000   0.000
 Eu  63 189 126 5.3774e-03  39.042  48.178  11.660   1.099   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.523   0.000   0.000
 Eu  63 190 127 3.7255e-03  22.633  39.715  34.596   2.553   0.501   0.003   0.000   0.000   0.000   0.000   0.000   1.186   0.505   0.000   0.000
 Eu  63 191 128 2.8043e-03  16.756  41.620  25.349  15.744   0.466   0.065   0.000   0.000   0.000   0.000   0.000   1.417   0.663   0.000   0.000
 Eu  63 192 129 2.1843e-03  19.967   9.691  41.891  18.345   9.852   0.233   0.022   0.000   0.000   0.000   0.000   1.892   0.575   0.000   0.000
 Eu  63 193 130 1.7430e-03   0.000  45.503   5.776  35.076  11.934   1.669   0.041   0.001   0.000   0.000   0.000   2.186   0.664   0.000   0.000
 Eu  63 194 131 1.4243e-03  23.900   7.725  19.470   7.280  31.782   9.046   0.780   0.016   0.000   0.000   0.000   2.457   0.559   0.000   0.000
 Eu  63 195 132 1.1843e-03   0.000  51.064   5.330   9.888  11.062  20.048   2.422   0.186   0.001   0.000   0.000   2.517   0.630   0.000   0.000
 Eu  63 196 133 9.9752e-04  21.120   9.247  23.423   5.585  10.626  11.039  17.454   1.396   0.111   0.000   0.000   2.859   0.516   0.000   0.000
 Eu  63 197 134 8.5428e-04   0.000  52.745   6.145   6.987   6.308  13.925   5.070   8.520   0.279   0.021   0.000   2.733   0.613   0.000   0.000
 Eu  63 198 135 7.4191e-04  16.391  20.387  15.623   7.786   7.477   6.987  12.697   5.125   7.310   0.205   0.013   3.123   0.571   0.000   0.000
 Eu  63 199 136 6.5309e-04   0.000  50.108   7.512   7.356   3.606   9.783   7.055   7.807   3.580   3.132   0.062   3.050   0.591   0.000   0.000
 Eu  63 200 137 5.8165e-04  12.823  22.645  15.089   8.326   7.349   4.487  10.209   6.529   7.155   3.096   2.292   3.445   0.555   0.000   0.000
 Eu  63 201 138 5.2283e-04   0.411  58.220   4.627   4.174   2.880   7.526   6.346   7.578   3.283   3.940   1.014   2.909   0.535   0.000   0.000
 Eu  63 202 139 4.6663e-04  22.973  15.256  24.253   4.001   3.732   4.473   8.466   5.301   5.930   2.883   2.730   2.995   0.518   0.000   0.000
 Eu  63 203 140 4.2579e-04   0.000  59.186   5.004   7.071   4.640   6.725   4.591   4.886   2.939   3.873   1.085   2.711   0.539   0.000   0.000
 Eu  63 204 141 3.9118e-04  10.062   4.767  47.811   3.504   8.111   6.188   5.905   3.808   4.278   2.627   2.942   3.199   0.488   0.000   0.000
 Eu  63 205 142 3.6069e-04   0.000  56.162   5.149   9.651   3.851  12.407   3.438   2.855   2.419   2.863   1.208   2.674   0.535   0.000   0.000
 Eu  63 206 143 3.3527e-04   6.281   4.438  47.512   3.988  11.258   4.416  12.147   2.964   2.644   2.117   2.237   3.297   0.500   0.000   0.000
 Eu  63 207 144 3.1164e-04   0.000  43.938   9.282  14.604   2.255  14.072   2.722   7.707   2.384   1.903   1.134   2.993   0.545   0.000   0.000
 Eu  63 208 145 2.9229e-04   3.501   2.286  31.600   8.538  22.211   2.239  14.786   3.540   7.396   2.190   1.715   3.927   0.516   0.000   0.000
 Eu  63 209 146 2.7521e-04   0.000  20.514  11.421  26.310   3.496  12.215   2.864  14.118   2.318   5.399   1.343   3.872   0.542   0.000   0.000
 Eu  63 210 147 2.5979e-04   2.520   1.016   8.018   6.177  31.254   5.547  18.750   3.258  15.423   2.455   5.580   5.098   0.516   0.000   0.000
 Eu  63 211 148 2.4622e-04   0.000  10.453   6.752  15.003   7.200  23.236   3.343  16.363   2.567  13.165   1.919   4.795   0.534   0.000   0.000
 Gd  64 159  95 5.1328e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 161  97 2.4448e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 162  98 5.3746e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 163  99 1.6843e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 164 100 6.4468e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 165 101 2.8615e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 166 102 1.2455e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 167 103 6.6384e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 168 104 3.6706e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 169 105 2.1890e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 170 106 1.3159e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 171 107 8.5561e-01  99.225   0.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.262   0.000   0.000
 Gd  64 172 108 5.6535e-01  99.372   0.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.394   0.000   0.000
 Gd  64 173 109 3.9507e-01  98.158   1.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.349   0.000   0.000
 Gd  64 174 110 2.8166e-01  98.251   1.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.565   0.000   0.000
 Gd  64 175 111 2.0108e-01  95.261   4.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.322   0.000   0.000
 Gd  64 176 112 1.4454e-01  96.617   3.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.524   0.000   0.000
 Gd  64 177 113 1.0594e-01  88.157  11.832   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.296   0.000   0.000
 Gd  64 178 114 7.7773e-02  94.034   5.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.468   0.000   0.000
 Gd  64 179 115 5.8598e-02  81.700  18.141   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.303   0.000   0.000
 Gd  64 180 116 4.4756e-02  89.882  10.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.427   0.000   0.000
 Gd  64 181 117 3.5294e-02  77.205  22.295   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.455   0.000   0.000
 Gd  64 182 118 2.8259e-02  77.635  22.117   0.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.627   0.000   0.000
 Gd  64 183 119 2.2728e-02  75.179  23.436   1.385   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.262   0.491   0.000   0.000
 Gd  64 184 120 1.8531e-02  83.035  16.673   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.426   0.000   0.000
 Gd  64 185 121 1.5422e-02  75.946  23.179   0.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.471   0.000   0.000
 Gd  64 186 122 1.2977e-02  76.217  23.227   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.728   0.000   0.000
 Gd  64 187 123 1.0876e-02  72.821  24.626   2.515   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.298   0.503   0.000   0.000
 Gd  64 188 124 9.4402e-03  75.535  23.421   0.990   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.739   0.000   0.000
 Gd  64 189 125 8.2084e-03  71.343  25.422   3.072   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   0.519   0.000   0.000
 Gd  64 190 126 7.3421e-03  72.244  26.347   1.250   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.698   0.000   0.000
 Gd  64 191 127 4.9610e-03  41.315  38.670  19.223   0.736   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.795   0.526   0.000   0.000
 Gd  64 192 128 3.6693e-03  37.293  44.087  17.127   1.422   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.556   0.000   0.000
 Gd  64 193 129 2.8014e-03  37.871  10.303  38.828  12.193   0.781   0.024   0.000   0.000   0.000   0.000   0.000   1.278   0.566   0.000   0.000
 Gd  64 194 130 2.1932e-03  48.864  15.752  14.247  19.721   1.294   0.121   0.000   0.000   0.000   0.000   0.000   1.092   0.554   0.000   0.000
 Gd  64 195 131 1.7502e-03  46.739   8.187  15.309  13.472  15.489   0.745   0.059   0.000   0.000   0.000   0.000   1.453   0.545   0.000   0.000
 Gd  64 196 132 1.4117e-03  56.480   9.141   8.759  14.511   5.697   5.279   0.130   0.003   0.000   0.000   0.000   1.202   0.523   0.000   0.000
 Gd  64 197 133 1.1589e-03  49.498  10.013   9.323   9.204  12.419   5.515   3.943   0.083   0.001   0.000   0.000   1.578   0.515   0.000   0.000
 Gd  64 198 134 9.6837e-04  61.552   6.314   4.376  15.703   3.078   6.947   1.567   0.455   0.008   0.000   0.000   1.219   0.524   0.000   0.000
 Gd  64 199 135 8.2008e-04  50.646   8.782   9.855   3.709  15.037   3.836   6.343   1.416   0.372   0.005   0.000   1.699   0.494   0.000   0.000
 Gd  64 200 136 7.0050e-04  66.159   5.182   1.570  14.167   3.050   6.066   2.274   1.329   0.147   0.057   0.000   1.180   0.506   0.000   0.000
 Gd  64 201 137 6.1689e-04  59.310   7.024   5.805   1.820  14.074   2.643   6.137   1.914   1.120   0.116   0.038   1.542   0.506   0.000   0.000
 Gd  64 202 138 5.5092e-04  68.457   4.740   4.138  11.599   1.334   5.476   1.788   2.148   0.173   0.131   0.015   1.090   0.476   0.000   0.000
 Gd  64 203 139 4.9723e-04  62.098   6.964   5.907   5.446  10.031   1.351   5.175   1.595   1.221   0.127   0.085   1.360   0.489   0.000   0.000
 Gd  64 204 140 4.5316e-04  67.607   5.532   6.971  10.487   1.531   4.713   1.066   1.746   0.156   0.171   0.022   1.022   0.465   0.000   0.000
 Gd  64 205 141 4.1601e-04  59.483   8.290   6.710   9.379   7.767   2.128   4.001   0.821   1.183   0.122   0.117   1.330   0.487   0.000   0.000
 Gd  64 206 142 3.8342e-04  66.665   5.751   5.089  12.354   3.188   4.552   1.240   0.867   0.098   0.170   0.025   1.046   0.477   0.000   0.000
 Gd  64 207 143 3.5423e-04  54.632  11.282   7.067   7.023  10.840   3.115   4.317   0.819   0.704   0.080   0.119   1.446   0.495   0.000   0.000
 Gd  64 208 144 3.3058e-04  62.386   8.025   3.340  13.429   3.822   5.265   2.197   1.225   0.150   0.141   0.021   1.210   0.499   0.000   0.000
 Gd  64 209 145 3.1065e-04  47.799   6.665  14.631   4.158  13.085   4.736   5.428   2.057   1.176   0.145   0.121   1.832   0.499   0.000   0.000
 Gd  64 210 146 2.9204e-04   0.000  67.197   1.271   9.240   7.449   7.421   3.146   3.365   0.598   0.268   0.043   2.143   0.504   0.000   0.000
 Gd  64 211 147 2.6921e-04  34.805   7.182  22.133   2.741   8.866   7.259   9.646   2.883   3.501   0.692   0.292   2.465   0.488   0.000   0.000
 Gd  64 212 148 2.5493e-04   0.000  64.928   0.817   5.737   1.779  12.867   4.662   5.584   2.094   1.355   0.178   2.527   0.515   0.000   0.000
 Gd  64 213 149 2.4205e-04  13.441   5.642  35.563   2.847  10.232   2.927  13.080   6.038   6.470   2.075   1.685   3.477   0.491   0.000   0.000
 Gd  64 214 150 2.3008e-04   0.000  24.075   9.625  31.408   1.481   7.714   2.545  12.824   4.229   4.791   1.307   3.741   0.527   0.000   0.000
 Tb  65 154  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 156  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 158  93 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 160  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 161  96 1.2398e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 162  97 1.9940e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 163  98 1.6918e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 164  99 1.8458e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 165 100 4.4056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 166 101 1.4152e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 167 102 5.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 168 103 2.4506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 169 104 1.2005e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 170 105 6.5141e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 171 106 3.8405e+00  98.826   1.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.249   0.000   0.000
 Tb  65 172 107 2.2356e+00  97.345   2.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.408   0.000   0.000
 Tb  65 173 108 1.3047e+00  94.590   5.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.531   0.000   0.000
 Tb  65 174 109 8.7023e-01  89.678  10.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.379   0.000   0.000
 Tb  65 175 110 5.9606e-01  80.865  19.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.191   0.475   0.000   0.000
 Tb  65 176 111 4.0768e-01  78.694  21.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.213   0.474   0.000   0.000
 Tb  65 177 112 2.8331e-01  76.665  23.335   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.740   0.000   0.000
 Tb  65 178 113 2.0360e-01  75.789  24.029   0.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.608   0.000   0.000
 Tb  65 179 114 1.4368e-01  75.771  24.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.912   0.000   0.000
 Tb  65 180 115 1.0466e-01  75.528  23.878   0.594   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.799   0.000   0.000
 Tb  65 181 116 7.7812e-02  75.190  24.724   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.971   0.000   0.000
 Tb  65 182 117 5.8675e-02  74.613  24.204   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.638   0.000   0.000
 Tb  65 183 118 4.4863e-02  71.418  28.009   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.728   0.000   0.000
 Tb  65 184 119 3.5411e-02  72.440  23.762   3.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.549   0.000   0.000
 Tb  65 185 120 2.8100e-02  73.792  25.633   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.895   0.000   0.000
 Tb  65 186 121 2.2873e-02  72.672  25.665   1.663   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.574   0.000   0.000
 Tb  65 187 122 1.8826e-02  66.052  32.828   1.117   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.593   0.000   0.000
 Tb  65 188 123 1.5568e-02  65.555  19.737  14.647   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.492   0.495   0.000   0.000
 Tb  65 189 124 1.3219e-02  61.240  36.459   2.047   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.547   0.000   0.000
 Tb  65 190 125 1.1355e-02  58.543  23.288  17.893   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.521   0.000   0.000
 Tb  65 191 126 9.9722e-03  46.336  49.058   4.050   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.529   0.000   0.000
 Tb  65 192 127 6.7196e-03  23.384  44.864  30.286   1.299   0.167   0.000   0.000   0.000   0.000   0.000   0.000   1.100   0.495   0.000   0.000
 Tb  65 193 128 4.9883e-03  15.767  55.505  18.480  10.081   0.166   0.002   0.000   0.000   0.000   0.000   0.000   1.234   0.630   0.000   0.000
 Tb  65 194 129 3.8301e-03  19.436  19.898  44.775  14.044   1.823   0.024   0.000   0.000   0.000   0.000   0.000   1.590   0.563   0.000   0.000
 Tb  65 195 130 2.9829e-03  22.720  28.195  16.973  29.184   2.673   0.255   0.000   0.000   0.000   0.000   0.000   1.617   0.651   0.000   0.000
 Tb  65 196 131 2.2935e-03  28.842  12.483  22.148  17.164  18.569   0.714   0.081   0.000   0.000   0.000   0.000   1.866   0.548   0.000   0.000
 Tb  65 197 132 1.5982e-03  40.461  22.292   5.528  19.659   6.008   5.939   0.110   0.004   0.000   0.000   0.000   1.467   0.650   0.000   0.000
 Tb  65 198 133 2.3238e-03   3.182  10.933  29.916  13.300  28.222   9.091   5.281   0.074   0.001   0.000   0.000   3.012   0.535   0.000   0.000
 Tb  65 199 134 2.0292e-03   0.833  36.509   7.507  25.150  12.858  13.944   2.563   0.632   0.004   0.000   0.000   2.680   0.628   0.000   0.000
 Tb  65 200 135 1.7833e-03   3.256   9.322  29.908   8.084  28.090   8.466  11.356   1.186   0.331   0.001   0.000   3.272   0.521   0.000   0.000
 Tb  65 201 136 5.3391e-04  64.159  14.543   2.056   7.883   4.167   4.660   1.753   0.709   0.057   0.013   0.000   0.983   0.580   0.000   0.000
 Tb  65 202 137 5.4562e-04  59.060   6.390  12.409   2.875   9.823   3.577   4.420   1.039   0.368   0.032   0.005   1.341   0.564   0.000   0.000
 Tb  65 203 138 5.2423e-04  57.276  17.650   2.614  10.557   3.419   5.052   1.980   1.273   0.118   0.060   0.003   1.158   0.578   0.000   0.000
 Tb  65 204 139 4.9655e-04  54.419   9.211  12.390   3.674  11.801   2.395   4.275   1.200   0.552   0.060   0.024   1.434   0.551   0.000   0.000
 Tb  65 205 140 4.6409e-04  53.076  19.974   3.123  11.849   3.899   5.005   1.572   1.271   0.134   0.088   0.008   1.227   0.578   0.000   0.000
 Tb  65 206 141 3.9613e-04  55.428   6.214  15.150   4.101  11.222   2.429   4.079   0.795   0.484   0.064   0.036   1.407   0.534   0.000   0.000
 Tb  65 207 142 3.7801e-04  53.023  20.205   2.728  12.732   3.535   4.798   1.735   1.047   0.104   0.082   0.010   1.214   0.577   0.000   0.000
 Tb  65 208 143 3.5140e-04  50.494   8.304  15.970   3.567  13.063   2.978   4.124   0.933   0.475   0.054   0.038   1.540   0.531   0.000   0.000
 Tb  65 209 144 3.3256e-04   0.000  68.645   4.296  10.748   5.556   6.730   2.137   1.611   0.159   0.105   0.012   1.918   0.547   0.000   0.000
 Tb  65 210 145 3.1496e-04  21.378   7.257  40.660   4.422  12.938   4.568   6.017   1.622   0.975   0.101   0.061   2.332   0.480   0.000   0.000
 Tb  65 211 146 2.9836e-04   0.000  60.031   5.612  10.257   5.651  11.608   2.200   3.937   0.444   0.233   0.029   2.293   0.553   0.000   0.000
 Tb  65 212 147 2.8389e-04   7.840   3.771  47.274   4.802  13.490   6.035  11.033   2.034   3.247   0.316   0.159   3.076   0.517   0.000   0.000
 Tb  65 213 148 2.6975e-04   0.000  52.470   6.826  10.830   2.422  14.125   4.213   6.563   1.238   1.227   0.087   2.718   0.584   0.000   0.000
 Tb  65 214 149 2.5666e-04   3.945   3.232  34.801   7.585  19.576   2.627  14.993   4.817   6.389   1.049   0.989   3.808   0.539   0.000   0.000
 Tb  65 215 150 2.4433e-04   0.000  24.214  12.401  23.927   3.352  10.687   2.821  14.433   3.269   4.374   0.522   3.747   0.567   0.000   0.000
 Tb  65 216 151 2.3288e-04   2.330   1.311   6.882   6.040  28.884   6.295  21.048   2.598  16.437   3.347   4.827   5.296   0.532   0.000   0.000
 Tb  65 217 152 2.2272e-04   0.000  13.714   6.778  12.456   7.203  22.114   3.532  14.892   2.660  13.982   2.670   4.869   0.556   0.000   0.000
 Tb  65 218 153 2.1337e-04   2.053   0.978   3.161   1.911   6.202   5.500  29.181   6.279  24.823   3.595  16.318   6.383   0.527   0.000   0.000
 Dy  66 165  99 4.9325e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 166 100 9.4666e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 167 101 1.2775e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 168 102 3.2664e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 169 103 1.0562e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 170 104 4.4633e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 171 105 2.1753e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 172 106 1.1660e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 173 107 6.4647e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 174 108 3.6765e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 175 109 2.1608e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 176 110 1.3511e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 177 111 8.9962e-01  99.495   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.221   0.000   0.000
 Dy  66 178 112 6.0685e-01  99.643   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.209   0.000   0.000
 Dy  66 179 113 4.0839e-01  98.492   1.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.306   0.000   0.000
 Dy  66 180 114 2.8329e-01  98.970   1.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.307   0.000   0.000
 Dy  66 181 115 1.9306e-01  97.059   2.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Dy  66 182 116 1.3878e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.324   0.000   0.000
 Dy  66 183 117 1.0179e-01  93.780   6.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.304   0.000   0.000
 Dy  66 184 118 7.5849e-02  92.482   7.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.284   0.000   0.000
 Dy  66 185 119 5.7214e-02  88.194  11.623   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.276   0.000   0.000
 Dy  66 186 120 4.3675e-02  96.932   3.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.339   0.000   0.000
 Dy  66 187 121 3.4660e-02  87.244  12.661   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.275   0.000   0.000
 Dy  66 188 122 2.7961e-02  81.954  18.010   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.289   0.000   0.000
 Dy  66 189 123 2.2706e-02  76.734  22.433   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.409   0.000   0.000
 Dy  66 190 124 1.8780e-02  79.474  20.167   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.330   0.000   0.000
 Dy  66 191 125 1.5898e-02  75.581  23.214   1.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.442   0.000   0.000
 Dy  66 192 126 1.3713e-02  75.160  24.186   0.654   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.420   0.000   0.000
 Dy  66 193 127 9.2012e-03  52.825  30.159  16.688   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.494   0.000   0.000
 Dy  66 194 128 6.8976e-03  42.370  44.450  12.590   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.451   0.000   0.000
 Dy  66 195 129 5.4896e-03  37.414  27.286  31.989   3.118   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.014   0.554   0.000   0.000
 Dy  66 196 130 4.8173e-03  38.384  35.527  13.979  11.851   0.258   0.002   0.000   0.000   0.000   0.000   0.000   1.001   0.485   0.000   0.000
 Dy  66 197 131 3.9950e-03  34.214  13.131  34.425  12.848   5.286   0.096   0.000   0.000   0.000   0.000   0.000   1.421   0.543   0.000   0.000
 Dy  66 198 132 3.3619e-03  41.336  25.567  15.320  15.424   1.966   0.386   0.001   0.000   0.000   0.000   0.000   1.123   0.484   0.000   0.000
 Dy  66 199 133 2.8564e-03  36.420   9.460  28.745  11.846  12.386   0.946   0.196   0.000   0.000   0.000   0.000   1.579   0.544   0.000   0.000
 Dy  66 200 134 2.4608e-03  42.547  20.132  15.676  14.893   5.423   1.204   0.117   0.009   0.000   0.000   0.000   1.246   0.464   0.000   0.000
 Dy  66 201 135 2.1490e-03  38.123   7.876  25.406  12.159  13.148   2.592   0.644   0.051   0.002   0.000   0.000   1.649   0.527   0.000   0.000
 Dy  66 202 136 1.9013e-03  45.286  21.769  12.653  12.348   5.664   2.015   0.201   0.063   0.000   0.000   0.000   1.185   0.446   0.000   0.000
 Dy  66 203 137 1.6878e-03  38.876   8.216  27.017   9.554  11.965   3.220   1.012   0.114   0.026   0.000   0.000   1.620   0.514   0.000   0.000
 Dy  66 204 138 1.5060e-03  45.756  19.938  15.608  12.284   4.096   1.987   0.222   0.106   0.003   0.000   0.000   1.164   0.442   0.000   0.000
 Dy  66 205 139 1.3553e-03  39.826   7.774  28.115   8.690  12.109   2.368   0.947   0.124   0.046   0.001   0.000   1.573   0.493   0.000   0.000
 Dy  66 206 140 1.2375e-03  45.336  21.100  14.989  11.419   5.177   1.687   0.176   0.111   0.006   0.000   0.000   1.164   0.443   0.000   0.000
 Dy  66 207 141 1.1278e-03  36.769  10.089  28.000   9.631  11.367   2.940   1.044   0.105   0.054   0.002   0.000   1.626   0.495   0.000   0.000
 Dy  66 208 142 1.0330e-03  44.004  16.301  19.487  12.003   5.280   2.538   0.254   0.126   0.006   0.001   0.000   1.276   0.445   0.000   0.000
 Dy  66 209 143 2.9918e-04  77.789   3.816   8.487   4.054   4.069   1.273   0.440   0.050   0.021   0.001   0.000   0.588   0.491   0.000   0.000
 Dy  66 210 144 3.1987e-04  76.768   4.895   8.645   5.218   2.413   1.821   0.157   0.075   0.006   0.001   0.000   0.581   0.452   0.000   0.000
 Dy  66 211 145 3.1711e-04  68.669   6.068   7.141   8.131   5.932   2.477   1.402   0.121   0.054   0.004   0.001   0.906   0.486   0.000   0.000
 Dy  66 212 146 3.0675e-04  72.794   4.788   4.964  10.028   3.063   3.603   0.518   0.213   0.023   0.006   0.000   0.799   0.461   0.000   0.000
 Dy  66 213 147 2.9502e-04  62.248   7.340   7.061   5.434  10.858   3.002   3.387   0.480   0.172   0.016   0.004   1.214   0.487   0.000   0.000
 Dy  66 214 148 2.8274e-04  69.658   4.716   3.048  12.177   2.583   5.084   1.842   0.774   0.084   0.032   0.001   1.005   0.472   0.000   0.000
 Dy  66 215 149 2.7049e-04  55.603   7.661   9.670   3.034  12.563   3.806   5.195   1.598   0.771   0.073   0.025   1.548   0.488   0.000   0.000
 Dy  66 216 150 2.5880e-04   0.000  70.189   1.920   9.534   5.144   7.009   2.428   3.102   0.473   0.183   0.018   2.001   0.484   0.000   0.000
 Dy  66 217 151 2.4704e-04  40.493   0.029  23.343   4.976   8.891   6.454   8.761   2.751   3.480   0.617   0.204   2.367   0.479   0.000   0.000
 Dy  66 218 152 2.3460e-04   0.000  61.202   3.768   7.247   3.436  12.526   3.185   5.370   1.696   1.404   0.165   2.513   0.489   0.000   0.000
 Dy  66 219 153 2.2491e-04  21.389   0.001  25.666   3.671  16.970   4.760  12.465   5.201   6.169   1.953   1.755   3.488   0.452   0.000   0.000
 Dy  66 220 154 2.1569e-04   0.000  25.631   5.360  25.975   6.568  12.796   4.524  11.197   2.631   4.309   1.009   3.773   0.491   0.000   0.000
 Dy  66 221 155 2.0686e-04   0.000   0.000   8.164   4.475  33.382   5.481  19.475   6.383  13.186   4.377   5.078   5.355   0.446   0.000   0.000
 Ho  67 162  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 164  97 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 166  99 2.8894e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 167 100 6.6775e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 168 101 1.1513e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 169 102 5.1230e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 170 103 8.3390e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 171 104 2.3357e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 172 105 8.5820e+01  99.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092
 Ho  67 173 106 3.8911e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 174 107 2.0379e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 175 108 1.0638e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 176 109 5.8168e+00  99.967   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.000   0.000
 Ho  67 177 110 3.5199e+00  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.275   0.000   0.000
 Ho  67 178 111 2.1875e+00  98.095   1.905   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.284   0.000   0.000
 Ho  67 179 112 1.3460e+00  95.360   4.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.294   0.000   0.000
 Ho  67 180 113 8.7976e-01  90.822   9.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.264   0.000   0.000
 Ho  67 181 114 5.8734e-01  86.535  13.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.296   0.000   0.000
 Ho  67 182 115 3.9834e-01  84.299  15.701   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.317   0.000   0.000
 Ho  67 183 116 2.6792e-01  82.008  17.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.358   0.000   0.000
 Ho  67 184 117 1.8724e-01  80.459  19.515   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.389   0.000   0.000
 Ho  67 185 118 1.3331e-01  77.298  22.701   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.449   0.000   0.000
 Ho  67 186 119 9.6919e-02  79.032  20.421   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215   0.408   0.000   0.000
 Ho  67 187 120 7.1617e-02  79.066  20.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.409   0.000   0.000
 Ho  67 188 121 5.3394e-02  77.152  22.517   0.331   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.232   0.440   0.000   0.000
 Ho  67 189 122 4.2110e-02  73.385  26.353   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.463   0.000   0.000
 Ho  67 190 123 3.3517e-02  73.314  24.466   2.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.468   0.000   0.000
 Ho  67 191 124 2.7050e-02  70.396  28.738   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305   0.454   0.000   0.000
 Ho  67 192 125 2.2593e-02  71.421  24.716   3.858   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.471   0.000   0.000
 Ho  67 193 126 1.9095e-02  61.759  36.671   1.489   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.440   0.000   0.000
 Ho  67 194 127 1.2715e-02  23.589  50.754  25.058   0.595   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.467   0.000   0.000
 Ho  67 195 128 9.5328e-03  11.170  66.474  20.067   2.282   0.006   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.502   0.000   0.000
 Ho  67 196 129 7.3909e-03  12.213  29.488  50.882   6.995   0.423   0.000   0.000   0.000   0.000   0.000   0.000   1.539   0.481   0.000   0.000
 Ho  67 197 130 6.1283e-03   5.831  48.578  25.595  19.549   0.433   0.014   0.000   0.000   0.000   0.000   0.000   1.602   0.523   0.000   0.000
 Ho  67 198 131 5.0219e-03   7.510  28.146  40.031  15.034   9.186   0.091   0.000   0.000   0.000   0.000   0.000   1.905   0.477   0.000   0.000
 Ho  67 199 132 4.1920e-03   5.185  43.812  21.333  24.496   4.553   0.621   0.001   0.000   0.000   0.000   0.000   1.813   0.520   0.000   0.000
 Ho  67 200 133 3.5509e-03   5.106  21.800  39.973  15.319  16.498   1.101   0.203   0.000   0.000   0.000   0.000   2.204   0.467   0.000   0.000
 Ho  67 201 134 3.0255e-03   5.322  41.596  16.867  25.538   7.987   2.553   0.128   0.008   0.000   0.000   0.000   1.975   0.507   0.000   0.000
 Ho  67 202 135 2.6218e-03   6.186  22.256  31.111  16.555  20.092   3.023   0.748   0.029   0.000   0.000   0.000   2.343   0.447   0.000   0.000
 Ho  67 203 136 2.2899e-03   7.787  41.258  15.634  23.410   7.148   4.474   0.229   0.059   0.000   0.000   0.000   1.955   0.482   0.000   0.000
 Ho  67 204 137 2.0186e-03   6.341  26.236  30.097  13.828  18.018   4.021   1.371   0.077   0.011   0.000   0.000   2.289   0.439   0.000   0.000
 Ho  67 205 138 1.8009e-03   7.271  42.205  15.604  23.457   6.889   4.178   0.278   0.116   0.001   0.000   0.000   1.947   0.476   0.000   0.000
 Ho  67 206 139 1.6098e-03   6.569  26.516  26.985  18.902  16.052   3.425   1.414   0.105   0.031   0.000   0.000   2.280   0.437   0.000   0.000
 Ho  67 207 140 1.4452e-03   7.807  41.305  15.687  23.272   7.605   3.948   0.252   0.119   0.004   0.000   0.000   1.950   0.469   0.000   0.000
 Ho  67 208 141 1.3081e-03   4.964  27.265  25.173  20.376  16.332   4.280   1.465   0.108   0.036   0.000   0.000   2.353   0.505   0.000   0.000
 Ho  67 209 142 1.1919e-03   6.258  40.430  11.734  28.144   7.321   5.577   0.372   0.158   0.006   0.000   0.000   2.089   0.477   0.000   0.000
 Ho  67 210 143 1.0907e-03   4.241  17.835  30.370  20.662  19.114   5.202   2.358   0.164   0.053   0.001   0.000   2.588   0.486   0.000   0.000
 Ho  67 211 144 9.9962e-04   3.806  39.256   7.445  32.123   7.321   8.951   0.765   0.312   0.019   0.002   0.000   2.315   0.492   0.000   0.000
 Ho  67 212 145 1.5749e-04  78.711   1.817   9.139   2.407   5.497   1.311   1.028   0.063   0.026   0.001   0.000   0.627   0.478   0.000   0.000
 Ho  67 213 146 2.7397e-04  63.142  15.280   1.880  10.495   3.793   4.207   0.871   0.306   0.021   0.005   0.000   0.943   0.480   0.000   0.000
 Ho  67 214 147 2.8679e-04  54.745   5.113  17.041   2.402  13.161   2.995   3.848   0.512   0.171   0.010   0.002   1.422   0.478   0.000   0.000
 Ho  67 215 148 2.8486e-04  48.272  23.412   2.977   9.505   5.126   7.393   1.824   1.368   0.090   0.032   0.001   1.369   0.461   0.000   0.000
 Ho  67 216 149 2.7789e-04  26.720  17.357  28.010   2.680  12.489   3.419   6.914   1.529   0.816   0.051   0.015   2.078   0.442   0.000   0.000
 Ho  67 217 150 2.6755e-04   0.000  60.353   2.827  14.273   4.116  11.793   1.966   3.981   0.476   0.203   0.012   2.297   0.448   0.000   0.000
 Ho  67 218 151 2.5790e-04   6.412   0.004  48.975   6.002  16.485   4.562  11.615   1.685   3.751   0.363   0.144   3.209   0.453   0.000   0.000
 Ho  67 219 152 2.4700e-04   0.000  43.136   2.701  23.802   2.401  15.601   2.593   6.995   1.038   1.635   0.097   2.960   0.465   0.000   0.000
 Ho  67 220 153 2.3738e-04   4.502   0.006  25.286   2.655  35.410   3.224  17.026   2.631   6.990   0.954   1.317   4.141   0.463   0.000   0.000
 Ho  67 221 154 2.2795e-04   0.000  17.736   3.010  37.663   1.629  14.462   3.866  15.000   2.087   4.073   0.472   3.998   0.461   0.000   0.000
 Ho  67 222 155 2.1891e-04   2.831   0.003   6.653   1.872  34.309   2.577  25.153   4.198  16.154   2.214   4.037   5.343   0.474   0.000   0.000
 Ho  67 223 156 2.0975e-04   0.000   5.927   2.148  24.721   3.864  27.906   1.631  16.124   4.220  11.925   1.534   5.046   0.474   0.000   0.000
 Ho  67 224 157 2.0048e-04   2.210   0.002   1.511   0.824  13.369   3.170  33.877   2.568  24.505   4.597  13.366   6.396   0.487   0.000   0.000
 Er  68 169 101 1.3058e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 171 103 3.6319e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 172 104 2.5053e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 173 105 5.6861e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 174 106 1.7899e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 175 107 7.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 176 108 3.4088e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 177 109 1.7503e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 178 110 9.5780e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 179 111 5.6797e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 180 112 3.4313e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 181 113 2.0870e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 182 114 1.3145e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 183 115 8.2186e-01  99.529   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.224   0.000   0.000
 Er  68 184 116 5.4905e-01  99.756   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.215   0.000   0.000
 Er  68 185 117 3.7031e-01  98.761   1.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.308   0.000   0.000
 Er  68 186 118 2.5277e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.316   0.000   0.000
 Er  68 187 119 1.7659e-01  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.324   0.000   0.000
 Er  68 188 120 1.2567e-01  98.889   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.343   0.000   0.000
 Er  68 189 121 9.0200e-02  96.930   3.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.340   0.000   0.000
 Er  68 190 122 6.6743e-02  94.155   5.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.299   0.000   0.000
 Er  68 191 123 5.0609e-02  85.204  14.651   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.285   0.000   0.000
 Er  68 192 124 3.9354e-02  90.156   9.836   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.278   0.000   0.000
 Er  68 193 125 3.2400e-02  80.473  19.160   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.337   0.000   0.000
 Er  68 194 126 2.6793e-02  79.077  20.763   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.211   0.361   0.000   0.000
 Er  68 195 127 1.7578e-02  62.277  28.944   8.749   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.502   0.000   0.000
 Er  68 196 128 1.2689e-02  54.588  41.045   4.211   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.468   0.000   0.000
 Er  68 197 129 1.0026e-02  40.222  34.485  24.613   0.674   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.533   0.000   0.000
 Er  68 198 130 7.9296e-03  47.983  37.265  13.159   1.587   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.684   0.460   0.000   0.000
 Er  68 199 131 6.4318e-03  42.643  26.352  25.698   4.879   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.941   0.543   0.000   0.000
 Er  68 200 132 5.3076e-03  46.527  34.925  12.859   5.449   0.234   0.006   0.000   0.000   0.000   0.000   0.000   0.780   0.463   0.000   0.000
 Er  68 201 133 4.4511e-03  40.371  17.837  30.927   9.393   1.410   0.063   0.000   0.000   0.000   0.000   0.000   1.138   0.527   0.000   0.000
 Er  68 202 134 3.7525e-03  47.110  28.418  13.834  10.014   0.527   0.097   0.000   0.000   0.000   0.000   0.000   0.887   0.458   0.000   0.000
 Er  68 203 135 3.2155e-03  42.141  13.619  30.019   9.167   4.810   0.223   0.021   0.000   0.000   0.000   0.000   1.216   0.520   0.000   0.000
 Er  68 204 136 2.7908e-03  49.318  28.531  11.119  10.041   0.763   0.227   0.002   0.000   0.000   0.000   0.000   0.851   0.445   0.000   0.000
 Er  68 205 137 2.4441e-03  44.124  13.654  28.529   8.357   4.942   0.317   0.078   0.000   0.000   0.000   0.000   1.176   0.515   0.000   0.000
 Er  68 206 138 2.1532e-03  49.792  30.320  10.310   8.713   0.612   0.245   0.009   0.000   0.000   0.000   0.000   0.808   0.444   0.000   0.000
 Er  68 207 139 1.9109e-03  44.518  13.504  28.761   8.745   4.108   0.275   0.088   0.001   0.000   0.000   0.000   1.156   0.512   0.000   0.000
 Er  68 208 140 1.7117e-03  49.907  31.588   9.466   8.250   0.574   0.207   0.007   0.000   0.000   0.000   0.000   0.786   0.447   0.000   0.000
 Er  68 209 141 1.5380e-03  42.425  12.578  31.230   8.770   4.615   0.300   0.082   0.001   0.000   0.000   0.000   1.218   0.499   0.000   0.000
 Er  68 210 142 1.3867e-03  48.651  29.886   9.547  10.760   0.874   0.270   0.012   0.000   0.000   0.000   0.000   0.862   0.457   0.000   0.000
 Er  68 211 143 1.2561e-03  41.243  10.109  31.769   9.619   6.692   0.440   0.125   0.002   0.000   0.000   0.000   1.322   0.503   0.000   0.000
 Er  68 212 144 1.1322e-03  46.029  24.614  14.132  12.097   2.547   0.538   0.041   0.003   0.000   0.000   0.000   1.023   0.464   0.000   0.000
 Er  68 213 145 1.0363e-03  34.070  11.803  29.734  11.618  10.775   1.624   0.356   0.019   0.001   0.000   0.000   1.596   0.512   0.000   0.000
 Er  68 214 146 9.5233e-04  43.802  13.441  21.111  13.671   5.922   1.846   0.175   0.032   0.000   0.000   0.000   1.309   0.460   0.000   0.000
 Er  68 215 147 8.7601e-04  34.052  10.285  19.896  17.203  12.950   4.359   1.147   0.095   0.013   0.000   0.000   1.829   0.504   0.000   0.000
 Er  68 216 148 2.3941e-04  81.756   4.551   6.374   3.835   1.828   1.481   0.134   0.040   0.001   0.000   0.000   0.446   0.455   0.000   0.000
 Er  68 217 149 2.6598e-04  72.539   5.805   7.782   5.904   4.564   1.923   1.351   0.105   0.027   0.001   0.000   0.760   0.496   0.000   0.000
 Er  68 218 150 2.6985e-04  73.927   4.905   7.172   8.190   2.113   2.913   0.528   0.231   0.018   0.002   0.000   0.718   0.469   0.000   0.000
 Er  68 219 151 2.6493e-04  61.665   6.253   9.577   7.696   9.113   2.261   2.692   0.531   0.199   0.013   0.002   1.178   0.493   0.000   0.000
 Er  68 220 152 2.5748e-04  70.107   4.356   2.362  12.723   4.029   4.207   1.266   0.824   0.090   0.035   0.001   0.988   0.483   0.000   0.000
 Er  68 221 153 2.4850e-04  55.178   7.790   9.461   3.112  13.185   4.899   4.353   1.183   0.732   0.079   0.027   1.545   0.496   0.000   0.000
 Er  68 222 154 2.3873e-04   0.000  71.173   1.122  10.736   4.093   7.309   2.680   2.384   0.330   0.156   0.015   1.955   0.481   0.000   0.000
 Er  68 223 155 2.2978e-04  43.616   0.087  23.516   1.832  10.905   4.467   9.607   2.971   2.486   0.362   0.150   2.216   0.477   0.000   0.000
 Er  68 224 156 2.1984e-04   0.000  66.534   0.269   8.350   4.626  10.282   2.180   5.150   1.684   0.846   0.081   2.330   0.486   0.000   0.000
 Er  68 225 157 2.1169e-04  18.457   0.000  39.171   1.446  12.654   2.690  13.872   2.889   6.123   1.687   1.012   3.241   0.448   0.000   0.000
 Er  68 226 158 2.0485e-04   0.000  62.637   0.358   6.364   0.909  12.826   3.970   7.023   1.905   3.245   0.762   2.745   0.486   0.000   0.000
 Er  68 227 159 1.9745e-04  10.204   0.058  24.636   4.305  25.427   1.147  14.265   3.144  10.873   1.901   4.039   4.169   0.451   0.000   0.000
 Tm  69 168  99 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 170 101 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 171 102 2.4781e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 172 103 1.9884e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 173 104 5.1891e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 174 105 1.3143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 175 106 1.5682e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 176 107 4.1549e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 177 108 1.4950e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 178 109 6.0924e+01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Tm  69 179 110 2.8360e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 180 111 1.6868e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 181 112 9.6391e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Tm  69 182 113 5.6240e+00  99.937   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.157   0.000   0.000
 Tm  69 183 114 3.3439e+00  99.152   0.848   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.286   0.000   0.000
 Tm  69 184 115 1.9260e+00  98.474   1.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.293   0.000   0.000
 Tm  69 185 116 1.1510e+00  96.886   3.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.310   0.000   0.000
 Tm  69 186 117 7.4567e-01  93.529   6.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.294   0.000   0.000
 Tm  69 187 118 5.0455e-01  85.382  14.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.383   0.000   0.000
 Tm  69 188 119 3.3830e-01  88.772  11.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.296   0.000   0.000
 Tm  69 189 120 2.3084e-01  89.362  10.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.320   0.000   0.000
 Tm  69 190 121 1.6035e-01  85.690  14.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.332   0.000   0.000
 Tm  69 191 122 1.1169e-01  80.149  19.851   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.466   0.000   0.000
 Tm  69 192 123 8.3327e-02  80.130  19.340   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.462   0.000   0.000
 Tm  69 193 124 6.1064e-02  77.822  22.034   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.473   0.000   0.000
 Tm  69 194 125 4.8512e-02  78.046  21.199   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.479   0.000   0.000
 Tm  69 195 126 3.8777e-02  73.013  26.536   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.481   0.000   0.000
 Tm  69 196 127 2.5198e-02  32.196  49.893  17.864   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.432   0.000   0.000
 Tm  69 197 128 1.3245e-02  35.012  55.291   9.334   0.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.493   0.000   0.000
 Tm  69 198 129 1.3373e-02  17.258  44.553  37.187   0.985   0.016   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.476   0.000   0.000
 Tm  69 199 130 1.0384e-02  12.429  61.008  20.042   6.509   0.012   0.000   0.000   0.000   0.000   0.000   0.000   1.207   0.503   0.000   0.000
 Tm  69 200 131 8.2853e-03  13.337  38.534  39.961   7.507   0.661   0.000   0.000   0.000   0.000   0.000   0.000   1.436   0.459   0.000   0.000
 Tm  69 201 132 6.7585e-03   9.812  56.879  21.530  11.392   0.372   0.014   0.000   0.000   0.000   0.000   0.000   1.357   0.505   0.000   0.000
 Tm  69 202 133 5.6101e-03   8.435  33.901  41.925  12.443   3.242   0.054   0.000   0.000   0.000   0.000   0.000   1.683   0.466   0.000   0.000
 Tm  69 203 134 4.6882e-03   8.626  49.964  20.760  19.283   1.195   0.172   0.000   0.000   0.000   0.000   0.000   1.550   0.493   0.000   0.000
 Tm  69 204 135 3.9920e-03   8.742  31.612  36.149  14.740   8.453   0.279   0.025   0.000   0.000   0.000   0.000   1.835   0.450   0.000   0.000
 Tm  69 205 136 3.4480e-03  10.748  47.434  19.939  19.153   2.263   0.459   0.005   0.000   0.000   0.000   0.000   1.561   0.467   0.000   0.000
 Tm  69 206 137 2.9910e-03  10.918  33.284  34.235  11.827   9.182   0.447   0.108   0.000   0.000   0.000   0.000   1.768   0.438   0.000   0.000
 Tm  69 207 138 2.6205e-03  15.613  45.206  21.100  15.639   1.918   0.504   0.019   0.000   0.000   0.000   0.000   1.446   0.462   0.000   0.000
 Tm  69 208 139 2.3127e-03  12.968  33.849  33.948  10.962   7.780   0.367   0.124   0.000   0.000   0.000   0.000   1.683   0.434   0.000   0.000
 Tm  69 209 140 2.0254e-03  18.980  43.061  21.340  14.721   1.484   0.399   0.014   0.000   0.000   0.000   0.000   1.379   0.455   0.000   0.000
 Tm  69 210 141 1.8064e-03  10.049  34.937  35.928  10.464   8.115   0.388   0.117   0.001   0.000   0.000   0.000   1.733   0.445   0.000   0.000
 Tm  69 211 142 1.6252e-03  14.823  42.473  23.442  16.682   2.086   0.475   0.019   0.000   0.000   0.000   0.000   1.502   0.460   0.000   0.000
 Tm  69 212 143 1.4632e-03   8.285  34.672  31.546  14.678  10.100   0.566   0.150   0.002   0.000   0.000   0.000   1.859   0.471   0.000   0.000
 Tm  69 213 144 1.3234e-03   8.129  42.881  21.642  21.089   5.088   1.113   0.055   0.004   0.000   0.000   0.000   1.757   0.488   0.000   0.000
 Tm  69 214 145 1.2025e-03   4.406  19.873  35.999  22.335  14.620   2.288   0.464   0.015   0.000   0.000   0.000   2.317   0.477   0.000   0.000
 Tm  69 215 146 1.1001e-03   5.491  40.836   9.185  32.152   7.869   4.202   0.223   0.042   0.000   0.000   0.000   2.098   0.483   0.000   0.000
 Tm  69 216 147 9.9954e-04   4.234  12.823  34.481  16.966  24.122   5.476   1.803   0.085   0.009   0.000   0.000   2.680   0.487   0.000   0.000
 Tm  69 217 148 9.1784e-04   5.115  39.656   6.672  32.008   6.568   8.988   0.790   0.200   0.004   0.000   0.000   2.264   0.487   0.000   0.000
 Tm  69 218 149 8.4663e-04   3.807  11.224  34.026  14.215  25.612   5.495   5.244   0.307   0.069   0.001   0.000   2.860   0.490   0.000   0.000
 Tm  69 219 150 1.9704e-04  69.425  13.677   2.443   8.789   2.162   2.727   0.529   0.235   0.012   0.001   0.000   0.721   0.490   0.000   0.000
 Tm  69 220 151 2.4296e-04  57.044   1.833  20.003   3.577  11.666   2.347   2.933   0.422   0.168   0.006   0.001   1.329   0.485   0.000   0.000
 Tm  69 221 152 2.5167e-04  50.208  21.134   2.904  11.167   6.437   5.676   1.286   1.082   0.077   0.030   0.000   1.307   0.473   0.000   0.000
 Tm  69 222 153 2.5014e-04  25.871  11.158  34.487   1.393  15.334   4.957   5.002   1.061   0.681   0.042   0.014   2.138   0.437   0.000   0.000
 Tm  69 223 154 2.4880e-04   0.000  62.003   2.702  12.610   3.236  13.685   2.557   2.736   0.313   0.150   0.008   2.250   0.451   0.000   0.000
 Tm  69 224 155 2.4240e-04   7.384   0.010  52.566   2.887  15.324   3.630  13.433   2.123   2.335   0.212   0.095   3.102   0.453   0.000   0.000
 Tm  69 225 156 2.3323e-04   0.000  48.201   2.047  20.830   1.594  16.543   1.434   7.180   1.268   0.850   0.050   2.810   0.462   0.000   0.000
 Tm  69 226 157 2.2560e-04   4.722   0.012  34.433   2.196  29.194   1.942  17.556   1.390   6.922   1.028   0.603   3.875   0.462   0.000   0.000
 Tm  69 227 158 2.1848e-04   0.000  27.729   3.154  34.726   0.984  14.347   2.481  11.437   1.199   3.593   0.352   3.537   0.456   0.000   0.000
 Tm  69 228 159 2.0992e-04   3.135   0.006  15.829   2.298  40.184   1.319  19.014   2.409  11.473   1.135   3.198   4.690   0.472   0.000   0.000
 Tm  69 229 160 2.0317e-04   0.000  11.453   2.248  42.444   1.870  14.842   1.518  17.000   1.479   6.450   0.695   4.230   0.471   0.000   0.000
 Tm  69 230 161 1.9655e-04   2.334   0.008   3.784   1.285  31.407   2.832  29.923   1.498  18.080   1.657   7.191   5.605   0.487   0.000   0.000
 Yb  70 175 105 4.3238e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 177 107 6.3984e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 178 108 1.1163e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 179 109 3.3446e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 180 110 1.2185e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 181 111 5.3079e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 182 112 2.7587e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 183 113 1.5316e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 184 114 8.7722e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 185 115 4.8994e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 186 116 2.9157e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 187 117 1.7436e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 188 118 1.0562e+00  99.987   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Yb  70 189 119 6.7132e-01  99.630   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.226   0.000   0.000
 Yb  70 190 120 4.4082e-01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.183   0.000   0.000
 Yb  70 191 121 2.9406e-01  99.352   0.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.293   0.000   0.000
 Yb  70 192 122 1.9781e-01  98.506   1.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.335   0.000   0.000
 Yb  70 193 123 1.3878e-01  97.120   2.880   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.333   0.000   0.000
 Yb  70 194 124 9.8634e-02  97.600   2.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.345   0.000   0.000
 Yb  70 195 125 7.5506e-02  95.856   4.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.337   0.000   0.000
 Yb  70 196 126 5.8733e-02  88.949  11.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.278   0.000   0.000
 Yb  70 197 127 3.5595e-02  72.394  26.184   1.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.546   0.000   0.000
 Yb  70 198 128 1.2348e-02  82.326  17.208   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.488   0.000   0.000
 Yb  70 199 129 1.7992e-02  54.443  33.492  11.990   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.577   0.534   0.000   0.000
 Yb  70 200 130 1.3696e-02  61.597  32.859   5.285   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.460   0.000   0.000
 Yb  70 201 131 1.0794e-02  50.718  30.023  18.657   0.594   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.511   0.000   0.000
 Yb  70 202 132 8.6996e-03  54.964  36.381   7.944   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.454   0.000   0.000
 Yb  70 203 133 7.1482e-03  46.265  26.055  25.635   1.884   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.836   0.535   0.000   0.000
 Yb  70 204 134 5.9135e-03  52.726  34.509  10.591   2.128   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.451   0.000   0.000
 Yb  70 205 135 4.8575e-03  47.015  21.300  26.610   4.547   0.525   0.002   0.000   0.000   0.000   0.000   0.000   0.903   0.525   0.000   0.000
 Yb  70 206 136 4.1512e-03  52.776  33.689   9.620   3.732   0.178   0.005   0.000   0.000   0.000   0.000   0.000   0.649   0.443   0.000   0.000
 Yb  70 207 137 3.5852e-03  48.664  19.506  26.053   4.931   0.819   0.027   0.000   0.000   0.000   0.000   0.000   0.898   0.519   0.000   0.000
 Yb  70 208 138 3.1159e-03  57.447  30.967   8.672   2.751   0.153   0.010   0.000   0.000   0.000   0.000   0.000   0.572   0.424   0.000   0.000
 Yb  70 209 139 2.7317e-03  49.980  22.037  24.156   3.220   0.584   0.023   0.000   0.000   0.000   0.000   0.000   0.825   0.499   0.000   0.000
 Yb  70 210 140 2.3947e-03  55.517  32.642   9.924   1.791   0.118   0.007   0.000   0.000   0.000   0.000   0.000   0.584   0.430   0.000   0.000
 Yb  70 211 141 2.1254e-03  48.276  19.923  26.895   4.319   0.567   0.020   0.000   0.000   0.000   0.000   0.000   0.890   0.513   0.000   0.000
 Yb  70 212 142 1.8922e-03  54.262  32.075  10.413   3.057   0.183   0.010   0.000   0.000   0.000   0.000   0.000   0.629   0.436   0.000   0.000
 Yb  70 213 143 1.6938e-03  46.235  19.438  26.635   6.635   1.006   0.051   0.001   0.000   0.000   0.000   0.000   0.969   0.510   0.000   0.000
 Yb  70 214 144 1.5340e-03  50.431  31.673  11.505   5.940   0.391   0.059   0.000   0.000   0.000   0.000   0.000   0.744   0.465   0.000   0.000
 Yb  70 215 145 1.3871e-03  40.857  12.313  33.764   9.376   3.482   0.192   0.017   0.000   0.000   0.000   0.000   1.230   0.519   0.000   0.000
 Yb  70 216 146 1.2571e-03  48.587  26.705  12.763  10.522   1.201   0.219   0.003   0.000   0.000   0.000   0.000   0.897   0.464   0.000   0.000
 Yb  70 217 147 1.1435e-03  37.950  12.912  31.904   8.632   7.930   0.574   0.098   0.001   0.000   0.000   0.000   1.378   0.523   0.000   0.000
 Yb  70 218 148 1.0433e-03  47.420  26.249  12.989  10.098   2.544   0.663   0.036   0.001   0.000   0.000   0.000   0.962   0.466   0.000   0.000
 Yb  70 219 149 9.5776e-04  37.052  12.819  31.604   8.970   7.978   1.241   0.325   0.010   0.000   0.000   0.000   1.431   0.514   0.000   0.000
 Yb  70 220 150 8.8146e-04  44.063  21.571  18.377  10.765   3.780   1.303   0.121   0.021   0.000   0.000   0.000   1.131   0.472   0.000   0.000
 Yb  70 221 151 8.1150e-04  27.567  16.251  27.330  15.158  10.027   2.753   0.834   0.068   0.010   0.000   0.000   1.758   0.519   0.000   0.000
 Yb  70 222 152 2.1719e-04  81.714   4.083   6.230   5.101   1.720   1.031   0.094   0.027   0.001   0.000   0.000   0.446   0.463   0.000   0.000
 Yb  70 223 153 2.4592e-04  70.185   7.316   6.164   7.846   5.665   1.842   0.887   0.077   0.018   0.000   0.000   0.811   0.503   0.000   0.000
 Yb  70 224 154 2.5062e-04  73.452   5.120   7.142   8.304   2.382   2.936   0.514   0.138   0.010   0.001   0.000   0.727   0.475   0.000   0.000
 Yb  70 225 155 2.4680e-04  61.151   8.082   7.656   7.497   9.496   2.617   2.914   0.465   0.114   0.007   0.001   1.187   0.503   0.000   0.000
 Yb  70 226 156 2.4147e-04  69.472   4.832   3.223  13.598   2.912   3.641   1.344   0.890   0.073   0.014   0.000   0.969   0.480   0.000   0.000
 Yb  70 227 157 2.3289e-04  55.254   7.421  10.186   4.149  13.549   3.796   3.536   1.331   0.715   0.054   0.009   1.502   0.498   0.000   0.000
 Yb  70 228 158 2.2639e-04  65.779   5.153   2.373  13.994   3.698   4.756   1.959   1.830   0.326   0.125   0.007   1.188   0.484   0.000   0.000
 Yb  70 229 159 2.1983e-04  44.482   6.570  17.544   2.996  13.417   4.773   6.135   1.986   1.706   0.287   0.104   1.962   0.483   0.000   0.000
 Yb  70 230 160 2.1295e-04   0.000  67.256   1.481  13.236   4.507   7.153   1.696   3.261   0.863   0.495   0.052   2.086   0.486   0.000   0.000
 Yb  70 231 161 2.0622e-04  21.568   0.163  39.797   2.770  13.525   5.204   9.847   2.119   3.568   0.915   0.525   2.839   0.452   0.000   0.000
 Yb  70 232 162 1.9931e-04   0.000  43.463   3.632  23.441   3.047  14.831   2.868   4.933   1.358   2.090   0.335   2.917   0.497   0.000   0.000
 Yb  70 233 163 1.9240e-04   0.000   0.001  15.327   3.300  42.141   4.289  18.019   4.590   7.942   1.771   2.619   4.732   0.482   0.000   0.000
 Yb  70 234 164 1.8584e-04   0.000   0.063   0.033  19.159   4.593  46.470   3.973  16.210   3.056   5.210   1.235   5.200   0.535   0.000   0.000
 Lu  71 174 103 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 176 105 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 177 106 7.3851e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 178 107 1.6667e+06  99.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072
 Lu  71 179 108 5.4043e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 180 109 3.8630e+03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008
 Lu  71 181 110 9.2787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 182 111 2.4216e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 183 112 9.4067e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 184 113 4.6631e+01  99.954   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046
 Lu  71 185 114 2.3634e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 186 115 1.3924e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 187 116 7.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 188 117 4.6390e+00  99.933   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.162   0.000   0.000
 Lu  71 189 118 2.7706e+00  98.618   1.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.313   0.000   0.000
 Lu  71 190 119 1.5593e+00  97.613   2.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.325   0.000   0.000
 Lu  71 191 120 8.9476e-01  99.029   0.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.366   0.000   0.000
 Lu  71 192 121 5.9121e-01  97.939   2.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.337   0.000   0.000
 Lu  71 193 122 3.8293e-01  88.776  11.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.367   0.000   0.000
 Lu  71 194 123 2.4310e-01  89.018  10.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.335   0.000   0.000
 Lu  71 195 124 1.6743e-01  86.521  13.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.425   0.000   0.000
 Lu  71 196 125 1.1984e-01  86.628  13.371   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.384   0.000   0.000
 Lu  71 197 126 9.0252e-02  82.241  17.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.178   0.504   0.000   0.000
 Lu  71 198 127 5.1348e-02  56.963  37.793   5.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.438   0.000   0.000
 Lu  71 199 128 1.7100e-02  60.438  37.999   1.560   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411   0.484   0.000   0.000
 Lu  71 200 129 2.4310e-02  27.041  49.055  23.792   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.970   0.471   0.000   0.000
 Lu  71 201 130 1.8105e-02  19.670  67.993  11.525   0.812   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935   0.490   0.000   0.000
 Lu  71 202 131 1.4090e-02  25.439  45.000  28.479   1.055   0.027   0.000   0.000   0.000   0.000   0.000   0.000   1.052   0.459   0.000   0.000
 Lu  71 203 132 1.1216e-02  16.543  63.855  17.091   2.507   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.056   0.481   0.000   0.000
 Lu  71 204 133 9.1465e-03  16.241  43.559  36.448   3.481   0.271   0.000   0.000   0.000   0.000   0.000   0.000   1.280   0.452   0.000   0.000
 Lu  71 205 134 7.5501e-03  14.038  58.054  21.543   6.260   0.105   0.000   0.000   0.000   0.000   0.000   0.000   1.203   0.486   0.000   0.000
 Lu  71 206 135 6.2396e-03  14.410  38.866  39.295   6.502   0.925   0.001   0.000   0.000   0.000   0.000   0.000   1.407   0.442   0.000   0.000
 Lu  71 207 136 5.2555e-03  13.425  56.844  20.757   8.640   0.321   0.013   0.000   0.000   0.000   0.000   0.000   1.256   0.469   0.000   0.000
 Lu  71 208 137 4.4999e-03  15.464  37.651  37.963   7.115   1.778   0.029   0.000   0.000   0.000   0.000   0.000   1.422   0.432   0.000   0.000
 Lu  71 209 138 3.8824e-03  29.446  42.879  19.517   7.807   0.321   0.032   0.000   0.000   0.000   0.000   0.000   1.068   0.454   0.000   0.000
 Lu  71 210 139 3.3933e-03  23.638  34.738  34.410   5.898   1.287   0.028   0.000   0.000   0.000   0.000   0.000   1.265   0.429   0.000   0.000
 Lu  71 211 140 2.9763e-03  30.554  43.369  19.477   6.320   0.252   0.027   0.000   0.000   0.000   0.000   0.000   1.024   0.448   0.000   0.000
 Lu  71 212 141 2.6244e-03  18.085  36.173  37.583   6.964   1.166   0.029   0.000   0.000   0.000   0.000   0.000   1.370   0.433   0.000   0.000
 Lu  71 213 142 2.3241e-03  27.412  43.250  20.402   8.575   0.329   0.031   0.000   0.000   0.000   0.000   0.000   1.113   0.451   0.000   0.000
 Lu  71 214 143 2.0244e-03  17.308  33.863  37.514   8.809   2.445   0.062   0.001   0.000   0.000   0.000   0.000   1.454   0.442   0.000   0.000
 Lu  71 215 144 1.8080e-03  15.351  48.326  23.387  12.002   0.803   0.130   0.000   0.000   0.000   0.000   0.000   1.350   0.478   0.000   0.000
 Lu  71 216 145 1.6238e-03   8.206  33.644  37.966  13.715   6.192   0.252   0.024   0.000   0.000   0.000   0.000   1.769   0.486   0.000   0.000
 Lu  71 217 146 1.4667e-03  12.164  43.465  22.638  18.667   2.623   0.436   0.007   0.000   0.000   0.000   0.000   1.575   0.476   0.000   0.000
 Lu  71 218 147 1.3272e-03   8.418  31.592  32.740  15.397  10.919   0.804   0.129   0.000   0.000   0.000   0.000   1.917   0.472   0.000   0.000
 Lu  71 219 148 1.2103e-03  14.573  39.287  22.273  18.513   3.970   1.333   0.051   0.001   0.000   0.000   0.000   1.622   0.461   0.000   0.000
 Lu  71 220 149 1.0963e-03   6.969  31.073  33.677  15.051  11.229   1.597   0.396   0.008   0.000   0.000   0.000   1.989   0.493   0.000   0.000
 Lu  71 221 150 1.0017e-03   6.059  42.622  19.210  24.124   5.176   2.629   0.153   0.028   0.000   0.000   0.000   1.884   0.486   0.000   0.000
 Lu  71 222 151 9.1988e-04   3.996  14.496  37.179  24.210  15.856   3.122   1.081   0.054   0.006   0.000   0.000   2.474   0.502   0.000   0.000
 Lu  71 223 152 8.4301e-04   5.150  39.189   7.529  35.272   6.737   5.615   0.394   0.112   0.002   0.000   0.000   2.183   0.500   0.000   0.000
 Lu  71 224 153 1.0996e-04  81.756   3.089   6.830   2.485   4.489   0.863   0.460   0.023   0.005   0.000   0.000   0.494   0.482   0.000   0.000
 Lu  71 225 154 2.3450e-04  62.047  16.338   2.694  11.704   3.027   3.453   0.575   0.156   0.006   0.001   0.000   0.908   0.495   0.000   0.000
 Lu  71 226 155 2.4805e-04  51.394   5.561  19.805   3.540  13.650   2.508   3.109   0.347   0.084   0.002   0.000   1.447   0.487   0.000   0.000
 Lu  71 227 156 2.4919e-04  43.252  27.215   2.530  13.873   4.835   5.830   1.295   1.103   0.057   0.010   0.000   1.384   0.472   0.000   0.000
 Lu  71 228 157 2.4594e-04  25.023   8.028  37.577   3.128  16.079   3.901   4.587   1.021   0.626   0.027   0.004   2.163   0.444   0.000   0.000
 Lu  71 229 158 2.4100e-04   0.000  64.277   2.190  13.126   5.664  10.333   1.647   2.395   0.254   0.111   0.003   2.121   0.451   0.000   0.000
 Lu  71 230 159 2.3464e-04   8.350   0.020  55.280   2.210  16.381   5.334   8.880   1.478   1.863   0.147   0.059   2.898   0.448   0.000   0.000
 Lu  71 231 160 2.2787e-04   0.000  53.168   1.460  18.575   3.841  15.807   1.429   4.478   0.670   0.545   0.028   2.566   0.460   0.000   0.000
 Lu  71 232 161 2.2071e-04   4.692   0.017  45.322   1.501  23.176   2.532  16.286   1.749   3.845   0.528   0.353   3.495   0.473   0.000   0.000
 Lu  71 233 162 2.1373e-04   0.000  21.715   2.812  40.788   1.141  19.072   2.136   8.807   1.153   2.201   0.175   3.545   0.467   0.000   0.000
 Lu  71 234 163 2.0643e-04   2.469   0.007   6.019   1.608  47.022   1.771  24.510   2.406  10.807   1.145   2.237   4.956   0.496   0.000   0.000
 Lu  71 235 164 1.9910e-04   0.000   1.226   1.070  20.721   3.756  40.075   1.905  21.620   1.710   7.100   0.816   5.225   0.498   0.000   0.000
 Lu  71 236 165 1.9131e-04   1.655   0.003   0.248   0.236   5.170   2.107  39.935   3.157  35.724   2.261   9.505   6.787   0.526   0.000   0.000
 Lu  71 237 166 1.8405e-04   0.000   0.181   0.377   1.403   1.071  11.172   4.055  46.656   3.213  28.877   2.995   6.769   0.518   0.000   0.000
 Hf  72 181 109 8.2310e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 182 110 4.1856e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 183 111 2.8153e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 184 112 6.5254e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 185 113 2.1328e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 186 114 8.6232e+01  93.858   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.142
 Hf  72 187 115 3.8859e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 188 116 1.9178e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 189 117 1.1652e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 190 118 6.6531e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 191 119 3.8562e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 192 120 2.3130e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 193 121 1.2779e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 194 122 7.4770e-01  99.912   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.154   0.000   0.000
 Hf  72 195 123 4.3674e-01  99.577   0.423   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.247   0.000   0.000
 Hf  72 196 124 2.8963e-01  99.514   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.304   0.000   0.000
 Hf  72 197 125 1.9262e-01  99.216   0.784   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.332   0.000   0.000
 Hf  72 198 126 1.4126e-01  97.925   2.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.349   0.000   0.000
 Hf  72 199 127 7.4789e-02  82.584  17.228   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.176   0.527   0.000   0.000
 Hf  72 200 128 2.5686e-02  86.646  13.298   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.471   0.000   0.000
 Hf  72 201 129 3.3849e-02  67.256  28.414   4.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.371   0.529   0.000   0.000
 Hf  72 202 130 2.4962e-02  70.826  28.040   1.133   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.474   0.000   0.000
 Hf  72 203 131 1.9134e-02  62.939  30.662   6.346   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.521   0.000   0.000
 Hf  72 204 132 1.5105e-02  67.781  29.913   2.252   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.468   0.000   0.000
 Hf  72 205 133 1.1922e-02  57.556  30.086  12.090   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.551   0.510   0.000   0.000
 Hf  72 206 134 9.7440e-03  63.082  32.211   4.362   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.456   0.000   0.000
 Hf  72 207 135 7.9668e-03  53.801  25.440  20.082   0.659   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.677   0.496   0.000   0.000
 Hf  72 208 136 6.6762e-03  62.714  31.365   5.284   0.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.438   0.447   0.000   0.000
 Hf  72 209 137 5.6676e-03  53.952  24.022  21.015   0.925   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.503   0.000   0.000
 Hf  72 210 138 4.8623e-03  64.343  30.003   5.015   0.636   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.435   0.000   0.000
 Hf  72 211 139 4.2006e-03  56.543  26.764  15.767   0.834   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.612   0.495   0.000   0.000
 Hf  72 212 140 3.6486e-03  64.148  30.678   4.692   0.481   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.435   0.000   0.000
 Hf  72 213 141 3.1894e-03  53.451  27.031  18.560   0.873   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.671   0.495   0.000   0.000
 Hf  72 214 142 2.8127e-03  62.194  30.913   6.214   0.674   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.439   0.000   0.000
 Hf  72 215 143 2.4848e-03  51.068  25.205  21.637   1.910   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.514   0.000   0.000
 Hf  72 216 144 2.2105e-03  56.962  32.853   8.566   1.567   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.549   0.446   0.000   0.000
 Hf  72 217 145 1.9717e-03  46.199  19.249  29.231   4.756   0.556   0.009   0.000   0.000   0.000   0.000   0.000   0.942   0.516   0.000   0.000
 Hf  72 218 146 1.7640e-03  54.104  31.382   9.866   4.419   0.219   0.009   0.000   0.000   0.000   0.000   0.000   0.653   0.449   0.000   0.000
 Hf  72 219 147 1.5850e-03  44.356  18.978  27.991   6.786   1.816   0.072   0.001   0.000   0.000   0.000   0.000   1.029   0.510   0.000   0.000
 Hf  72 220 148 1.4352e-03  53.190  32.682   8.779   4.898   0.379   0.072   0.000   0.000   0.000   0.000   0.000   0.668   0.451   0.000   0.000
 Hf  72 221 149 1.2954e-03  44.478  18.378  28.199   6.572   2.209   0.149   0.014   0.000   0.000   0.000   0.000   1.042   0.514   0.000   0.000
 Hf  72 222 150 1.1740e-03  48.654  33.459  10.266   6.835   0.643   0.142   0.002   0.000   0.000   0.000   0.000   0.778   0.478   0.000   0.000
 Hf  72 223 151 1.0649e-03  36.631  14.097  35.331   9.026   4.515   0.339   0.059   0.000   0.000   0.000   0.000   1.320   0.524   0.000   0.000
 Hf  72 224 152 9.7413e-04  46.869  25.465  14.862  10.335   2.080   0.372   0.017   0.000   0.000   0.000   0.000   0.965   0.469   0.000   0.000
 Hf  72 225 153 8.9122e-04  34.327  14.072  32.446   9.550   8.209   1.203   0.189   0.005   0.000   0.000   0.000   1.476   0.523   0.000   0.000
 Hf  72 226 154 8.1289e-04  44.448  21.332  19.544   8.964   3.979   1.624   0.102   0.007   0.000   0.000   0.000   1.120   0.471   0.000   0.000
 Hf  72 227 155 1.8369e-04  80.718   4.631   7.686   3.846   2.168   0.708   0.231   0.012   0.001   0.000   0.000   0.452   0.516   0.000   0.000
 Hf  72 228 156 2.3693e-04  78.633   6.102   7.948   4.459   1.623   1.096   0.109   0.030   0.000   0.000   0.000   0.482   0.466   0.000   0.000
 Hf  72 229 157 2.4824e-04  69.610   6.232   9.843   7.515   4.349   1.570   0.791   0.072   0.016   0.000   0.000   0.791   0.511   0.000   0.000
 Hf  72 230 158 2.5006e-04  72.758   5.939   9.635   7.038   1.869   2.302   0.348   0.104   0.007   0.001   0.000   0.682   0.469   0.000   0.000
 Hf  72 231 159 2.4722e-04  62.059   7.744   9.384   9.775   6.847   1.954   1.922   0.245   0.067   0.003   0.000   1.068   0.506   0.000   0.000
 Hf  72 232 160 2.3535e-04  69.811   5.255   8.308  10.278   2.172   2.900   0.872   0.367   0.031   0.005   0.000   0.840   0.475   0.000   0.000
 Hf  72 233 161 2.2989e-04  55.519   9.151   9.592   7.303  12.219   2.372   2.744   0.792   0.283   0.021   0.003   1.355   0.502   0.000   0.000
 Hf  72 234 162 2.2324e-04   0.000  69.783   4.812  14.744   3.952   3.663   1.605   1.241   0.149   0.048   0.002   1.777   0.493   0.000   0.000
 Hf  72 235 163 2.1636e-04  31.865   0.001  34.764   4.603  16.567   5.543   4.671   1.085   0.772   0.101   0.028   2.203   0.475   0.000   0.000
 Hf  72 236 164 2.0932e-04   0.000  28.710  11.314  33.369   7.521  12.061   2.265   3.405   0.886   0.430   0.039   2.906   0.507   0.000   0.000
 Hf  72 237 165 2.0208e-04   0.000   0.001  13.544   7.015  45.152   7.126  17.136   3.906   4.401   1.114   0.605   4.455   0.463   0.000   0.000
 Hf  72 238 166 1.9416e-04   0.000   1.235   0.837  18.312   8.576  46.500   7.806  11.118   2.256   2.867   0.493   4.971   0.526   0.000   0.000
 Hf  72 239 167 1.8780e-04   0.000   0.001   2.164   0.212  17.505   4.488  42.968  11.045  14.694   3.657   3.268   6.100   0.483   0.000   0.000
 Hf  72 240 168 1.8153e-04   0.000   1.836   1.125   5.454   0.449  18.543   6.711  46.839   8.641   8.442   1.959   6.338   0.520   0.000   0.000
 Ta  73 180 107 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 182 109 4.6088e+08  99.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184
 Ta  73 183 110 1.7158e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 184 111 1.2484e+05  99.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559
 Ta  73 185 112 1.4843e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 186 113 1.8519e+03  99.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330
 Ta  73 187 114 4.2737e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 188 115 1.4986e+02  99.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.617
 Ta  73 189 116 6.2742e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 190 117 2.8971e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 191 118 1.6582e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 192 119 9.5059e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 193 120 5.3328e+00  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Ta  73 194 121 3.0469e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.000   0.000
 Ta  73 195 122 1.6689e+00  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.330   0.000   0.000
 Ta  73 196 123 9.2966e-01  99.060   0.940   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.327   0.000   0.000
 Ta  73 197 124 5.2537e-01  96.981   3.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.330   0.000   0.000
 Ta  73 198 125 3.1268e-01  97.630   2.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.340   0.000   0.000
 Ta  73 199 126 2.2097e-01  90.794   9.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.455   0.000   0.000
 Ta  73 200 127 1.1031e-01  76.118  23.521   0.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.469   0.000   0.000
 Ta  73 201 128 5.2926e-02  47.284  52.460   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.467   0.000   0.000
 Ta  73 202 129 4.6829e-02  35.035  54.696  10.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.446   0.000   0.000
 Ta  73 203 130 3.3882e-02  30.986  65.168   3.782   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.729   0.472   0.000   0.000
 Ta  73 204 131 2.6022e-02  36.545  46.193  17.162   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.808   0.438   0.000   0.000
 Ta  73 205 132 2.0202e-02  28.213  66.271   5.245   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.776   0.473   0.000   0.000
 Ta  73 206 133 1.6129e-02  27.863  46.056  25.668   0.413   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.986   0.444   0.000   0.000
 Ta  73 207 134 1.3123e-02  22.520  63.475  13.133   0.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.454   0.000   0.000
 Ta  73 208 135 1.0776e-02  23.242  44.483  30.965   1.262   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.104   0.442   0.000   0.000
 Ta  73 209 136 8.9015e-03  21.804  59.628  16.370   2.193   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.990   0.454   0.000   0.000
 Ta  73 210 137 7.4909e-03  25.726  40.722  31.278   2.082   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.103   0.436   0.000   0.000
 Ta  73 211 138 6.3321e-03  32.765  49.537  15.371   2.307   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.873   0.454   0.000   0.000
 Ta  73 212 139 5.4190e-03  34.865  33.149  29.932   1.837   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.994   0.437   0.000   0.000
 Ta  73 213 140 4.6693e-03  36.078  51.094  11.075   1.734   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.457   0.000   0.000
 Ta  73 214 141 4.0484e-03  30.416  36.114  31.416   1.853   0.200   0.000   0.000   0.000   0.000   0.000   0.000   1.053   0.438   0.000   0.000
 Ta  73 215 142 3.5409e-03  36.948  45.179  15.353   2.495   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.835   0.458   0.000   0.000
 Ta  73 216 143 3.1069e-03  24.926  37.098  34.224   3.398   0.354   0.000   0.000   0.000   0.000   0.000   0.000   1.172   0.442   0.000   0.000
 Ta  73 217 144 2.7396e-03  23.907  50.515  20.287   5.161   0.129   0.001   0.000   0.000   0.000   0.000   0.000   1.071   0.453   0.000   0.000
 Ta  73 218 145 2.4284e-03  13.315  38.427  39.062   7.888   1.296   0.012   0.000   0.000   0.000   0.000   0.000   1.455   0.471   0.000   0.000
 Ta  73 219 146 2.1653e-03  24.375  43.389  21.865   9.897   0.439   0.035   0.000   0.000   0.000   0.000   0.000   1.187   0.479   0.000   0.000
 Ta  73 220 147 1.9310e-03  15.056  34.940  36.887   9.284   3.733   0.099   0.002   0.000   0.000   0.000   0.000   1.520   0.459   0.000   0.000
 Ta  73 221 148 1.7296e-03  23.903  44.251  20.789  10.050   0.845   0.162   0.000   0.000   0.000   0.000   0.000   1.202   0.449   0.000   0.000
 Ta  73 222 149 1.5529e-03  16.022  33.253  38.651   7.705   4.152   0.196   0.021   0.000   0.000   0.000   0.000   1.514   0.461   0.000   0.000
 Ta  73 223 150 1.4034e-03  12.865  48.725  24.295  12.465   1.350   0.296   0.004   0.000   0.000   0.000   0.000   1.416   0.468   0.000   0.000
 Ta  73 224 151 1.2741e-03   7.253  26.998  42.674  15.151   7.409   0.430   0.084   0.000   0.000   0.000   0.000   1.901   0.477   0.000   0.000
 Ta  73 225 152 1.1502e-03   9.688  42.056  19.154  24.089   4.105   0.879   0.027   0.001   0.000   0.000   0.000   1.736   0.471   0.000   0.000
 Ta  73 226 153 1.0364e-03   6.666  25.430  33.741  19.664  12.545   1.668   0.281   0.004   0.000   0.000   0.000   2.121   0.500   0.000   0.000
 Ta  73 227 154 9.4227e-04   8.112  39.561  16.904  26.844   4.802   3.611   0.151   0.015   0.000   0.000   0.000   1.922   0.481   0.000   0.000
 Ta  73 228 155 8.6856e-04   5.093  19.944  34.048  21.764  14.377   3.308   1.421   0.042   0.002   0.000   0.000   2.362   0.500   0.000   0.000
 Ta  73 229 156 7.9605e-04   6.274  38.623  12.604  31.896   4.769   5.249   0.449   0.135   0.001   0.000   0.000   2.085   0.494   0.000   0.000
 Ta  73 230 157 9.4284e-05  83.521   3.021   6.291   3.075   3.121   0.571   0.373   0.022   0.005   0.000   0.000   0.426   0.477   0.000   0.000
 Ta  73 231 158 2.1121e-04  64.757  15.615   2.569  12.436   1.804   2.373   0.328   0.114   0.004   0.000   0.000   0.799   0.488   0.000   0.000
 Ta  73 232 159 2.3349e-04  56.217   5.159  17.462   5.567  11.718   1.728   1.924   0.170   0.054   0.001   0.000   1.255   0.482   0.000   0.000
 Ta  73 233 160 2.3895e-04  50.653  22.041   3.024  16.034   3.023   3.850   0.877   0.469   0.023   0.005   0.000   1.163   0.487   0.000   0.000
 Ta  73 234 161 2.3888e-04  32.615  13.796  25.986   3.929  17.172   2.227   3.450   0.572   0.243   0.009   0.001   1.841   0.462   0.000   0.000
 Ta  73 235 162 2.3522e-04   0.000  64.057   3.808  15.220   6.603   7.152   1.329   1.673   0.118   0.040   0.001   2.005   0.467   0.000   0.000
 Ta  73 236 163 2.2949e-04   6.267   0.013  54.260   4.806  18.875   6.112   7.027   1.252   1.287   0.076   0.023   2.912   0.471   0.000   0.000
 Ta  73 237 164 2.2305e-04   0.000  38.098   2.646  28.705   3.611  19.692   1.979   4.154   0.652   0.444   0.018   2.927   0.475   0.000   0.000
 Ta  73 238 165 2.1613e-04   3.580   0.013  12.553   2.119  47.313   6.211  20.141   2.514   4.588   0.583   0.383   4.359   0.490   0.000   0.000
 Ta  73 239 166 2.0841e-04   0.000   7.985   2.482  38.022   2.429  23.928   5.456  14.942   1.804   2.728   0.227   4.344   0.486   0.000   0.000
 Ta  73 240 167 2.0132e-04   2.928   0.008   3.090   1.304  22.256   2.994  39.662   7.733  15.586   1.838   2.600   5.718   0.497   0.000   0.000
 Ta  73 241 168 1.9481e-04   0.000   8.359   2.329  16.325   3.707  27.491   2.131  23.892   5.931   8.784   1.051   5.240   0.484   0.000   0.000
 Ta  73 242 169 1.8802e-04   2.379   0.007   2.757   1.041   8.776   2.631  27.358   3.046  35.268   5.183  11.554   6.708   0.500   0.000   0.000
 Ta  73 243 170 1.8193e-04   0.000   2.698   1.503  16.150   3.790  13.422   3.250  27.502   2.464  25.672   3.550   5.838   0.490   0.000   0.000
  W  74 185 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 187 113 3.0752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 188 114 2.4817e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 189 115 5.5623e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 190 116 2.6994e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 191 117 7.4594e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 192 118 1.6496e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 193 119 1.4167e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 194 120 3.5536e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 195 121 7.4373e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 196 122 3.8993e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 197 123 2.0183e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 198 124 1.0152e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 199 125 5.6298e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 200 126 3.7436e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.370   0.000   0.000
  W  74 201 127 1.6866e-01  94.431   5.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.491   0.000   0.000
  W  74 202 128 7.8815e-02  86.077  13.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.703   0.000   0.000
  W  74 203 129 6.8640e-02  74.422  24.823   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.263   0.548   0.000   0.000
  W  74 204 130 4.8628e-02  76.793  23.016   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.763   0.000   0.000
  W  74 205 131 3.6233e-02  71.639  26.728   1.634   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.533   0.000   0.000
  W  74 206 132 2.7927e-02  73.593  25.952   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.832   0.000   0.000
  W  74 207 133 2.2096e-02  67.355  29.643   3.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.498   0.000   0.000
  W  74 208 134 1.7667e-02  70.447  28.411   1.141   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.464   0.000   0.000
  W  74 209 135 1.4463e-02  61.342  32.029   6.571   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.453   0.506   0.000   0.000
  W  74 210 136 1.1900e-02  69.021  28.989   1.919   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.451   0.000   0.000
  W  74 211 137 9.9404e-03  63.305  27.387   9.095   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.462   0.499   0.000   0.000
  W  74 212 138 8.3667e-03  68.560  29.299   2.032   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.438   0.000   0.000
  W  74 213 139 7.0819e-03  63.712  28.801   7.275   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.508   0.000   0.000
  W  74 214 140 5.9482e-03  68.774  29.273   1.856   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.429   0.000   0.000
  W  74 215 141 5.2032e-03  62.399  29.151   8.222   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.511   0.000   0.000
  W  74 216 142 4.5217e-03  67.384  29.985   2.484   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.434   0.000   0.000
  W  74 217 143 3.9299e-03  58.591  28.843  12.126   0.437   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.514   0.000   0.000
  W  74 218 144 3.4337e-03  64.566  30.709   4.343   0.381   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405   0.451   0.000   0.000
  W  74 219 145 3.0631e-03  51.991  24.073  22.607   1.258   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.498   0.000   0.000
  W  74 220 146 2.7760e-03  62.642  29.550   6.717   1.076   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.452   0.000   0.000
  W  74 221 147 2.3639e-03  52.073  23.548  21.782   2.344   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.487   0.000   0.000
  W  74 222 148 2.1938e-03  61.051  30.894   6.686   1.318   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.450   0.000   0.000
  W  74 223 149 1.8876e-03  49.765  26.735  20.791   2.371   0.335   0.003   0.000   0.000   0.000   0.000   0.000   0.768   0.495   0.000   0.000
  W  74 224 150 1.6944e-03  56.087  33.695   8.016   2.098   0.102   0.002   0.000   0.000   0.000   0.000   0.000   0.564   0.464   0.000   0.000
  W  74 225 151 1.5168e-03  43.121  20.602  29.823   5.545   0.882   0.026   0.000   0.000   0.000   0.000   0.000   1.005   0.524   0.000   0.000
  W  74 226 152 1.3674e-03  52.830  32.146   8.884   5.733   0.375   0.032   0.000   0.000   0.000   0.000   0.000   0.688   0.464   0.000   0.000
  W  74 227 153 1.2745e-03  39.393  19.120  31.059   6.976   3.294   0.153   0.006   0.000   0.000   0.000   0.000   1.161   0.529   0.000   0.000
  W  74 228 154 1.1078e-03  48.919  33.145  10.001   6.751   0.992   0.191   0.001   0.000   0.000   0.000   0.000   0.783   0.467   0.000   0.000
  W  74 229 155 1.0066e-03  37.962  16.630  33.376   6.820   4.700   0.440   0.071   0.000   0.000   0.000   0.000   1.253   0.514   0.000   0.000
  W  74 230 156 9.1830e-04  46.754  32.676  10.944   7.369   1.823   0.413   0.020   0.000   0.000   0.000   0.000   0.862   0.473   0.000   0.000
  W  74 231 157 8.3825e-04  37.112  13.819  35.471   6.617   5.943   0.854   0.179   0.005   0.000   0.000   0.000   1.338   0.521   0.000   0.000
  W  74 232 158 7.6980e-04  44.599  29.801  14.415   7.435   2.780   0.900   0.064   0.005   0.000   0.000   0.000   0.970   0.475   0.000   0.000
  W  74 233 159 7.4034e-04  32.426  13.358  36.118   8.581   7.236   1.811   0.445   0.024   0.001   0.000   0.000   1.522   0.524   0.000   0.000
  W  74 234 160 2.0463e-04  80.971   8.664   5.695   2.733   1.288   0.590   0.051   0.009   0.000   0.000   0.000   0.367   0.471   0.000   0.000
  W  74 235 161 2.3149e-04  71.916   5.479  13.078   4.882   3.000   1.190   0.420   0.031   0.004   0.000   0.000   0.670   0.523   0.000   0.000
  W  74 236 162 2.3777e-04  73.141   7.422  10.523   5.298   1.698   1.659   0.206   0.052   0.002   0.000   0.000   0.611   0.470   0.000   0.000
  W  74 237 163 2.3775e-04  60.519   9.106   9.659  11.105   6.116   1.820   1.473   0.165   0.036   0.001   0.000   1.056   0.510   0.000   0.000
  W  74 238 164 2.3398e-04   0.000  72.112   5.961  14.991   2.460   3.187   0.908   0.352   0.026   0.004   0.000   1.629   0.488   0.000   0.000
  W  74 239 165 2.2899e-04  48.210   1.166  19.014   5.645  16.932   4.145   3.543   0.947   0.370   0.024   0.003   1.757   0.502   0.000   0.000
  W  74 240 166 2.2311e-04   0.000  66.399   0.240  13.646   8.269   6.964   2.250   1.926   0.230   0.073   0.003   2.052   0.494   0.000   0.000
  W  74 241 167 2.1582e-04  43.065   0.109  18.033   0.906  14.147  10.434   8.578   2.466   1.962   0.236   0.064   2.348   0.495   0.000   0.000
  W  74 242 168 2.0809e-04   0.000  64.937   0.261   9.307   1.181  14.911   3.159   4.301   1.327   0.574   0.041   2.379   0.477   0.000   0.000
  W  74 243 169 2.0031e-04  30.034   0.280  28.374   0.914   9.878   1.214  17.287   4.722   5.243   1.422   0.630   3.030   0.472   0.000   0.000
  W  74 244 170 1.9445e-04   0.000  58.416   2.664   9.959   1.145  13.071   0.983   7.962   2.295   3.026   0.479   2.751   0.486   0.000   0.000
  W  74 245 171 1.8814e-04  10.803   0.001  26.504   3.959  22.886   1.305  13.539   1.646  12.836   3.033   3.488   4.170   0.462   0.000   0.000
  W  74 246 172 1.8213e-04   0.000  12.918   3.791  36.686   6.804  19.202   1.291  10.197   0.792   6.347   1.970   4.075   0.491   0.000   0.000
  W  74 247 173 1.7601e-04   0.000   0.001   6.319   2.875  34.435   4.945  24.465   1.846  13.837   1.368   9.909   5.359   0.469   0.000   0.000
 Re  75 184 109 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 186 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 187 112 1.9232e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 188 113 5.1890e+06  99.664   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336
 Re  75 189 114 3.1342e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 190 115 3.8571e+03  96.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.386
 Re  75 191 116 3.9421e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 192 117 3.7098e+02  99.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367
 Re  75 193 118 9.0522e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 194 119 4.0803e+01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009
 Re  75 195 120 5.7737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 196 121 2.6561e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 197 122 8.8612e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 198 123 4.5746e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 199 124 2.2337e+00  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.309   0.000   0.000
 Re  75 200 125 1.0252e+00  99.825   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.230   0.000   0.000
 Re  75 201 126 6.8226e-01  97.574   2.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.545   0.000   0.000
 Re  75 202 127 2.6983e-01  88.255  11.745   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.582   0.000   0.000
 Re  75 203 128 1.0229e-01  70.962  29.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.977   0.000   0.000
 Re  75 204 129 1.0292e-01  45.671  52.087   2.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.566   0.665   0.000   0.000
 Re  75 205 130 7.0981e-02  38.552  60.566   0.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.874   0.000   0.000
 Re  75 206 131 5.3615e-02  48.602  46.861   4.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559   0.443   0.000   0.000
 Re  75 207 132 4.1038e-02  39.233  59.374   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.453   0.000   0.000
 Re  75 208 133 3.1547e-02  41.082  47.174  11.742   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.707   0.423   0.000   0.000
 Re  75 209 134 2.5179e-02  33.577  63.584   2.804   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.693   0.447   0.000   0.000
 Re  75 210 135 2.0206e-02  32.620  44.864  22.385   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   0.424   0.000   0.000
 Re  75 211 136 1.6834e-02  26.853  65.924   6.856   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.437   0.000   0.000
 Re  75 212 137 1.3666e-02  34.346  40.099  25.098   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.917   0.422   0.000   0.000
 Re  75 213 138 1.1622e-02  36.162  58.079   5.245   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.431   0.000   0.000
 Re  75 214 139 9.5270e-03  42.460  33.460  23.660   0.418   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.820   0.423   0.000   0.000
 Re  75 215 140 8.3807e-03  38.384  55.676   5.511   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.428   0.000   0.000
 Re  75 216 141 6.9124e-03  40.132  34.861  24.553   0.452   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.853   0.427   0.000   0.000
 Re  75 217 142 6.1559e-03  35.848  56.987   6.568   0.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.437   0.000   0.000
 Re  75 218 143 5.0204e-03  36.381  34.165  28.666   0.770   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.939   0.440   0.000   0.000
 Re  75 219 144 4.3545e-03  37.940  49.641  11.123   1.296   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.466   0.000   0.000
 Re  75 220 145 3.7703e-03  24.783  39.498  33.289   2.270   0.160   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.444   0.000   0.000
 Re  75 221 146 3.3074e-03  36.092  44.928  15.881   3.059   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.860   0.452   0.000   0.000
 Re  75 222 147 2.9085e-03  28.954  34.398  32.373   3.805   0.469   0.000   0.000   0.000   0.000   0.000   0.000   1.124   0.469   0.000   0.000
 Re  75 223 148 2.6586e-03  31.209  49.393  15.455   3.833   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.922   0.444   0.000   0.000
 Re  75 224 149 2.2806e-03  25.831  34.556  34.907   4.057   0.646   0.004   0.000   0.000   0.000   0.000   0.000   1.191   0.459   0.000   0.000
 Re  75 225 150 2.0244e-03  24.523  48.893  20.325   6.043   0.207   0.008   0.000   0.000   0.000   0.000   0.000   1.085   0.446   0.000   0.000
 Re  75 226 151 1.8027e-03  15.013  34.493  41.487   7.034   1.941   0.032   0.000   0.000   0.000   0.000   0.000   1.465   0.466   0.000   0.000
 Re  75 227 152 1.6051e-03  18.352  46.110  24.258  10.480   0.717   0.083   0.000   0.000   0.000   0.000   0.000   1.293   0.457   0.000   0.000
 Re  75 228 153 1.5078e-03  10.212  33.709  40.890   9.568   5.429   0.183   0.009   0.000   0.000   0.000   0.000   1.669   0.472   0.000   0.000
 Re  75 229 154 1.3060e-03  13.670  46.378  24.139  13.243   2.154   0.415   0.003   0.000   0.000   0.000   0.000   1.451   0.468   0.000   0.000
 Re  75 230 155 1.2325e-03   9.085  28.124  41.614  13.354   7.159   0.564   0.102   0.000   0.000   0.000   0.000   1.835   0.471   0.000   0.000
 Re  75 231 156 1.0755e-03  12.598  44.338  22.200  16.528   3.403   0.902   0.031   0.001   0.000   0.000   0.000   1.566   0.468   0.000   0.000
 Re  75 232 157 1.0232e-03   7.375  26.202  41.087  14.870   8.991   1.203   0.268   0.004   0.000   0.000   0.000   1.966   0.476   0.000   0.000
 Re  75 233 158 8.9589e-04   9.411  40.885  22.226  21.446   3.834   2.088   0.100   0.010   0.000   0.000   0.000   1.761   0.474   0.000   0.000
 Re  75 234 159 8.3675e-04   6.932  19.917  39.431  20.933   9.841   2.208   0.714   0.023   0.001   0.000   0.000   2.164   0.494   0.000   0.000
 Re  75 235 160 7.5455e-04   7.420  39.095  14.213  30.820   4.234   3.927   0.236   0.055   0.000   0.000   0.000   1.984   0.472   0.000   0.000
 Re  75 236 161 7.1229e-04   5.325  14.666  38.989  20.360  15.453   3.411   1.709   0.076   0.011   0.000   0.000   2.435   0.488   0.000   0.000
 Re  75 237 162 4.5586e-05  89.022   5.580   1.067   3.357   0.416   0.495   0.049   0.013   0.000   0.000   0.000   0.223   0.463   0.000   0.000
 Re  75 238 163 1.9208e-04  61.685   5.265  15.188   5.243   9.906   1.194   1.393   0.100   0.024   0.000   0.000   1.062   0.484   0.000   0.000
 Re  75 239 164 2.2110e-04   0.000  70.182   4.627  15.960   4.105   3.799   0.843   0.461   0.019   0.003   0.000   1.712   0.501   0.000   0.000
 Re  75 240 165 2.4134e-04  14.682   0.017  49.937   5.852  20.229   4.017   4.195   0.710   0.347   0.011   0.002   2.515   0.453   0.000   0.000
 Re  75 241 166 2.3535e-04   0.000  57.481   1.090  15.721   7.871  13.607   1.617   2.383   0.166   0.062   0.001   2.346   0.468   0.000   0.000
 Re  75 242 167 2.2017e-04   9.932   0.018  47.450   0.977  18.530   8.022  11.622   1.548   1.771   0.097   0.033   3.080   0.454   0.000   0.000
 Re  75 243 168 2.1433e-04   0.000  54.078   1.241  15.209   1.274  18.676   3.212   4.890   0.884   0.520   0.017   2.661   0.472   0.000   0.000
 Re  75 244 169 2.0907e-04   5.661   0.018  43.094   1.422  19.429   1.201  20.158   3.159   4.819   0.681   0.357   3.655   0.471   0.000   0.000
 Re  75 245 170 2.0299e-04   0.000  40.108   2.248  23.167   1.260  16.516   1.164  10.792   1.806   2.726   0.211   3.251   0.474   0.000   0.000
 Re  75 246 171 1.9706e-04   3.676   0.015  19.911   2.206  35.748   1.382  19.536   1.078  11.805   1.951   2.690   4.589   0.482   0.000   0.000
 Re  75 247 172 1.9106e-04   0.000  20.518   2.588  33.680   1.650  17.150   1.658  14.344   0.639   6.592   1.181   4.008   0.477   0.000   0.000
 Re  75 248 173 1.8362e-04   2.605   7.638  12.158  10.528  18.015   6.523  17.488   4.177  13.381   1.328   6.160   4.721   0.618   0.000   0.000
 Re  75 249 174 1.7842e-04   0.000   7.644   2.427  27.327   3.457  26.236   1.945  19.298   1.241   9.944   0.483   4.631   0.481   0.000   0.000
 Re  75 250 175 1.7301e-04   2.599   0.013   2.509   1.092  13.670   2.894  34.846   2.581  26.241   1.319  12.236   6.068   0.498   0.000   0.000
 Os  76 191 115 4.0238e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 193 117 1.3317e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 194 118 3.5075e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 195 119 3.2437e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 196 120 3.5610e+01  99.964   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036
 Os  76 197 121 2.5018e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 198 122 1.9649e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 199 123 1.1873e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 200 124 6.3450e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 201 125 2.1139e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 202 126 1.1158e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 203 127 5.0623e-01  99.085   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.334   0.000   0.000
 Os  76 204 128 2.0819e-01  96.378   3.622   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.762   0.000   0.000
 Os  76 205 129 1.6038e-01  84.017  15.980   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.466   0.000   0.000
 Os  76 206 130 1.1016e-01  85.431  14.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.588   0.000   0.000
 Os  76 207 131 8.1303e-02  79.368  20.448   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.494   0.000   0.000
 Os  76 208 132 5.8789e-02  80.181  19.818   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.620   0.000   0.000
 Os  76 209 133 4.6915e-02  73.024  26.401   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.519   0.000   0.000
 Os  76 210 134 3.7002e-02  75.735  24.170   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.765   0.000   0.000
 Os  76 211 135 2.9116e-02  68.722  29.604   1.675   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.513   0.000   0.000
 Os  76 212 136 2.3425e-02  72.685  26.817   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278   0.809   0.000   0.000
 Os  76 213 137 1.9047e-02  66.140  30.867   2.992   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.491   0.000   0.000
 Os  76 214 138 1.6160e-02  73.050  26.329   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.748   0.000   0.000
 Os  76 215 139 1.3182e-02  68.624  28.991   2.384   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.485   0.000   0.000
 Os  76 216 140 1.1093e-02  72.798  26.541   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.679   0.000   0.000
 Os  76 217 141 9.6790e-03  68.160  29.203   2.633   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.484   0.000   0.000
 Os  76 218 142 8.3997e-03  70.811  28.346   0.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.703   0.000   0.000
 Os  76 219 143 6.8339e-03  65.200  30.080   4.658   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.501   0.000   0.000
 Os  76 220 144 6.0742e-03  69.043  29.531   1.388   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.679   0.000   0.000
 Os  76 221 145 5.2481e-03  61.555  30.064   8.155   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.471   0.501   0.000   0.000
 Os  76 222 146 4.2942e-03  67.755  29.656   2.437   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.618   0.000   0.000
 Os  76 223 147 3.7400e-03  60.723  29.355   9.467   0.452   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.497   0.504   0.000   0.000
 Os  76 224 148 3.2939e-03  67.001  29.934   2.823   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.363   0.621   0.000   0.000
 Os  76 225 149 2.8913e-03  57.584  30.978  10.804   0.617   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.510   0.000   0.000
 Os  76 226 150 2.5497e-03  62.516  31.899   5.058   0.526   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.617   0.000   0.000
 Os  76 227 151 2.2539e-03  51.369  25.736  21.070   1.714   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.515   0.000   0.000
 Os  76 228 152 1.9966e-03  60.503  31.550   6.441   1.470   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.460   0.000   0.000
 Os  76 229 153 1.7708e-03  47.155  26.000  22.911   3.472   0.459   0.003   0.000   0.000   0.000   0.000   0.000   0.841   0.495   0.000   0.000
 Os  76 230 154 1.5657e-03  57.667  32.401   7.100   2.681   0.146   0.004   0.000   0.000   0.000   0.000   0.000   0.552   0.466   0.000   0.000
 Os  76 231 155 1.3955e-03  43.871  23.374  26.464   5.249   1.006   0.036   0.000   0.000   0.000   0.000   0.000   0.963   0.500   0.000   0.000
 Os  76 232 156 1.3323e-03  56.138  32.414   6.698   4.377   0.343   0.030   0.000   0.000   0.000   0.000   0.000   0.605   0.570   0.000   0.000
 Os  76 233 157 1.1313e-03  42.002  22.298  28.086   5.537   1.955   0.118   0.004   0.000   0.000   0.000   0.000   1.035   0.542   0.000   0.000
 Os  76 234 158 1.0269e-03  52.173  34.740   6.762   5.542   0.678   0.104   0.000   0.000   0.000   0.000   0.000   0.681   0.571   0.000   0.000
 Os  76 235 159 9.3898e-04  39.099  19.960  31.717   5.531   3.402   0.264   0.028   0.000   0.000   0.000   0.000   1.151   0.542   0.000   0.000
 Os  76 236 160 8.5174e-04  48.748  35.807   7.535   6.348   1.321   0.236   0.006   0.000   0.000   0.000   0.000   0.764   0.476   0.000   0.000
 Os  76 237 161 7.8556e-04  37.021  18.620  33.162   5.466   5.027   0.616   0.088   0.001   0.000   0.000   0.000   1.251   0.514   0.000   0.000
 Os  76 238 162 7.2708e-04  45.316  34.673  10.201   6.669   2.499   0.603   0.037   0.001   0.000   0.000   0.000   0.883   0.472   0.000   0.000
 Os  76 239 163 6.6092e-04  32.576  12.697  37.887   8.545   6.225   1.695   0.359   0.016   0.000   0.000   0.000   1.497   0.522   0.000   0.000
 Os  76 240 164 6.0848e-04  37.463  21.319  24.725   9.353   4.403   2.486   0.218   0.032   0.000   0.000   0.000   1.304   0.522   0.000   0.000
 Os  76 241 165 2.0580e-04  70.185   4.892   9.837   8.841   3.931   1.564   0.692   0.052   0.006   0.000   0.000   0.792   0.529   0.000   0.000
 Os  76 242 166 2.1086e-04  73.566   7.574   5.953   8.146   1.987   2.244   0.427   0.098   0.004   0.000   0.000   0.664   0.523   0.000   0.000
 Os  76 243 167 2.1479e-04  65.179   5.644   9.110   6.602   8.680   2.261   2.125   0.327   0.068   0.002   0.000   1.053   0.526   0.000   0.000
 Os  76 244 168 2.1254e-04  68.830   8.657   8.189   7.760   1.499   3.030   1.406   0.578   0.045   0.007   0.000   0.824   0.514   0.000   0.000
 Os  76 245 169 2.0735e-04  57.623   7.569   9.966   8.897   9.028   1.801   3.330   1.265   0.483   0.033   0.004   1.324   0.513   0.000   0.000
 Os  76 246 170 2.0522e-04   0.000  72.412   6.842  11.834   2.241   3.154   1.207   1.898   0.325   0.084   0.004   1.702   0.515   0.000   0.000
 Os  76 247 171 2.0115e-04  50.714   7.213  10.889   4.877  15.850   2.960   3.863   1.319   1.922   0.316   0.077   1.732   0.515   0.000   0.000
 Os  76 248 172 1.9431e-04   0.000  68.364   2.537  15.143   3.001   5.440   1.643   2.551   0.663   0.597   0.061   1.971   0.522   0.000   0.000
 Os  76 249 173 1.9073e-04  54.252   4.474   8.307   2.050  15.914   3.540   6.131   2.109   2.270   0.470   0.484   1.873   0.518   0.000   0.000
 Os  76 250 174 1.8244e-04   0.000  72.660   3.758   9.330   1.117   5.764   1.633   3.706   1.014   0.895   0.122   1.944   0.531   0.000   0.000
 Os  76 251 175 1.7605e-04  28.162  14.446  22.509   2.256  13.705   1.774   8.531   2.154   4.334   1.252   0.878   2.504   0.488   0.000   0.000
 Os  76 252 176 1.7555e-04   0.000  68.795   1.535  13.212   1.138   5.370   0.801   4.992   1.417   2.332   0.409   2.186   0.543   0.000   0.000
 Os  76 253 177 1.7131e-04  19.827   5.155  35.689   1.571  16.708   1.710   7.794   1.029   6.242   1.676   2.600   2.995   0.494   0.000   0.000
 Ir  77 190 113 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 192 115 2.4084e+09  96.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.173
 Ir  77 194 117 3.0297e+04  99.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168
 Ir  77 195 118 8.1606e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 196 119 4.7005e+02  99.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064
 Ir  77 197 120 5.7976e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 198 121 3.1155e+01  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024
 Ir  77 199 122 3.0006e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 200 123 2.4709e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 201 124 1.3339e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 202 125 4.8021e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 203 126 1.8219e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ir  77 204 127 8.9132e-01  97.412   2.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.638   0.000   0.000
 Ir  77 205 128 4.0038e-01  72.827  27.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.677   0.000   0.000
 Ir  77 206 129 2.6142e-01  68.137  31.815   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319   0.856   0.000   0.000
 Ir  77 207 130 1.7516e-01  57.825  42.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   1.079   0.000   0.000
 Ir  77 208 131 1.2432e-01  61.835  37.332   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.390   0.804   0.000   0.000
 Ir  77 209 132 9.4428e-02  50.650  49.252   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.494   0.983   0.000   0.000
 Ir  77 210 133 6.9763e-02  56.879  41.346   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.449   0.674   0.000   0.000
 Ir  77 211 134 5.4931e-02  46.027  53.444   0.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.863   0.000   0.000
 Ir  77 212 135 4.4110e-02  40.815  52.553   6.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.658   0.570   0.000   0.000
 Ir  77 213 136 3.5168e-02  34.952  63.554   1.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.703   0.000   0.000
 Ir  77 214 137 2.8251e-02  34.407  48.520  17.067   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.827   0.543   0.000   0.000
 Ir  77 215 138 2.2581e-02  48.826  49.261   1.884   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.531   0.742   0.000   0.000
 Ir  77 216 139 1.9130e-02  42.443  43.759  13.767   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.467   0.000   0.000
 Ir  77 217 140 1.5788e-02  49.767  48.205   2.006   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.679   0.000   0.000
 Ir  77 218 141 1.3103e-02  46.065  40.281  13.603   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.500   0.000   0.000
 Ir  77 219 142 1.1314e-02  46.536  50.865   2.525   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.561   0.624   0.000   0.000
 Ir  77 220 143 9.7558e-03  42.851  36.592  20.432   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.778   0.522   0.000   0.000
 Ir  77 221 144 7.9085e-03  43.730  52.484   3.560   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.603   0.631   0.000   0.000
 Ir  77 222 145 7.0208e-03  33.947  40.461  25.233   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.563   0.000   0.000
 Ir  77 223 146 5.7342e-03  44.069  49.558   5.846   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.628   0.633   0.000   0.000
 Ir  77 224 147 4.9377e-03  38.138  34.103  26.977   0.770   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.540   0.000   0.000
 Ir  77 225 148 4.4227e-03  41.318  51.277   6.645   0.760   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.668   0.643   0.000   0.000
 Ir  77 226 149 3.8977e-03  33.355  36.646  28.932   1.017   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.452   0.000   0.000
 Ir  77 227 150 3.3873e-03  33.496  54.195  10.774   1.530   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.804   0.456   0.000   0.000
 Ir  77 228 151 2.8752e-03  20.054  41.558  35.034   3.102   0.252   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.611   0.000   0.000
 Ir  77 229 152 2.6214e-03  25.921  51.242  17.901   4.846   0.091   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.429   0.000   0.000
 Ir  77 230 153 2.2011e-03  17.087  40.337  36.401   5.230   0.941   0.004   0.000   0.000   0.000   0.000   0.000   1.326   0.621   0.000   0.000
 Ir  77 231 154 1.9519e-03  23.039  50.822  19.507   6.312   0.300   0.020   0.000   0.000   0.000   0.000   0.000   1.101   0.633   0.000   0.000
 Ir  77 232 155 1.7891e-03  14.151  38.921  38.881   6.131   1.878   0.039   0.000   0.000   0.000   0.000   0.000   1.428   0.664   0.000   0.000
 Ir  77 233 156 1.5275e-03  20.066  49.498  21.781   7.948   0.622   0.085   0.000   0.000   0.000   0.000   0.000   1.198   0.649   0.000   0.000
 Ir  77 234 157 1.4512e-03  11.622  36.613  41.342   6.570   3.712   0.135   0.007   0.000   0.000   0.000   0.000   1.546   0.616   0.000   0.000
 Ir  77 235 158 1.2691e-03  16.560  47.017  25.573   9.375   1.241   0.233   0.001   0.000   0.000   0.000   0.000   1.324   0.450   0.000   0.000
 Ir  77 236 159 1.1110e-03  10.931  32.062  43.711   7.371   5.542   0.338   0.045   0.000   0.000   0.000   0.000   1.657   0.655   0.000   0.000
 Ir  77 237 160 1.0707e-03  15.109  44.957  26.869  10.215   2.304   0.536   0.010   0.000   0.000   0.000   0.000   1.413   0.458   0.000   0.000
 Ir  77 238 161 9.5568e-04   7.865  29.784  43.477  10.767   7.187   0.767   0.154   0.001   0.000   0.000   0.000   1.825   0.604   0.000   0.000
 Ir  77 239 162 8.3222e-04   8.841  43.715  25.484  16.553   3.846   1.491   0.065   0.005   0.000   0.000   0.000   1.676   0.656   0.000   0.000
 Ir  77 240 163 7.6302e-04   5.852  22.735  37.055  22.276   9.278   2.206   0.584   0.015   0.000   0.000   0.000   2.154   0.646   0.000   0.000
 Ir  77 241 164 6.9891e-04   0.000  40.738  17.156  32.619   4.573   4.492   0.355   0.067   0.000   0.000   0.000   2.163   0.685   0.000   0.000
 Ir  77 242 165 6.4314e-04   3.310  11.420  28.997  21.924  26.506   4.449   3.189   0.178   0.027   0.000   0.000   2.841   0.640   0.000   0.000
 Ir  77 243 166 5.9425e-04   5.518  33.893  10.059  32.915   7.489   7.961   1.670   0.480   0.013   0.001   0.000   2.360   0.671   0.000   0.000
 Ir  77 244 167 5.5158e-04   4.151  17.214  24.648  12.618  29.218   4.728   6.411   0.814   0.194   0.003   0.000   2.906   0.623   0.000   0.000
 Ir  77 245 168 1.5566e-04   0.000  79.630   4.114  10.240   1.434   2.880   0.993   0.669   0.035   0.006   0.000   1.497   0.656   0.000   0.000
 Ir  77 246 169 1.8573e-04  52.598  11.639  11.662   6.851  11.158   1.440   3.258   0.870   0.502   0.019   0.003   1.372   0.604   0.000   0.000
 Ir  77 247 170 1.9792e-04   0.000  67.711   4.873  14.770   4.867   4.227   0.920   2.236   0.280   0.114   0.003   1.868   0.667   0.000   0.000
 Ir  77 248 171 1.9166e-04  27.144  27.738  13.174   4.952  16.931   3.434   3.951   0.751   1.716   0.153   0.053   1.984   0.611   0.000   0.000
 Ir  77 249 172 1.9409e-04  42.490  24.021   5.347  14.619   2.991   6.111   1.567   2.210   0.197   0.426   0.019   1.516   0.587   0.000   0.000
 Ir  77 250 173 1.9169e-04  16.397  36.155  15.257   4.307  16.521   1.778   6.167   1.360   1.728   0.113   0.218   2.181   0.479   0.000   0.000
 Ir  77 251 174 1.8725e-04   0.000  62.555   8.053  16.296   2.150   5.229   1.032   3.638   0.591   0.436   0.019   2.027   0.629   0.000   0.000
 Ir  77 252 175 1.8239e-04   5.915  28.286  27.054   8.121  17.486   1.522   6.417   0.923   3.536   0.430   0.310   2.644   0.592   0.000   0.000
 Ir  77 253 176 1.7795e-04   0.000  53.589   2.608  21.029   7.492   7.683   0.432   4.907   0.458   1.702   0.098   2.470   0.488   0.000   0.000
 Ir  77 254 177 1.6776e-04   4.664  26.350  22.532   8.661  15.915   7.789   7.484   0.982   3.930   0.562   1.128   2.992   0.680   0.000   0.000
 Ir  77 255 178 1.6482e-04   0.000  56.940   7.024   9.247   6.285   8.339   4.159   5.135   0.531   2.182   0.160   2.511   0.711   0.000   0.000
 Ir  77 256 179 1.6610e-04   3.496  16.665  23.478  12.916  12.509   6.643  10.978   4.695   6.030   0.483   2.107   3.565   0.678   0.000   0.000
 Pt  78 197 119 2.5175e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 199 121 3.7278e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 200 122 1.5519e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 201 123 2.2331e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 202 124 1.6165e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 203 125 1.5107e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 204 126 4.3735e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 205 127 1.3660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 206 128 5.1636e-01  99.054   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.477   0.000   0.000
 Pt  78 207 129 9.2020e-03  99.532   0.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.693   0.000   0.000
 Pt  78 208 130 2.9262e-01  96.224   3.776   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.681   0.000   0.000
 Pt  78 209 131 2.0375e-01  88.158  11.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.381   0.000   0.000
 Pt  78 210 132 1.4655e-01  90.380   9.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.346   0.000   0.000
 Pt  78 211 133 1.1002e-01  80.510  19.488   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.465   0.000   0.000
 Pt  78 212 134 8.4724e-02  82.683  17.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.577   0.000   0.000
 Pt  78 213 135 6.6089e-02  76.458  23.395   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237   0.459   0.000   0.000
 Pt  78 214 136 5.1526e-02  78.048  21.951   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.700   0.000   0.000
 Pt  78 215 137 4.0829e-02  70.452  28.790   0.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.490   0.000   0.000
 Pt  78 216 138 3.3771e-02  79.101  20.886   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.602   0.000   0.000
 Pt  78 217 139 2.7185e-02  70.818  28.457   0.724   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.373   0.000   0.000
 Pt  78 218 140 2.2341e-02  75.327  24.533   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.248   0.706   0.000   0.000
 Pt  78 219 141 1.8380e-02  68.197  30.304   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.477   0.000   0.000
 Pt  78 220 142 1.5700e-02  74.691  25.085   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.661   0.000   0.000
 Pt  78 221 143 1.3150e-02  68.950  29.477   1.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   0.476   0.000   0.000
 Pt  78 222 144 1.0917e-02  72.574  26.910   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.652   0.000   0.000
 Pt  78 223 145 9.5260e-03  67.432  30.278   2.289   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.483   0.000   0.000
 Pt  78 224 146 7.8417e-03  70.630  28.563   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.633   0.000   0.000
 Pt  78 225 147 6.9527e-03  65.520  30.565   3.880   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.484   0.000   0.000
 Pt  78 226 148 5.7184e-03  69.553  29.437   1.003   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.608   0.000   0.000
 Pt  78 227 149 4.9087e-03  61.616  32.687   5.579   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.494   0.000   0.000
 Pt  78 228 150 4.2393e-03  66.464  31.554   1.901   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.632   0.000   0.000
 Pt  78 229 151 3.6771e-03  55.063  34.772   9.796   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.508   0.000   0.000
 Pt  78 230 152 3.1998e-03  63.577  31.849   4.236   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.611   0.000   0.000
 Pt  78 231 153 2.9255e-03  54.248  34.245  10.736   0.744   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.507   0.000   0.000
 Pt  78 232 154 2.5022e-03  61.938  32.082   5.401   0.577   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.597   0.000   0.000
 Pt  78 233 155 2.1528e-03  50.114  31.992  16.043   1.721   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.698   0.497   0.000   0.000
 Pt  78 234 156 1.9745e-03  60.559  32.345   6.008   1.066   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.582   0.000   0.000
 Pt  78 235 157 1.6864e-03  48.075  30.445  17.845   3.288   0.345   0.002   0.000   0.000   0.000   0.000   0.000   0.774   0.502   0.000   0.000
 Pt  78 236 158 1.5041e-03  56.826  34.540   6.382   2.128   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.542   0.601   0.000   0.000
 Pt  78 237 159 1.2859e-03  48.929  29.573  17.058   3.850   0.573   0.015   0.000   0.000   0.000   0.000   0.000   0.776   0.478   0.000   0.000
 Pt  78 238 160 1.2044e-03  55.307  34.865   5.897   3.663   0.253   0.015   0.000   0.000   0.000   0.000   0.000   0.587   0.602   0.000   0.000
 Pt  78 239 161 1.0205e-03  41.431  26.250  25.814   5.057   1.376   0.070   0.001   0.000   0.000   0.000   0.000   0.989   0.505   0.000   0.000
 Pt  78 240 162 9.3049e-04  52.404  35.628   6.016   5.332   0.551   0.068   0.000   0.000   0.000   0.000   0.000   0.662   0.590   0.000   0.000
 Pt  78 241 163 8.5998e-04  36.693  21.681  32.640   5.512   3.216   0.241   0.017   0.000   0.000   0.000   0.000   1.177   0.545   0.000   0.000
 Pt  78 242 164 7.6870e-04  40.055  36.212  13.826   7.348   2.161   0.385   0.012   0.000   0.000   0.000   0.000   0.966   0.525   0.000   0.000
 Pt  78 243 165 6.9540e-04  29.019  13.299  39.583   9.712   6.681   1.486   0.216   0.004   0.000   0.000   0.000   1.571   0.527   0.000   0.000
 Pt  78 244 166 6.3831e-04  45.371  33.066   8.720   7.194   4.068   1.470   0.105   0.007   0.000   0.000   0.000   0.964   0.543   0.000   0.000
 Pt  78 245 167 6.0712e-04  35.894  17.661  31.047   4.928   6.837   2.884   0.711   0.036   0.001   0.000   0.000   1.408   0.531   0.000   0.000
 Pt  78 246 168 5.3888e-04  40.942  37.321   9.842   5.880   2.540   3.032   0.380   0.062   0.001   0.000   0.000   1.027   0.544   0.000   0.000
 Pt  78 247 169 5.1801e-04  33.683  12.474  35.483   7.849   5.990   2.311   1.987   0.196   0.027   0.000   0.000   1.560   0.541   0.000   0.000
 Pt  78 248 170 4.6274e-04  41.823  34.580   8.520   8.078   3.670   2.718   0.389   0.209   0.013   0.001   0.000   1.080   0.538   0.000   0.000
 Pt  78 249 171 1.1446e-04  80.962   3.792   9.771   1.958   2.133   0.885   0.422   0.052   0.024   0.001   0.000   0.453   0.505   0.000   0.000
 Pt  78 250 172 1.6250e-04  75.043  16.465   3.082   2.552   1.295   1.321   0.186   0.051   0.005   0.001   0.000   0.436   0.533   0.000   0.000
 Pt  78 251 173 1.7367e-04  67.652   7.105  16.684   3.237   2.858   1.310   1.002   0.121   0.029   0.002   0.000   0.753   0.514   0.000   0.000
 Pt  78 252 174 1.7912e-04  67.899  19.678   4.228   4.491   1.706   1.552   0.300   0.131   0.012   0.002   0.000   0.590   0.576   0.000   0.000
 Pt  78 253 175 1.7864e-04  60.547   4.763  20.756   5.174   5.191   1.927   1.311   0.228   0.093   0.008   0.001   1.025   0.563   0.000   0.000
 Pt  78 254 176 1.7860e-04  63.229  19.695   3.476   6.495   3.184   3.030   0.627   0.221   0.030   0.011   0.000   0.797   0.587   0.000   0.000
 Pt  78 255 177 1.7469e-04  55.604   4.868  18.681   5.866   7.534   3.675   3.003   0.548   0.191   0.024   0.008   1.320   0.573   0.000   0.000
 Pt  78 256 178 1.7553e-04  63.084  17.942   2.080   5.574   3.478   5.003   1.824   0.907   0.079   0.026   0.002   0.959   0.581   0.000   0.000
 Pt  78 257 179 1.7314e-04  48.030  10.780  17.165   2.921   8.370   3.589   6.087   2.072   0.886   0.077   0.023   1.643   0.558   0.000   0.000
 Pt  78 258 180 1.7357e-04   0.000  74.796   2.521   6.209   2.053   7.203   2.757   3.543   0.706   0.196   0.016   1.916   0.608   0.000   0.000
 Pt  78 259 181 1.7453e-04   0.000  42.431  19.123   5.831  12.060   1.939   8.738   3.784   4.807   1.007   0.280   2.853   0.569   0.000   0.000
 Pt  78 260 182 1.7607e-04   0.000  69.819   3.940   3.359   1.523   6.216   3.031   7.509   2.303   2.059   0.241   2.349   0.624   0.000   0.000
 Au  79 196 117 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 198 119 2.5158e+04  89.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.508
 Au  79 199 120 6.1056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 200 121 5.0103e+03  99.924   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076
 Au  79 201 122 1.9065e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 202 123 1.9968e+02  99.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126
 Au  79 203 124 5.3173e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 204 125 3.1987e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 205 126 8.1943e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 206 127 2.3597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Au  79 207 128 7.7106e-01  94.633   5.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.515   0.000   0.000
 Au  79 208 129 7.2555e-01  84.041  15.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.556   0.000   0.491
 Au  79 209 130 4.9524e-01  69.318  25.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.635   0.000   5.143
 Au  79 210 131 3.2750e-01  77.148  22.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.777   0.000   0.442
 Au  79 211 132 2.3727e-01  70.801  29.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.730   0.000   0.000
 Au  79 212 133 1.7840e-01  72.174  27.760   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.869   0.000   0.019
 Au  79 213 134 1.3497e-01  67.762  32.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.072   0.000   0.000
 Au  79 214 135 1.0299e-01  67.701  31.676   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329   0.607   0.000   0.000
 Au  79 215 136 8.0298e-02  62.671  37.262   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.374   1.038   0.000   0.000
 Au  79 216 137 6.3683e-02  63.734  34.491   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.515   0.000   0.000
 Au  79 217 138 5.0865e-02  59.534  40.111   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.949   0.000   0.000
 Au  79 218 139 4.0969e-02  61.065  36.503   2.431   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   0.611   0.000   0.000
 Au  79 219 140 3.3239e-02  58.847  40.640   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.417   0.850   0.000   0.000
 Au  79 220 141 2.7086e-02  52.590  41.008   6.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.569   0.000   0.000
 Au  79 221 142 2.2719e-02  55.262  43.623   1.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.459   0.747   0.000   0.000
 Au  79 222 143 1.8720e-02  51.962  38.123   9.914   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.580   0.531   0.000   0.000
 Au  79 223 144 1.5664e-02  54.126  44.469   1.400   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.727   0.000   0.000
 Au  79 224 145 1.3109e-02  49.125  39.026  11.828   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.627   0.519   0.000   0.000
 Au  79 225 146 1.1035e-02  51.009  46.891   2.070   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511   0.698   0.000   0.000
 Au  79 226 147 9.1305e-03  50.316  36.932  12.681   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.513   0.000   0.000
 Au  79 227 148 7.8481e-03  50.182  46.748   2.952   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.685   0.000   0.000
 Au  79 228 149 6.4415e-03  47.245  37.539  15.007   0.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.682   0.526   0.000   0.000
 Au  79 229 150 5.3326e-03  46.887  48.922   3.906   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576   0.690   0.000   0.000
 Au  79 230 151 4.5510e-03  37.091  36.700  25.700   0.506   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.563   0.000   0.000
 Au  79 231 152 3.9573e-03  43.457  49.312   6.488   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.702   0.000   0.000
 Au  79 232 153 3.4242e-03  36.839  33.870  28.220   1.019   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.531   0.000   0.000
 Au  79 233 154 2.9918e-03  38.750  52.085   7.651   1.510   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.676   0.000   0.000
 Au  79 234 155 2.5571e-03  24.942  38.340  34.061   2.425   0.232   0.000   0.000   0.000   0.000   0.000   0.000   1.147   0.568   0.000   0.000
 Au  79 235 156 2.2115e-03  33.914  54.083   8.388   3.552   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.818   0.649   0.000   0.000
 Au  79 236 157 1.9876e-03  24.325  35.187  35.985   3.927   0.576   0.001   0.000   0.000   0.000   0.000   0.000   1.212   0.551   0.000   0.000
 Au  79 237 158 1.7453e-03  28.193  58.523   8.217   4.876   0.185   0.005   0.000   0.000   0.000   0.000   0.000   0.904   0.640   0.000   0.000
 Au  79 238 159 1.5433e-03  22.582  33.309  38.234   4.787   1.073   0.015   0.000   0.000   0.000   0.000   0.000   1.285   0.590   0.000   0.000
 Au  79 239 160 1.3788e-03  23.458  58.829  11.154   6.157   0.367   0.035   0.000   0.000   0.000   0.000   0.000   1.012   0.626   0.000   0.000
 Au  79 240 161 1.2258e-03  16.850  35.028  40.434   5.174   2.440   0.072   0.002   0.000   0.000   0.000   0.000   1.415   0.682   0.000   0.000
 Au  79 241 162 1.1092e-03  16.084  54.497  20.180   8.186   0.904   0.148   0.000   0.000   0.000   0.000   0.000   1.238   0.583   0.000   0.000
 Au  79 242 163 1.0375e-03   9.435  34.263  44.721   6.228   5.077   0.252   0.024   0.000   0.000   0.000   0.000   1.641   0.619   0.000   0.000
 Au  79 243 164 8.8731e-04   9.056  43.018  29.833  13.848   3.344   0.882   0.018   0.000   0.000   0.000   0.000   1.621   0.649   0.000   0.000
 Au  79 244 165 8.0036e-04   9.791  20.403  39.041  20.431   8.442   1.588   0.302   0.002   0.000   0.000   0.000   2.033   0.628   0.000   0.000
 Au  79 245 166 7.4984e-04  12.282  46.039  21.524  13.326   4.234   2.479   0.107   0.009   0.000   0.000   0.000   1.591   0.632   0.000   0.000
 Au  79 246 167 6.8767e-04   9.545  28.208  42.630   7.974   8.074   2.707   0.841   0.021   0.001   0.000   0.000   1.884   0.644   0.000   0.000
 Au  79 247 168 6.3168e-04   9.639  46.477  25.330  11.951   2.579   3.624   0.333   0.066   0.000   0.000   0.000   1.639   0.629   0.000   0.000
 Au  79 248 169 5.8113e-04  13.434  24.804  41.532   9.210   7.775   1.695   1.457   0.082   0.011   0.000   0.000   1.845   0.639   0.000   0.000
 Au  79 249 170 5.3625e-04  14.666  47.635  19.958  11.019   3.449   2.958   0.188   0.123   0.003   0.000   0.000   1.512   0.616   0.000   0.000
 Au  79 250 171 4.9126e-04  12.129  27.565  42.420   6.624   7.778   2.300   1.107   0.050   0.027   0.000   0.000   1.821   0.644   0.000   0.000
 Au  79 251 172 4.4399e-04  17.118  44.859  19.463  11.712   2.990   3.454   0.299   0.101   0.002   0.001   0.000   1.507   0.600   0.000   0.000
 Au  79 252 173 4.0924e-04  10.907  24.596  43.003   8.384   9.242   2.114   1.623   0.100   0.030   0.000   0.000   1.940   0.606   0.000   0.000
 Au  79 253 174 3.8173e-04  11.613  39.775  26.096  13.521   3.831   4.587   0.380   0.188   0.008   0.001   0.000   1.745   0.599   0.000   0.000
 Au  79 254 175 1.3027e-04  60.960  10.634  15.338   5.610   4.971   1.335   1.061   0.062   0.028   0.001   0.000   0.917   0.589   0.000   0.000
 Au  79 255 176 1.5688e-04   0.000  72.748  11.914   8.064   3.101   3.304   0.615   0.242   0.010   0.004   0.000   1.552   0.631   0.000   0.000
 Au  79 256 177 1.7527e-04  37.058  22.312  15.806  10.020   8.116   2.994   3.181   0.370   0.137   0.005   0.001   1.542   0.643   0.000   0.000
 Au  79 257 178 1.7866e-04   0.000  68.452  11.608   7.418   3.831   5.713   1.825   1.066   0.065   0.022   0.000   1.769   0.661   0.000   0.000
 Au  79 258 179 1.7848e-04  13.832  37.967  18.795   8.917   8.221   4.091   5.858   1.506   0.761   0.039   0.012   2.079   0.643   0.000   0.000
 Au  79 259 180 1.8004e-04   0.000  62.287   8.923  10.810   3.532   7.049   3.074   3.602   0.522   0.192   0.009   2.116   0.729   0.000   0.000
 Au  79 260 181 1.8167e-04   5.446  32.383  20.268   7.896  14.251   3.657   8.569   3.013   3.896   0.455   0.165   2.813   0.706   0.000   0.000
 Au  79 261 182 1.8446e-04   0.000  64.018   6.442   5.362   2.250   7.242   3.562   7.402   1.977   1.631   0.114   2.429   0.739   0.000   0.000
 Au  79 262 183 1.9773e-04   4.445  23.591  22.329   9.139  11.225   3.088   8.888   3.807   9.522   2.077   1.889   3.492   0.719   0.000   0.000
 Au  79 263 184 3.1304e-04   0.000  47.049   6.742   5.760   1.774   3.896   2.409  14.141   6.431  10.259   1.537   3.725   0.766   0.000   0.000
 Hg  80 203 123 2.5542e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 205 125 8.0515e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 206 126 1.8997e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 207 127 4.0204e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 208 128 9.0818e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 209 129 1.2412e+00  99.550   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.281   0.000   0.000
 Hg  80 210 130 8.1935e-01  99.344   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.261   0.000   0.000
 Hg  80 211 131 5.5613e-01  98.189   1.811   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.338   0.000   0.000
 Hg  80 212 132 3.8319e-01  97.894   1.814   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.556   0.000   0.293
 Hg  80 213 133 2.8554e-01  96.452   3.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.339   0.000   0.000
 Hg  80 214 134 2.1382e-01  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.589   0.000   0.000
 Hg  80 215 135 1.6302e-01  90.156   9.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.303   0.000   0.000
 Hg  80 216 136 1.2563e-01  90.631   9.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.517   0.000   0.000
 Hg  80 217 137 9.7758e-02  79.918  20.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.408   0.000   0.000
 Hg  80 218 138 7.7126e-02  79.295  20.705   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.529   0.000   0.000
 Hg  80 219 139 5.6881e-02  73.822  26.004   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.430   0.000   0.000
 Hg  80 220 140 4.7262e-02  79.730  20.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.542   0.000   0.000
 Hg  80 221 141 3.7974e-02  71.482  28.266   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.428   0.000   0.000
 Hg  80 222 142 3.0997e-02  74.757  25.239   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.607   0.000   0.000
 Hg  80 223 143 2.5190e-02  68.130  31.197   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.436   0.000   0.000
 Hg  80 224 144 2.0962e-02  74.715  25.238   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.545   0.000   0.000
 Hg  80 225 145 1.7587e-02  65.682  33.453   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.455   0.000   0.000
 Hg  80 226 146 1.4430e-02  72.791  27.022   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.516   0.000   0.000
 Hg  80 227 147 1.2114e-02  63.227  35.238   1.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.452   0.000   0.000
 Hg  80 228 148 1.0148e-02  71.047  28.597   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.494   0.000   0.000
 Hg  80 229 149 8.5582e-03  61.842  35.405   2.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.453   0.000   0.000
 Hg  80 230 150 7.1868e-03  69.121  30.255   0.624   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.494   0.000   0.000
 Hg  80 231 151 6.1058e-03  58.172  37.176   4.627   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.483   0.000   0.000
 Hg  80 232 152 5.1344e-03  61.133  37.196   1.641   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.406   0.588   0.000   0.000
 Hg  80 233 153 4.4144e-03  54.565  39.073   6.211   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.519   0.465   0.000   0.000
 Hg  80 234 154 3.8032e-03  63.892  33.719   2.294   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.543   0.000   0.000
 Hg  80 235 155 3.3025e-03  50.638  40.881   8.088   0.393   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.582   0.479   0.000   0.000
 Hg  80 236 156 2.8616e-03  61.561  34.153   3.986   0.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.430   0.530   0.000   0.000
 Hg  80 237 157 2.4992e-03  49.928  40.404   8.952   0.697   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.605   0.451   0.000   0.000
 Hg  80 238 158 2.1641e-03  57.977  36.482   4.989   0.551   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.529   0.000   0.000
 Hg  80 239 159 1.8747e-03  49.394  40.071   9.272   1.184   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.480   0.000   0.000
 Hg  80 240 160 1.7069e-03  57.460  36.090   5.563   0.871   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.521   0.000   0.000
 Hg  80 241 161 1.5045e-03  46.868  39.529  11.094   2.280   0.228   0.000   0.000   0.000   0.000   0.000   0.000   0.695   0.497   0.000   0.000
 Hg  80 242 162 1.3249e-03  55.385  36.549   6.188   1.793   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.540   0.000   0.000
 Hg  80 243 163 1.1915e-03  43.270  34.013  17.683   4.370   0.649   0.015   0.000   0.000   0.000   0.000   0.000   0.852   0.496   0.000   0.000
 Hg  80 244 164 1.0402e-03  50.002  39.411   5.869   4.357   0.340   0.021   0.000   0.000   0.000   0.000   0.000   0.657   0.586   0.000   0.000
 Hg  80 245 165 9.6526e-04  48.099  25.313  19.267   5.574   1.660   0.086   0.001   0.000   0.000   0.000   0.000   0.876   0.480   0.000   0.000
 Hg  80 246 166 8.5365e-04  57.418  33.982   3.860   4.201   0.485   0.054   0.000   0.000   0.000   0.000   0.000   0.565   0.493   0.000   0.000
 Hg  80 247 167 8.0317e-04  44.502  34.935  14.626   3.572   2.182   0.172   0.010   0.000   0.000   0.000   0.000   0.846   0.498   0.000   0.000
 Hg  80 248 168 7.3697e-04  53.742  34.720   6.006   5.044   0.373   0.113   0.002   0.000   0.000   0.000   0.000   0.639   0.528   0.000   0.000
 Hg  80 249 169 6.6907e-04  40.454  35.839  15.777   5.185   2.589   0.129   0.028   0.000   0.000   0.000   0.000   0.941   0.508   0.000   0.000
 Hg  80 250 170 6.0087e-04  59.197  29.062   5.519   5.244   0.832   0.145   0.002   0.000   0.000   0.000   0.000   0.599   0.507   0.000   0.000
 Hg  80 251 171 5.4616e-04  40.143  35.856  15.066   4.915   3.633   0.342   0.046   0.000   0.000   0.000   0.000   0.973   0.483   0.000   0.000
 Hg  80 252 172 5.2241e-04  56.878  28.892   6.248   6.151   1.480   0.336   0.016   0.000   0.000   0.000   0.000   0.675   0.512   0.000   0.000
 Hg  80 253 173 4.6645e-04  39.324  37.984  12.632   5.365   4.020   0.567   0.105   0.003   0.000   0.000   0.000   0.989   0.496   0.000   0.000
 Hg  80 254 174 4.3351e-04  59.547  24.106   7.775   6.126   1.896   0.508   0.039   0.003   0.000   0.000   0.000   0.684   0.515   0.000   0.000
 Hg  80 255 175 4.0529e-04  38.441  30.324  17.545   7.187   5.083   1.138   0.265   0.017   0.001   0.000   0.000   1.147   0.512   0.000   0.000
 Hg  80 256 176 3.7865e-04  60.111  20.461   6.744   7.872   3.516   1.170   0.106   0.020   0.000   0.000   0.000   0.783   0.486   0.000   0.000
 Hg  80 257 177 3.6358e-04  39.502  19.997  21.024   7.261   8.475   2.896   0.763   0.070   0.011   0.000   0.000   1.374   0.534   0.000   0.000
 Hg  80 258 178 3.4578e-04  58.881  18.029   5.829   9.532   3.766   3.467   0.407   0.085   0.004   0.000   0.000   0.938   0.552   0.000   0.000
 Hg  80 259 179 1.2904e-04  73.894   9.172   7.289   2.539   4.346   1.543   1.085   0.111   0.021   0.001   0.000   0.639   0.560   0.000   0.000
 Hg  80 260 180 1.5567e-04  76.317   9.614   2.243   5.927   2.333   2.711   0.618   0.213   0.020   0.002   0.000   0.602   0.542   0.000   0.000
 Hg  80 261 181 1.7171e-04  64.622   5.089  13.010   3.375   6.848   2.993   3.172   0.654   0.215   0.019   0.002   1.091   0.576   0.000   0.000
 Hg  80 262 182 1.8229e-04   0.000  81.268   1.165   5.409   4.165   5.434   1.479   0.938   0.105   0.035   0.002   1.603   0.588   0.000   0.000
 Hg  80 263 183 1.8592e-04  64.850   6.760   7.052   1.471   5.794   4.874   6.258   1.830   0.956   0.117   0.037   1.323   0.602   0.000   0.000
 Hg  80 264 184 3.4060e-04   0.000  65.183   0.590   4.673   3.391  13.944   5.906   5.127   0.831   0.316   0.041   2.449   0.622   0.000   0.000
 Hg  80 265 185 1.3398e-04  59.681   0.471  12.602   4.211   6.092   1.832   6.144   3.984   3.874   0.784   0.326   1.778   0.571   0.000   0.000
 Hg  80 266 186 1.0546e-04   0.000  33.890  15.861  31.133   2.375   4.126   1.838   5.883   2.604   1.986   0.303   2.827   0.652   0.000   0.000
 Tl  81 204 123 4.7886e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 206 125 2.5097e+02  97.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.042
 Tl  81 207 126 5.7571e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 208 127 4.6648e+00  93.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.849
 Tl  81 209 128 3.4524e+00  99.817   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.054   0.000   0.000
 Tl  81 210 129 2.0579e+00  99.693   0.201   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.370   0.000   0.105
 Tl  81 211 130 1.3323e+00  97.586   2.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.371   0.000   0.000
 Tl  81 212 131 8.9418e-01  98.162   1.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.397   0.000   0.148
 Tl  81 213 132 6.2573e-01  93.092   6.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.435   0.000   0.000
 Tl  81 214 133 4.5696e-01  91.918   7.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.371   0.000   0.185
 Tl  81 215 134 3.3934e-01  85.058  14.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.553   0.000   0.000
 Tl  81 216 135 2.5572e-01  84.676  15.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.400   0.000   0.022
 Tl  81 217 136 1.9844e-01  78.970  21.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.844   0.000   0.000
 Tl  81 218 137 1.5473e-01  78.552  21.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.462   0.000   0.032
 Tl  81 219 138 1.1804e-01  68.586  31.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   1.052   0.000   0.000
 Tl  81 220 139 9.3708e-02  69.634  29.956   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.714   0.000   0.030
 Tl  81 221 140 7.4774e-02  66.501  33.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   1.040   0.000   0.000
 Tl  81 222 141 5.9831e-02  64.959  34.335   0.707   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   0.650   0.000   0.000
 Tl  81 223 142 4.8489e-02  62.709  37.243   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   1.071   0.000   0.000
 Tl  81 224 143 3.9001e-02  61.384  37.319   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.606   0.000   0.000
 Tl  81 225 144 3.1814e-02  59.907  39.945   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   1.005   0.000   0.000
 Tl  81 226 145 2.5831e-02  56.406  41.685   1.909   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   0.572   0.000   0.000
 Tl  81 227 146 2.1237e-02  56.361  43.269   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.995   0.000   0.000
 Tl  81 228 147 1.7464e-02  52.620  44.191   3.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.541   0.000   0.000
 Tl  81 229 148 1.4366e-02  53.677  45.631   0.692   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.949   0.000   0.000
 Tl  81 230 149 1.2002e-02  47.436  46.795   5.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.583   0.513   0.000   0.000
 Tl  81 231 150 9.9431e-03  48.705  50.086   1.208   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.525   0.893   0.000   0.000
 Tl  81 232 151 8.4448e-03  42.415  49.601   7.939   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656   0.537   0.000   0.000
 Tl  81 233 152 7.1080e-03  45.314  51.897   2.714   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.575   0.852   0.000   0.000
 Tl  81 234 153 6.0439e-03  40.952  48.683  10.166   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   0.560   0.000   0.000
 Tl  81 235 154 5.0668e-03  42.067  53.281   4.367   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.629   0.834   0.000   0.000
 Tl  81 236 155 4.3026e-03  36.012  48.676  14.851   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.543   0.000   0.000
 Tl  81 237 156 3.7123e-03  39.714  53.639   6.021   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.814   0.000   0.000
 Tl  81 238 157 3.2159e-03  33.193  46.980  18.844   0.944   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.877   0.536   0.000   0.000
 Tl  81 239 158 2.7949e-03  37.163  54.957   6.711   1.167   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.814   0.000   0.000
 Tl  81 240 159 2.4359e-03  33.172  41.960  23.085   1.632   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.520   0.000   0.000
 Tl  81 241 160 2.1236e-03  35.850  55.128   6.654   2.341   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.787   0.000   0.000
 Tl  81 242 161 1.8745e-03  25.361  37.046  33.855   3.322   0.416   0.000   0.000   0.000   0.000   0.000   0.000   1.164   0.544   0.000   0.000
 Tl  81 243 162 1.6438e-03  35.212  53.929   6.506   4.234   0.118   0.001   0.000   0.000   0.000   0.000   0.000   0.801   0.749   0.000   0.000
 Tl  81 244 163 1.4450e-03  22.321  37.903  34.348   4.519   0.900   0.008   0.000   0.000   0.000   0.000   0.000   1.238   0.550   0.000   0.000
 Tl  81 245 164 1.2788e-03  39.438  49.217   6.541   4.550   0.239   0.015   0.000   0.000   0.000   0.000   0.000   0.770   0.802   0.000   0.000
 Tl  81 246 165 1.1481e-03  35.079  43.161  17.025   3.921   0.800   0.015   0.000   0.000   0.000   0.000   0.000   0.922   0.564   0.000   0.000
 Tl  81 247 166 1.0452e-03  26.502  61.478   7.058   4.656   0.282   0.024   0.000   0.000   0.000   0.000   0.000   0.908   0.700   0.000   0.000
 Tl  81 248 167 8.7770e-04  20.446  36.421  37.019   4.857   1.216   0.040   0.001   0.000   0.000   0.000   0.000   1.301   0.540   0.000   0.000
 Tl  81 249 168 7.9165e-04  23.551  60.365   7.831   7.664   0.530   0.059   0.000   0.000   0.000   0.000   0.000   1.014   0.708   0.000   0.000
 Tl  81 250 169 7.1332e-04  22.084  32.504  36.493   5.080   3.719   0.115   0.005   0.000   0.000   0.000   0.000   1.362   0.583   0.000   0.000
 Tl  81 251 170 6.4985e-04  24.570  57.460   8.482   7.811   1.365   0.310   0.002   0.000   0.000   0.000   0.000   1.049   0.717   0.000   0.000
 Tl  81 252 171 5.7155e-04  22.996  30.153  36.413   5.369   4.656   0.350   0.063   0.000   0.000   0.000   0.000   1.398   0.596   0.000   0.000
 Tl  81 253 172 5.2213e-04  25.421  54.760   8.624   8.356   2.190   0.628   0.021   0.001   0.000   0.000   0.000   1.091   0.723   0.000   0.000
 Tl  81 254 173 4.9952e-04  18.283  28.065  40.068   6.043   6.558   0.790   0.190   0.003   0.000   0.000   0.000   1.577   0.533   0.000   0.000
 Tl  81 255 174 4.3706e-04  23.412  54.882   7.769   9.713   2.835   1.321   0.059   0.010   0.000   0.000   0.000   1.179   0.723   0.000   0.000
 Tl  81 256 175 4.0163e-04  24.878  25.724  33.630   6.624   7.233   1.465   0.429   0.015   0.001   0.000   0.000   1.518   0.631   0.000   0.000
 Tl  81 257 176 3.7037e-04  21.831  54.066   7.389  10.848   3.136   2.524   0.162   0.043   0.000   0.000   0.000   1.278   0.717   0.000   0.000
 Tl  81 258 177 3.6279e-04  15.989  31.843  32.202   6.894   9.282   2.500   1.213   0.062   0.013   0.000   0.000   1.744   0.634   0.000   0.000
 Tl  81 259 178 3.4236e-04  27.993  46.148   5.918  11.340   3.817   4.218   0.417   0.144   0.005   0.000   0.000   1.319   0.721   0.000   0.000
 Tl  81 260 179 3.2212e-04  20.247  31.126  26.523   5.474  10.910   2.849   2.639   0.173   0.059   0.001   0.000   1.760   0.642   0.000   0.000
 Tl  81 261 180 3.0394e-04   0.000  72.108   5.301  10.114   4.911   5.996   1.092   0.445   0.027   0.006   0.000   1.726   0.698   0.000   0.000
 Tl  81 262 181 2.9133e-04  21.369  30.838  21.860   4.390  11.563   4.218   4.933   0.561   0.252   0.013   0.002   1.908   0.658   0.000   0.000
 Tl  81 263 182 2.8081e-04   0.000  71.504   3.948   6.943   5.455   8.623   1.965   1.431   0.089   0.042   0.001   1.881   0.682   0.000   0.000
 Tl  81 264 183 1.4857e-04  53.621  23.306   7.233   2.112   4.789   3.116   4.490   0.771   0.517   0.031   0.013   1.157   0.636   0.000   0.000
 Tl  81 265 184 3.4644e-04   0.000  67.091   1.881   4.195   4.491  13.084   4.461   4.212   0.345   0.227   0.013   2.280   0.691   0.000   0.000
 Tl  81 266 185 1.4591e-04  44.842   4.162  22.469   1.954  10.884   1.734   7.763   2.492   3.238   0.286   0.174   2.014   0.543   0.000   0.000
 Tl  81 267 186 5.8670e-05   0.000  72.945  11.766   4.360   2.014   2.652   1.402   3.234   0.802   0.768   0.056   1.758   0.730   0.000   0.000
 Tl  81 268 187 6.7413e-05   0.000  15.710  22.339  22.515  18.785   4.157   7.285   1.619   4.844   1.404   1.342   3.431   0.656   0.000   0.000
 Tl  81 269 188 4.8165e-05   0.000  55.980   1.413   3.435  10.195  13.292   3.741   5.943   1.661   3.485   0.859   2.914   0.699   0.000   0.000
 Pb  82 209 127 1.2004e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 210 128 3.8123e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 211 129 2.4446e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 212 130 1.7079e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 213 131 1.2423e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Pb  82 214 132 9.0517e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Pb  82 215 133 6.4617e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   0.000
 Pb  82 216 134 5.0374e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 217 135 3.9028e-01  99.346   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.148   0.000   0.576
 Pb  82 218 136 3.0261e-01  99.988   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.000   0.000
 Pb  82 219 137 2.3870e-01  98.247   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.327   0.000   0.945
 Pb  82 220 138 1.8779e-01  98.393   0.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.344   0.000   0.949
 Pb  82 221 139 1.5119e-01  98.179   1.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.314   0.000   0.000
 Pb  82 222 140 1.2086e-01  97.911   0.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.429   0.000   1.216
 Pb  82 223 141 9.6451e-02  97.725   2.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.338   0.000   0.000
 Pb  82 224 142 7.8062e-02  98.357   1.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.460   0.000   0.000
 Pb  82 225 143 6.2176e-02  94.892   5.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.336   0.000   0.000
 Pb  82 226 144 5.0344e-02  96.871   3.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.459   0.000   0.000
 Pb  82 227 145 3.9127e-02  88.881  11.119   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.318   0.000   0.000
 Pb  82 228 146 3.1796e-02  95.737   4.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.468   0.000   0.000
 Pb  82 229 147 2.5585e-02  86.305  13.538   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.324   0.000   0.000
 Pb  82 230 148 2.0947e-02  94.257   5.743   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.476   0.000   0.000
 Pb  82 231 149 1.7048e-02  80.542  18.972   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.320   0.000   0.000
 Pb  82 232 150 1.3873e-02  93.326   6.667   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.485   0.000   0.000
 Pb  82 233 151 1.1463e-02  71.980  27.163   0.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.325   0.000   0.000
 Pb  82 234 152 9.4916e-03  91.037   8.800   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.468   0.000   0.000
 Pb  82 235 153 8.0052e-03  62.566  35.721   1.713   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.364   0.000   0.000
 Pb  82 236 154 6.7627e-03  89.371  10.200   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.464   0.000   0.000
 Pb  82 237 155 5.7334e-03  58.129  38.696   3.172   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.344   0.000   0.000
 Pb  82 238 156 4.8071e-03  87.332  11.856   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.455   0.000   0.000
 Pb  82 239 157 4.0808e-03  57.222  37.758   4.944   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.374   0.000   0.000
 Pb  82 240 158 3.5247e-03  86.166  12.346   1.435   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.457   0.000   0.000
 Pb  82 241 159 3.0480e-03  56.451  37.366   5.961   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.384   0.000   0.000
 Pb  82 242 160 2.6430e-03  85.146  12.606   2.095   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.454   0.000   0.000
 Pb  82 243 161 2.3069e-03  53.156  39.521   6.894   0.425   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.393   0.000   0.000
 Pb  82 244 162 2.0097e-03  83.327  12.858   3.485   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.453   0.000   0.000
 Pb  82 245 163 1.7762e-03  46.062  44.495   8.477   0.911   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.421   0.000   0.000
 Pb  82 246 164 1.5684e-03  81.385  12.876   5.018   0.714   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.451   0.000   0.000
 Pb  82 247 165 1.3900e-03  62.673  27.972   8.031   1.191   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.390   0.000   0.000
 Pb  82 248 166 1.2293e-03  81.861  13.079   4.387   0.647   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.239   0.458   0.000   0.000
 Pb  82 249 167 1.0881e-03  59.033  31.047   8.571   1.197   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.414   0.000   0.000
 Pb  82 250 168 9.8166e-04  77.923  15.533   5.334   1.177   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.448   0.000   0.000
 Pb  82 251 169 9.0401e-04  53.043  34.210   9.723   2.701   0.322   0.002   0.000   0.000   0.000   0.000   0.000   0.631   0.413   0.000   0.000
 Pb  82 252 170 8.1354e-04  77.718  14.476   5.252   2.418   0.133   0.003   0.000   0.000   0.000   0.000   0.000   0.328   0.479   0.000   0.000
 Pb  82 253 171 7.0846e-04  58.589  28.022   9.375   3.348   0.643   0.022   0.000   0.000   0.000   0.000   0.000   0.595   0.439   0.000   0.000
 Pb  82 254 172 6.4091e-04  77.997  13.391   5.485   2.876   0.231   0.021   0.000   0.000   0.000   0.000   0.000   0.340   0.495   0.000   0.000
 Pb  82 255 173 5.8336e-04  60.844  23.994  10.279   3.795   1.028   0.057   0.002   0.000   0.000   0.000   0.000   0.604   0.454   0.000   0.000
 Pb  82 256 174 5.2695e-04  76.751  13.241   5.960   3.619   0.376   0.054   0.000   0.000   0.000   0.000   0.000   0.378   0.516   0.000   0.000
 Pb  82 257 175 4.7903e-04  55.027  26.077  12.023   4.787   1.931   0.140   0.016   0.000   0.000   0.000   0.000   0.730   0.485   0.000   0.000
 Pb  82 258 176 4.3446e-04  76.437  10.602   6.869   5.010   0.938   0.139   0.006   0.000   0.000   0.000   0.000   0.438   0.524   0.000   0.000
 Pb  82 259 177 4.0192e-04  61.990  17.465  11.111   5.451   3.553   0.369   0.060   0.001   0.000   0.000   0.000   0.725   0.490   0.000   0.000
 Pb  82 260 178 3.7363e-04  76.549   8.731   7.389   5.049   1.857   0.393   0.031   0.002   0.000   0.000   0.000   0.482   0.530   0.000   0.000
 Pb  82 261 179 3.3952e-04  66.866  11.873   9.661   6.296   4.139   0.961   0.193   0.012   0.000   0.000   0.000   0.727   0.559   0.000   0.000
 Pb  82 262 180 3.1131e-04  76.137   6.877   6.800   6.760   2.430   0.878   0.100   0.019   0.000   0.000   0.000   0.556   0.544   0.000   0.000
 Pb  82 263 181 2.8606e-04  70.588   6.095   7.556   6.909   6.325   1.895   0.560   0.062   0.010   0.000   0.000   0.806   0.582   0.000   0.000
 Pb  82 264 182 2.5897e-04  77.582   4.545   4.040   8.407   3.066   2.084   0.201   0.069   0.005   0.000   0.000   0.623   0.563   0.000   0.000
 Pb  82 265 183 2.4307e-04  75.913   2.525   4.543   3.760   8.457   2.957   1.637   0.155   0.049   0.003   0.000   0.828   0.612   0.000   0.000
 Pb  82 266 184 3.5908e-04  71.118   2.816   2.399  10.894   5.309   5.934   1.188   0.291   0.043   0.008   0.000   1.008   0.576   0.000   0.000
 Pb  82 267 185 4.4174e-04  14.949  25.026  16.730   4.527  11.998  10.585  12.186   2.926   0.953   0.096   0.023   2.753   0.588   0.000   0.000
 Pb  82 268 186 4.4683e-04   0.000  33.691  12.151  12.750   6.230  18.564   8.414   6.706   1.167   0.294   0.030   3.237   0.633   0.000   0.000
 Pb  82 269 187 4.1993e-04   0.000   1.708   6.314   7.479  31.039   9.327  19.564  11.342  10.478   2.174   0.574   5.132   0.653   0.000   0.000
 Pb  82 270 188 4.9166e-05   0.000  40.416   4.425  18.540  13.787  16.397   1.493   2.982   1.018   0.832   0.108   2.885   0.646   0.000   0.000
 Pb  82 271 189 6.0858e-05   0.000  27.616  19.848   1.341   9.636  12.501  18.118   2.966   4.588   1.769   1.616   3.695   0.651   0.000   0.000
 Pb  82 272 190 6.6479e-05   0.000  35.051   2.723   6.592   0.519   6.063  11.028  28.026   3.711   4.837   1.452   4.374   0.654   0.000   0.000
 Pb  82 273 191 6.7347e-05   0.000  10.579  19.601   1.053   4.490   0.307   4.896  10.341  35.264   6.587   6.880   5.609   0.654   0.000   0.000
 Bi  83 210 127 7.8614e+01   6.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.173
 Bi  83 211 128 1.2611e+01  80.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.203
 Bi  83 212 129 2.6587e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bi  83 213 130 5.6749e+02  99.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.000   0.085
 Bi  83 214 131 2.1687e+02  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.000   0.026
 Bi  83 215 132 9.1491e+01  99.919   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.000   0.081
 Bi  83 216 133 4.4120e+01  95.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   4.322
 Bi  83 217 134 2.4861e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.000   0.002
 Bi  83 218 135 1.3122e+01  99.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   0.127
 Bi  83 219 136 1.8080e-01  99.705   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.196   0.000   0.171
 Bi  83 220 137 2.1714e-01  99.861   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.263   0.000   0.014
 Bi  83 221 138 2.1299e-01  99.333   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.391   0.000   0.000
 Bi  83 222 139 1.9524e-01  99.491   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.384   0.000   0.000
 Bi  83 223 140 1.7219e-01  97.306   2.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.507   0.000   0.463
 Bi  83 224 141 1.4747e-01  97.501   2.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.390   0.000   0.273
 Bi  83 225 142 1.2477e-01  95.066   4.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.445   0.000   0.000
 Bi  83 226 143 1.0385e-01  90.013   9.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.408   0.000   0.000
 Bi  83 227 144 8.5674e-02  83.841  16.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.428   0.000   0.000
 Bi  83 228 145 6.9473e-02  75.321  24.661   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.455   0.000   0.000
 Bi  83 229 146 5.7265e-02  75.781  24.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.454   0.000   0.000
 Bi  83 230 147 4.6053e-02  65.156  34.522   0.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.478   0.000   0.000
 Bi  83 231 148 3.7185e-02  67.158  32.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328   0.465   0.000   0.000
 Bi  83 232 149 3.0113e-02  56.150  42.876   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.507   0.000   0.000
 Bi  83 233 150 1.6048e-02  75.601  24.370   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.448   0.000   0.000
 Bi  83 234 151 1.5582e-02  60.305  38.106   1.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.552   0.000   0.000
 Bi  83 235 152 1.3487e-02  61.675  38.008   0.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.484   0.000   0.000
 Bi  83 236 153 1.1455e-02  50.906  45.837   3.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.640   0.000   0.000
 Bi  83 237 154 9.6557e-03  55.677  43.627   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.504   0.000   0.000
 Bi  83 238 155 8.1998e-03  44.980  50.083   4.935   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.600   0.679   0.000   0.000
 Bi  83 239 156 6.9793e-03  47.092  51.384   1.517   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.538   0.000   0.000
 Bi  83 240 157 5.9530e-03  38.882  53.269   7.760   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   0.656   0.000   0.000
 Bi  83 241 158 4.9932e-03  43.831  52.948   3.076   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.529   0.000   0.000
 Bi  83 242 159 4.2638e-03  36.074  54.991   8.663   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.731   0.657   0.000   0.000
 Bi  83 243 160 3.6738e-03  38.941  56.571   4.159   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.528   0.000   0.000
 Bi  83 244 161 3.1970e-03  34.209  54.485  10.746   0.551   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.777   0.645   0.000   0.000
 Bi  83 245 162 2.7845e-03  37.298  56.907   5.070   0.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.539   0.000   0.000
 Bi  83 246 163 2.4270e-03  29.581  56.301  13.075   0.965   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.857   0.569   0.000   0.000
 Bi  83 247 164 2.1397e-03  34.210  57.725   6.479   1.577   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.754   0.547   0.000   0.000
 Bi  83 248 165 1.8787e-03  29.062  53.512  15.078   2.095   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.910   0.537   0.000   0.000
 Bi  83 249 166 1.6450e-03  31.670  58.820   6.582   2.848   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.809   0.545   0.000   0.000
 Bi  83 250 167 1.4399e-03  32.618  49.089  15.247   2.600   0.445   0.001   0.000   0.000   0.000   0.000   0.000   0.892   0.479   0.000   0.000
 Bi  83 251 168 1.2689e-03  33.990  56.591   5.806   3.471   0.139   0.003   0.000   0.000   0.000   0.000   0.000   0.792   0.525   0.000   0.000
 Bi  83 252 169 1.1244e-03  31.171  47.230  17.866   3.054   0.674   0.006   0.000   0.000   0.000   0.000   0.000   0.948   0.476   0.000   0.000
 Bi  83 253 170 1.0023e-03  36.815  52.133   6.709   4.141   0.189   0.012   0.000   0.000   0.000   0.000   0.000   0.788   0.518   0.000   0.000
 Bi  83 254 171 8.9315e-04  35.498  43.945  16.138   3.435   0.970   0.013   0.000   0.000   0.000   0.000   0.000   0.905   0.486   0.000   0.000
 Bi  83 255 172 8.0008e-04  37.687  50.455   7.116   4.434   0.277   0.030   0.000   0.000   0.000   0.000   0.000   0.792   0.518   0.000   0.000
 Bi  83 256 173 7.1757e-04  35.189  41.819  17.725   3.843   1.383   0.038   0.001   0.000   0.000   0.000   0.000   0.945   0.490   0.000   0.000
 Bi  83 257 174 6.5247e-04  34.263  50.574   8.487   6.105   0.495   0.076   0.000   0.000   0.000   0.000   0.000   0.882   0.531   0.000   0.000
 Bi  83 258 175 5.8932e-04  30.244  39.217  22.076   5.455   2.888   0.110   0.011   0.000   0.000   0.000   0.000   1.119   0.508   0.000   0.000
 Bi  83 259 176 5.3270e-04  35.222  45.990   8.190   8.795   1.534   0.266   0.003   0.000   0.000   0.000   0.000   0.962   0.528   0.000   0.000
 Bi  83 260 177 4.8914e-04  33.327  32.445  22.029   6.483   5.255   0.392   0.069   0.000   0.000   0.000   0.000   1.193   0.510   0.000   0.000
 Bi  83 261 178 4.4600e-04  40.379  39.200   7.335   9.814   2.334   0.900   0.035   0.003   0.000   0.000   0.000   0.974   0.526   0.000   0.000
 Bi  83 262 179 4.0095e-04  41.059  26.975  17.548   6.421   6.651   1.075   0.264   0.007   0.000   0.000   0.000   1.150   0.466   0.000   0.000
 Bi  83 263 180 3.6161e-04  39.896  38.460   4.886  11.790   2.656   2.162   0.115   0.035   0.000   0.000   0.000   1.060   0.533   0.000   0.000
 Bi  83 264 181 3.2729e-04  44.003  18.060  19.516   5.667   9.593   2.117   0.980   0.053   0.012   0.000   0.000   1.294   0.482   0.000   0.000
 Bi  83 265 182 2.7903e-04  57.385  22.251   2.682   9.580   3.861   3.801   0.313   0.121   0.005   0.000   0.000   0.936   0.540   0.000   0.000
 Bi  83 266 183 2.4697e-04  63.493  10.335   9.111   2.266   9.442   2.769   2.387   0.136   0.058   0.002   0.000   1.027   0.522   0.000   0.000
 Bi  83 267 184 5.1502e-04   0.000  66.248   1.865   7.615   7.923  12.783   2.444   1.034   0.066   0.021   0.000   2.111   0.585   0.000   0.000
 Bi  83 268 185 6.5113e-04   3.015  10.542  27.041   6.589  14.581  10.908  20.669   4.489   2.020   0.113   0.035   3.702   0.688   0.000   0.000
 Bi  83 269 186 4.1378e-04   0.000  25.865   9.678  24.448   4.811  15.950   7.577   9.959   1.216   0.469   0.025   3.469   0.580   0.000   0.000
 Bi  83 270 187 4.3919e-04   1.465   0.331   3.987  11.688  27.858   9.831  19.930   9.743  12.730   1.759   0.679   5.160   0.668   0.000   0.000
 Bi  83 271 188 4.0903e-04   0.000   2.290   6.278   5.267   6.984  30.901   8.004  23.653   7.450   8.433   0.740   5.680   0.616   0.000   0.000
 Bi  83 272 189 3.7174e-04   1.177   0.990   0.736   0.902   2.078   5.958  31.403  11.893  27.147   7.450  10.266   6.929   0.649   0.000   0.000
 Bi  83 273 190 3.4321e-04   0.000   2.009   4.808   1.033   2.628   3.668   6.021  35.735  10.975  27.642   5.481   6.726   0.619   0.000   0.000
 Bi  83 274 191 3.1646e-04   0.104   2.019   0.637   0.610   0.413   0.860   1.731   5.693  37.298  18.910  31.726   7.263   0.647   0.000   0.000
 Bi  83 275 192 2.8048e-05   0.000  25.897  37.450   4.195   7.107   1.462   3.208   3.577   3.319  12.019   1.766   3.307   0.593   0.000   0.000
 Bi  83 276 193 2.9718e-05   0.000  60.827   9.257   6.254   1.518   1.961   0.727   1.336   2.015   3.038  13.067   2.758   0.571   0.000   0.000
 Po  84 215 131 2.0031e+08  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.000   0.013
 Po  84 217 133 2.2039e+04  99.930   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.070
 Po  84 218 134 1.7638e+03  97.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136   0.000   2.545
 Po  84 219 135 3.1257e+02  99.840   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.000   0.160
 Po  84 220 136 9.1359e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.000   0.000
 Po  84 221 137 3.4961e+01  99.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.154
 Po  84 222 138 1.5895e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Po  84 223 139 1.3083e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 224 140 1.5743e-01  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.000   0.026
 Po  84 225 141 1.6629e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 226 142 1.5848e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 227 143 1.4327e-01  99.548   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.253   0.000   0.082
 Po  84 228 144 1.2884e-01  99.706   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.317   0.000   0.000
 Po  84 229 145 1.1063e-01  98.735   1.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.305   0.000   0.000
 Po  84 230 146 8.8346e-02  99.014   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.476   0.000   0.000
 Po  84 231 147 7.2549e-02  96.925   3.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.330   0.000   0.000
 Po  84 232 148 5.9223e-02  98.352   1.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.456   0.000   0.000
 Po  84 233 149 4.7966e-02  94.303   5.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.344   0.000   0.000
 Po  84 234 150 3.8571e-02  97.499   2.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.457   0.000   0.000
 Po  84 235 151 3.1034e-02  90.402   9.591   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.361   0.000   0.000
 Po  84 236 152 2.5167e-02  95.599   4.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.466   0.000   0.000
 Po  84 237 153 2.0542e-02  85.524  14.213   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.338   0.000   0.000
 Po  84 238 154 1.6801e-02  94.093   5.907   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.490   0.000   0.000
 Po  84 239 155 1.3838e-02  78.362  21.050   0.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.363   0.000   0.000
 Po  84 240 156 1.1222e-02  91.547   8.369   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.472   0.000   0.000
 Po  84 241 157 9.3709e-03  67.813  30.641   1.546   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.368   0.000   0.000
 Po  84 242 158 5.1522e-03  92.842   6.902   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.457   0.000   0.000
 Po  84 243 159 4.9075e-03  74.940  22.961   2.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.387   0.000   0.000
 Po  84 244 160 3.9823e-03  91.876   7.647   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.464   0.000   0.000
 Po  84 245 161 3.5300e-03  77.880  19.307   2.798   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.397   0.000   0.000
 Po  84 246 162 3.3046e-03  89.224   9.938   0.834   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.468   0.000   0.000
 Po  84 247 163 2.8750e-03  66.907  28.694   4.290   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.399   0.000   0.000
 Po  84 248 164 2.5699e-03  87.036  11.213   1.674   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.463   0.000   0.000
 Po  84 249 165 2.2819e-03  66.774  27.042   5.862   0.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.396   0.000   0.000
 Po  84 250 166 2.0300e-03  84.587  12.372   2.775   0.266   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.459   0.000   0.000
 Po  84 251 167 1.7679e-03  60.931  31.043   7.360   0.640   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.478   0.403   0.000   0.000
 Po  84 252 168 1.5355e-03  84.071  11.969   3.500   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.471   0.000   0.000
 Po  84 253 169 1.3528e-03  70.566  21.361   7.181   0.813   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.403   0.000   0.000
 Po  84 254 170 1.2062e-03  83.136  12.749   3.532   0.575   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.475   0.000   0.000
 Po  84 255 171 1.1453e-03  71.952  18.996   7.926   1.013   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.444   0.000   0.000
 Po  84 256 172 1.0088e-03  81.276  14.014   3.970   0.721   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.480   0.000   0.000
 Po  84 257 173 8.9365e-04  71.358  18.140   9.018   1.324   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.463   0.000   0.000
 Po  84 258 174 8.0182e-04  78.709  15.268   4.695   1.277   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.482   0.000   0.000
 Po  84 259 175 7.1482e-04  66.652  19.547  10.819   2.595   0.380   0.006   0.000   0.000   0.000   0.000   0.000   0.505   0.485   0.000   0.000
 Po  84 260 176 6.4529e-04  77.820  14.138   5.164   2.707   0.163   0.009   0.000   0.000   0.000   0.000   0.000   0.333   0.500   0.000   0.000
 Po  84 261 177 5.9196e-04  70.397  13.261  11.798   3.501   0.998   0.045   0.001   0.000   0.000   0.000   0.000   0.516   0.505   0.000   0.000
 Po  84 262 178 5.3107e-04  77.686  12.544   5.764   3.592   0.360   0.053   0.000   0.000   0.000   0.000   0.000   0.366   0.507   0.000   0.000
 Po  84 263 179 4.7584e-04  72.525   9.560  12.159   3.691   1.922   0.129   0.015   0.000   0.000   0.000   0.000   0.534   0.535   0.000   0.000
 Po  84 264 180 4.2557e-04  77.215   9.575   7.684   4.545   0.824   0.148   0.009   0.000   0.000   0.000   0.000   0.427   0.518   0.000   0.000
 Po  84 265 181 3.8933e-04  71.797   7.615  10.676   5.892   3.532   0.405   0.079   0.003   0.000   0.000   0.000   0.633   0.550   0.000   0.000
 Po  84 266 182 3.2324e-04  80.571   4.976   6.295   5.725   1.970   0.417   0.042   0.004   0.000   0.000   0.000   0.450   0.521   0.000   0.000
 Po  84 267 183 2.8283e-04  79.769   3.363   5.387   5.102   4.869   1.283   0.204   0.021   0.002   0.000   0.000   0.567   0.562   0.000   0.000
 Po  84 268 184 6.5754e-04  64.902   3.943   6.257  15.675   5.199   3.626   0.308   0.088   0.003   0.000   0.000   1.049   0.534   0.000   0.000
 Po  84 269 185 6.8963e-04  23.033  18.654  15.292   6.493  20.187   8.893   6.575   0.715   0.151   0.007   0.000   2.397   0.589   0.000   0.000
 Po  84 270 186 6.3285e-04   0.000  44.018   8.622  13.248  12.965  14.795   4.390   1.764   0.167   0.031   0.000   2.671   0.586   0.000   0.000
 Po  84 271 187 5.5095e-04   4.467   1.652  22.337  11.560  21.301  11.644  18.981   5.065   2.726   0.223   0.043   3.980   0.599   0.000   0.000
 Po  84 272 188 4.3321e-04   0.000  15.050  13.911  24.357   7.756  17.301  10.411   8.884   1.686   0.594   0.051   3.774   0.593   0.000   0.000
 Po  84 273 189 3.9630e-04   4.084   1.427  10.758   0.410  20.969  13.989  21.167  11.805  12.033   2.491   0.869   5.146   0.582   0.000   0.000
 Po  84 274 190 3.6129e-04   0.000  13.968   9.309  10.700   4.469  18.192   8.881  20.555   7.828   5.383   0.717   4.877   0.578   0.000   0.000
 Po  84 275 191 3.2969e-04   0.000   4.167   6.196   2.022   7.205   1.586  20.626  15.181  25.511  10.009   7.498   6.476   0.584   0.000   0.000
 Po  84 276 192 3.0139e-04   0.000  12.274   3.249   8.763   2.586   8.992   1.968  21.595  12.421  21.203   6.950   5.949   0.574   0.000   0.000
 Po  84 277 193 2.7406e-04   0.000   2.709   5.176   0.783   5.363   1.321   7.634   1.352  25.379  19.994  30.288   6.635   0.582   0.000   0.000
 Po  84 278 194 2.5232e-04   0.000  14.296   1.337   5.796   0.837   7.166   1.426  11.826   2.477  32.061  22.778   4.772   0.573   0.000   0.000
 Po  84 279 195 2.3252e-04   0.000   2.141   6.934   0.473   4.119   0.446   7.198   1.315  15.054   2.232  60.084   3.105   0.579   0.000   0.000
 At  85 212 127 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 214 129 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 216 131 1.3290e+10  98.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000   1.848
 At  85 217 132 1.1861e+09  98.886   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   1.114
 At  85 218 133 4.4710e+08  99.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.000   0.922
 At  85 219 134 9.6181e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 At  85 220 135 1.8528e+04  99.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.000   0.413
 At  85 221 136 1.9782e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.000
 At  85 222 137 4.7225e+02  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.000   0.028
 At  85 223 138 1.6703e+02  93.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   6.735
 At  85 224 139 7.0927e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 225 140 3.1134e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 226 141 9.5003e-02  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.008
 At  85 227 142 1.4120e-01  99.802   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.282   0.000   0.004
 At  85 228 143 1.5599e-01  99.527   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.373   0.000   0.057
 At  85 229 144 1.5343e-01  98.782   1.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.509   0.000   0.000
 At  85 230 145 1.4286e-01  96.969   3.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.446   0.000   0.000
 At  85 231 146 1.2976e-01  97.041   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.473   0.000   0.765
 At  85 232 147 1.1214e-01  89.516  10.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.376   0.000   0.003
 At  85 233 148 9.4496e-02  92.365   7.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.433   0.000   0.000
 At  85 234 149 7.8002e-02  83.423  16.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.166   0.419   0.000   0.000
 At  85 235 150 6.3486e-02  86.561  13.439   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.434   0.000   0.000
 At  85 236 151 5.1025e-02  71.348  28.525   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.448   0.000   0.000
 At  85 237 152 4.0814e-02  77.355  22.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.427   0.000   0.000
 At  85 238 153 3.2678e-02  58.585  40.815   0.601   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.475   0.000   0.000
 At  85 239 154 2.6286e-02  66.049  33.945   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.432   0.000   0.000
 At  85 240 155 2.1365e-02  52.858  45.676   1.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.486   0.375   0.000   0.000
 At  85 241 156 1.7443e-02  53.698  46.051   0.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.480   0.000   0.000
 At  85 242 157 1.4318e-02  44.426  51.864   3.711   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.404   0.000   0.000
 At  85 243 158 1.1838e-02  46.893  52.411   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.497   0.000   0.000
 At  85 244 159 9.8243e-03  38.482  56.479   5.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.666   0.659   0.000   0.000
 At  85 245 160 8.1989e-03  43.885  54.873   1.241   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.490   0.000   0.000
 At  85 246 161 6.8914e-03  34.265  59.421   6.289   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.639   0.000   0.000
 At  85 247 162 5.6327e-03  38.336  59.264   2.341   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.641   0.490   0.000   0.000
 At  85 248 163 4.7986e-03  28.723  62.394   8.708   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.639   0.000   0.000
 At  85 249 164 4.1290e-03  32.957  62.961   3.810   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.500   0.000   0.000
 At  85 250 165 3.5588e-03  26.786  61.161  11.566   0.485   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.636   0.000   0.000
 At  85 251 166 3.0362e-03  30.278  64.237   4.799   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.759   0.513   0.000   0.000
 At  85 252 167 2.6491e-03  23.674  61.300  13.965   0.996   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.925   0.565   0.000   0.000
 At  85 253 168 2.2574e-03  29.130  63.449   6.086   1.332   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.507   0.000   0.000
 At  85 254 169 1.9435e-03  29.188  55.453  13.712   1.456   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.465   0.000   0.000
 At  85 255 170 1.6970e-03  32.418  60.167   5.638   1.747   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.768   0.493   0.000   0.000
 At  85 256 171 1.0150e-03  53.533  34.998  10.113   1.171   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.459   0.000   0.000
 At  85 257 172 1.0690e-03  45.118  47.706   4.988   2.131   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.643   0.493   0.000   0.000
 At  85 258 173 9.4809e-04  44.566  39.386  13.669   2.026   0.353   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.471   0.000   0.000
 At  85 259 174 8.7158e-04  42.128  48.165   6.549   3.026   0.128   0.004   0.000   0.000   0.000   0.000   0.000   0.709   0.491   0.000   0.000
 At  85 260 175 7.8476e-04  42.913  37.219  16.442   2.687   0.731   0.007   0.000   0.000   0.000   0.000   0.000   0.811   0.480   0.000   0.000
 At  85 261 176 7.0245e-04  42.150  45.619   7.773   4.155   0.272   0.030   0.000   0.000   0.000   0.000   0.000   0.749   0.491   0.000   0.000
 At  85 262 177 6.3602e-04  44.744  33.942  16.528   3.226   1.520   0.039   0.001   0.000   0.000   0.000   0.000   0.830   0.474   0.000   0.000
 At  85 263 178 5.6678e-04  47.198  39.091   8.084   5.031   0.502   0.095   0.000   0.000   0.000   0.000   0.000   0.728   0.476   0.000   0.000
 At  85 264 179 5.0807e-04  49.290  28.583  15.878   3.606   2.518   0.109   0.016   0.000   0.000   0.000   0.000   0.819   0.496   0.000   0.000
 At  85 265 180 4.3257e-04  49.324  34.233   7.726   7.142   1.297   0.270   0.007   0.000   0.000   0.000   0.000   0.777   0.492   0.000   0.000
 At  85 266 181 4.1412e-04  53.657  20.379  14.488   6.397   4.615   0.378   0.085   0.001   0.000   0.000   0.000   0.894   0.452   0.000   0.000
 At  85 267 182 3.4427e-04  63.193  20.439   3.571   9.559   2.223   0.968   0.042   0.007   0.000   0.000   0.000   0.703   0.496   0.000   0.000
 At  85 268 183 2.9064e-04  73.109   8.087   6.953   3.608   6.822   1.113   0.293   0.013   0.001   0.000   0.000   0.675   0.488   0.000   0.000
 At  85 269 184 5.9409e-04  63.131  10.896   2.259  12.732   5.363   5.186   0.322   0.108   0.002   0.000   0.000   1.037   0.547   0.000   0.000
 At  85 270 185 7.6153e-04   7.384  14.922  30.960   8.833  19.353   9.209   8.538   0.628   0.169   0.004   0.000   2.838   0.623   0.000   0.000
 At  85 271 186 6.8447e-04   0.000  29.086   9.312  23.755   8.564  21.747   4.059   3.276   0.160   0.042   0.000   3.109   0.568   0.000   0.000
 At  85 272 187 5.9126e-04   2.957   1.252  18.488  11.140  27.659  10.058  20.998   4.187   3.076   0.149   0.036   4.142   0.627   0.000   0.000
 At  85 273 188 5.1245e-04   0.000  16.375  13.737  11.621   8.547  23.531  10.669  12.776   1.831   0.875   0.038   4.069   0.574   0.000   0.000
 At  85 274 189 4.2016e-04   2.885   1.077  13.160   4.842  18.087  11.444  24.310  10.192  11.635   1.604   0.766   5.037   0.608   0.000   0.000
 At  85 275 190 3.7577e-04   0.000  13.598  15.138   5.373   9.157  12.314   8.901  21.526   7.079   6.399   0.514   4.805   0.564   0.000   0.000
 At  85 276 191 3.3083e-04   2.528   0.740   8.587   4.511  11.123   6.576  15.640  12.656  23.148   8.114   6.378   6.082   0.589   0.000   0.000
 At  85 277 192 3.0282e-04   0.000   8.129  15.776   4.844   8.175   5.213   9.020  13.269   9.675  21.170   4.728   5.536   0.555   0.000   0.000
 At  85 278 193 2.7549e-04   2.232   1.863   2.254   3.320   4.754   7.928   8.919  10.766  18.179  13.747  26.039   6.596   0.566   0.000   0.000
 At  85 279 194 2.5100e-04   0.000   5.505  12.710   3.630   8.661   5.928  10.769   7.065  12.675  21.394  11.665   4.623   0.548   0.000   0.000
 At  85 280 195 2.2966e-04   3.591   3.443   2.369   2.308   2.390   4.870   6.358  12.414  13.166  18.210  30.880   4.474   0.551   0.000   0.000
 At  85 281 196 2.0953e-04   0.000  11.182  24.930   3.597   5.872   2.689   6.780   5.212  12.344  10.261  17.134   2.965   0.534   0.000   0.000
 At  85 282 197 1.9250e-04   6.086   8.094   5.088   7.271   3.692   4.713   3.892   8.884  10.559  21.804  19.917   2.283   0.536   0.000   0.000
 Rn  86 219 133 5.4813e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Rn  86 221 135 1.0496e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Rn  86 222 136 8.5083e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rn  86 223 137 6.2377e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 224 138 1.0613e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Rn  86 225 139 3.1805e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 226 140 1.3165e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 227 141 6.4155e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 228 142 3.2785e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 229 143 1.0406e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.037
 Rn  86 230 144 1.5521e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Rn  86 231 145 1.7236e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 232 146 1.7155e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 233 147 1.6022e-01  99.805   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.242   0.000   0.000
 Rn  86 234 148 1.4131e-01  99.864   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.167   0.000   0.000
 Rn  86 235 149 1.1939e-01  99.052   0.948   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.294   0.000   0.000
 Rn  86 236 150 9.6789e-02  99.634   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.369   0.000   0.000
 Rn  86 237 151 7.9286e-02  97.256   2.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.321   0.000   0.000
 Rn  86 238 152 6.2389e-02  98.938   1.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.440   0.000   0.000
 Rn  86 239 153 4.9636e-02  94.944   5.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.326   0.000   0.000
 Rn  86 240 154 4.0113e-02  97.738   2.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.463   0.000   0.000
 Rn  86 241 155 3.2821e-02  90.816   9.181   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.328   0.000   0.000
 Rn  86 242 156 2.6699e-02  95.271   4.729   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.464   0.000   0.000
 Rn  86 243 157 2.1596e-02  80.007  19.713   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.330   0.000   0.000
 Rn  86 244 158 1.7570e-02  93.686   6.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.463   0.000   0.000
 Rn  86 245 159 1.4434e-02  81.504  17.976   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.323   0.000   0.000
 Rn  86 246 160 1.1675e-02  92.221   7.757   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.454   0.000   0.000
 Rn  86 247 161 9.7339e-03  77.436  21.650   0.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Rn  86 248 162 8.1258e-03  89.867   9.916   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.448   0.000   0.000
 Rn  86 249 163 6.8344e-03  68.247  29.713   2.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.179   0.000   0.000
 Rn  86 250 164 5.6442e-03  87.587  11.835   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.450   0.000   0.000
 Rn  86 251 165 4.7374e-03  64.989  31.644   3.353   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.388   0.000   0.000
 Rn  86 252 166 3.6141e-03  86.864  12.215   0.918   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141   0.454   0.000   0.000
 Rn  86 253 167 3.5048e-03  59.668  35.375   4.826   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.372   0.000   0.000
 Rn  86 254 168 2.7109e-03  85.469  12.934   1.521   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.456   0.000   0.000
 Rn  86 255 169 2.3234e-03  70.218  24.692   4.825   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.391   0.000   0.000
 Rn  86 256 170 1.9824e-03  84.958  12.919   1.936   0.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174   0.451   0.000   0.000
 Rn  86 257 171 1.7655e-03  73.790  20.644   5.171   0.391   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.413   0.000   0.000
 Rn  86 258 172 1.5318e-03  83.398  13.828   2.483   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.460   0.000   0.000
 Rn  86 259 173 1.3303e-03  72.740  20.555   6.141   0.541   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.426   0.000   0.000
 Rn  86 260 174 1.1949e-03  81.150  15.295   3.066   0.486   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.467   0.000   0.000
 Rn  86 261 175 1.0275e-03  71.753  19.674   7.491   0.991   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.436   0.000   0.000
 Rn  86 262 176 8.9419e-04  79.204  16.138   3.682   0.947   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.475   0.000   0.000
 Rn  86 263 177 9.0332e-04  72.004  15.891   9.888   1.975   0.241   0.001   0.000   0.000   0.000   0.000   0.000   0.426   0.460   0.000   0.000
 Rn  86 264 178 7.8460e-04  78.068  16.689   3.417   1.733   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.291   0.478   0.000   0.000
 Rn  86 265 179 6.8056e-04  73.939  13.373   9.867   2.414   0.395   0.013   0.000   0.000   0.000   0.000   0.000   0.420   0.484   0.000   0.000
 Rn  86 266 180 5.8486e-04  78.378  14.127   4.803   2.510   0.162   0.020   0.000   0.000   0.000   0.000   0.000   0.320   0.491   0.000   0.000
 Rn  86 267 181 4.8025e-04  77.261   7.002  11.465   3.198   1.019   0.052   0.003   0.000   0.000   0.000   0.000   0.439   0.512   0.000   0.000
 Rn  86 268 182 4.1347e-04  82.556   7.897   5.662   3.380   0.438   0.067   0.001   0.000   0.000   0.000   0.000   0.315   0.486   0.000   0.000
 Rn  86 269 183 3.6200e-04  82.525   3.890   7.879   3.416   2.119   0.146   0.024   0.000   0.000   0.000   0.000   0.392   0.532   0.000   0.000
 Rn  86 270 184 7.8884e-04  70.963   5.308  11.508   9.243   2.392   0.531   0.053   0.002   0.000   0.000   0.000   0.686   0.492   0.000   0.000
 Rn  86 271 185 9.0805e-04  33.270  15.561  15.731  13.415  16.910   3.890   1.134   0.083   0.005   0.000   0.000   1.818   0.539   0.000   0.000
 Rn  86 272 186 2.8024e-04   0.000  83.779   2.465   7.776   3.535   2.104   0.273   0.065   0.003   0.000   0.000   1.388   0.539   0.000   0.000
 Rn  86 273 187 5.1559e-04  33.958   0.353  24.469  11.081  14.844   9.303   5.086   0.742   0.156   0.007   0.000   2.255   0.544   0.000   0.000
 Rn  86 275 189 4.2694e-04  28.337   0.502  18.011   0.545  20.803   9.922  15.664   4.252   1.789   0.145   0.032   3.107   0.531   0.000   0.000
 Rn  86 276 190 3.7492e-04   0.000  53.633   4.355   8.726   1.288  13.243   9.931   7.066   1.381   0.348   0.028   2.834   0.522   0.000   0.000
 Rn  86 277 191 3.3607e-04  21.897   0.367  19.923   0.543  16.479   0.826  18.146  10.031   9.408   1.915   0.467   3.880   0.511   0.000   0.000
 Rn  86 278 192 3.0516e-04   0.000  31.569  17.191  13.811   1.936   8.273   1.132  15.742   5.803   4.089   0.452   3.608   0.502   0.000   0.000
 Rn  86 279 193 2.7638e-04  12.862   4.201  17.905   0.792  13.827   0.811  16.351   0.733  19.226   7.798   5.496   4.793   0.504   0.000   0.000
 Rn  86 280 194 2.4371e-04   0.000  18.659   9.210  20.785   6.623  13.219   1.446  10.027   1.102  14.822   4.108   4.426   0.501   0.000   0.000
 Rn  86 281 195 2.2291e-04   0.000  25.771   7.586   1.964   9.374   2.431  14.322   2.003  16.137   1.327  19.085   4.813   0.501   0.000   0.000
 Rn  86 282 196 2.0423e-04   0.000  25.138  24.450   7.260   1.890  10.507   3.285  12.181   1.371  12.763   1.155   3.344   0.485   0.000   0.000
 Rn  86 283 197 1.8617e-04  20.951  11.629  11.081   4.026   5.398   1.193   7.451   1.945  17.390   1.805  17.130   3.658   0.481   0.000   0.000
 Rn  86 284 198 1.6724e-04   0.000  28.099  27.036  11.068   4.462   5.225   1.149   8.144   2.026  11.502   1.287   2.779   0.474   0.000   0.000
 Rn  86 285 199 1.5382e-04   4.853  24.334  17.233   8.640   8.824   2.134   5.253   0.860   9.286   1.996  16.585   3.062   0.463   0.000   0.000
 Rn  86 286 200 1.4092e-04   0.000  31.488  17.282  17.957  10.314   8.023   2.623   3.918   0.870   5.975   1.547   2.307   0.462   0.000   0.000
 Fr  87 218 131 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 220 133 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 221 134 6.0220e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.000
 Fr  87 222 135 1.3599e+08  99.841   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.159
 Fr  87 223 136 2.3642e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 224 137 1.2189e+05  99.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409
 Fr  87 225 138 8.7674e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 226 139 1.5874e+03  99.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100
 Fr  87 227 140 4.3046e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 228 141 5.6378e+01  97.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.558
 Fr  87 229 142 2.6230e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 230 143 9.7166e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 231 144 9.4194e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 232 145 1.5790e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Fr  87 233 146 2.0396e-01  99.896   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.169   0.000   0.000
 Fr  87 234 147 2.1867e-01  99.573   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.381   0.000   0.000
 Fr  87 235 148 2.1725e-01  99.385   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.397   0.000   0.310
 Fr  87 236 149 2.0381e-01  97.566   2.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.417   0.000   0.000
 Fr  87 237 150 1.8371e-01  98.180   1.820   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.450   0.000   0.000
 Fr  87 238 151 1.5826e-01  92.858   7.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.419   0.000   0.000
 Fr  87 239 152 1.3151e-01  92.904   7.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.428   0.000   0.000
 Fr  87 240 153 1.0700e-01  78.350  21.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.423   0.000   0.000
 Fr  87 241 154 8.5783e-02  83.044  16.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.432   0.000   0.000
 Fr  87 242 155 6.8201e-02  66.898  33.037   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.374   0.000   0.001
 Fr  87 243 156 5.3447e-02  65.048  34.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.459   0.000   0.000
 Fr  87 244 157 4.2718e-02  51.878  47.244   0.830   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.406   0.000   0.048
 Fr  87 245 158 3.3954e-02  56.825  43.142   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.432   0.466   0.000   0.000
 Fr  87 246 159 2.7161e-02  47.784  50.537   1.679   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.539   0.368   0.000   0.000
 Fr  87 247 160 2.1791e-02  51.725  48.142   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.454   0.000   0.000
 Fr  87 248 161 1.7676e-02  42.992  54.373   2.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.368   0.000   0.000
 Fr  87 249 162 1.4407e-02  43.086  56.473   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.468   0.000   0.000
 Fr  87 250 163 1.1508e-02  33.176  62.785   4.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.709   0.615   0.000   0.000
 Fr  87 251 164 9.4822e-03  35.517  63.289   1.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.489   0.000   0.000
 Fr  87 252 165 7.6446e-03  26.307  66.690   6.983   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.618   0.000   0.000
 Fr  87 253 166 6.4768e-03  29.854  67.537   2.534   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.728   0.488   0.000   0.000
 Fr  87 254 167 5.4263e-03  22.742  67.078   9.990   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.583   0.000   0.000
 Fr  87 255 168 4.5976e-03  26.951  69.335   3.421   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.771   0.487   0.000   0.000
 Fr  87 256 169 3.8945e-03  23.687  64.842  11.054   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.882   0.540   0.000   0.000
 Fr  87 257 170 3.2608e-03  29.257  66.512   3.657   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.755   0.472   0.000   0.000
 Fr  87 258 171 2.7705e-03  28.389  59.631  11.377   0.590   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.842   0.522   0.000   0.000
 Fr  87 259 172 2.3737e-03  30.455  64.599   4.191   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.469   0.000   0.000
 Fr  87 260 173 2.0221e-03  32.969  53.538  12.587   0.851   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.438   0.000   0.000
 Fr  87 261 174 1.7368e-03  30.756  63.128   4.774   1.335   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.767   0.474   0.000   0.000
 Fr  87 262 175 1.5137e-03  33.085  49.993  15.328   1.416   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.856   0.448   0.000   0.000
 Fr  87 263 176 1.3219e-03  31.713  59.478   6.122   2.622   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.474   0.000   0.000
 Fr  87 264 177 1.1435e-03  34.755  44.312  17.965   2.498   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.463   0.000   0.000
 Fr  87 265 178 9.7042e-04  40.422  48.334   7.582   3.464   0.191   0.007   0.000   0.000   0.000   0.000   0.000   0.747   0.460   0.000   0.000
 Fr  87 266 179 8.2753e-04  46.010  33.346  16.975   2.651   1.003   0.015   0.000   0.000   0.000   0.000   0.000   0.793   0.447   0.000   0.000
 Fr  87 267 180 7.1766e-04  45.629  40.635   8.967   4.338   0.374   0.057   0.000   0.000   0.000   0.000   0.000   0.734   0.455   0.000   0.000
 Fr  87 268 181 6.3243e-04  55.195  23.751  15.923   3.114   1.940   0.071   0.006   0.000   0.000   0.000   0.000   0.731   0.416   0.000   0.000
 Fr  87 269 182 5.3021e-04  62.079  23.602   7.873   5.469   0.834   0.142   0.002   0.000   0.000   0.000   0.000   0.598   0.450   0.000   0.000
 Fr  87 270 183 4.2299e-04  76.281   7.915   9.610   3.387   2.650   0.128   0.029   0.000   0.000   0.000   0.000   0.487   0.455   0.000   0.000
 Fr  87 271 184 1.1513e-03  51.186  16.793   7.021  19.954   3.589   1.393   0.058   0.004   0.000   0.000   0.000   1.124   0.498   0.000   0.000
 Fr  87 272 185 1.0612e-03   6.537  25.466  31.181  11.120  20.922   3.457   1.266   0.049   0.003   0.000   0.000   2.301   0.578   0.000   0.000
 Fr  87 273 186 9.8125e-04   0.000  38.731  14.594  23.210  13.712   8.657   0.857   0.235   0.004   0.000   0.000   2.425   0.527   0.000   0.000
 Fr  87 274 187 8.2680e-04   3.010   1.856  29.489  18.077  25.763  13.041   7.860   0.706   0.196   0.003   0.000   3.370   0.588   0.000   0.000
 Fr  87 275 188 6.9239e-04   0.000  25.327  14.237  20.198   8.348  24.122   4.895   2.709   0.130   0.034   0.000   3.181   0.538   0.000   0.000
 Fr  87 276 189 5.8853e-04   3.494   2.209  23.785   5.899  25.269  10.077  22.771   4.268   2.106   0.099   0.022   4.034   0.584   0.000   0.000
 Fr  87 277 190 4.9787e-04   0.000  30.195  11.562  10.658   8.228  14.626  10.522  12.191   1.523   0.474   0.020   3.565   0.524   0.000   0.000
 Fr  87 278 191 4.3413e-04   3.610   1.949  25.197   5.111  16.409   6.340  17.812  10.484  11.312   1.358   0.417   4.521   0.565   0.000   0.000
 Fr  87 279 192 3.7635e-04   0.000  29.534  11.239   8.563   9.703   7.899   6.489  15.297   6.157   4.753   0.366   3.973   0.512   0.000   0.000
 Fr  87 280 193 3.3138e-04   3.136   1.385  18.757   5.761  16.068   7.500  13.361   6.123  16.248   6.321   5.340   5.187   0.548   0.000   0.000
 Fr  87 281 194 1.8976e-04   0.000  33.563  23.649   5.559   5.979   6.677   4.680   5.030   4.249   8.609   2.005   3.441   0.498   0.000   0.000
 Fr  87 282 195 1.9168e-04  16.560   2.064  15.220   5.311  12.907   5.591  11.944   6.132   8.898   4.887  10.486   4.399   0.519   0.000   0.000
 Fr  87 283 196 1.8407e-04   0.000  30.675  24.989   3.543   5.429   4.898   6.328   6.943   5.737   7.126   4.333   3.435   0.483   0.000   0.000
 Fr  87 284 197 1.7193e-04  10.932   9.512  17.429   9.075   6.023   5.974   7.095   7.473  10.886   6.785   8.816   3.937   0.495   0.000   0.000
 Fr  87 285 198 1.5773e-04   0.000  47.512  13.824   3.629   5.462   2.211   4.624   4.755   5.318   7.018   5.648   2.951   0.469   0.000   0.000
 Fr  87 286 199 1.4349e-04   8.231  10.282  23.372  11.813   8.813   5.815   4.163   5.289   6.352   6.788   9.081   3.380   0.481   0.000   0.000
 Fr  87 287 200 1.3150e-04   0.000  40.659  23.186   5.437   6.815   3.573   4.937   2.057   3.977   4.110   5.251   2.543   0.458   0.000   0.000
 Fr  87 288 201 1.2043e-04   6.064  11.492  14.372  14.675  16.533   9.100   6.884   5.956   3.435   5.347   6.142   3.089   0.468   0.000   0.000
 Fr  87 289 202 1.1102e-04   0.000  21.420  15.486  22.937  12.949   5.492   6.737   3.294   4.897   2.581   4.208   2.853   0.445   0.000   0.000
 Ra  88 225 137 2.0651e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 227 139 2.4467e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 228 140 9.5138e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 229 141 5.6616e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 230 142 1.4715e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 231 143 5.1168e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 232 144 2.1953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 233 145 1.0838e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 234 146 1.0494e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 235 147 2.2697e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037
 Ra  88 236 148 2.7218e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 237 149 2.8727e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 238 150 2.8004e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 239 151 2.5677e-01  99.872   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.184   0.000   0.026
 Ra  88 240 152 2.2627e-01  99.611   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.073   0.000   0.389
 Ra  88 241 153 1.9068e-01  98.283   1.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.276   0.000   0.660
 Ra  88 242 154 1.5658e-01  98.899   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.360   0.000   0.635
 Ra  88 243 155 1.2775e-01  96.584   3.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.301   0.000   0.000
 Ra  88 244 156 1.0034e-01  97.976   2.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.445   0.000   0.001
 Ra  88 245 157 7.8363e-02  90.678   9.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.298   0.000   0.000
 Ra  88 246 158 6.0543e-02  96.443   3.557   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.447   0.000   0.000
 Ra  88 247 159 4.8034e-02  89.131  10.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.316   0.000   0.000
 Ra  88 248 160 3.7858e-02  95.495   4.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.461   0.000   0.000
 Ra  88 249 161 2.9880e-02  82.966  16.954   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.171   0.319   0.000   0.000
 Ra  88 250 162 2.3687e-02  93.073   6.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.445   0.000   0.000
 Ra  88 251 163 1.8751e-02  77.960  21.637   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.339   0.000   0.000
 Ra  88 252 164 1.4941e-02  89.032  10.942   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.431   0.000   0.000
 Ra  88 253 165 1.2138e-02  64.367  34.354   1.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.355   0.000   0.000
 Ra  88 254 166 9.9670e-03  85.942  13.704   0.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.429   0.000   0.000
 Ra  88 255 167 8.0354e-03  60.801  36.804   2.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.365   0.000   0.000
 Ra  88 256 168 6.5114e-03  84.067  15.213   0.720   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.418   0.000   0.000
 Ra  88 257 169 5.3921e-03  63.626  33.188   3.176   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.373   0.000   0.000
 Ra  88 258 170 4.5043e-03  84.568  14.482   0.949   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.419   0.000   0.000
 Ra  88 259 171 3.7474e-03  70.080  26.605   3.246   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.398   0.000   0.000
 Ra  88 260 172 3.1493e-03  84.526  14.269   1.180   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.421   0.000   0.000
 Ra  88 261 173 2.6864e-03  75.453  20.971   3.442   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.390   0.000   0.000
 Ra  88 262 174 2.2844e-03  82.436  15.794   1.686   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.423   0.000   0.000
 Ra  88 263 175 1.9483e-03  73.042  22.477   4.181   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317   0.408   0.000   0.000
 Ra  88 264 176 1.6233e-03  80.354  16.835   2.514   0.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.428   0.000   0.000
 Ra  88 265 177 1.3742e-03  72.266  21.963   5.129   0.622   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.342   0.425   0.000   0.000
 Ra  88 266 178 1.1662e-03  80.621  15.846   2.958   0.572   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.433   0.000   0.000
 Ra  88 267 179 9.9112e-04  76.331  16.658   5.826   1.090   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.320   0.440   0.000   0.000
 Ra  88 268 180 8.3568e-04  80.268  15.396   3.152   1.147   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.451   0.000   0.000
 Ra  88 269 181 7.2416e-04  77.972  11.158   8.730   1.895   0.242   0.003   0.000   0.000   0.000   0.000   0.000   0.353   0.456   0.000   0.000
 Ra  88 270 182 5.9583e-04  84.532  10.575   2.991   1.795   0.102   0.004   0.000   0.000   0.000   0.000   0.000   0.224   0.456   0.000   0.000
 Ra  88 271 183 4.4825e-04  86.130   4.825   6.890   1.721   0.414   0.020   0.000   0.000   0.000   0.000   0.000   0.255   0.475   0.000   0.000
 Ra  88 272 184 1.3184e-03  68.103  15.454  10.576   5.279   0.488   0.101   0.000   0.000   0.000   0.000   0.000   0.549   0.456   0.000   0.000
 Ra  88 273 185 1.1286e-03  48.457  15.339  16.631  13.598   5.363   0.526   0.086   0.000   0.000   0.000   0.000   1.140   0.494   0.000   0.000
 Ra  88 274 186 1.1265e-03  37.499  23.647  13.375  19.883   4.508   1.000   0.084   0.004   0.000   0.000   0.000   1.336   0.470   0.000   0.000
 Ra  88 275 187 9.4367e-04  20.778   6.745  31.459  13.908  21.139   4.774   1.109   0.083   0.006   0.000   0.000   2.271   0.514   0.000   0.000
 Ra  88 276 188 7.7319e-04  34.968  21.973   3.485  19.163  13.474   5.939   0.847   0.146   0.005   0.000   0.000   1.762   0.480   0.000   0.000
 Ra  88 277 189 6.4198e-04  29.789   2.592  21.583   6.108  19.523  13.187   6.173   0.902   0.138   0.005   0.000   2.526   0.496   0.000   0.000
 Ra  88 278 190 5.3240e-04  41.795  18.600   2.617   9.065   5.920  16.465   3.839   1.564   0.120   0.015   0.000   1.921   0.464   0.000   0.000
 Ra  88 279 191 4.5569e-04  33.615   3.535  18.772   5.073  10.361   5.101  17.433   4.283   1.686   0.127   0.015   2.726   0.474   0.000   0.000
 Ra  88 280 192 3.8427e-04   0.000  61.186   3.487   8.654   2.704  12.214   3.253   6.867   1.350   0.268   0.017   2.470   0.444   0.000   0.000
 Ra  88 281 193 3.4139e-04  31.440   0.907  20.142   2.898  15.154   1.963  12.803   3.537   9.030   1.755   0.372   3.136   0.444   0.000   0.000
 Ra  88 282 194 2.9710e-04   0.000  60.576   2.476   7.548   1.995  11.510   2.555   8.075   1.515   3.368   0.382   2.716   0.437   0.000   0.000
 Ra  88 283 195 2.6040e-04  27.366   1.222  21.375   0.470  16.092   2.170  11.653   3.836   8.988   2.590   4.237   3.526   0.438   0.000   0.000
 Ra  88 284 196 2.2959e-04   0.000  50.309  14.058   5.751   1.152   8.166   2.320  10.477   2.512   4.144   1.110   2.923   0.434   0.000   0.000
 Ra  88 285 197 2.0331e-04  41.236   0.764  13.033   0.401  10.890   0.564  10.762   3.367  10.913   1.802   6.266   3.181   0.433   0.000   0.000
 Ra  88 286 198 1.7973e-04   0.000  70.689   1.557   3.326   0.925   4.816   0.872   9.023   1.847   6.152   0.793   2.501   0.410   0.000   0.000
 Ra  88 287 199 6.8950e-05  74.878   2.303   6.437   1.122   2.968   0.536   2.718   0.375   4.137   0.897   3.628   1.268   0.412   0.000   0.000
 Ra  88 288 200 1.0704e-04   0.000  79.937   1.182   4.502   0.688   2.999   0.599   4.012   0.531   4.749   0.801   1.924   0.397   0.000   0.000
 Ra  88 289 201 1.0223e-04  54.335   6.735  10.526   1.864   9.915   0.792   3.150   0.652   4.820   0.560   6.653   1.974   0.400   0.000   0.000
 Ra  88 290 202 9.4917e-05   0.000  78.599   2.022   4.324   0.750   5.548   0.666   3.505   0.537   3.672   0.377   1.835   0.395   0.000   0.000
 Ra  88 291 203 8.7588e-05  49.432   9.498   9.606   2.118  10.112   1.423   8.198   0.649   3.460   0.632   4.868   1.985   0.390   0.000   0.000
 Ra  88 292 204 8.0911e-05   0.000  41.968  27.641  14.213   0.983   4.574   0.651   6.294   0.562   2.630   0.484   2.287   0.390   0.000   0.000
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 226 137 5.6966e+03  99.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.710
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 229 140 9.9158e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 230 141 1.9414e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 231 142 1.2820e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 232 143 7.5035e+03  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 Ac  89 233 144 1.7305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 234 145 6.1242e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Ac  89 235 146 2.7261e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 236 147 1.8140e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 237 148 2.8448e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Ac  89 238 149 3.7081e-01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.009
 Ac  89 239 150 4.0652e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ac  89 240 151 4.1080e-01  99.813   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.327   0.000   0.019
 Ac  89 241 152 3.8431e-01  99.754   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.340   0.000   0.040
 Ac  89 242 153 3.4064e-01  97.492   2.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.396   0.000   0.000
 Ac  89 243 154 2.9039e-01  96.984   2.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.421   0.000   0.630
 Ac  89 244 155 2.3700e-01  86.864   8.912   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.323   0.000   4.225
 Ac  89 245 156 1.8606e-01  86.859  13.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.407   0.000   0.000
 Ac  89 246 157 1.5075e-01  73.876  25.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.362   0.000   1.042
 Ac  89 247 158 1.1600e-01  76.413  23.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.427   0.000   0.003
 Ac  89 248 159 8.8670e-02  66.549  33.364   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.355   0.000   0.073
 Ac  89 249 160 6.4685e-02  70.086  29.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.422   0.000   0.000
 Ac  89 250 161 4.9084e-02  53.575  46.103   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.332   0.000   0.000
 Ac  89 251 162 3.7629e-02  58.393  41.607   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.419   0.000   0.000
 Ac  89 252 163 2.9260e-02  39.614  59.331   1.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.586   0.000   0.000
 Ac  89 253 164 2.2909e-02  38.310  61.518   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.619   0.480   0.000   0.000
 Ac  89 254 165 1.7249e-02  28.254  68.529   3.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.629   0.000   0.000
 Ac  89 255 166 1.4231e-02  31.356  67.840   0.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.490   0.000   0.000
 Ac  89 256 167 1.1441e-02  24.849  70.008   5.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.610   0.000   0.000
 Ac  89 257 168 9.2501e-03  25.323  72.866   1.807   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.495   0.000   0.000
 Ac  89 258 169 7.2356e-03  25.139  68.299   6.528   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.578   0.000   0.000
 Ac  89 259 170 5.9279e-03  28.750  69.113   2.061   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.451   0.000   0.000
 Ac  89 260 171 4.8244e-03  30.300  63.926   5.660   0.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.478   0.000   0.000
 Ac  89 261 172 4.0152e-03  38.778  59.065   2.025   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   0.406   0.000   0.000
 Ac  89 262 173 3.3183e-03  38.118  56.726   5.008   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.377   0.000   0.000
 Ac  89 263 174 2.7765e-03  36.904  60.465   2.410   0.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.409   0.000   0.000
 Ac  89 264 175 2.3549e-03  39.606  53.490   6.604   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.384   0.000   0.000
 Ac  89 265 176 1.9902e-03  34.711  61.715   2.987   0.586   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.440   0.000   0.000
 Ac  89 266 177 1.6592e-03  40.100  49.765   9.422   0.682   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.708   0.394   0.000   0.000
 Ac  89 267 178 1.4171e-03  40.418  54.914   3.234   1.430   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.424   0.000   0.000
 Ac  89 268 179 1.1772e-03  49.715  37.759  11.078   1.275   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.393   0.000   0.000
 Ac  89 269 180 1.0034e-03  46.904  46.677   4.219   2.130   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.618   0.417   0.000   0.000
 Ac  89 270 181 8.4067e-04  64.916  20.489  12.385   1.844   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.371   0.000   0.000
 Ac  89 271 182 6.7394e-04  69.605  22.402   5.102   2.721   0.162   0.009   0.000   0.000   0.000   0.000   0.000   0.415   0.415   0.000   0.000
 Ac  89 273 184 1.3155e-03  65.504  13.124  12.995   7.603   0.646   0.127   0.000   0.000   0.000   0.000   0.000   0.651   0.457   0.000   0.000
 Ac  89 274 185 1.4133e-03  14.795  38.916  22.202  15.895   7.579   0.519   0.094   0.000   0.000   0.000   0.000   1.645   0.501   0.000   0.000
 Ac  89 275 186 1.3671e-03   0.000  53.633  10.127  29.404   4.703   2.042   0.085   0.006   0.000   0.000   0.000   1.917   0.489   0.000   0.000
 Ac  89 276 187 1.0888e-03   6.677   6.618  41.205  13.206  26.532   4.172   1.527   0.059   0.004   0.000   0.000   2.652   0.529   0.000   0.000
 Ac  89 277 188 8.6385e-04   0.000  41.140  14.051  18.204  15.682   9.755   0.955   0.211   0.003   0.000   0.000   2.426   0.475   0.000   0.000
 Ac  89 278 189 6.9969e-04   9.122   3.236  35.365   6.710  23.107  13.795   7.821   0.685   0.147   0.002   0.000   3.084   0.491   0.010   0.000
 Ac  89 279 190 5.7006e-04   0.000  40.940  10.039   8.480   6.692  18.778   4.327   2.262   0.103   0.018   0.000   2.583   0.467   8.360   0.000
 Ac  89 280 191 4.7085e-04  11.530   4.976  36.688   4.492  13.129   5.365  17.751   3.815   1.714   0.074   0.011   3.193   0.481   0.455   0.000
 Ac  89 281 192 3.9630e-04   0.000  52.222   9.139   7.071   5.127   9.658   5.561   7.809   1.245   0.348   0.011   2.635   0.449   1.810   0.000
 Ac  89 282 193 3.2293e-04   9.174   4.515  40.658   4.346  13.401   3.742  10.585   3.638   7.638   1.119   0.280   3.350   0.478   0.902   0.000
 Ac  89 283 194 2.8730e-04   0.000  53.131   9.212   7.896   4.304   6.913   4.873   7.201   1.825   3.075   0.284   2.729   0.441   1.286   0.000
 Ac  89 284 195 2.4762e-04   7.599   3.968  40.343   4.011  14.062   3.452   8.782   4.165   7.726   1.761   3.149   3.609   0.486   0.981   0.000
 Ac  89 285 196 2.1474e-04   0.000  52.784   8.999   7.038   4.627   6.076   4.448   7.472   2.622   4.011   0.925   2.835   0.442   0.998   0.000
 Ac  89 286 197 1.8358e-04  12.734   5.147  35.940   3.406  11.668   3.796   8.369   3.781   7.589   2.479   4.002   3.465   0.474   1.087   0.000
 Ac  89 287 198 1.6104e-04   0.000  64.768   8.022   2.688   2.512   3.474   3.441   6.466   2.892   4.189   1.043   2.490   0.414   0.505   0.000
 Ac  89 288 199 1.4120e-04  17.820   4.886  43.802   3.180   6.533   2.031   4.686   2.904   6.819   2.656   4.113   2.984   0.417   0.570   0.000
 Ac  89 289 200 1.1999e-04   0.000  69.337   7.609   4.619   2.563   1.866   2.458   3.353   2.606   3.995   1.253   2.201   0.400   0.341   0.000
 Ac  89 290 201 1.0203e-04  16.397  26.587  26.524   5.328   8.062   2.278   2.245   2.182   3.799   2.379   3.988   2.507   0.405   0.231   0.000
 Ac  89 291 202 7.5959e-05   0.000  74.917   6.378   4.933   1.936   3.147   2.298   1.615   1.536   2.166   1.011   1.871   0.399   0.065   0.000
 Ac  89 292 203 6.8909e-05  14.185  25.363  31.726   4.642   8.525   2.977   4.334   2.142   1.894   1.603   2.501   2.366   0.409   0.108   0.000
 Ac  89 293 204 6.3189e-05   0.000  72.608   6.140   5.192   3.129   2.998   2.237   3.665   1.758   1.302   0.928   1.946   0.392   0.045   0.000
 Ac  89 294 205 4.6769e-05  28.354  28.773  15.923   4.683   5.801   3.469   5.082   1.774   3.417   1.482   1.241   2.025   0.398   0.000   0.000
 Ac  89 295 206 4.7904e-05   0.000  75.248   2.664   4.708   3.988   2.987   1.687   2.975   1.927   2.866   0.949   2.003   0.377   0.000   0.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 233 143 6.0031e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 234 144 6.3727e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 235 145 6.8486e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 236 146 2.0514e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 237 147 8.0937e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 238 148 3.8696e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 239 149 4.6289e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 240 150 6.2538e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 241 151 6.7986e-01  99.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.069
 Th  90 242 152 6.8642e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 243 153 6.4773e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 244 154 5.7443e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 245 155 4.4395e-01  99.947   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.134   0.000   0.000
 Th  90 246 156 3.7136e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 247 157 2.9749e-01  97.513   1.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.256   0.000   1.165
 Th  90 248 158 2.2274e-01  99.449   0.551   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.337   0.000   0.000
 Th  90 249 159 1.6749e-01  96.154   2.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.290   0.000   0.936
 Th  90 250 160 1.2152e-01  98.898   1.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.430   0.000   0.000
 Th  90 251 161 8.8130e-02  93.822   6.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.310   0.000   0.000
 Th  90 252 162 6.5404e-02  98.008   1.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.463   0.000   0.000
 Th  90 253 163 4.9232e-02  90.439   9.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.315   0.000   0.000
 Th  90 254 164 3.7282e-02  95.031   4.969   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.434   0.000   0.000
 Th  90 255 165 2.8576e-02  79.692  20.149   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.205   0.304   0.000   0.000
 Th  90 256 166 2.2311e-02  93.311   6.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.426   0.000   0.000
 Th  90 257 167 1.6963e-02  75.219  24.205   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.254   0.261   0.000   0.000
 Th  90 258 168 1.3415e-02  90.849   9.076   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.399   0.000   0.000
 Th  90 259 169 1.0313e-02  78.194  20.598   1.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.323   0.000   0.000
 Th  90 260 170 8.2315e-03  92.247   7.538   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.409   0.000   0.000
 Th  90 261 171 6.8558e-03  81.515  17.252   1.234   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.347   0.000   0.000
 Th  90 262 172 5.4963e-03  93.065   6.647   0.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.414   0.000   0.000
 Th  90 263 173 4.4985e-03  85.038  13.678   1.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.361   0.000   0.000
 Th  90 264 174 3.6713e-03  91.846   7.674   0.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.409   0.000   0.000
 Th  90 265 175 3.0708e-03  84.734  13.358   1.906   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.352   0.000   0.000
 Th  90 266 176 2.5258e-03  89.268   9.802   0.925   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.405   0.000   0.000
 Th  90 267 177 2.0825e-03  83.948  13.372   2.588   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188   0.366   0.000   0.000
 Th  90 268 178 1.7416e-03  89.071   9.368   1.452   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.391   0.000   0.000
 Th  90 269 179 1.4713e-03  84.153  12.741   2.849   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.388   0.000   0.000
 Th  90 270 180 1.2324e-03  87.293  10.589   1.862   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.389   0.000   0.000
 Th  90 271 181 1.0266e-03  85.513  11.009   3.077   0.394   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.404   0.000   0.000
 Th  90 272 182 8.2794e-04  88.189   9.682   1.779   0.349   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.401   0.000   0.000
 Th  90 273 183 6.2411e-04  88.925   7.051   3.450   0.543   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.428   0.000   0.000
 Th  90 274 184 1.9250e-03  70.668  22.258   5.285   1.731   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.400   0.000   0.000
 Th  90 275 185 1.5957e-03  59.166  11.436  23.746   4.613   1.009   0.030   0.000   0.000   0.000   0.000   0.000   0.770   0.456   0.000   0.000
 Th  90 276 186 1.6421e-03  49.236  22.181  20.275   7.406   0.801   0.101   0.000   0.000   0.000   0.000   0.000   0.887   0.424   0.000   0.000
 Th  90 277 187 1.2849e-03  36.248   9.585  24.760  21.583   6.870   0.864   0.090   0.000   0.000   0.000   0.000   1.562   0.455   0.000   0.000
 Th  90 278 188 9.7340e-04  53.184  12.640   5.004  23.368   4.308   1.412   0.081   0.002   0.000   0.000   0.000   1.175   0.425   0.000   0.000
 Th  90 279 189 7.4391e-04  50.812   4.650  12.810   5.343  21.105   4.055   1.163   0.062   0.001   0.000   0.000   1.584   0.444   0.000   0.000
 Th  90 280 190 5.8615e-04  62.029   9.789   3.176  13.789   4.802   5.417   0.862   0.117   0.002   0.000   0.000   1.098   0.404   0.018   0.000
 Th  90 281 191 4.6241e-04  59.016   4.392  10.217   3.769  11.434   4.940   5.333   0.793   0.104   0.002   0.000   1.450   0.424   0.000   0.000
 Th  90 282 192 3.7442e-04  68.769   7.157   3.101  10.034   3.929   4.365   1.178   1.346   0.091   0.008   0.000   0.983   0.394   0.022   0.000
 Th  90 283 193 2.9295e-04  64.130   4.743   8.440   2.326   9.236   3.941   4.539   1.236   1.299   0.093   0.009   1.325   0.406   0.008   0.000
 Th  90 284 194 2.4910e-04   0.437  78.317   1.819   7.577   3.675   4.852   1.114   1.539   0.246   0.224   0.011   1.654   0.382   0.189   0.000
 Th  90 285 195 1.8587e-04  65.718   3.414  10.920   1.552   6.369   3.326   5.478   1.025   1.615   0.303   0.246   1.303   0.380   0.033   0.000
 Th  90 286 196 1.3697e-04  81.741   2.707   0.916   3.744   2.344   4.502   0.857   1.668   0.312   0.281   0.038   0.709   0.370   0.887   0.000
 Th  90 287 197 1.1970e-04  74.788   1.697   7.590   1.099   3.949   2.104   4.971   1.142   1.865   0.401   0.337   1.062   0.371   0.057   0.000
 Th  90 288 198 1.0555e-04  83.371   2.951   1.207   3.112   1.027   4.037   0.911   1.928   0.486   0.508   0.056   0.674   0.356   0.407   0.000
 Th  90 289 199 9.3249e-05  77.078   2.349   6.425   0.999   3.383   0.796   4.571   0.977   2.252   0.473   0.586   0.982   0.355   0.112   0.000
 Th  90 290 200 8.2538e-05  85.473   2.692   1.278   3.373   1.025   2.539   0.442   1.663   0.386   0.652   0.097   0.564   0.339   0.379   0.000
 Th  90 291 201 7.3545e-05  78.569   5.707   3.672   0.958   3.648   0.739   3.105   0.715   1.615   0.512   0.682   0.820   0.347   0.078   0.000
 Th  90 292 202 6.5764e-05  86.072   2.624   1.784   3.444   1.302   2.027   0.371   1.223   0.223   0.669   0.097   0.514   0.334   0.163   0.000
 Th  90 293 203 5.9401e-05  76.192   3.367   8.048   1.355   3.491   1.320   2.921   0.722   1.353   0.272   0.917   0.888   0.343   0.041   0.000
 Th  90 294 204 5.4269e-05   0.073  88.398   0.621   3.398   1.981   2.573   0.375   1.523   0.246   0.682   0.089   1.421   0.334   0.041   0.000
 Th  90 295 205 4.9949e-05  76.783   2.847   7.030   1.017   3.385   2.096   3.313   0.511   1.815   0.284   0.877   0.927   0.334   0.042   0.000
 Th  90 296 206 4.5899e-05  87.052   2.002   0.403   2.219   1.118   3.173   1.171   1.502   0.437   0.804   0.105   0.589   0.329   0.014   0.000
 Th  90 297 207 4.2785e-05  76.670   4.601   6.192   0.589   2.331   0.646   4.025   1.619   1.838   0.303   1.171   0.953   0.331   0.015   0.000
 Th  90 298 208 4.0220e-05   0.000  88.728   0.561   2.065   0.441   2.718   1.008   2.157   0.844   1.216   0.258   1.519   0.328   0.005   0.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 235 144 3.0111e+15 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 236 145 6.9328e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 237 146 8.3661e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 238 147 1.0458e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 239 148 3.2738e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 240 149 1.3800e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 241 150 9.8192e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 242 151 1.3812e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 243 152 1.4784e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 244 153 1.4145e+00  99.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.029   0.074
 Pa  91 245 154 1.2968e+00  99.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.235
 Pa  91 246 155 1.1389e+00  99.441   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.527   0.000
 Pa  91 247 156 9.7349e-01  99.625   0.375   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.312   0.000   0.000
 Pa  91 249 158 6.0937e-01  94.821   4.512   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.387   0.000   0.667
 Pa  91 250 159 4.3924e-01  84.363   5.642   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.312   9.994   0.000
 Pa  91 251 160 3.1114e-01  90.282   8.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.413   0.002   1.161
 Pa  91 252 161 2.1251e-01  75.451  12.774   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.128   0.308  11.775   0.000
 Pa  91 253 162 1.4790e-01  85.641  14.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.401   0.059   0.000
 Pa  91 254 163 9.8160e-02  68.381  31.574   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.316   0.274   0.024   0.020
 Pa  91 255 164 7.0642e-02  51.694  48.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.382   0.001   0.000
 Pa  91 256 165 5.1425e-02  34.018  65.289   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.667   0.497   0.004   0.000
 Pa  91 257 166 3.7163e-02  40.123  59.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.395   0.000   0.000
 Pa  91 258 167 2.8045e-02  31.261  67.103   1.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.704   0.540   0.001   0.000
 Pa  91 259 168 2.1376e-02  30.633  69.052   0.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.423   0.000   0.000
 Pa  91 260 169 1.0816e-02  51.388  46.654   1.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.521   0.000   0.000
 Pa  91 261 170 1.2317e-02  35.742  63.640   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.371   0.000   0.000
 Pa  91 262 171 9.5185e-03  28.244  69.037   2.693   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.744   0.491   0.027   0.000
 Pa  91 263 172 7.5857e-03  54.684  44.606   0.709   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.460   0.336   0.001   0.000
 Pa  91 264 173 5.9870e-03  52.413  45.352   2.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498   0.376   0.000   0.000
 Pa  91 265 174 4.8625e-03  52.841  46.228   0.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.339   0.000   0.000
 Pa  91 266 175 3.9566e-03  59.372  37.793   2.830   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.318   0.000   0.000
 Pa  91 267 176 3.2303e-03  52.130  46.307   1.514   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.495   0.341   0.000   0.000
 Pa  91 268 177 2.6462e-03  67.830  28.872   3.225   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   0.334   0.000   0.000
 Pa  91 269 178 2.1650e-03  59.365  38.646   1.790   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.345   0.000   0.000
 Pa  91 270 179 1.7834e-03  75.726  20.202   3.850   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.361   0.000   0.000
 Pa  91 271 180 1.4579e-03  69.369  28.175   2.003   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.359   0.000   0.000
 Pa  91 272 181 1.2230e-03  79.583  14.946   5.019   0.438   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.352   0.000   0.000
 Pa  91 273 182 9.5415e-04  81.120  15.873   2.200   0.806   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.397   0.000   0.000
 Pa  91 274 183 7.1302e-04  87.314   6.045   5.922   0.666   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.378   0.000   0.000
 Pa  91 275 184 2.2728e-03  64.580  23.675   8.976   2.689   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.412   0.000   0.000
 Pa  91 276 185 1.7707e-03  51.645  17.769  24.826   4.328   1.416   0.016   0.000   0.000   0.000   0.000   0.000   0.862   0.384   0.000   0.000
 Pa  91 277 186 1.8329e-03  24.825  39.278  22.220  12.373   1.154   0.151   0.000   0.000   0.000   0.000   0.000   1.262   0.432   0.000   0.000
 Pa  91 278 187 1.3982e-03  36.020   6.161  27.019  20.687   9.321   0.708   0.085   0.000   0.000   0.000   0.000   1.636   0.409   0.000   0.000
 Pa  91 279 188 6.5115e-04  44.141  30.607   4.619  15.352   3.952   1.277   0.050   0.002   0.000   0.000   0.000   1.084   0.436   0.000   0.000
 Pa  91 280 189 4.6642e-04  68.664   3.822   6.989   3.622  13.670   2.396   0.812   0.023   0.000   0.000   0.000   1.004   0.396   0.000   0.000
 Pa  91 281 190 3.6348e-04  49.195  31.316   2.705   6.121   4.353   5.615   0.598   0.097   0.000   0.000   0.000   1.048   0.409   0.000   0.000
 Pa  91 282 191 2.7510e-04  45.241   2.223   7.518   1.194   7.359   2.896   4.314   0.377   0.059   0.000   0.000   0.950   0.430  28.817   0.000
 Pa  91 283 192 2.2220e-04   0.000  59.409   1.766   4.942   2.761   4.465   0.887   0.989   0.054   0.006   0.000   1.486   0.395  24.721   0.000
 Pa  91 284 193 1.8037e-04  31.086   1.239   8.577   0.874   5.793   1.716   4.157   0.724   0.829   0.037   0.003   0.930   0.414  44.965   0.000
 Pa  91 285 194 1.4694e-04   0.000  38.442   1.281   1.355   2.099   4.211   0.903   1.100   0.207   0.140   0.005   1.461   0.389  50.258   0.000
 Pa  91 286 195 1.2922e-04  29.259   1.044   8.773   0.412   3.429   1.354   4.331   0.723   1.009   0.153   0.108   0.910   0.412  49.404   0.000
 Pa  91 287 196 1.1171e-04   0.000  58.388   1.397   0.928   1.841   1.447   0.877   1.329   0.230   0.215   0.026   1.446   0.370  33.319   0.000
 Pa  91 288 197 8.1203e-05  24.745   1.993  15.762   0.625   2.286   0.809   2.248   0.491   1.185   0.166   0.153   0.995   0.361  49.536   0.000
 Pa  91 289 198 8.3533e-05   0.000  36.691   1.293   0.935   1.762   1.074   0.769   0.535   0.287   0.325   0.035   1.430   0.360  56.291   0.000
 Pa  91 290 199 7.4134e-05  26.286   1.042   8.945   0.626   2.536   1.181   1.921   0.411   0.717   0.197   0.254   0.834   0.381  55.883   0.000
 Pa  91 291 200 6.6081e-05  53.371  29.732   1.146   0.837   1.632   0.919   0.526   0.350   0.275   0.133   0.043   0.836   0.340  11.033   0.000
 Pa  91 292 201 5.8583e-05  76.928   1.471   9.661   0.543   2.163   1.018   1.639   0.444   0.542   0.166   0.156   0.734   0.362   5.266   0.000
 Pa  91 293 202 5.1164e-05   0.000  89.745   1.205   0.791   1.343   0.760   0.549   0.347   0.218   0.105   0.044   1.251   0.339   4.892   0.000
 Pa  91 294 203 4.5331e-05  73.169   1.156  15.328   0.719   1.969   0.929   1.434   0.470   0.500   0.196   0.136   0.757   0.372   3.992   0.000
 Pa  91 295 204 4.1141e-05   0.000  89.822   1.227   2.180   1.367   0.830   0.445   0.303   0.307   0.136   0.051   1.237   0.332   3.332   0.000
 Pa  91 296 205 3.7635e-05  71.371   6.138  11.541   1.282   2.775   1.191   1.197   0.455   0.388   0.270   0.177   0.737   0.355   3.216   0.000
 Pa  91 297 206 3.5650e-05   0.000  89.731   1.328   1.603   1.182   2.718   0.785   0.357   0.292   0.168   0.086   1.301   0.327   1.750   0.000
 Pa  91 298 207 3.1695e-05  69.707   7.507  11.722   1.436   2.359   0.950   2.881   0.796   0.476   0.277   0.193   0.830   0.347   1.693   0.000
 Pa  91 299 208 2.9861e-05   0.000  88.089   2.347   1.857   0.995   2.105   1.009   1.778   0.394   0.278   0.139   1.396   0.334   1.007   0.000
 Pa  91 300 209 2.9743e-05  52.167  17.314  13.768   3.111   4.846   0.945   2.453   1.034   2.289   0.542   0.341   1.280   0.357   1.190   0.000
 Pa  91 301 210 3.0450e-05   0.000  82.888   2.033   4.430   1.390   2.129   1.248   2.289   0.825   1.572   0.460   1.656   0.334   0.736   0.000
 Pa  91 302 211 2.5182e-05  25.481  38.688  11.928   4.756   6.195   2.318   3.597   1.094   2.603   0.825   1.712   1.871   0.340   0.802   0.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 239 147 3.5405e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 240 148 4.3411e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 241 149 4.8822e+05  99.695   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305
  U  92 242 150 3.5369e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 243 151 2.8382e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 244 152 3.7497e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 245 153 3.9517e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 246 154 3.7410e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 247 155 3.3333e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 248 156 2.8470e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 249 157 2.4112e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 250 158 1.9739e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 251 159 1.4338e+00  99.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.000
  U  92 252 160 9.5026e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
  U  92 253 161 5.7757e-01  98.866   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.134   0.000
  U  92 254 162 3.6524e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 255 163 2.3576e-01  93.354   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.248   6.535   0.000
  U  92 256 164 1.4676e-01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.198   0.000   0.000
  U  92 257 165 9.7230e-02  95.845   1.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.301   2.408   0.000
  U  92 258 166 6.8442e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.273   0.000   0.000
  U  92 259 167 4.9943e-02  96.271   3.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.303   0.362   0.000
  U  92 260 168 3.6290e-02  97.700   2.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.295   0.000   0.000
  U  92 261 169 2.6917e-02  39.592   3.318   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.354  57.090   0.000
  U  92 262 170 2.0026e-02  97.386   1.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.303   1.375   0.000
  U  92 263 171 1.4553e-02  51.971   4.274   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.338  43.731   0.000
  U  92 264 172 1.1094e-02  97.615   0.984   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.314   1.401   0.000
  U  92 265 173 8.5978e-03  88.608   3.365   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.345   8.013   0.000
  U  92 266 174 6.6376e-03  97.286   2.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.326   0.706   0.000
  U  92 267 175 5.2297e-03  95.904   3.786   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.350   0.085   0.000
  U  92 268 176 4.2022e-03  96.834   3.141   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.332   0.000   0.000
  U  92 269 177 3.2366e-03  95.710   3.769   0.521   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.356   0.000   0.000
  U  92 270 178 2.6025e-03  97.124   2.734   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.337   0.000   0.000
  U  92 271 179 2.1107e-03  95.550   3.875   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.361   0.000   0.000
  U  92 272 180 1.6915e-03  95.835   3.779   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.392   0.000   0.000
  U  92 273 181 1.3397e-03  94.438   4.265   1.289   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.364   0.000   0.000
  U  92 274 182 1.0642e-03  95.361   3.914   0.694   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.369   0.000   0.000
  U  92 275 183 7.0682e-04  94.452   4.299   1.184   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.339   0.000   0.000
  U  92 276 184 2.5747e-03  84.290  13.634   1.828   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.340   0.000   0.000
  U  92 277 185 1.3920e-03  79.875  13.115   6.146   0.818   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.371   0.000   0.000
  U  92 278 186 1.0563e-03  81.408  14.060   3.583   0.920   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.394   0.000   0.000
  U  92 279 187 6.5092e-04  81.359   4.567  11.361   2.157   0.543   0.014   0.000   0.000   0.000   0.000   0.000   0.360   0.385   0.000   0.000
  U  92 280 188 4.2840e-04  87.773   5.162   4.169   2.541   0.324   0.032   0.000   0.000   0.000   0.000   0.000   0.226   0.363   0.000   0.000
  U  92 281 189 3.1468e-04  86.856   2.239   5.016   3.638   2.005   0.225   0.020   0.000   0.000   0.000   0.000   0.324   0.359   0.000   0.000
  U  92 282 190 2.3937e-04  90.187   3.795   2.849   2.260   0.567   0.324   0.017   0.000   0.000   0.000   0.000   0.203   0.345   0.000   0.000
  U  92 283 191 1.8049e-04  89.566   1.679   3.694   2.375   1.966   0.468   0.241   0.011   0.000   0.000   0.000   0.279   0.347   0.000   0.000
  U  92 284 192 1.4522e-04  91.743   3.098   2.265   1.873   0.533   0.409   0.056   0.023   0.000   0.000   0.000   0.179   0.336   0.000   0.000
  U  92 285 193 1.0332e-04  91.869   1.056   2.709   1.821   1.761   0.426   0.298   0.044   0.017   0.000   0.000   0.233   0.338   0.000   0.000
  U  92 286 194 7.9237e-05  94.373   2.209   1.484   1.147   0.452   0.266   0.044   0.024   0.003   0.000   0.000   0.122   0.316   0.000   0.000
  U  92 287 195 8.0411e-05  92.441   1.648   2.602   1.303   1.278   0.401   0.269   0.036   0.020   0.002   0.000   0.199   0.322   0.000   0.000
  U  92 288 196 6.8171e-05  93.795   2.656   1.735   1.084   0.361   0.286   0.051   0.026   0.004   0.001   0.000   0.128   0.310   0.000   0.000
  U  92 289 197 4.7879e-05  93.732   0.929   2.307   1.462   0.973   0.295   0.240   0.039   0.020   0.003   0.001   0.172   0.319   0.000   0.000
  U  92 290 198 2.9286e-05  96.333   1.507   0.685   0.921   0.349   0.160   0.025   0.016   0.003   0.001   0.000   0.081   0.302   0.000   0.000
  U  92 291 199 3.9257e-04  57.660   5.044  14.473   9.159   8.044   3.352   1.661   0.346   0.215   0.035   0.011   1.249   0.312   0.000   0.000
  U  92 292 200 1.0079e-04  88.246   5.156   2.468   2.060   0.783   0.833   0.191   0.057   0.011   0.005   0.000   0.253   0.302   0.188   0.000
  U  92 293 201 3.9814e-05  42.780   0.788   2.695   1.512   1.143   0.418   0.509   0.082   0.025   0.004   0.002   0.220   0.304  50.041   0.000
  U  92 294 202 7.1985e-04  16.598  15.323  18.636  17.445   6.899   7.083   1.551   1.237   0.191   0.061   0.003   2.039   0.295  14.971   0.000
  U  92 295 203 6.8980e-04   2.521   2.470  13.116  11.437  24.566   8.526   7.912   1.932   1.416   0.215   0.065   3.328   0.311  25.825   0.000
  U  92 296 204 6.5735e-04  13.551  16.611  17.604  12.546   6.169  10.767   2.426   1.767   0.266   0.196   0.017   2.348   0.296  18.079   0.000
  U  92 297 205 6.2353e-04   3.267   2.811  12.715  10.110  16.319   5.001  12.284   3.514   2.116   0.371   0.225   3.710   0.308  31.268   0.000
  U  92 298 206 5.8834e-04  12.767  24.378  15.515  12.550   5.071   7.421   2.821   3.248   0.574   0.291   0.039   2.518   0.291  15.323   0.000
  U  92 299 207 5.5290e-04   3.670   2.738  18.947  12.293  22.981   4.341   7.504   3.533   4.291   0.868   0.357   3.758   0.317  18.478   0.000
  U  92 300 208 5.1859e-04   0.233  28.404  14.596  23.764   4.357   7.411   3.922   3.874   1.041   0.973   0.143   2.888   0.299  11.285   0.000
  U  92 301 209 4.8581e-04   4.455   0.550   8.826   9.733  29.823  10.445   8.187   4.769   5.032   1.408   1.715   4.185   0.324  15.056   0.000
  U  92 302 210 4.5339e-04   0.000  23.312   0.003  31.377   9.755  11.132   5.035   6.948   1.795   1.912   0.403   3.492   0.306   8.328   0.000
  U  92 303 211 4.2242e-04   6.539   0.672   4.485   0.941  21.892  13.096  21.574   4.920   7.373   3.121   2.522   4.723   0.327  12.864   0.000
  U  92 304 212 3.8846e-04   0.000  19.616   1.058  16.375   2.380  26.675   5.612  10.703   5.193   4.356   1.267   4.268   0.312   6.765   0.000
  U  92 305 213 3.6009e-04   2.650   4.910   6.346   0.529   6.358   1.715  27.202  12.293  15.933   5.726   5.872   5.444   0.331  10.467   0.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 241 148 5.9394e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 242 149 6.7497e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 243 150 3.3691e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 244 151 4.8151e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 245 152 3.1022e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 246 153 5.8043e+00  98.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.837
 Np  93 247 154 6.4774e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 248 155 6.0599e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.001   0.000
 Np  93 249 156 5.1849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 250 157 4.2871e+00  99.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.000
 Np  93 251 158 3.5695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 252 159 2.8661e+00  99.675   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.000
 Np  93 253 160 2.0246e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 254 161 1.2715e+00  96.177   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.213   3.785   0.000
 Np  93 255 162 7.4622e-01  98.252   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.228   1.249   0.208
 Np  93 256 163 4.4881e-01  35.628   0.961   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.487  63.411   0.000
 Np  93 257 164 2.7590e-01  93.572   4.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.269   2.228   0.000
 Np  93 258 165 1.7226e-01   3.753   1.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.371  94.986   0.000
 Np  93 259 166 1.1424e-01  86.110   2.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.258  11.843   0.000
 Np  93 260 167 7.7771e-02   0.023   1.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.377  98.131   0.000
 Np  93 261 168 5.4875e-02   2.790   0.837   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.257  96.373   0.000
 Np  93 262 169 3.9650e-02   0.009   0.257   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.373  99.714   0.000
 Np  93 263 170 2.8032e-02  80.199   1.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.262  18.024   0.000
 Np  93 264 171 2.0046e-02   0.199   3.076   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.363  96.657   0.000
 Np  93 265 172 1.4529e-02  11.954   0.781   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.283  87.265   0.000
 Np  93 266 173 1.0419e-02   4.158   0.450   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.366  95.346   0.000
 Np  93 267 174 7.9203e-03  91.251   3.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.291   5.527   0.000
 Np  93 268 175 6.0401e-03  90.976   8.295   0.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.298   0.406   0.000
 Np  93 269 176 4.7490e-03  89.010  10.722   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.284   0.000   0.000
 Np  93 270 177 3.7242e-03  89.911   8.991   1.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.292   0.000   0.000
 Np  93 271 178 2.9385e-03  87.335  12.207   0.458   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.385   0.000   0.000
 Np  93 272 179 2.3141e-03  89.954   8.632   1.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.325   0.000   0.000
 Np  93 273 180 1.8039e-03  84.919  14.147   0.909   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.399   0.000   0.000
 Np  93 274 181 1.3844e-03  88.418   9.253   2.250   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.394   0.000   0.000
 Np  93 275 182 9.9430e-04  88.298  10.417   1.032   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.394   0.000   0.000
 Np  93 276 183 4.2840e-04  94.240   3.909   1.688   0.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.430   0.000   0.000
 Np  93 277 184 2.1384e-03  75.194  20.764   3.161   0.881   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.381   0.000   0.000
 Np  93 278 185 3.2427e-04  86.233   9.041   4.136   0.506   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.362   0.000   0.000
 Np  93 279 186 1.5723e-04  82.657  14.650   1.810   0.832   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.371   0.000   0.000
 Np  93 280 187 2.3020e-04  70.122  19.645   8.049   1.590   0.581   0.012   0.000   0.000   0.000   0.000   0.000   0.429   0.349   0.000   0.000
 Np  93 281 188 1.1662e-04  87.288   9.000   1.402   2.040   0.240   0.030   0.000   0.000   0.000   0.000   0.000   0.190   0.396   0.000   0.000
 Np  93 282 189 1.3399e-04  86.865   4.141   5.373   1.742   1.711   0.152   0.015   0.000   0.000   0.000   0.000   0.278   0.369   0.000   0.000
 Np  93 283 190 1.4898e-03  10.274  46.005  11.748  25.251   3.635   2.947   0.138   0.003   0.000   0.000   0.000   1.754   0.377   0.000   0.000
 Np  93 284 191 1.4717e-03   6.245  18.297  33.465  14.494  22.421   2.861   2.142   0.073   0.001   0.000   0.000   2.461   0.361   0.000   0.000
 Np  93 286 193 1.4079e-03  11.107  19.831  24.353  16.942  21.332   3.100   2.935   0.293   0.107   0.000   0.000   2.407   0.344   0.000   0.000
 Np  93 287 194 1.3714e-03  16.047  28.177  19.129  27.361   3.600   4.733   0.556   0.379   0.018   0.001   0.000   1.927   0.326   0.000   0.000
 Np  93 288 195 1.3594e-03   5.781  13.160  33.497  23.539  16.828   3.697   2.960   0.348   0.186   0.003   0.000   2.583   0.318   0.000   0.000
 Np  93 289 196 1.3272e-03   7.504  21.341  21.376  38.392   5.352   4.965   0.608   0.430   0.029   0.004   0.000   2.324   0.324   0.000   0.000
 Np  93 290 197 4.4103e-05  88.406   4.474   3.465   1.554   1.558   0.314   0.207   0.014   0.008   0.000   0.000   0.253   0.278   0.000   0.000
 Np  93 291 198 1.5643e-04  79.883   8.621   2.671   6.366   1.060   1.217   0.116   0.060   0.005   0.001   0.000   0.446   0.316   0.000   0.000
 Np  93 292 199 9.9856e-05  83.440   3.707   5.128   2.806   3.415   0.822   0.612   0.045   0.024   0.002   0.000   0.443   0.294   0.000   0.000
 Np  93 293 200 6.3439e-05  86.937   5.928   1.657   3.605   0.739   0.940   0.130   0.059   0.004   0.001   0.000   0.289   0.336   0.000   0.000
 Np  93 294 201 8.5146e-04   2.334   2.153  24.950  17.906  35.872   6.760   8.257   1.169   0.565   0.032   0.004   3.456   0.301   0.000   0.000
 Np  93 295 202 7.8705e-04   2.999  18.785  12.811  39.169   9.150  13.033   2.045   1.778   0.165   0.066   0.000   2.903   0.334   0.000   0.000
 Np  93 296 203 7.3592e-04   2.241   1.833  19.983  13.004  39.336   7.869  12.222   2.031   1.325   0.121   0.035   3.771   0.300   0.000   0.000
 Np  93 297 204 6.9087e-04   3.183  17.290   9.086  39.068   9.025  14.956   3.721   3.165   0.309   0.192   0.006   3.123   0.328   0.000   0.000
 Np  93 298 205 6.5264e-04   2.424   2.056  17.172  12.501  37.075   8.190  14.421   3.203   2.603   0.238   0.116   3.962   0.298   0.000   0.000
 Np  93 299 206 6.1967e-04   1.246  17.155  10.691  35.377   9.515  15.184   4.284   5.328   0.756   0.434   0.029   3.319   0.326   0.000   0.000
 Np  93 300 207 5.9029e-04   1.878   1.310  13.163  10.854  36.036  10.356  15.810   4.278   5.271   0.681   0.361   4.327   0.304   0.000   0.000
 Np  93 301 208 5.6376e-04   0.000  11.592   7.076  33.349  14.989  15.663   5.863   8.693   1.352   1.308   0.117   3.836   0.326   0.000   0.000
 Np  93 302 209 5.4173e-04   0.000   1.007   5.328   5.216  30.667  18.097  18.829   6.347   9.936   1.636   1.442   5.056   0.332   1.493   0.000
 Np  93 303 210 5.2207e-04   0.000   3.534   2.830  18.568  15.266  30.183   5.387  14.196   3.129   3.552   0.429   4.712   0.330   2.928   0.000
 Np  93 304 211 5.0302e-04   0.001   0.700   0.293   2.612  13.503  14.451  36.453   6.559  15.220   3.674   4.151   5.933   0.340   2.380   0.000
 Np  93 305 212 4.8336e-04   0.000   1.952   1.543   2.777   8.114  30.436  11.752  21.266   5.632   9.616   1.622   5.628   0.335   5.288   0.000
 Np  93 306 213 4.6509e-04   1.039   0.124   0.124   0.892   0.633   5.308  24.852  18.417  27.055   7.493  11.944   6.830   0.348   2.119   0.000
 Np  93 307 214 4.4723e-04   0.000   1.584   0.842   0.603   2.313   4.401  12.027  34.396  11.121  20.281   5.368   6.247   0.340   7.066   0.000
 Np  93 308 215 4.2886e-04   1.028   0.114   0.169   0.159   0.139   1.052   1.181   8.863  37.139  18.365  28.136   6.751   0.358   3.655   0.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 245 151 6.6489e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 246 152 5.1185e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 247 153 4.0253e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 248 154 9.0185e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 249 155 9.3471e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 250 156 8.1752e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 251 157 6.7122e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 252 158 5.4210e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 253 159 4.3614e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 254 160 3.4761e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 255 161 2.4871e+00  99.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.000
 Pu  94 256 162 1.5782e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 257 163 9.5476e-01  88.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.416   0.000
 Pu  94 258 164 5.7441e-01  99.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.000
 Pu  94 259 165 3.4272e-01  43.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.008   0.000
 Pu  94 260 166 2.1542e-01  99.939   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000
 Pu  94 261 167 1.4023e-01  19.864   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.217  80.074   0.000
 Pu  94 262 168 9.4007e-02  99.698   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.171   0.223   0.000
 Pu  94 263 169 6.4368e-02   3.976   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.304  95.579   0.000
 Pu  94 264 170 4.4864e-02  99.040   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.232   0.871   0.000
 Pu  94 265 171 3.0857e-02   3.142   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.326  96.116   0.000
 Pu  94 266 172 2.1521e-02  99.125   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.249   0.791   0.000
 Pu  94 267 173 1.5347e-02   1.743   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.336  97.780   0.000
 Pu  94 268 174 1.1285e-02  98.828   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.276   1.055   0.000
 Pu  94 269 175 8.2697e-03  97.857   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.296   0.001   0.000
 Pu  94 270 176 6.1324e-03  98.521   1.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.286   0.000   0.000
 Pu  94 271 177 3.5334e-03  96.825   3.075   0.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.307   0.000   0.000
 Pu  94 272 178 2.7133e-03  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.291   0.000   0.000
 Pu  94 273 179 2.0570e-03  98.058   1.932   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.322   0.000   0.000
 Pu  94 274 180 1.4853e-03  98.101   1.840   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.301   0.000   0.000
 Pu  94 275 181 1.0164e-03  97.533   2.021   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Pu  94 276 182 4.1454e-04  98.400   1.389   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.354   0.000   0.000
 Pu  94 277 183 5.1997e-04  97.256   2.122   0.621   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.325   0.000   0.000
 Pu  94 278 184 4.5874e-04  97.554   2.117   0.321   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.334   0.000   0.000
 Pu  94 279 185 3.2801e-03  79.542  15.420   4.794   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.257   0.311   0.000   0.000
 Pu  94 280 186 1.5635e-04  96.222   2.937   0.633   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.368   0.000   0.000
 Pu  94 281 187 2.4925e-04  92.058   4.062   3.314   0.486   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.313   0.000   0.000
 Pu  94 282 188 2.2945e-04  94.822   3.351   1.187   0.601   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.328   0.000   0.000
 Pu  94 283 189 1.5890e-04  94.182   2.325   2.457   0.680   0.345   0.010   0.000   0.000   0.000   0.000   0.000   0.107   0.306   0.000   0.000
 Pu  94 284 190 1.4154e-03  67.883  21.906   6.889   2.473   0.684   0.166   0.000   0.000   0.000   0.000   0.000   0.467   0.313   0.000   0.000
 Pu  94 285 191 1.4124e-03  56.670  13.087  23.132   4.569   2.051   0.420   0.070   0.000   0.000   0.000   0.000   0.838   0.302   0.000   0.000
 Pu  94 286 192 1.4243e-03  62.830  26.630   6.424   3.201   0.710   0.201   0.004   0.000   0.000   0.000   0.000   0.529   0.304   0.000   0.000
 Pu  94 287 193 1.4050e-03  48.585  20.841  23.807   3.997   2.343   0.351   0.077   0.000   0.000   0.000   0.000   0.920   0.285   0.000   0.000
 Pu  94 288 194 1.3473e-03  54.874  33.356   7.747   3.252   0.549   0.220   0.002   0.000   0.000   0.000   0.000   0.619   0.300   0.000   0.000
 Pu  94 289 195 1.2840e-03  41.776  20.261  30.003   5.384   2.193   0.287   0.095   0.000   0.000   0.000   0.000   1.072   0.281   0.000   0.000
 Pu  94 290 196 5.1530e-04  77.674  15.988   3.588   2.289   0.380   0.081   0.001   0.000   0.000   0.000   0.000   0.320   0.297   0.000   0.000
 Pu  94 291 197 1.0687e-03  36.484  19.432  33.419   6.362   3.718   0.488   0.097   0.000   0.000   0.000   0.000   1.233   0.297   0.000   0.000
 Pu  94 292 198 1.1355e-03  41.756  36.257  12.022   7.977   1.506   0.458   0.024   0.000   0.000   0.000   0.000   0.927   0.295   0.000   0.000
 Pu  94 293 199 1.1319e-03  19.138  20.165  40.206  11.216   7.702   1.227   0.335   0.011   0.000   0.000   0.000   1.733   0.296   0.000   0.000
 Pu  94 294 200 4.4067e-04  71.856  17.493   4.472   4.536   1.152   0.442   0.046   0.003   0.000   0.000   0.000   0.472   0.296   0.000   0.000
 Pu  94 295 201 1.2626e-04  87.223   3.336   5.813   1.623   1.583   0.313   0.099   0.009   0.000   0.000   0.000   0.284   0.288   0.000   0.000
 Pu  94 296 202 7.8194e-05  92.555   4.111   1.341   1.409   0.366   0.191   0.022   0.005   0.000   0.000   0.000   0.136   0.290   0.000   0.000
 Pu  94 297 203 8.2791e-04  17.963  14.441  38.908  12.421  11.424   2.975   1.612   0.217   0.039   0.000   0.000   2.016   0.293   0.000   0.000
 Pu  94 298 204 7.5929e-04  35.165  36.457   8.930  12.156   4.191   2.586   0.355   0.155   0.005   0.000   0.000   1.237   0.292   0.000   0.000
 Pu  94 299 205 7.0547e-04  19.145  14.688  33.959  12.242  12.739   4.396   2.355   0.339   0.132   0.004   0.000   2.099   0.297   0.000   0.000
 Pu  94 300 206 6.5792e-04  32.977  33.201  12.654  11.710   4.648   3.884   0.619   0.282   0.024   0.001   0.000   1.375   0.297   0.000   0.000
 Pu  94 301 207 6.1981e-04  16.428  11.035  31.509  16.917  13.327   5.407   4.174   0.876   0.300   0.026   0.002   2.390   0.300   0.000   0.000
 Pu  94 302 208 5.8704e-04  30.627  27.397  14.382  13.446   5.991   6.135   1.220   0.695   0.089   0.018   0.000   1.642   0.296   0.000   0.000
 Pu  94 303 209 5.5964e-04  14.079   7.262  23.239  19.319  17.887   7.955   7.584   1.594   0.938   0.119   0.025   2.885   0.306   0.000   0.000
 Pu  94 304 210 5.3682e-04  25.913  24.815  11.808  16.900   5.906   9.899   2.559   1.833   0.232   0.127   0.006   2.035   0.301   0.000   0.000
 Pu  94 305 211 5.1666e-04   7.153   5.584  19.683  11.552  27.960   6.487  11.776   3.849   2.578   0.367   0.176   3.472   0.323   2.832   0.000
 Pu  94 306 212 4.9752e-04   0.000  16.654   9.585  25.309   4.664  12.124   4.516   5.463   1.225   0.509   0.059   2.913   0.298  19.894   0.000
 Pu  94 307 213 4.7189e-04   4.839   0.775   6.211   7.461  28.048  10.330  15.646   6.657   8.227   1.830   1.078   4.468   0.323   8.902   0.000
 Pu  94 308 214 4.5682e-04   0.000  10.833   0.873  10.934   9.279  14.707   4.619  11.910   3.459   3.231   0.578   3.866   0.299  29.576   0.000
 Pu  94 309 215 4.4396e-04   2.436   0.000   1.944   0.568   8.328   8.032  30.875   7.075  14.337   5.739   5.401   5.696   0.325  15.263   0.000
 Pu  94 310 216 4.3047e-04   0.000   3.410   0.430   6.858   1.558  12.568   7.589  13.652   6.493   9.642   2.815   5.108   0.298  34.987   0.000
 Pu  94 311 217 4.1840e-04   2.207   0.000   0.663   0.393   2.085   0.989  13.680  13.287  24.424   6.891  14.639   6.325   0.326  20.742   0.000
 Pu  94 312 218 4.0681e-04   0.000   2.710   0.410   2.637   3.592   6.443   2.058  14.834   5.413  17.172   6.000   5.067   0.297  38.732   0.000
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 247 152 4.5065e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 248 153 9.1905e+06  81.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.030
 Am  95 249 154 8.2486e+05  99.746   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.254
 Am  95 250 155 1.1177e+01  96.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   3.263
 Am  95 251 156 1.1853e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 252 157 1.0846e+01  92.592   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.408   0.000
 Am  95 253 158 8.3574e+00  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.000
 Am  95 254 159 6.5458e+00  48.961   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093  51.039   0.000
 Am  95 255 160 5.2575e+00  99.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.000
 Am  95 256 161 3.9799e+00  37.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.862   0.000
 Am  95 257 162 2.7761e+00  99.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.000
 Am  95 258 163 1.7628e+00   1.843   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.157   0.000
 Am  95 259 164 1.0812e+00  99.327   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.661   0.000
 Am  95 260 165 6.4646e-01   0.439   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261  99.537   0.000
 Am  95 261 166 4.0972e-01  91.873   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.224   8.016   0.000
 Am  95 262 167 2.5585e-01   0.021   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.314  99.903   0.000
 Am  95 263 168 1.6323e-01   3.860   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.252  96.116   0.000
 Am  95 264 169 1.0247e-01   0.003   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.335  99.976   0.000
 Am  95 265 170 4.9121e-02   5.588   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.295  94.410   0.000
 Am  95 266 171 3.3127e-02   0.000   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337  99.970   0.000
 Am  95 267 172 2.3629e-02   0.589   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329  99.411   0.000
 Am  95 268 173 1.7088e-02   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.336  99.998   0.000
 Am  95 269 174 1.1902e-02  95.707   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.274   4.255   0.000
 Am  95 270 175 8.2902e-03   0.035   1.567   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.331  98.396   0.000
 Am  95 271 176 6.2014e-03  94.740   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.271   4.739   0.000
 Am  95 272 177 4.5863e-03  89.072   8.791   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.275   2.061   0.000
 Am  95 273 178 3.4180e-03  97.826   2.019   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.285   0.132   0.000
 Am  95 274 179 2.6033e-03  92.783   6.011   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   1.083   0.000
 Am  95 275 180 1.7651e-03  89.684   9.542   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.388   0.452   0.000
 Am  95 276 181 1.1103e-03  93.711   5.363   0.887   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.298   0.040   0.000
 Am  95 277 182 2.4997e-04  96.132   3.411   0.432   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.355   0.000   0.000
 Am  95 278 183 3.5403e-04  95.407   3.363   1.192   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.374   0.000   0.000
 Am  95 279 184 2.6252e-02  10.246  82.071   6.921   0.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.982   0.314   0.000   0.000
 Am  95 280 185 4.3123e-03  77.452   8.166  13.767   0.604   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.377   0.000   0.000
 Am  95 281 186 2.0489e-03  83.569  10.259   5.267   0.902   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Am  95 282 187 2.1621e-04  74.093  19.525   5.425   0.705   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.295   0.000   0.000
 Am  95 283 188 2.1065e-04  79.575  17.359   1.595   1.347   0.121   0.003   0.000   0.000   0.000   0.000   0.000   0.251   0.369   0.000   0.000
 Am  95 284 189 1.2872e-04  86.771   8.289   3.626   0.771   0.531   0.011   0.000   0.000   0.000   0.000   0.000   0.200   0.323   0.000   0.000
 Am  95 285 190 1.3873e-03  12.599  68.053  11.487   6.715   0.799   0.348   0.000   0.000   0.000   0.000   0.000   1.161   0.402   0.000   0.000
 Am  95 286 191 1.3954e-03  15.870  46.821  27.710   6.427   2.788   0.308   0.076   0.000   0.000   0.000   0.000   1.347   0.312   0.000   0.000
 Am  95 287 192 1.4432e-03  22.127  59.364  10.706   6.571   0.878   0.353   0.001   0.000   0.000   0.000   0.000   1.058   0.313   0.000   0.000
 Am  95 288 193 1.6136e-04  85.555   6.653   4.871   0.704   0.522   0.038   0.009   0.000   0.000   0.000   0.000   0.208   0.316   1.649   0.000
 Am  95 289 194 1.2324e-04  91.324   5.283   1.775   0.882   0.065   0.026   0.000   0.000   0.000   0.000   0.000   0.123   0.315   0.644   0.000
 Am  95 290 195 7.9542e-05  56.128   3.295   3.082   0.710   0.364   0.014   0.004   0.000   0.000   0.000   0.000   0.143   0.315  36.404   0.000
 Am  95 291 196 4.6772e-05  93.982   2.184   1.340   0.677   0.061   0.012   0.000   0.000   0.000   0.000   0.000   0.088   0.315   1.744   0.000
 Am  95 292 197 3.6504e-05  93.733   2.504   1.279   0.706   0.385   0.017   0.003   0.000   0.000   0.000   0.000   0.114   0.292   1.372   0.000
 Am  95 293 198 4.2161e-05  94.009   2.900   1.069   0.639   0.147   0.027   0.001   0.000   0.000   0.000   0.000   0.101   0.324   1.207   0.000
 Am  95 294 199 1.1393e-03   9.269  20.091  38.608  18.262   5.882   1.473   0.327   0.002   0.000   0.000   0.000   2.070   0.284   6.087   0.000
 Am  95 295 200 1.1259e-03  15.370  31.479  23.825  20.124   3.398   1.311   0.137   0.006   0.000   0.000   0.000   1.762   0.323   4.350   0.000
 Am  95 296 201 1.0952e-03   6.516  10.662  40.141  23.600  14.249   2.816   0.720   0.058   0.000   0.000   0.000   2.435   0.286   1.238   0.000
 Am  95 297 202 1.0473e-03   6.402  30.490  23.353  29.454   5.843   3.520   0.321   0.077   0.000   0.000   0.000   2.118   0.327   0.540   0.000
 Am  95 298 203 9.7702e-04   2.983   5.345  37.442  25.387  21.206   4.667   2.553   0.223   0.031   0.000   0.000   2.827   0.292   0.163   0.000
 Am  95 299 204 8.7318e-04   4.418  31.066  17.662  32.777   7.044   5.936   0.781   0.275   0.005   0.000   0.000   2.295   0.337   0.037   0.000
 Am  95 300 205 7.9715e-04   2.933   5.160  35.140  21.463  24.378   5.774   4.544   0.441   0.156   0.001   0.000   2.979   0.292   0.008   0.000
 Am  95 301 206 7.3262e-04   4.258  30.144  16.786  31.853   6.135   8.738   1.353   0.685   0.045   0.004   0.000   2.408   0.340   0.000   0.000
 Am  95 302 207 6.7660e-04   2.940   2.570  34.410  15.389  30.200   5.085   7.931   0.998   0.454   0.021   0.001   3.222   0.282   0.000   0.000
 Am  95 303 208 6.2774e-04   3.996  27.478  12.567  35.110   6.021  11.058   2.026   1.570   0.135   0.039   0.000   2.619   0.341   0.000   0.000
 Am  95 304 209 5.8883e-04   2.580   2.244  26.557  13.974  34.429   6.266  10.584   1.827   1.417   0.100   0.022   3.551   0.304   0.000   0.000
 Am  95 305 210 5.5602e-04   0.000  27.966   8.278  34.844   9.011  12.564   3.552   3.247   0.340   0.192   0.005   2.965   0.289   0.000   0.000
 Am  95 306 211 5.2952e-04   2.265   0.866  19.873   9.092  36.355  10.167  13.678   3.714   3.450   0.367   0.172   4.048   0.307   0.000   0.000
 Am  95 307 212 5.0693e-04   0.000  17.814   8.359  27.878  12.092  18.824   5.250   7.605   1.258   0.857   0.062   3.637   0.296   0.000   0.000
 Am  95 308 213 4.8610e-04   0.001   0.267   5.753   7.478  29.660  12.736  24.304   5.800   9.429   1.629   1.121   5.038   0.315   1.825   0.000
 Am  95 309 214 4.6216e-04   0.000   0.085   4.946  19.387   8.834  30.385   7.645  12.493   3.797   4.128   0.498   4.678   0.305   7.802   0.000
 Am  95 310 215 4.4675e-04   0.000   0.002   0.033   1.430  16.837   8.391  33.519  10.930  15.379   4.676   5.472   6.080   0.325   3.329   0.000
 Am  95 311 216 4.3183e-04   0.000   0.071   0.575   0.482   5.069  23.073  11.144  24.364   5.243  11.293   2.247   5.664   0.309  16.440   0.000
 Am  95 312 217 4.2041e-04   0.001   0.002   0.028   0.127   0.270   3.827  21.788  12.078  32.240   6.440  13.671   6.757   0.327   9.528   0.000
 Am  95 313 218 4.0920e-04   0.000   0.071   0.541   0.354   1.472   1.103   6.833  29.338   9.452  19.226   5.216   5.881   0.313  26.397   0.000
 Am  95 314 219 3.9938e-04   0.002   0.005   0.024   0.120   0.169   0.592   0.812   6.335  36.116   9.568  28.031   6.513   0.331  18.226   0.000
 Am  95 315 220 3.9059e-04   0.000   0.052   0.475   0.308   1.483   1.003   2.538   2.322   9.370  30.626   8.607   5.311   0.317  43.216   0.000
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 249 153 2.5314e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 250 154 1.6575e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 251 155 1.4739e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 253 157 4.5934e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 255 159 3.2149e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 256 160 6.6177e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 257 161 5.5032e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 258 162 3.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 259 163 1.9152e+00  92.599   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.401   0.000
 Cm  96 260 164 1.0961e+00  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Cm  96 261 165 6.7729e-01  69.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  30.904   0.000
 Cm  96 262 166 4.2320e-01  99.926   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000
 Cm  96 263 167 2.6975e-01  12.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.143   0.000
 Cm  96 264 168 1.7056e-01  99.847   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.000
 Cm  96 265 169 9.7186e-02   0.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.416   0.000
 Cm  96 266 170 6.2477e-02  86.649   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.351   0.000
 Cm  96 267 171 4.1394e-02   0.056   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162  99.942   0.000
 Cm  96 268 172 2.9248e-02  58.722   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.278   0.000
 Cm  96 269 173 2.0835e-02   0.008   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.225  99.991   0.000
 Cm  96 270 174 1.4562e-02  88.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216  11.994   0.000
 Cm  96 271 175 1.0322e-02   0.299   0.149   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.301  99.553   0.000
 Cm  96 272 176 7.4157e-03  99.387   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.243   0.564   0.000
 Cm  96 273 177 5.3059e-03  88.873   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.267   8.788   0.000
 Cm  96 274 178 3.8901e-03  98.955   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.251   0.540   0.000
 Cm  96 275 179 2.8745e-03  97.041   0.440   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.248   2.519   0.000
 Cm  96 276 180 1.9305e-03  98.697   0.904   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.261   0.400   0.000
 Cm  96 277 181 1.2216e-03  98.449   1.403   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.282   0.044   0.000
 Cm  96 278 182 5.0113e-03  95.809   4.020   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.328   0.124   0.000
 Cm  96 279 183 3.4575e-04  98.134   1.519   0.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.292   0.000   0.000
 Cm  96 280 184 3.8528e-02  52.332  46.525   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   0.271   0.000   0.000
 Cm  96 281 185 3.8433e-03  89.142   9.233   1.601   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.292   0.000   0.000
 Cm  96 282 186 6.5539e-05  97.002   2.372   0.550   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.340   0.000   0.000
 Cm  96 283 187 1.7177e-04  95.735   2.522   1.474   0.266   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   0.000   0.000
 Cm  96 284 188 1.1999e-04  97.372   1.945   0.452   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.315   0.000   0.000
 Cm  96 285 189 1.3752e-03  78.308  13.044   7.494   0.863   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.269   0.000   0.000
 Cm  96 286 190 1.5408e-03  81.684  15.281   2.120   0.883   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.300   0.000   0.000
 Cm  96 287 191 1.5724e-03  67.037  16.701   8.263   1.006   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.374   0.265   6.693   0.000
 Cm  96 288 192 1.5672e-03  76.560  18.389   2.100   0.746   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.271   0.303   2.182   0.000
 Cm  96 289 193 1.5052e-03  66.508  22.544   7.072   1.079   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.269   2.552   0.000
 Cm  96 290 194 1.7169e-04  95.583   3.412   0.609   0.142   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.296   0.252   0.000
 Cm  96 291 195 1.7552e-04  65.124   3.923   2.369   0.327   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.276  28.219   0.000
 Cm  96 292 196 1.3766e-04  95.446   2.650   0.749   0.220   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.302   0.925   0.000
 Cm  96 293 197 8.0189e-04  67.399  16.212   9.779   2.129   0.623   0.012   0.000   0.000   0.000   0.000   0.000   0.524   0.286   3.846   0.000
 Cm  96 294 198 6.2593e-05  96.763   2.203   0.648   0.211   0.016   0.001   0.000   0.000   0.000   0.000   0.000   0.045   0.285   0.159   0.000
 Cm  96 295 199 8.3550e-04  58.056  17.161  19.637   3.684   0.855   0.099   0.001   0.000   0.000   0.000   0.000   0.734   0.293   0.507   0.000
 Cm  96 296 200 8.3638e-04  65.343  25.741   5.431   2.964   0.437   0.057   0.000   0.000   0.000   0.000   0.000   0.476   0.300   0.027   0.000
 Cm  96 297 201 8.3721e-04  48.721  20.632  23.352   4.764   2.123   0.247   0.015   0.000   0.000   0.000   0.000   0.920   0.288   0.145   0.000
 Cm  96 298 202 8.8150e-04  56.327  30.023   7.438   5.254   0.756   0.200   0.001   0.000   0.000   0.000   0.000   0.647   0.269   0.001   0.000
 Cm  96 299 203 9.4187e-04  29.082  21.415  36.088   7.566   4.993   0.697   0.158   0.001   0.000   0.000   0.000   1.407   0.289   0.001   0.000
 Cm  96 300 204 9.8053e-04  41.158  36.893  10.046   9.369   1.926   0.569   0.039   0.000   0.000   0.000   0.000   0.959   0.267   0.000   0.000
 Cm  96 301 205 9.3950e-04  16.123  24.224  39.534   8.820   9.187   1.650   0.437   0.025   0.000   0.000   0.000   1.775   0.291   0.000   0.000
 Cm  96 302 206 4.2703e-05  95.533   2.595   0.788   0.824   0.188   0.065   0.007   0.001   0.000   0.000   0.000   0.078   0.268   0.000   0.000
 Cm  96 303 207 7.7381e-04  17.446  22.151  36.512  10.628   9.617   2.334   1.199   0.106   0.006   0.000   0.000   1.852   0.295   0.000   0.000
 Cm  96 304 208 6.6940e-04  43.219  30.136  11.733   9.707   3.009   1.853   0.259   0.084   0.000   0.000   0.000   1.062   0.275   0.000   0.000
 Cm  96 305 209 6.2064e-04  19.701  19.372  32.262  12.840   9.901   3.655   1.942   0.253   0.074   0.000   0.000   1.943   0.299   0.000   0.000
 Cm  96 306 210 5.7983e-04  41.490  28.132  12.699   9.284   4.804   2.857   0.533   0.191   0.010   0.000   0.000   1.195   0.280   0.000   0.000
 Cm  96 307 211 5.4423e-04  20.321  14.824  29.246  13.844  11.893   5.329   3.688   0.624   0.219   0.012   0.000   2.174   0.305   0.000   0.000
 Cm  96 308 212 5.1554e-04  38.362  25.638  11.883  11.717   4.972   5.349   1.430   0.575   0.065   0.010   0.000   1.444   0.287   0.000   0.000
 Cm  96 309 213 4.8883e-04   4.255  12.157  25.992  16.882  18.506   6.156   7.308   1.957   0.998   0.101   0.022   2.863   0.307   5.664   0.000
 Cm  96 310 214 4.6899e-04   0.000  28.910  10.218  20.058   5.671   9.011   2.943   2.587   0.343   0.142   0.007   2.372   0.292  20.107   0.000
 Cm  96 311 215 4.5060e-04   2.783   4.386   8.041   5.617  30.919   9.061  11.022   4.176   3.685   0.700   0.234   3.680   0.313  19.375   0.000
 Cm  96 312 216 4.3454e-04   0.000  24.880   3.600   7.994   5.538  11.658   4.867   6.268   1.573   0.948   0.093   2.933   0.296  32.580   0.000
 Cm  96 313 217 4.2058e-04   4.018   1.126   6.528   2.932   9.138   9.610  18.676   5.700   7.742   2.440   1.476   4.359   0.314  30.615   0.000
 Cm  96 314 218 4.0928e-04   0.000  23.551   0.757   6.934   2.334   5.655   3.698  10.217   3.431   3.441   0.562   3.367   0.299  39.418   0.000
 Cm  96 315 219 3.9813e-04   5.767   0.590   5.691   3.016   8.121   3.890  10.952   5.120  12.025   4.691   5.067   4.909   0.319  35.070   0.000
 Cm  96 316 220 3.8856e-04   0.000  16.819   0.947   7.974   3.019   5.637   1.668   5.744   2.366   8.505   2.212   3.694   0.306  45.109   0.000
 Cm  96 317 221 3.8020e-04   5.011   0.622   6.033   1.015   9.982   0.800  11.211   2.592   8.726   4.266  10.256   5.102   0.324  39.484   0.000
 Cm  96 318 222 3.7246e-04   0.000  13.412   1.593   9.757   1.754   9.981   0.430   6.734   0.170   6.507   3.140   3.929   0.311  46.522   0.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 251 154 3.4329e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 252 155 9.0265e+06  98.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.786   0.780
 Bk  97 253 156 5.3279e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Bk  97 254 157 1.0115e+05  88.233   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.767   0.000
 Bk  97 255 158 5.8503e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 256 159 1.8687e+04  60.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  39.624   0.000
 Bk  97 257 160 7.8596e+03  99.796   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.000
 Bk  97 258 161 5.3274e-01  54.629   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  45.371   0.000
 Bk  97 259 162 1.3310e+00  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Bk  97 260 163 8.3410e-01   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.340   0.000
 Bk  97 261 164 3.8963e-01  99.772   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.000
 Bk  97 262 165 4.6515e+00   0.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.698   0.000
 Bk  97 263 166 1.6903e+00  84.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  15.753   0.000
 Bk  97 264 167 7.7711e-01   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.674   0.000
 Bk  97 265 168 3.9837e-01  20.185   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152  79.815   0.000
 Bk  97 266 169 2.1580e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220 100.000   0.000
 Bk  97 267 170 1.2466e-01   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255  99.986   0.000
 Bk  97 268 171 3.0230e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.263 100.000   0.000
 Bk  97 269 172 3.2277e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.271  99.998   0.000
 Bk  97 270 173 2.4710e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272 100.000   0.000
 Bk  97 271 174 1.8152e-02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299  99.997   0.000
 Bk  97 272 175 1.2702e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296 100.000   0.000
 Bk  97 273 176 8.9580e-03  94.161   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.235   5.836   0.000
 Bk  97 274 177 6.2499e-03   0.133   4.823   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.264  95.043   0.000
 Bk  97 275 178 4.5284e-03  94.847   0.391   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.235   4.759   0.000
 Bk  97 276 179 3.1298e-03  11.379   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.280  88.342   0.000
 Bk  97 277 180 1.9642e-03  92.781   3.814   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.380   3.405   0.000
 Bk  97 278 181 1.0015e-03  62.986   2.870   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.278  34.020   0.000
 Bk  97 279 182 1.2425e-03  93.845   4.169   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.358   1.743   0.000
 Bk  97 280 183 2.2229e-03  93.006   5.877   0.602   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.288   0.515   0.000
 Bk  97 281 184 5.1866e-02  24.912  71.787   3.285   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.784   0.288   0.008   0.000
 Bk  97 282 185 3.8040e-03  89.056   5.663   5.182   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163   0.336   0.000   0.000
 Bk  97 283 186 1.7484e-03  91.408   6.894   1.434   0.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.337   0.000   0.000
 Bk  97 284 187 1.2576e-04  82.494  10.403   2.362   0.379   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.285   4.332   0.000
 Bk  97 285 188 1.1164e-03  33.106  54.818   3.351   1.133   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.325   7.591   0.000
 Bk  97 286 189 9.0513e-05  11.462   7.220   2.499   0.451   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.281  78.138   0.000
 Bk  97 287 190 1.1755e-04  83.916   2.614   0.656   0.423   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.346  12.381   0.000
 Bk  97 288 191 8.6427e-04   0.012   8.707   4.480   0.591   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.316  85.951   0.000
 Bk  97 289 192 9.4242e-04  23.700  21.755   1.975   0.422   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.511   0.306  52.119   0.000
 Bk  97 290 193 5.1842e-04   0.000   1.740   3.540   0.412   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.343  94.203   0.000
 Bk  97 291 194 8.4401e-04   0.315  12.380   1.094   0.481   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.400   0.316  85.678   0.000
 Bk  97 292 195 8.6216e-04   0.000   0.215   5.667   0.383   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.404   0.371  93.492   0.000
 Bk  97 293 196 8.3437e-04   3.847  12.858   0.265   0.527   0.068   0.003   0.000   0.000   0.000   0.000   0.000   0.478   0.309  82.433   0.000
 Bk  97 294 197 7.9419e-04   0.019  24.473   0.003   0.197   0.015   0.010   0.000   0.000   0.000   0.000   0.000   0.855   0.282  75.284   0.000
 Bk  97 295 198 7.4891e-04  53.610   8.878   3.522   0.985   0.023   0.012   0.000   0.000   0.000   0.000   0.000   0.569   0.319  32.970   0.000
 Bk  97 296 199 8.9323e-05  69.726   4.078   0.764   0.123   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.251  25.308   0.000
 Bk  97 297 200 4.0383e-05  95.177   0.732   1.062   0.055   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.258   2.954   0.000
 Bk  97 298 201 8.1869e-04  31.624  16.983  15.873   5.361   0.802   0.065   0.000   0.000   0.000   0.000   0.000   1.145   0.264  29.291   0.000
 Bk  97 299 202 8.1927e-04  42.975  14.751  17.955   2.596   1.268   0.066   0.003   0.000   0.000   0.000   0.000   0.996   0.272  20.386   0.000
 Bk  97 300 203 8.4467e-04  31.461  10.409  29.791  10.709   3.111   0.744   0.057   0.000   0.000   0.000   0.000   1.540   0.274  13.718   0.000
 Bk  97 301 204 8.8775e-04  27.824  30.666  20.356   9.259   2.687   0.402   0.051   0.000   0.000   0.000   0.000   1.388   0.277   8.754   0.000
 Bk  97 302 205 9.4117e-04  12.525   9.346  48.093  16.168   8.614   1.672   0.356   0.011   0.000   0.000   0.000   2.125   0.278   3.214   0.000
 Bk  97 303 206 9.3118e-04   7.216  37.693  24.659  21.527   5.099   1.716   0.236   0.018   0.000   0.000   0.000   1.898   0.284   1.835   0.000
 Bk  97 304 207 8.7897e-04   3.795   5.031  46.905  22.519  16.651   3.096   1.483   0.113   0.006   0.000   0.000   2.606   0.285   0.402   0.000
 Bk  97 305 208 5.0022e-04  37.318  24.766  12.190  18.570   3.728   2.889   0.333   0.079   0.000   0.000   0.000   1.375   0.285   0.128   0.000
 Bk  97 306 209 7.2387e-04   3.336   3.923  42.383  19.328  22.120   4.889   3.626   0.302   0.078   0.000   0.000   2.842   0.289   0.015   0.000
 Bk  97 307 210 6.6932e-04   4.629  35.508  13.637  32.415   4.644   7.508   1.170   0.467   0.018   0.000   0.000   2.266   0.291   0.004   0.000
 Bk  97 308 211 6.2345e-04   3.114   2.030  38.021  13.820  30.554   4.281   6.940   0.899   0.330   0.009   0.000   3.138   0.296   0.001   0.000
 Bk  97 309 212 5.8062e-04   4.051  31.420  10.871  34.236   6.106   9.801   1.765   1.613   0.114   0.023   0.000   2.523   0.300   0.000   0.000
 Bk  97 310 213 5.4997e-04   2.652   0.625  27.706  12.730  35.343   7.167  10.121   1.973   1.570   0.096   0.017   3.596   0.307   0.000   0.000
 Bk  97 311 214 5.1990e-04   0.000  25.455   9.566  32.665  11.075  12.647   3.882   4.013   0.471   0.221   0.005   3.073   0.305   0.000   0.000
 Bk  97 312 215 4.9593e-04   0.357   0.043  10.739  12.926  36.591  11.548  16.504   3.642   4.933   0.521   0.234   4.354   0.318   1.962   0.000
 Bk  97 313 216 4.7276e-04   0.000   0.357   8.270  27.036  10.668  22.294   4.510   8.314   1.670   1.271   0.081   3.785   0.310  15.529   0.000
 Bk  97 314 217 4.5333e-04   0.001   0.031   0.144   5.078  29.476  10.792  26.894   5.952   8.701   1.869   1.431   5.068   0.326   9.631   0.000
 Bk  97 315 218 4.2757e-04   0.000   0.448   4.439   1.418   6.743  24.250   5.386  11.353   3.506   4.025   0.448   4.236   0.313  37.984   0.000
 Bk  97 316 219 4.1554e-04   0.010   0.024   0.193   2.140   1.588   6.297  29.991   5.948  13.051   3.710   4.410   5.519   0.328  32.636   0.000
 Bk  97 317 220 4.0361e-04   0.000   0.312   4.234   1.609   4.339   3.757   4.569  13.408   3.305   7.769   1.617   4.621   0.317  55.082   0.000
 Bk  97 318 221 3.9345e-04   0.017   0.000   0.188   1.459   2.931   3.725   2.355   4.993  15.838   3.992   9.051   5.763   0.333  55.451   0.000
 Bk  97 319 222 3.8430e-04   0.000   0.142   0.885   1.814   5.170   2.694   4.314   1.754   3.623   9.810   2.740   4.880   0.327  67.053   0.000
 Bk  97 320 223 3.7587e-04   0.001   0.000   0.078   0.202   1.062   4.001   2.809   4.578   2.589   3.823  12.420   5.896   0.345  68.437   0.000
 Bk  97 321 224 3.6913e-04   0.000   0.073   0.414   0.728   2.177   3.285   6.677   3.288   3.627   2.557   3.120   5.192   0.337  74.055   0.000
 Cf  98 253 155 1.3813e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 259 161 5.7121e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 261 163 3.6162e+02  96.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.759   0.000
 Cf  98 262 164 2.5921e+03  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Cf  98 263 165 3.8176e+01  68.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.147   0.000
 Cf  98 264 166 6.7179e+00  99.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.000
 Cf  98 265 167 2.3384e+00  27.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  72.651   0.000
 Cf  98 266 168 9.4590e-01  99.374   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.626   0.000
 Cf  98 267 169 4.4031e-01   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.945   0.000
 Cf  98 268 170 2.2810e-01  65.381   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  34.619   0.000
 Cf  98 269 171 1.2561e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Cf  98 270 172 7.3131e-02   1.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.887   0.000
 Cf  98 271 173 4.6058e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Cf  98 272 174 2.9688e-02   3.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.992   0.000
 Cf  98 273 175 1.1981e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129 100.000   0.000
 Cf  98 274 176 1.0963e-02  99.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.811   0.000
 Cf  98 275 177 7.5657e-03  38.690   0.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.234  60.366   0.000
 Cf  98 276 178 5.3410e-03  99.766   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.000
 Cf  98 277 179 3.6369e-03   7.906   0.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.269  91.835   0.000
 Cf  98 278 180 2.1992e-03  99.079   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.236   0.834   0.000
 Cf  98 279 181 1.0454e-03  98.314   0.646   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.261   1.040   0.000
 Cf  98 280 182 2.2223e-04  98.875   1.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.351   0.017   0.000
 Cf  98 281 183 1.3431e-02  95.970   3.913   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.243   0.037   0.000
 Cf  98 282 184 6.2566e-02  67.070  26.287   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.283   6.527   0.000
 Cf  98 283 185 7.3627e-03  92.879   6.363   0.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.270   0.006   0.000
 Cf  98 284 186 3.3311e-03  94.954   4.788   0.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.315   0.000   0.000
 Cf  98 285 187 1.5979e-03  95.124   3.421   1.440   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.282   0.001   0.000
 Cf  98 286 188 1.0444e-03  96.249   3.096   0.460   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.302   0.157   0.000
 Cf  98 287 189 1.0286e-04  52.284   1.739   0.856   0.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.281  45.016   0.000
 Cf  98 288 190 7.0947e-05  98.156   0.730   0.309   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.311   0.789   0.000
 Cf  98 289 191 8.8365e-04   5.127   6.016   0.769   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.269  88.000   0.000
 Cf  98 290 192 9.8797e-04  89.723   2.381   0.724   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.316   7.111   0.000
 Cf  98 291 193 8.3673e-04   0.030   4.151   0.695   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.276  94.917   0.000
 Cf  98 292 194 9.5640e-04  10.045   1.872   0.609   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.318  87.352   0.000
 Cf  98 293 195 9.1199e-04   0.000   0.347   0.547   0.217   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.177   0.292  98.879   0.000
 Cf  98 294 196 8.6665e-04   0.467   1.599   0.086   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.330  97.727   0.000
 Cf  98 295 197 8.2168e-04   0.113   0.362   1.387   0.032   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.288  98.074   0.000
 Cf  98 296 198 7.8605e-04  52.925   3.904   0.121   0.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.322  42.863   0.000
 Cf  98 297 199 8.3376e-04  38.314   8.822   2.948   0.052   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.375   0.284  49.811   0.000
 Cf  98 298 200 1.1770e-04  96.153   0.344   0.337   0.077   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.262   3.088   0.000
 Cf  98 299 201 9.5955e-05  93.501   2.824   1.041   0.179   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.280   2.437   0.000
 Cf  98 300 202 5.3385e-05  97.184   1.040   0.548   0.029   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.265   1.195   0.000
 Cf  98 301 203 7.8309e-04  57.151  20.189  14.271   2.973   0.509   0.026   0.000   0.000   0.000   0.000   0.000   0.690   0.288   4.882   0.000
 Cf  98 302 204 7.8404e-04  68.295  11.274   5.029   1.273   0.270   0.008   0.000   0.000   0.000   0.000   0.000   0.426   0.268  13.851   0.000
 Cf  98 303 205 7.8176e-04  50.574  21.812  19.505   4.097   1.432   0.148   0.003   0.000   0.000   0.000   0.000   0.843   0.293   2.429   0.000
 Cf  98 304 206 1.0605e-03  47.230  26.393   8.312   3.459   0.769   0.096   0.000   0.000   0.000   0.000   0.000   0.747   0.277  13.742   0.000
 Cf  98 305 207 8.4199e-04  34.244  22.455  24.332   6.302   2.922   0.470   0.065   0.000   0.000   0.000   0.000   1.246   0.297   9.210   0.000
 Cf  98 306 208 7.3132e-04  55.143  24.146   7.236   3.052   1.159   0.179   0.010   0.000   0.000   0.000   0.000   0.695   0.283   9.076   0.000
 Cf  98 307 209 6.5923e-04  35.525  20.103  29.451   6.971   5.303   1.010   0.218   0.005   0.000   0.000   0.000   1.312   0.308   1.414   0.000
 Cf  98 308 210 7.4148e-04  47.015  31.349  10.362   7.154   1.967   0.774   0.085   0.002   0.000   0.000   0.000   0.901   0.288   1.293   0.000
 Cf  98 309 211 6.8101e-04  21.356  22.939  33.936  10.347   8.122   1.940   0.834   0.064   0.002   0.000   0.000   1.715   0.313   0.459   0.000
 Cf  98 310 212 6.3214e-04  45.563  29.702  11.245   8.042   3.191   1.546   0.216   0.040   0.000   0.000   0.000   1.007   0.295   0.454   0.000
 Cf  98 311 213 5.9249e-04  14.344  23.858  32.646  13.106   9.870   3.569   2.151   0.242   0.054   0.000   0.000   2.018   0.317   0.161   0.000
 Cf  98 312 214 5.5929e-04  42.909  26.996  10.673  10.825   4.229   3.454   0.665   0.205   0.008   0.000   0.000   1.207   0.301   0.036   0.000
 Cf  98 313 215 5.2917e-04   2.637  16.954  29.696  15.984  16.374   5.047   4.493   0.934   0.316   0.016   0.001   2.514   0.320   7.548   0.000
 Cf  98 314 216 5.0617e-04  39.503   4.193  10.568  14.830   4.469   6.121   1.699   0.890   0.095   0.017   0.000   1.533   0.307  17.614   0.000
 Cf  98 315 217 4.8365e-04   5.562  12.277  10.019  13.117  20.852   5.520   7.259   2.236   1.306   0.120   0.024   2.872   0.322  21.708   0.000
 Cf  98 316 218 4.6394e-04  37.797   8.163  10.098   3.995   4.087   7.078   2.603   2.671   0.322   0.121   0.005   1.704   0.311  23.060   0.000
 Cf  98 317 219 4.4744e-04   6.633  15.250   9.193  13.527   7.121   5.333   8.808   3.115   3.392   0.470   0.159   3.098   0.327  26.999   0.000
 Cf  98 318 220 4.3344e-04  34.186   9.701  11.671   5.514   3.983   2.869   2.500   4.325   0.961   0.539   0.048   1.938   0.315  23.701   0.000
 Cf  98 319 221 4.1990e-04   6.155  10.066  11.633  10.827  10.341   4.579   4.596   2.831   5.201   1.257   0.766   3.436   0.333  31.749   0.000
 Cf  98 320 222 4.0785e-04  26.653  10.011   9.521   8.646   5.482   4.605   2.803   2.620   1.542   1.815   0.218   2.429   0.320  26.085   0.000
 Cf  98 321 223 4.6777e-05  75.060   0.181   2.055   1.662   2.055   0.915   1.048   0.448   0.485   0.316   0.307   0.623   0.334  15.467   0.000
 Cf  98 322 224 5.9960e-05   0.000  43.917   0.219   2.192   1.125   1.263   0.625   0.762   0.346   0.331   0.107   1.413   0.326  49.112   0.000
 Cf  98 323 225 6.4315e-05  39.181   0.000   1.475   1.014   2.972   2.311   2.247   1.128   1.140   0.477   0.524   1.024   0.343  47.531   0.000
 Cf  98 324 226 6.1581e-05   0.000  15.994   1.719  14.477   0.951   2.428   1.073   1.416   0.591   0.829   0.296   2.211   0.334  60.226   0.000
 Cf  98 325 227 4.9277e-05   0.000   0.000   6.731   6.302  18.941   0.856   3.203   1.373   1.970   0.897   0.956   3.667   0.352  58.772   0.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 264 165 2.6983e+04   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.911   0.000
 Es  99 265 166 6.0460e+01  43.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  56.576   0.000
 Es  99 266 167 9.6161e+00   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.000
 Es  99 267 168 2.8161e+00   3.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.612   0.000
 Es  99 268 169 1.0240e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 269 170 4.4433e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 270 171 1.4296e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 271 172 7.9146e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108 100.000   0.000
 Es  99 272 173 4.8367e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 273 174 2.9813e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216 100.000   0.000
 Es  99 274 175 1.8782e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.225 100.000   0.000
 Es  99 275 176 1.1777e-02   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.260  99.875   0.000
 Es  99 276 177 7.6592e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279 100.000   0.000
 Es  99 277 178 4.7127e-03  47.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252  52.583   0.000
 Es  99 278 179 2.7079e-03   0.000   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.288  99.955   0.000
 Es  99 279 180 2.1104e-02  58.777  10.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.317  31.175   0.000
 Es  99 280 181 1.1775e-03   0.319   0.893   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.301  98.769   0.000
 Es  99 281 182 1.0471e-02  90.935   3.439   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.346   5.626   0.000
 Es  99 282 183 2.5301e-02  20.251   6.360   0.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.268  73.207   0.000
 Es  99 283 184 6.8050e-02  69.260   7.778   0.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.312   0.296  22.499   0.000
 Es  99 284 185 9.2910e-03  75.160   6.292   1.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.308  16.972   0.000
 Es  99 285 186 3.9565e-03  91.068   4.574   0.673   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.336   3.541   0.140
 Es  99 286 187 1.5978e-03   8.482   2.659   1.926   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.329  86.861   0.000
 Es  99 287 188 7.8374e-04  48.566   1.384   0.499   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.349  49.449   0.000
 Es  99 288 189 5.3098e-05   0.036   0.501   0.532   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.359  98.835   0.000
 Es  99 289 190 7.6492e-04   9.751   5.283   0.260   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.128   0.336  84.628   0.000
 Es  99 290 191 1.0529e-03   0.000   0.393   1.593   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.347  97.983   0.000
 Es  99 291 192 7.5018e-04   0.055   5.720   0.077   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.331  94.071   0.000
 Es  99 292 193 1.0160e-03   0.000   0.052   1.857   0.030   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.356  98.060   0.000
 Es  99 293 194 9.3523e-04   0.000   0.056   0.021   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.348  99.823   0.000
 Es  99 294 195 8.9432e-04   0.000   0.016   0.072   0.007   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.356  99.892   0.000
 Es  99 295 196 8.7257e-04   0.000   0.067   0.010   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.350  99.919   0.000
 Es  99 296 197 7.9884e-04   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.311  99.998   0.000
 Es  99 297 198 7.8207e-04   5.220   0.006   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.271   0.269  94.701   0.000
 Es  99 298 199 7.4956e-04   2.720   2.173   0.037   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.491   0.263  95.067   0.000
 Es  99 299 200 6.9564e-05  87.388   0.145   0.262   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.273  12.198   0.000
 Es  99 300 201 1.1159e-04  61.175   3.798   0.569   0.063   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.268  34.393   0.000
 Es  99 301 202 7.8092e-05  93.553   0.355   1.263   0.038   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.277   4.783   0.000
 Es  99 302 203 2.8474e-05  70.628   2.114   0.538   0.394   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.272  26.287   0.000
 Es  99 303 204 7.7711e-04  52.949   2.534  11.780   0.476   0.492   0.014   0.000   0.000   0.000   0.000   0.000   0.705   0.288  31.755   0.000
 Es  99 304 205 7.8596e-04  23.572  16.859  10.840   4.716   0.714   0.167   0.004   0.000   0.000   0.000   0.000   1.079   0.286  43.129   0.000
 Es  99 305 206 8.1575e-04  39.059   9.952  17.516   1.184   1.011   0.056   0.000   0.000   0.000   0.000   0.000   0.984   0.298  31.222   0.000
 Es  99 306 207 8.3914e-04  25.385  11.708  24.509  10.073   1.543   0.498   0.041   0.000   0.000   0.000   0.000   1.537   0.292  26.245   0.000
 Es  99 307 208 8.5509e-04  23.240  27.322  19.701   5.097   2.312   0.182   0.021   0.000   0.000   0.000   0.000   1.361   0.300  22.125   0.000
 Es  99 308 209 8.4101e-04  13.491  10.216  44.212  14.860   5.253   1.466   0.169   0.003   0.000   0.000   0.000   2.018   0.301  10.329   0.000
 Es  99 309 210 8.0726e-04  13.849  26.951  22.230  14.246   3.535   0.872   0.148   0.004   0.000   0.000   0.000   1.681   0.304  18.165   0.000
 Es  99 310 211 7.8889e-04   7.755   5.834  43.316  20.347  13.229   2.610   0.870   0.064   0.001   0.000   0.000   2.427   0.306   5.974   0.000
 Es  99 311 212 7.5261e-04   5.625  37.439  20.904  18.084   4.298   3.001   0.394   0.056   0.000   0.000   0.000   1.970   0.307  10.199   0.000
 Es  99 312 213 7.0082e-04   3.184   3.429  44.705  19.835  19.577   3.830   3.055   0.264   0.045   0.000   0.000   2.793   0.313   2.076   0.000
 Es  99 313 214 6.4586e-04   5.482  29.470  15.009  29.463   5.157   4.698   1.070   0.370   0.013   0.000   0.000   2.213   0.315   9.268   0.000
 Es  99 314 215 6.0026e-04   3.908   2.093  33.526  15.368  31.148   5.071   5.234   0.945   0.329   0.008   0.000   3.153   0.325   2.370   0.000
 Es  99 315 216 5.6481e-04   4.894  29.290  10.946  26.452   8.088   7.810   2.072   1.161   0.102   0.017   0.000   2.499   0.319   9.167   0.000
 Es  99 316 217 5.4109e-04   0.455   3.481  24.323  13.439  32.744   8.178   9.060   2.053   1.237   0.083   0.014   3.523   0.332   4.931   0.000
 Es  99 317 218 5.1274e-04   5.914   0.740  11.160  29.821   7.091   9.468   2.902   3.352   0.382   0.124   0.002   2.731   0.329  29.042   0.000
 Es  99 318 219 4.9230e-04   0.518   3.702   1.153  16.700  28.898   6.666  11.211   2.866   3.436   0.298   0.100   3.717   0.346  24.451   0.000
 Es  99 319 220 4.6887e-04   0.000   6.018  13.907   2.580   6.172  11.406   2.672   4.547   0.967   0.563   0.027   2.979   0.335  51.141   0.000
 Es  99 320 221 4.4892e-04   0.594   1.520   2.371  17.669   3.047   7.869  11.498   3.084   4.983   0.979   0.506   3.980   0.350  45.880   0.000
 Es  99 321 222 4.3136e-04   0.000   1.183  10.160   4.533  11.327   2.312   2.759   6.179   1.571   1.606   0.157   3.492   0.335  58.212   0.000
 Es  99 322 223 4.1571e-04   0.030   0.202   0.711   7.670   5.337  13.033   2.458   3.655   6.591   1.736   1.793   4.657   0.356  56.786   0.000
 Es  99 323 224 3.9967e-04   0.000   0.341   3.694   4.061  10.694   5.574   5.873   1.703   1.918   3.840   0.540   4.276   0.341  61.764   0.000
 Es  99 324 225 3.8096e-04   0.003   0.102   0.250   1.431   2.254  10.370   6.150   6.062   1.774   2.262   4.217   5.410   0.362  65.126   0.000
 Es  99 325 226 3.6609e-04   0.000   0.113   2.248   0.944   5.532   3.795   9.171   3.961   3.709   1.519   1.399   5.084   0.357  67.609   0.000
 Es  99 326 227 3.5183e-04   0.000   0.000   0.045   0.896   0.701   2.954   3.604  11.426   5.958   5.160   1.721   6.358   0.378  67.533   0.000
 Es  99 327 228 3.3812e-04   0.000   0.063   0.976   0.472   4.700   1.776   6.919   4.855   8.308   3.807   3.634   5.961   0.367  64.490   0.000
 Es  99 328 229 3.1693e-04   0.000   0.000   0.019   0.128   0.228   2.388   1.391   4.681   4.987  11.063   5.456   6.698   0.385  69.662   0.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 265 165 2.3233e+07  62.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.818   0.000
 Fm 100 266 166 8.4292e+01  99.862   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.000
 Fm 100 267 167 8.3927e+00  13.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.253   0.000
 Fm 100 268 168 2.5827e+00  96.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.697   0.000
 Fm 100 269 169 9.5859e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Fm 100 270 170 4.2414e-01   1.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.172   0.000
 Fm 100 271 171 2.0822e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 272 172 1.0805e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 273 173 6.2407e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 274 174 3.7624e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Fm 100 275 175 2.2113e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 276 176 1.3743e-02   2.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.059   0.000
 Fm 100 277 177 8.3919e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Fm 100 278 178 5.2712e-03  90.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.187   9.628   0.000
 Fm 100 279 179 2.6639e-03   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.927   0.000
 Fm 100 280 180 1.7619e-03  98.974   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.192   1.009   0.000
 Fm 100 281 181 6.9846e-04   3.226   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.258  96.636   0.000
 Fm 100 282 182 2.1193e-02  98.953   0.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.350   0.530   0.000
 Fm 100 283 183 3.8367e-02  96.848   2.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.228   1.120   0.000
 Fm 100 284 184 5.8216e-02  94.082   5.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.271   0.281   0.000
 Fm 100 285 185 1.1435e-02  96.631   3.235   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.263   0.001   0.000
 Fm 100 286 186 5.0140e-03  97.593   2.166   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.319   0.236   0.000
 Fm 100 287 187 2.5034e-03  96.952   2.426   0.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.278   0.157   0.000
 Fm 100 288 188 1.5935e-03  96.903   1.424   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.309   1.586   0.000
 Fm 100 289 189 7.2027e-04   0.115   0.621   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.303  98.936   0.000
 Fm 100 290 190 4.2977e-05  90.032   0.217   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.329   9.735   0.000
 Fm 100 291 191 6.4419e-04   0.002   0.583   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.317  99.305   0.000
 Fm 100 292 192 7.8559e-04   8.647   0.124   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.338  91.194   0.000
 Fm 100 293 193 1.1879e-03   0.000   0.037   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.341  99.902   0.000
 Fm 100 294 194 1.1381e-03   0.000   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.385  99.995   0.000
 Fm 100 295 195 1.0527e-03   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.335  99.999   0.000
 Fm 100 296 196 9.0097e-04   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.350  99.991   0.000
 Fm 100 297 197 8.1378e-04   1.972   0.061   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.290  97.926   0.000
 Fm 100 298 198 7.7422e-04  84.472   0.205   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.263  15.304   0.000
 Fm 100 299 199 7.8284e-04  43.777   8.270   0.764   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.288  47.187   0.000
 Fm 100 300 200 7.9348e-04  87.805   1.240   0.594   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.268  10.344   0.000
 Fm 100 301 201 1.3931e-04  91.326   3.337   0.772   0.096   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.294   4.466   0.000
 Fm 100 302 202 1.3202e-04  96.569   1.246   0.515   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.276   1.655   0.000
 Fm 100 303 203 1.1016e-04  94.679   3.158   1.295   0.194   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.299   0.664   0.000
 Fm 100 304 204 8.5228e-05  97.063   1.426   0.535   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.279   0.936   0.000
 Fm 100 305 205 5.8821e-05  95.970   2.334   1.107   0.217   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.304   0.354   0.000
 Fm 100 306 206 7.4472e-04  75.038  15.008   3.594   0.547   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.286   5.753   0.000
 Fm 100 307 207 7.3953e-04  59.386  20.296  15.785   2.568   0.587   0.015   0.000   0.000   0.000   0.000   0.000   0.649   0.308   1.363   0.000
 Fm 100 308 208 7.2770e-04  69.128  24.261   4.074   1.726   0.209   0.003   0.000   0.000   0.000   0.000   0.000   0.402   0.291   0.600   0.000
 Fm 100 309 209 7.1697e-04  50.540  22.170  21.744   3.813   1.536   0.120   0.001   0.000   0.000   0.000   0.000   0.841   0.318   0.075   0.000
 Fm 100 310 210 7.1235e-04  64.022  25.786   5.851   3.737   0.508   0.082   0.000   0.000   0.000   0.000   0.000   0.512   0.295   0.015   0.000
 Fm 100 311 211 7.1176e-04  39.481  23.897  27.649   5.115   3.429   0.370   0.055   0.000   0.000   0.000   0.000   1.105   0.323   0.004   0.000
 Fm 100 312 212 6.8944e-04  57.905  28.708   7.046   5.002   1.060   0.275   0.003   0.000   0.000   0.000   0.000   0.634   0.298   0.000   0.000
 Fm 100 313 213 6.7020e-04  33.487  21.216  31.915   6.951   5.205   0.974   0.250   0.003   0.000   0.000   0.000   1.331   0.327   0.000   0.000
 Fm 100 314 214 6.4998e-04  51.717  29.777   9.948   6.014   1.749   0.741   0.054   0.001   0.000   0.000   0.000   0.787   0.305   0.000   0.000
 Fm 100 315 215 6.2585e-04  24.109  22.466  32.639  10.861   6.979   2.131   0.757   0.056   0.002   0.000   0.000   1.638   0.340   0.000   0.000
 Fm 100 316 216 6.0217e-04  47.971  28.565  10.915   7.634   3.040   1.662   0.177   0.035   0.000   0.000   0.000   0.951   0.310   0.000   0.000
 Fm 100 317 217 5.8101e-04  19.935  18.307  33.685  13.234   9.338   3.201   2.013   0.219   0.040   0.000   0.000   1.927   0.343   0.029   0.000
 Fm 100 318 218 5.5894e-04  44.902  10.355  12.107   8.883   3.336   3.091   0.503   0.144   0.003   0.000   0.000   1.107   0.313  16.677   0.000
 Fm 100 319 219 5.3850e-04  14.711  19.399  15.457  12.272  11.281   3.160   3.442   0.555   0.144   0.003   0.000   2.082   0.337  19.575   0.000
 Fm 100 320 220 5.1973e-04  39.782  14.482  10.852   4.219   3.266   4.182   0.830   0.382   0.028   0.001   0.000   1.240   0.321  21.976   0.000
 Fm 100 321 221 5.0171e-04  10.738  18.066  18.311  13.037   7.634   3.481   4.436   1.076   0.421   0.028   0.002   2.305   0.349  22.769   0.000
 Fm 100 322 222 4.8513e-04  34.507  14.009  15.715   6.224   3.877   2.749   1.655   0.938   0.093   0.026   0.000   1.539   0.331  20.206   0.000
 Fm 100 323 223 4.6907e-04   8.790   6.951  19.970  19.853  11.514   5.248   4.078   2.010   1.293   0.127   0.037   2.880   0.357  20.127   0.000
 Fm 100 324 224 4.5429e-04  27.822  11.249  12.946   8.384   7.923   3.801   2.330   1.432   0.383   0.132   0.007   2.020   0.335  23.590   0.000
 Fm 100 325 225 4.4006e-04   6.782   2.230  10.996  12.282  17.380   9.674   6.060   3.301   2.187   0.512   0.202   3.563   0.364  28.392   0.000
 Fm 100 326 226 4.2744e-04   0.000  18.863   9.419  13.016   5.677   7.315   4.555   3.803   1.605   0.491   0.075   2.976   0.346  35.177   0.000
 Fm 100 327 227 4.1391e-04   4.019   0.000   4.611   7.482  17.449  12.241  12.524   6.924   5.111   2.247   1.022   4.698   0.379  26.371   0.000
 Fm 100 328 228 4.0145e-04   0.000   7.091   0.000  14.352   9.591  11.403   5.272   7.169   4.330   3.115   0.714   4.210   0.353  36.963   0.000
 Fm 100 329 229 3.8578e-04   4.922   0.000   1.339   0.033   7.574   9.395  19.194   8.824  10.297   5.665   4.342   5.803   0.384  28.415   0.000
 Fm 100 330 230 3.7454e-04   0.000   2.363   0.234   4.661   0.177  19.164   8.082  11.172   5.188   7.351   3.992   5.490   0.361  37.616   0.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   1.168   0.379   4.135   0.182  13.060  11.437  22.769   8.071  11.596   6.556   0.393  27.203   0.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 267 166 5.7640e+04  35.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.534   0.000
 Md 101 268 167 5.3481e+01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Md 101 269 168 7.7967e+00   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.956   0.000
 Md 101 270 169 1.9621e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 271 170 7.3199e-01   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.991   0.000
 Md 101 272 171 3.2478e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 273 172 1.5192e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 274 173 8.2102e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 275 174 4.7910e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 276 175 2.8354e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 277 176 1.6810e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108 100.000   0.000
 Md 101 278 177 9.9877e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140 100.000   0.000
 Md 101 279 178 6.3406e-03   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235  99.927   0.000
 Md 101 280 179 2.3735e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.267 100.000   0.000
 Md 101 281 180 1.8122e-03  90.985   2.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.462   6.927   0.000
 Md 101 282 181 2.7261e-02   0.002   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.348  99.481   0.000
 Md 101 283 182 4.4804e-02  89.580   2.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.391   8.209   0.001
 Md 101 284 183 4.3226e-02   9.533   2.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.275  88.249   0.000
 Md 101 285 184 6.2011e-02  89.148   2.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.320   7.931   0.000
 Md 101 286 185 1.5507e-02  60.644   4.047   0.436   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.310  34.873   0.000
 Md 101 287 186 6.5187e-03  78.476   6.512   0.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.366  13.802   0.823
 Md 101 288 187 2.8535e-03   2.931   1.416   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.352  94.972   0.000
 Md 101 289 188 1.8332e-03  60.923   3.563   0.351   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.380  35.163   0.000
 Md 101 290 189 9.8215e-04   0.000   0.220   0.391   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.381  99.389   0.000
 Md 101 291 190 1.3028e-04   0.023   0.043   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.369  99.913   0.000
 Md 101 292 191 7.1885e-04   0.000   0.001   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.388  99.981   0.000
 Md 101 293 192 5.9658e-04   0.014   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.369  99.986   0.000
 Md 101 294 193 1.0096e-03   0.000   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.412  99.997   0.000
 Md 101 295 194 1.0495e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.420 100.000   0.000
 Md 101 296 195 9.8510e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.418 100.000   0.000
 Md 101 297 196 8.2302e-04   0.005   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.361  99.994   0.000
 Md 101 298 197 7.4283e-04   0.028   0.000   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.363  99.915   0.000
 Md 101 299 198 6.4317e-04   0.671   0.004   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.312  99.289   0.000
 Md 101 300 199 6.2068e-04   0.080   0.656   0.128   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.278  99.135   0.000
 Md 101 301 200 5.7368e-04  57.676   0.316   0.328   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.285  41.676   0.000
 Md 101 302 201 6.5686e-04   4.962   6.877   1.322   0.043   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.361   0.278  86.792   0.000
 Md 101 303 202 6.5730e-04  74.454   1.507   2.302   0.062   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.289  21.672   0.000
 Md 101 304 203 6.1049e-04  20.560  14.323   3.010   0.464   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.286  61.596   0.000
 Md 101 305 204 6.2094e-04  73.165   1.402   4.193   0.152   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.294  21.063   0.000
 Md 101 306 205 1.0467e-04  73.223   3.667   1.138   0.446   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.293  21.494   0.000
 Md 101 307 206 8.3661e-05  93.107   1.885   1.392   0.078   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.299   3.520   0.000
 Md 101 308 207 5.4996e-05  90.626   2.492   1.924   0.531   0.063   0.001   0.000   0.000   0.000   0.000   0.000   0.108   0.296   4.364   0.000
 Md 101 309 208 6.1899e-04  60.051  19.190  10.218   1.590   0.389   0.012   0.000   0.000   0.000   0.000   0.000   0.590   0.311   8.550   0.000
 Md 101 310 209 5.9097e-04  49.094  17.305  25.514   4.027   1.415   0.118   0.001   0.000   0.000   0.000   0.000   0.932   0.299   2.527   0.000
 Md 101 311 210 5.7842e-04  54.672  22.092  12.318   4.469   0.833   0.097   0.000   0.000   0.000   0.000   0.000   0.730   0.315   5.518   0.000
 Md 101 312 211 5.7565e-04  44.305  12.946  30.331   7.896   3.562   0.403   0.050   0.000   0.000   0.000   0.000   1.154   0.306   0.507   0.000
 Md 101 313 212 5.7565e-04  46.973  23.560  13.628   7.163   1.530   0.441   0.009   0.000   0.000   0.000   0.000   0.911   0.312   6.696   0.000
 Md 101 314 213 5.5825e-04  35.729  15.372  31.833  10.067   5.601   0.976   0.273   0.001   0.000   0.000   0.000   1.386   0.311   0.148   0.000
 Md 101 315 214 5.5809e-04  40.945  25.332  16.596  10.029   2.215   1.098   0.075   0.004   0.000   0.000   0.000   1.100   0.321   3.706   0.000
 Md 101 316 215 5.4655e-04  21.268  18.914  31.602  14.462   8.455   1.638   0.743   0.031   0.001   0.000   0.000   1.806   0.390   2.887   0.000
 Md 101 317 216 5.3879e-04  33.045  26.367  16.732  15.402   2.970   2.251   0.232   0.046   0.000   0.000   0.000   1.377   0.327   2.955   0.000
 Md 101 318 217 5.2419e-04  17.343  13.937  31.205  16.144  13.550   2.681   1.794   0.139   0.024   0.000   0.000   2.147   0.393   3.184   0.000
 Md 101 319 218 5.1271e-04  28.628  27.014  15.817  19.296   3.473   3.633   0.616   0.178   0.002   0.000   0.000   1.582   0.338   1.342   0.000
 Md 101 320 219 5.0058e-04   4.034  11.828  32.071  14.330  17.517   3.013   3.251   0.388   0.097   0.001   0.000   2.337   0.395  13.469   0.000
 Md 101 321 220 4.9105e-04  24.490   1.621  18.613  20.023   4.134   4.584   1.127   0.502   0.021   0.001   0.000   1.747   0.341  24.883   0.000
 Md 101 322 221 4.7940e-04   1.024  17.499   3.157  20.802  17.369   3.869   4.405   0.834   0.343   0.010   0.000   2.598   0.377  30.687   0.000
 Md 101 323 222 4.7842e-04  14.163   2.773  16.768   3.714   6.209   6.015   1.871   1.242   0.095   0.021   0.000   2.243   0.352  47.129   0.000
 Md 101 324 223 4.6412e-04   0.905   3.391   5.333  20.458   5.088   6.270   6.646   1.773   1.152   0.074   0.016   3.286   0.370  48.894   0.000
 Md 101 325 224 4.5198e-04   0.000  11.603   8.915   5.176   9.500   1.937   2.532   3.208   0.308   0.137   0.003   2.926   0.352  56.681   0.000
 Md 101 326 225 4.3865e-04   2.117   1.593   4.504   6.387   8.709  11.191   2.096   3.124   2.966   0.307   0.114   3.920   0.366  56.891   0.000
 Md 101 327 226 4.2255e-04   0.000   1.222   4.407   4.902  11.779   4.925   5.017   1.194   1.462   0.762   0.040   3.661   0.363  64.289   0.000
 Md 101 328 227 4.1294e-04   0.024   0.053   0.509   2.803   4.558  11.690   6.701   7.215   1.334   1.711   0.914   4.989   0.386  62.486   0.000
 Md 101 329 228 4.0093e-04   0.000   0.399   2.295   0.989   6.370   6.884   7.276   3.237   3.767   1.026   0.464   4.766   0.377  67.294   0.000
 Md 101 330 229 3.8837e-04   0.011   0.041   0.209   1.261   0.791   3.478   7.187   9.521   4.588   4.640   1.101   6.068   0.394  67.172   0.000
 Md 101 331 230 3.7621e-04   0.000   0.146   6.070   0.459   3.790   2.269  10.585   7.848   5.258   2.743   3.012   5.724   0.385  57.820   0.000
 Md 101 332 231 3.6543e-04   0.002   0.000   0.123   1.636   0.231   1.815   1.487   8.914   9.743   7.120   3.769   6.630   0.403  65.161   0.000
 Md 101 333 232 3.5219e-04   0.000   0.081   1.598   0.618   5.916   1.018   5.950   3.413   8.452   7.382   5.276   5.882   0.393  60.294   0.000
 Md 101 334 233 3.3160e-04   0.001   0.000   0.079   0.285   0.285   1.960   0.438   3.295   2.725  11.626  10.589   5.889   0.408  68.716   0.000
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 269 167 4.3870e+03   6.691   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.309   0.000
 No 102 270 168 4.0788e+01  91.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.365   0.000
 No 102 271 169 5.9025e+00   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.966   0.000
 No 102 272 170 1.5302e+00   1.868   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.132   0.000
 No 102 273 171 5.9993e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 274 172 2.2737e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 275 173 1.1538e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 276 174 6.1835e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 277 175 3.5248e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 278 176 2.0885e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 279 177 1.6752e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 280 178 1.5683e-03   3.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.910   0.000
 No 102 281 179 3.1638e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 No 102 282 180 6.5717e-02  83.864   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.136   0.000
 No 102 283 181 7.3513e-02   2.316   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063  97.684   0.000
 No 102 284 182 9.1006e-02  99.501   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.228   0.382   0.000
 No 102 285 183 1.1088e-01  88.988   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.212  10.722   0.000
 No 102 286 184 5.1983e-02  99.254   0.668   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.304   0.077   0.000
 No 102 287 185 1.4817e-02  98.994   0.961   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.247   0.008   0.036
 No 102 288 186 8.1306e-03  99.117   0.847   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.331   0.036   0.000
 No 102 289 187 4.5091e-03  98.349   1.369   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.259   0.270   0.000
 No 102 290 188 2.1758e-03  98.670   0.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.338   0.316   0.070
 No 102 291 189 1.3498e-03   0.000   0.176   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.337  99.786   0.000
 No 102 292 190 4.0631e-04   0.611   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.337  99.387   0.000
 No 102 293 191 4.2352e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.388  99.999   0.000
 No 102 294 192 8.2041e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.363 100.000   0.000
 No 102 295 193 1.0577e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.433 100.000   0.000
 No 102 296 194 1.1473e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397 100.000   0.000
 No 102 297 195 1.0812e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.366  99.998   0.000
 No 102 298 196 1.0751e-03   0.666   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.371  99.334   0.000
 No 102 299 197 9.4080e-04   0.416   0.067   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.328  99.507   0.000
 No 102 300 198 8.0727e-04  72.510   0.023   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.276  27.465   0.000
 No 102 301 199 7.0157e-04  20.088   3.291   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.300  76.357   0.000
 No 102 302 200 6.4575e-04  94.505   0.277   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.281   5.086   0.000
 No 102 303 201 6.2509e-04  74.346   7.942   0.660   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.304  17.003   0.000
 No 102 304 202 6.8630e-04  92.839   2.174   0.692   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.283   4.289   0.000
 No 102 305 203 6.2821e-04  83.832   9.679   1.776   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.311   4.504   0.000
 No 102 306 204 5.9728e-04  91.066   3.816   0.931   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.287   4.146   0.000
 No 102 307 205 6.0198e-04  83.223  11.911   3.149   0.381   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.314   1.330   0.000
 No 102 308 206 5.6956e-04  88.396   6.956   1.374   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.291   3.121   0.000
 No 102 309 207 1.0102e-04  95.233   2.921   1.534   0.204   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.324   0.098   0.000
 No 102 310 208 8.3713e-05  96.818   2.514   0.546   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.298   0.067   0.000
 No 102 311 209 4.9160e-05  96.293   2.062   1.374   0.247   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.330   0.002   0.000
 No 102 312 210 5.3712e-04  81.070  15.375   2.447   1.058   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.300   0.000   0.000
 No 102 313 211 5.3103e-04  69.330  15.241  12.789   1.976   0.647   0.016   0.000   0.000   0.000   0.000   0.000   0.494   0.334   0.000   0.000
 No 102 314 212 5.0641e-04  79.559  15.640   3.055   1.596   0.144   0.005   0.000   0.000   0.000   0.000   0.000   0.271   0.301   0.000   0.000
 No 102 315 213 4.9487e-04  65.274  16.983  14.109   2.393   1.166   0.074   0.001   0.000   0.000   0.000   0.000   0.574   0.339   0.000   0.000
 No 102 316 214 4.9198e-04  74.983  18.738   3.932   1.995   0.307   0.044   0.000   0.000   0.000   0.000   0.000   0.340   0.305   0.000   0.000
 No 102 317 215 4.8398e-04  59.250  15.369  19.640   3.665   1.820   0.231   0.024   0.000   0.000   0.000   0.000   0.742   0.344   0.000   0.000
 No 102 318 216 4.8115e-04  69.830  21.226   5.144   3.044   0.625   0.130   0.000   0.000   0.000   0.000   0.000   0.438   0.311   0.000   0.000
 No 102 319 217 4.4332e-04  56.205  14.278  21.334   4.734   2.837   0.498   0.085   0.000   0.000   0.000   0.000   0.855   0.358   0.027   0.000
 No 102 320 218 3.6032e-04  73.724   7.217   4.932   2.913   0.934   0.269   0.011   0.000   0.000   0.000   0.000   0.410   0.316  10.000   0.000
 No 102 321 219 4.6670e-04  47.815  15.061  24.538   5.231   3.839   1.075   0.263   0.007   0.000   0.000   0.000   1.046   0.361   2.171   0.000
 No 102 322 220 4.7146e-04  60.373  12.073   7.078   1.760   1.712   0.626   0.049   0.002   0.000   0.000   0.000   0.634   0.321  16.327   0.000
 No 102 323 221 4.6736e-04  14.136  18.409  16.821   5.633   2.925   1.556   0.564   0.035   0.002   0.000   0.000   1.264   0.360  39.918   0.000
 No 102 324 222 4.6523e-04  50.338  14.312  10.744   3.010   2.578   0.691   0.159   0.025   0.000   0.000   0.000   0.873   0.334  18.143   0.000
 No 102 325 223 4.6051e-04  25.868  11.948  19.504  13.274   5.390   2.580   1.060   0.148   0.024   0.000   0.000   1.722   0.373  20.203   0.000
 No 102 326 224 4.5447e-04  44.778  12.723  11.943   5.907   3.625   1.938   0.475   0.074   0.003   0.000   0.000   1.144   0.344  18.534   0.000
 No 102 327 225 4.5068e-04   8.512   8.877  15.891  16.149   9.916   4.216   2.720   0.503   0.095   0.004   0.000   2.126   0.377  33.115   0.000
 No 102 328 226 4.4529e-04   0.000  36.268  14.478   6.679   5.377   3.744   2.289   0.489   0.051   0.004   0.000   1.930   0.353  30.621   0.000
 No 102 329 227 4.4051e-04  15.438   1.938  13.063  18.647  17.817   6.459   5.617   2.833   0.874   0.072   0.008   3.002   0.389  17.232   0.000
 No 102 330 228 4.3352e-04   0.000  25.375   1.842  14.843   7.134   5.331   3.595   3.093   0.706   0.107   0.005   2.680   0.353  37.970   0.000
 No 102 331 229 4.2585e-04  10.850   1.063   6.824   4.090  19.050  12.520   8.609   4.583   4.112   1.064   0.179   4.002   0.389  27.054   0.000
 No 102 332 230 4.1149e-04   0.000  19.688   0.000  12.460   4.066  11.577   4.839   4.406   2.965   1.465   0.176   3.327   0.360  38.358   0.000
 No 102 333 231 4.0671e-04   8.788   0.000   4.210   0.714  13.117   6.021  18.683   7.756   6.768   3.581   2.260   5.032   0.388  28.102   0.000
 No 102 334 232 4.0187e-04   0.000  14.314   0.000   9.420   1.368  13.127   2.606   8.819   4.750   4.634   1.614   4.143   0.365  39.348   0.000
 No 102 335 233 3.9716e-04   7.121   0.000   3.024   0.031   8.382   0.230  17.162   4.827  15.961   6.440   6.345   5.658   0.394  30.477   0.000
 No 102 336 234 3.9201e-04   0.000  12.499   0.125   8.951   0.093  10.405   0.165   7.986   2.342   9.526   4.635   4.531   0.369  43.274   0.000
 No 102 337 235 3.8678e-04   5.856   0.000   1.536   0.420   5.894   0.182  14.016   1.487  21.232   3.847  13.827   5.818   0.398  31.704   0.000
 No 102 338 236 3.8149e-04   0.000   3.596   0.217  12.871   1.758  12.783   0.256  10.448   0.270   9.640   2.725   4.283   0.376  45.435   0.000
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 271 168 3.3338e+02   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.952   0.000
 Lr 103 272 169 1.5208e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 273 170 2.9525e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 274 171 1.0512e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 275 172 3.5526e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 276 173 1.5891e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 277 174 8.5020e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 278 175 5.5595e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 279 176 3.8798e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 280 177 3.2480e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 281 178 5.1291e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Lr 103 282 179 4.2194e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 283 180 2.7143e-01  32.267   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.430  67.578   0.000
 Lr 103 284 181 2.3729e-01   0.001   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340  99.974   0.000
 Lr 103 285 182 2.1198e-01  95.061   1.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.462   3.655   0.004
 Lr 103 286 183 2.0405e-01   4.610   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.326  94.892   0.000
 Lr 103 287 184 1.4990e-01  95.445   1.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.344   3.042   0.000
 Lr 103 288 185 4.2218e-02  62.648   2.280   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.301  35.061   0.009
 Lr 103 289 186 1.8005e-02  93.581   1.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.394   4.675   0.000
 Lr 103 290 187 8.6478e-03   1.550   0.784   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.332  97.494   0.000
 Lr 103 291 188 4.6502e-03  41.015   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.395  58.275   0.000
 Lr 103 292 189 8.4343e-04   0.001   0.073   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.362  99.834   0.000
 Lr 103 293 190 1.2118e-03   0.340   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.360  99.641   0.000
 Lr 103 294 191 6.7064e-04   0.001   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.399  99.995   0.000
 Lr 103 295 192 1.6561e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.379 100.000   0.000
 Lr 103 296 193 6.8242e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.457 100.000   0.000
 Lr 103 297 194 1.0799e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.423 100.000   0.000
 Lr 103 298 195 9.9594e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.437 100.000   0.000
 Lr 103 299 196 1.0234e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.404 100.000   0.000
 Lr 103 300 197 7.8337e-04   0.002   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.413  99.996   0.000
 Lr 103 301 198 7.3486e-04   0.011   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.388  99.987   0.000
 Lr 103 302 199 7.2297e-04   0.001   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.333  99.979   0.000
 Lr 103 303 200 6.1186e-04  12.955   0.032   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.297  86.995   0.000
 Lr 103 304 201 5.3917e-04   3.548   0.971   0.183   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.293  95.297   0.000
 Lr 103 305 202 5.8014e-04  82.664   0.368   0.148   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.295  16.814   0.000
 Lr 103 306 203 5.5833e-04  18.879  11.034   0.933   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.218   0.290  69.124   0.000
 Lr 103 307 204 5.2606e-04  83.862   0.789   1.561   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.301  13.756   0.000
 Lr 103 308 205 5.2050e-04  39.864  11.764   2.361   0.521   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.296  45.478   0.000
 Lr 103 309 206 5.1355e-04  80.364   2.919   3.025   0.101   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.307  13.589   0.000
 Lr 103 310 207 4.8426e-04  57.554  13.143   5.012   0.986   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.300  23.221   0.000
 Lr 103 311 208 4.3216e-04  79.597   8.163   4.046   0.302   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.312   7.846   0.000
 Lr 103 312 209 4.3242e-04  72.772  11.919   9.595   1.438   0.234   0.000   0.000   0.000   0.000   0.000   0.000   0.424   0.305   4.042   0.000
 Lr 103 313 210 7.4106e-05  93.788   3.607   1.297   0.301   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.319   0.980   0.000
 Lr 103 314 211 1.8632e-04  84.757   5.574   7.803   1.106   0.370   0.009   0.000   0.000   0.000   0.000   0.000   0.268   0.312   0.380   0.000
 Lr 103 315 212 1.1936e-04  89.889   5.461   2.341   0.872   0.101   0.005   0.000   0.000   0.000   0.000   0.000   0.149   0.325   1.332   0.000
 Lr 103 316 213 3.3756e-04  71.484   8.634  15.745   2.595   1.365   0.071   0.001   0.000   0.000   0.000   0.000   0.540   0.316   0.105   0.000
 Lr 103 317 214 3.7303e-04  70.898  15.452   7.651   2.872   0.543   0.082   0.000   0.000   0.000   0.000   0.000   0.455   0.326   2.501   0.000
 Lr 103 318 215 3.9929e-04  55.319  15.323  19.803   4.378   2.039   0.247   0.025   0.000   0.000   0.000   0.000   0.824   0.416   2.866   0.000
 Lr 103 319 216 3.9549e-04  51.180  18.126  10.767   4.407   0.886   0.246   0.002   0.000   0.000   0.000   0.000   0.613   0.332  14.386   0.000
 Lr 103 320 217 4.0792e-04  16.111   7.190  22.370   7.068   3.219   0.516   0.104   0.000   0.000   0.000   0.000   1.022   0.406  43.422   0.000
 Lr 103 321 218 4.2120e-04  55.729   1.856   9.114   6.462   1.391   0.610   0.022   0.000   0.000   0.000   0.000   0.782   0.346  24.816   0.000
 Lr 103 322 219 4.1447e-04  18.715  13.795  13.794   2.347   4.520   0.987   0.261   0.004   0.000   0.000   0.000   1.175   0.417  45.578   0.000
 Lr 103 323 220 4.1868e-04  51.283   1.703  14.419   1.201   1.124   1.031   0.064   0.004   0.000   0.000   0.000   0.898   0.346  29.171   0.000
 Lr 103 324 221 4.2693e-04  20.585  16.458  17.050   7.782   3.400   0.505   0.614   0.024   0.001   0.000   0.000   1.433   0.411  33.582   0.000
 Lr 103 325 222 4.3073e-04  39.456   4.747  18.225   2.235   2.139   0.370   0.128   0.030   0.000   0.000   0.000   1.216   0.360  32.669   0.000
 Lr 103 326 223 4.2780e-04   5.897  29.166   5.982  20.130   2.555   2.406   0.374   0.084   0.015   0.000   0.000   2.061   0.395  33.392   0.000
 Lr 103 327 224 4.3335e-04  25.423   8.930  15.692   4.707   4.768   0.669   0.624   0.046   0.002   0.000   0.000   1.717   0.361  39.138   0.000
 Lr 103 328 225 4.1368e-04   2.537  25.576   7.240  18.549   5.801   4.143   0.797   0.437   0.033   0.001   0.000   2.473   0.401  34.884   0.000
 Lr 103 329 226 4.1753e-04   0.000   6.803  12.383   7.466   7.484   1.824   2.175   0.296   0.047   0.002   0.000   2.397   0.372  61.520   0.000
 Lr 103 330 227 4.2222e-04   1.490   0.001   9.547  14.669  10.750   8.749   2.421   2.496   0.333   0.045   0.002   3.488   0.393  49.496   0.000
 Lr 103 331 228 4.2231e-04   0.000   4.397   3.365   6.275  15.212   4.689   3.690   1.262   0.641   0.056   0.003   3.207   0.380  60.411   0.000
 Lr 103 332 229 4.1880e-04   2.299   0.001   4.609   0.724  10.469  20.791   6.367   4.417   1.539   0.731   0.062   4.451   0.390  47.991   0.000
 Lr 103 333 230 4.1633e-04   0.000   1.970   3.160   2.662   7.579   8.764   6.916   3.008   2.654   0.696   0.111   4.094   0.380  62.479   0.000
 Lr 103 334 231 4.1357e-04   0.122   0.083   1.088   2.347   3.321   4.820  11.006   9.661   3.471   2.890   0.732   5.481   0.395  60.459   0.000
 Lr 103 335 232 4.1016e-04   0.000   1.158   3.327   1.538   7.169   5.266   6.081   5.826   5.167   2.362   1.248   4.908   0.385  60.858   0.000
 Lr 103 336 233 4.0636e-04   0.115   0.086   0.726   1.878   1.489   4.205   5.757   5.494   8.794   6.030   2.613   6.121   0.397  62.816   0.000
 Lr 103 337 234 4.0453e-04   0.000   0.793   2.503   0.985   6.551   3.440   8.092   4.230   3.514   3.210   4.181   5.296   0.393  62.500   0.000
 Lr 103 338 235 4.0167e-04   1.665   0.000   0.350   1.425   1.010   3.488   3.261   7.099   6.423   3.452   4.449   6.285   0.406  67.377   0.000
 Lr 103 339 236 3.9841e-04   0.000   0.286   1.493   0.783   5.438   3.090  10.542   4.609   6.071   3.589   3.485   5.095   0.398  60.613   0.000
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 272 168 2.0375e+03  43.392   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113  56.608   0.000
 Rf 104 273 169 2.6380e+01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 274 170 3.8616e+00   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.983   0.000
 Rf 104 275 171 1.3091e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 276 172 5.8031e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 278 174 2.1399e+07   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 279 175 1.2457e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 280 176 6.8764e-03   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.000
 Rf 104 281 177 1.0705e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 282 178 1.6947e+01   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.953   0.000
 Rf 104 283 179 3.5283e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Rf 104 284 180 1.4970e+00  79.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.998   0.000
 Rf 104 285 181 8.4707e-01   2.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.526   0.000
 Rf 104 286 182 5.6501e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Rf 104 287 183 4.0435e-01  73.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  26.464   0.000
 Rf 104 288 184 2.3264e-01  99.989   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.003   0.000
 Rf 104 289 185 7.1065e-02  92.106   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.195   7.527   0.062
 Rf 104 290 186 3.0519e-02  99.546   0.167   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.215   0.287   0.000
 Rf 104 291 187 1.5039e-02  57.232   0.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.270  42.231   0.000
 Rf 104 292 188 7.9061e-03  99.416   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.233   0.547   0.000
 Rf 104 293 189 4.5553e-03   0.165   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.313  99.620   0.000
 Rf 104 294 190 2.5750e-03  75.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290  24.245   0.000
 Rf 104 295 191 1.3569e-03   0.000   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340  99.978   0.000
 Rf 104 296 192 6.3184e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.309 100.000   0.000
 Rf 104 297 193 3.0319e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.394 100.000   0.000
 Rf 104 298 194 6.6453e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349 100.000   0.000
 Rf 104 299 195 1.0536e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.404 100.000   0.000
 Rf 104 300 196 1.0262e-03   0.024   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.370  99.975   0.000
 Rf 104 301 197 9.7343e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.397  99.999   0.000
 Rf 104 302 198 8.3240e-04   0.565   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.389  99.430   0.000
 Rf 104 303 199 7.1543e-04   0.838   0.022   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.363  99.137   0.000
 Rf 104 304 200 5.6313e-04  73.063   0.442   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.358  26.493   0.000
 Rf 104 305 201 5.2688e-04  33.665   1.090   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.331  65.093   0.000
 Rf 104 306 202 4.4061e-04  97.011   1.215   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.372   1.710   0.000
 Rf 104 307 203 4.6161e-04  92.581   3.900   0.353   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.320   3.166   0.000
 Rf 104 308 204 4.2207e-04  95.936   3.339   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.364   0.377   0.000
 Rf 104 309 205 3.9393e-04  92.937   5.225   1.209   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.325   0.592   0.000
 Rf 104 310 206 3.8909e-04  94.437   4.934   0.547   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.343   0.056   0.000
 Rf 104 311 207 3.6539e-04  90.699   6.845   2.176   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.326   0.100   0.000
 Rf 104 312 208 3.0457e-04  94.204   4.952   0.700   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.356   0.000   0.000
 Rf 104 313 209 3.0799e-04  90.138   7.064   2.429   0.356   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.339   0.000   0.000
 Rf 104 314 210 3.1363e-04  92.573   6.330   0.855   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.309   0.000   0.000
 Rf 104 315 211 2.9759e-04  87.769   7.881   3.770   0.529   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.342   0.000   0.000
 Rf 104 316 212 1.5273e-05  98.523   1.100   0.332   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.353   0.000   0.000
 Rf 104 317 213 1.4029e-04  92.293   4.267   2.928   0.427   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.345   0.000   0.000
 Rf 104 318 214 2.8320e-04  90.788   7.384   1.237   0.576   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.314   0.000   0.000
 Rf 104 319 215 3.1297e-04  75.462  10.244   6.918   1.034   0.296   0.004   0.000   0.000   0.000   0.000   0.000   0.284   0.341   6.042   0.000
 Rf 104 320 216 3.1362e-04  85.000   2.475   1.792   0.811   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.169   0.315   9.867   0.000
 Rf 104 321 217 3.3418e-04  77.323  10.129   7.605   1.552   0.608   0.019   0.000   0.000   0.000   0.000   0.000   0.369   0.360   2.763   0.000
 Rf 104 322 218 3.3532e-04  81.876   5.580   2.102   0.358   0.118   0.005   0.000   0.000   0.000   0.000   0.000   0.220   0.317   9.962   0.000
 Rf 104 323 219 3.7252e-04  70.378  12.530  11.952   1.708   0.792   0.067   0.001   0.000   0.000   0.000   0.000   0.492   0.366   2.571   0.000
 Rf 104 324 220 3.9795e-04  78.659   8.461   3.521   0.852   0.256   0.013   0.000   0.000   0.000   0.000   0.000   0.295   0.325   8.239   0.000
 Rf 104 325 221 3.3965e-04  68.327  14.064  13.486   2.082   1.324   0.107   0.008   0.000   0.000   0.000   0.000   0.548   0.368   0.601   0.000
 Rf 104 326 222 3.5223e-04  73.495   9.265   4.727   1.153   0.537   0.045   0.000   0.000   0.000   0.000   0.000   0.380   0.332  10.776   0.000
 Rf 104 327 223 3.6865e-04  59.317  11.003  21.874   4.730   2.479   0.394   0.061   0.000   0.000   0.000   0.000   0.817   0.390   0.142   0.000
 Rf 104 328 224 3.1996e-04  71.308  10.963   5.498   1.882   1.368   0.167   0.011   0.000   0.000   0.000   0.000   0.465   0.339   8.804   0.000
 Rf 104 329 225 3.4608e-04  54.505  10.210  17.571   6.309   3.307   1.337   0.206   0.008   0.000   0.000   0.000   0.988   0.383   6.548   0.000
 Rf 104 330 226 3.7039e-04  57.980  13.089   9.531   4.205   2.386   1.261   0.142   0.008   0.000   0.000   0.000   0.772   0.354  11.398   0.000
 Rf 104 331 227 3.8443e-04  41.881   5.212  20.623  13.256   5.638   2.587   1.552   0.185   0.014   0.000   0.000   1.561   0.398   9.054   0.000
 Rf 104 332 228 3.9931e-04  48.176  13.711  10.476   8.539   4.089   2.229   1.046   0.198   0.010   0.000   0.000   1.206   0.360  11.526   0.000
 Rf 104 333 229 4.0621e-04  32.724   2.701  11.565  14.310  15.660   5.772   3.891   1.379   0.311   0.012   0.000   2.245   0.395  11.675   0.000
 Rf 104 334 230 4.1488e-04  40.120  12.951   8.935   7.661   4.355   5.459   2.970   1.229   0.166   0.022   0.000   1.665   0.361  16.133   0.000
 Rf 104 335 231 4.1972e-04  24.467   1.541   9.467   9.421  18.666   5.909   7.878   3.732   1.993   0.235   0.032   2.955   0.394  16.660   0.000
 Rf 104 336 232 4.0908e-04  33.577  10.999   6.297   9.496   3.182   5.488   2.290   3.364   1.347   0.283   0.019   2.065   0.362  23.658   0.000
 Rf 104 337 233 4.1747e-04  19.255   1.407   8.362   6.000  18.643   4.743   8.535   2.991   4.893   1.586   0.363   3.450   0.391  23.221   0.000
 Rf 104 338 234 4.2157e-04  25.483  13.832   7.651  11.222   2.273   6.678   2.483   5.287   1.948   2.102   0.260   2.577   0.367  20.781   0.000
 Rf 104 339 235 4.2008e-04   8.087   0.430   8.607   5.822  18.687   3.940  10.208   3.188   6.895   2.335   2.733   4.159   0.398  29.067   0.000
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 273 168 5.2540e+02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 280 175 3.0404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 281 176 2.2141e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 282 177 1.2080e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 283 178 2.2091e+03   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.900   0.000
 Db 105 284 179 5.4051e+01   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.000
 Db 105 285 180 1.1845e+01   2.947   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.053   0.000
 Db 105 286 181 3.7822e+00   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135  99.316   0.000
 Db 105 287 182 1.5643e+00  99.642   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.127   0.355   0.000
 Db 105 288 183 8.5280e-01   5.592   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.128  94.406   0.000
 Db 105 289 184 4.0872e-01  98.721   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.251   1.075   0.000
 Db 105 290 185 1.3437e-01  20.358   0.406   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.264  79.236   0.000
 Db 105 291 186 5.8219e-02  97.478   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.262   2.143   0.000
 Db 105 292 187 2.8568e-02   6.624   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.369  92.906   0.000
 Db 105 293 188 1.5494e-02  97.434   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.268   2.201   0.326
 Db 105 294 189 8.8863e-03   0.712   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.341  99.200   0.000
 Db 105 295 190 5.3078e-03   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.323  99.624   0.000
 Db 105 296 191 3.1785e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364 100.000   0.000
 Db 105 297 192 1.8325e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352 100.000   0.000
 Db 105 298 193 9.7944e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409 100.000   0.000
 Db 105 299 194 5.9392e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386 100.000   0.000
 Db 105 300 195 5.7775e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.444 100.000   0.000
 Db 105 301 196 6.2568e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.411 100.000   0.000
 Db 105 302 197 8.1495e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.460 100.000   0.000
 Db 105 303 198 6.1776e-04   0.001   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.424  99.997   0.000
 Db 105 304 199 6.0860e-04   0.000   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.416  99.980   0.000
 Db 105 305 200 4.6552e-04   0.335   0.011   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.424  99.654   0.000
 Db 105 306 201 4.6923e-04   0.000   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.395  99.978   0.000
 Db 105 307 202 4.1937e-04  32.020   1.128   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.409  66.844   0.000
 Db 105 309 204 4.2163e-04  78.722   2.807   0.133   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.436  18.326   0.000
 Db 105 310 205 4.0301e-04   5.602   7.476   0.276   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.333  86.628   0.000
 Db 105 311 206 4.0853e-04  83.907   3.630   0.899   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.425  11.478   0.000
 Db 105 312 207 3.4378e-04  41.927   7.708   1.580   0.321   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.169   0.307  48.463   0.000
 Db 105 313 208 3.3097e-04  88.547   1.975   1.505   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.320   7.905   0.000
 Db 105 314 209 3.0281e-04  64.262   6.680   2.593   0.510   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.313  25.922   0.000
 Db 105 315 210 2.8329e-04  87.210   5.810   1.629   0.279   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.156   0.421   5.069   0.000
 Db 105 316 211 2.3725e-04  82.663   5.890   4.476   0.602   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.318   6.285   0.000
 Db 105 317 212 2.2937e-04  87.740   6.841   2.260   0.395   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.329   2.743   0.000
 Db 105 318 213 2.6198e-04  81.605   7.302   8.119   0.948   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.319   1.771   0.000
 Db 105 319 214 1.3314e-05  58.244   1.649   0.546   0.234   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.332  39.323   0.000
 Db 105 320 215 1.1949e-04  28.215   1.617   4.536   0.730   0.232   0.002   0.000   0.000   0.000   0.000   0.000   0.179   0.426  64.668   0.000
 Db 105 321 216 3.4955e-06  95.605   0.372   0.456   0.393   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.329   3.144   0.000
 Db 105 322 217 1.6620e-03   1.432   8.595  35.614   3.956   2.475   0.112   0.001   0.000   0.000   0.000   0.000   1.813   0.460  47.816   0.000
 Db 105 323 218 1.5300e-03  10.822   1.304  22.086   1.059   0.652   0.078   0.000   0.000   0.000   0.000   0.000   1.316   0.351  63.999   0.000
 Db 105 324 219 1.4063e-03   2.330  13.179  36.165   6.108   1.899   0.151   0.006   0.000   0.000   0.000   0.000   1.909   0.475  40.162   0.000
 Db 105 325 220 1.2977e-03   9.823   2.637  22.959   1.307   1.267   0.060   0.000   0.000   0.000   0.000   0.000   1.378   0.356  61.948   0.000
 Db 105 326 221 1.1990e-03   2.709  12.970  39.558   9.147   2.509   0.339   0.028   0.000   0.000   0.000   0.000   1.990   0.480  32.739   0.000
 Db 105 327 222 1.1048e-03   6.383   7.469  32.445   1.978   2.182   0.136   0.002   0.000   0.000   0.000   0.000   1.596   0.367  49.405   0.000
 Db 105 328 223 1.0306e-03   2.512   5.953  37.902  14.893   4.471   1.074   0.116   0.000   0.000   0.000   0.000   2.239   0.470  33.078   0.000
 Db 105 329 224 9.5957e-04   5.205  10.012  33.446   5.216   3.816   0.418   0.052   0.000   0.000   0.000   0.000   1.870   0.378  41.837   0.000
 Db 105 330 225 2.9205e-04  26.669  10.781   7.272   9.801   1.744   1.186   0.100   0.004   0.000   0.000   0.000   1.026   0.400  42.442   0.000
 Db 105 331 226 3.3713e-04  51.843   4.763  14.643   4.668   2.551   0.615   0.182   0.008   0.000   0.000   0.000   1.063   0.384  20.728   0.000
 Db 105 332 227 3.7219e-04  12.620  17.985   9.319  18.306   6.609   2.646   0.805   0.146   0.006   0.000   0.000   1.952   0.383  31.558   0.000
 Db 105 333 228 4.0214e-04   0.000  38.611   7.536  10.582   5.671   1.992   1.253   0.171   0.009   0.000   0.000   2.150   0.377  34.174   0.000
 Db 105 334 229 4.1769e-04   5.714   5.310  14.313   5.221  16.278   6.615   2.526   1.232   0.162   0.006   0.000   2.923   0.367  42.623   0.000
 Db 105 335 230 4.3123e-04   0.000  12.242   6.514   8.686   8.750   4.545   3.122   1.060   0.173   0.014   0.000   2.694   0.380  54.894   0.000
 Db 105 336 231 4.4371e-04   3.641   0.001  12.102   2.448  14.184   8.402   6.818   3.415   1.183   0.152   0.012   3.717   0.374  47.643   0.000
 Db 105 337 232 4.5565e-04   0.000  19.447   3.931   9.145   8.241   5.974   3.015   2.834   1.375   0.215   0.011   3.289   0.380  45.810   0.000
 Db 105 338 233 4.6599e-04   3.061   0.001   7.991   0.513  15.889   5.134   9.036   3.369   3.705   1.197   0.196   4.325   0.380  49.907   0.000
 Db 105 339 234 4.7252e-04   0.000   5.179   3.850   9.364   7.688   7.828   3.230   3.201   2.452   1.386   0.189   3.861   0.387  55.633   0.000
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 279 173 2.3861e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 282 176 2.2877e+06   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 283 177 4.5607e+04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 284 178 6.2820e+03   0.695   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.305   0.000
 Sg 106 285 179 1.5447e+03   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.992   0.000
 Sg 106 286 180 1.0410e+02  79.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.008   0.000
 Sg 106 287 181 1.5924e+01   0.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.537   0.000
 Sg 106 288 182 4.9543e+00  99.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.109   0.692   0.216
 Sg 106 289 183 1.8823e+00  62.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.555   0.000
 Sg 106 290 184 7.6312e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.142   0.000   0.000
 Sg 106 291 185 2.6470e-01  90.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   9.911   0.073
 Sg 106 292 186 1.1516e-01  99.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.184   0.000
 Sg 106 293 187 5.7340e-02  32.769   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.232  67.155   0.000
 Sg 106 294 188 3.0954e-02  99.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000
 Sg 106 295 189 1.7885e-02   0.212   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240  99.784   0.000
 Sg 106 296 190 1.0537e-02  62.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.200  37.246   0.000
 Sg 106 297 191 6.3169e-03   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285  99.998   0.000
 Sg 106 298 192 3.9681e-03   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.258  99.996   0.000
 Sg 106 299 193 2.4905e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323 100.000   0.000
 Sg 106 300 194 1.3858e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396 100.000   0.000
 Sg 106 301 195 9.5731e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364 100.000   0.000
 Sg 106 302 196 6.7969e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.362 100.000   0.000
 Sg 106 303 197 5.6053e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.393 100.000   0.000
 Sg 106 304 198 5.8139e-04   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357  99.974   0.000
 Sg 106 305 199 5.5518e-04   0.020   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.405  99.979   0.000
 Sg 106 306 200 3.4861e-04  29.308   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.374  70.689   0.000
 Sg 106 307 201 3.1744e-04   1.462   0.063   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.392  98.472   0.000
 Sg 106 308 202 2.8528e-04  96.637   0.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.357   3.150   0.000
 Sg 106 309 203 2.5293e-04  53.872   0.672   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.353  45.368   0.000
 Sg 106 310 204 2.3353e-04  98.365   0.752   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.375   0.872   0.000
 Sg 106 311 205 2.1624e-04  96.974   1.917   0.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.339   0.834   0.000
 Sg 106 312 206 1.8098e-04  98.041   1.670   0.170   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.363   0.119   0.000
 Sg 106 313 207 1.6383e-04  96.707   2.605   0.677   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.351   0.009   0.000
 Sg 106 314 208 1.4131e-04  97.772   1.915   0.311   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.370   0.002   0.000
 Sg 106 315 209 1.1068e-04  96.754   2.388   0.804   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.354   0.013   0.000
 Sg 106 316 210 8.4641e-05  97.791   1.824   0.371   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.376   0.000   0.000
 Sg 106 317 211 3.9018e-03  34.043  52.862  12.371   0.490   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.793   0.328   0.137   0.097
 Sg 106 318 212 3.4838e-03  58.370  38.769   2.584   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.353   0.012   0.000
 Sg 106 319 213 3.1380e-03  21.031  55.502  12.707   0.949   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.838   0.336   9.801   0.000
 Sg 106 320 214 2.8112e-03  54.755  31.906   3.083   0.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.346   9.862   0.000
 Sg 106 321 215 2.5233e-03  23.075  54.095   7.398   1.618   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.957   0.330  13.736   0.000
 Sg 106 322 216 2.2784e-03  50.639  37.879   4.225   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.366   6.501   0.000
 Sg 106 323 217 2.0604e-03  21.237  50.315  17.960   1.887   0.191   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.336   8.410   0.000
 Sg 106 324 218 1.8831e-03  49.408  42.791   5.136   1.415   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.367   1.238   0.000
 Sg 106 325 219 1.7161e-03  20.405  56.854  18.919   2.844   0.460   0.000   0.000   0.000   0.000   0.000   0.000   1.061   0.338   0.519   0.000
 Sg 106 326 220 1.3330e-03  57.582  36.174   4.424   1.602   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.503   0.369   0.172   0.000
 Sg 106 327 221 1.3600e-03  22.883  54.220  18.750   3.445   0.689   0.004   0.000   0.000   0.000   0.000   0.000   1.049   0.347   0.010   0.000
 Sg 106 328 222 1.2737e-03  43.392  46.909   6.654   2.859   0.163   0.001   0.000   0.000   0.000   0.000   0.000   0.695   0.381   0.022   0.000
 Sg 106 329 223 1.1798e-03  15.863  40.976  35.227   5.788   1.778   0.068   0.000   0.000   0.000   0.000   0.000   1.370   0.354   0.300   0.000
 Sg 106 330 224 1.0906e-03  38.379  47.598   8.089   5.124   0.565   0.033   0.000   0.000   0.000   0.000   0.000   0.819   0.394   0.211   0.000
 Sg 106 331 225 1.0177e-03  14.811  32.028  41.030   6.913   4.176   0.335   0.013   0.000   0.000   0.000   0.000   1.548   0.404   0.693   0.000
 Sg 106 332 226 9.4831e-04  24.716  55.328  10.617   7.200   1.762   0.366   0.001   0.000   0.000   0.000   0.000   1.071   0.397   0.011   0.000
 Sg 106 333 227 8.8420e-04   8.839  13.864  56.465  11.587   7.181   1.734   0.320   0.002   0.000   0.000   0.000   2.009   0.433   0.007   0.000
 Sg 106 334 228 8.2517e-04  22.103  46.381  14.005  11.540   4.041   1.802   0.121   0.004   0.000   0.000   0.000   1.349   0.392   0.002   0.000
 Sg 106 335 229 6.2394e-04  23.981   9.628  39.578  11.266  10.277   3.321   1.310   0.070   0.003   0.000   0.000   1.887   0.427   0.565   0.000
 Sg 106 336 230 6.2112e-04  31.397  39.417  10.639  10.222   3.117   4.478   0.614   0.098   0.000   0.000   0.000   1.307   0.395   0.017   0.000
 Sg 106 337 231 5.3267e-04  25.614   7.589  34.624  12.959  10.782   3.244   4.045   0.522   0.071   0.000   0.000   2.039   0.423   0.549   0.000
 Sg 106 338 232 5.3915e-04  31.987  35.715  11.262  10.193   3.519   5.106   1.322   0.713   0.032   0.001   0.000   1.418   0.398   0.151   0.000
 Sg 106 339 233 5.5041e-04  14.890   7.441  37.568  13.608  13.363   4.969   5.333   1.557   0.646   0.024   0.001   2.506   0.424   0.600   0.000
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 284 177 1.9778e+05   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.000
 Bh 107 285 178 1.2427e+04   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.738   0.000
 Bh 107 286 179 2.5322e+03   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.823   0.000
 Bh 107 287 180 5.9773e+02  76.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.298   0.000
 Bh 107 288 181 7.1279e+01   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.165  99.980   0.000
 Bh 107 289 182 1.6112e+01  97.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.141   1.719   0.856
 Bh 107 290 183 4.0073e+00  11.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.996   0.000
 Bh 107 291 184 1.4928e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.000   0.000
 Bh 107 292 185 6.0872e-01  54.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132  45.749   0.001
 Bh 107 293 186 2.7838e-01  98.420   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.243   0.682   0.590
 Bh 107 294 187 1.3853e-01  36.158   0.473   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.331  63.369   0.000
 Bh 107 295 188 7.4527e-02  99.111   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.260   0.857   0.009
 Bh 107 296 189 4.1306e-02   0.128   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318  99.870   0.000
 Bh 107 297 190 2.4750e-02   3.847   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314  96.153   0.000
 Bh 107 298 191 1.5008e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340 100.000   0.000
 Bh 107 299 192 9.6390e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.496 100.000   0.000
 Bh 107 300 193 6.1664e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349 100.000   0.000
 Bh 107 301 194 4.1011e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383 100.000   0.000
 Bh 107 302 195 2.6946e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383 100.000   0.000
 Bh 107 303 196 1.6089e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368 100.000   0.000
 Bh 107 304 197 1.2742e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.426 100.000   0.000
 Bh 107 305 198 9.3027e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391 100.000   0.000
 Bh 107 306 199 7.7853e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.446  99.999   0.000
 Bh 107 307 200 5.8001e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.426  99.999   0.000
 Bh 107 308 201 5.0185e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.441  99.999   0.000
 Bh 107 309 202 4.3144e-04   0.455   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.435  99.542   0.000
 Bh 107 310 203 3.4106e-04   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.422  99.994   0.000
 Bh 107 311 204 2.6396e-04  29.027   0.501   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.429  70.469   0.000
 Bh 107 312 205 1.9129e-04   0.003   0.183   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.384  99.810   0.000
 Bh 107 313 206 1.5518e-04  66.839   0.920   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.444  32.199   0.000
 Bh 107 314 207 1.0419e-04   0.166   0.995   0.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.363  98.782   0.000
 Bh 107 315 208 5.3939e-05  92.064   0.778   0.217   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.431   6.905   0.017
 Bh 107 316 209 6.6455e-03   1.352  46.928   4.075   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.015   0.339  47.464   0.000
 Bh 107 317 210 5.8519e-03  22.617  18.262   4.343   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.826   0.442  54.521   0.000
 Bh 107 318 211 5.1678e-03   5.643  43.899   5.473   0.779   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.154   0.339  44.206   0.000
 Bh 107 319 212 4.5845e-03   3.159  23.018   5.548   0.373   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.438  67.902   0.000
 Bh 107 320 213 4.0759e-03   0.004   8.907  11.465   1.266   0.016   0.000   0.000   0.000   0.000   0.000   0.000   1.125   0.348  78.342   0.000
 Bh 107 321 214 3.6194e-03   8.406  13.899   2.859   0.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.894   0.443  74.205   0.000
 Bh 107 322 215 3.2171e-03   1.427  14.887  12.087   0.585   0.105   0.000   0.000   0.000   0.000   0.000   0.000   1.466   0.336  70.909   0.000
 Bh 107 323 216 2.8712e-03   7.760  13.328   7.250   0.961   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.001   0.437  70.697   0.000
 Bh 107 324 217 2.5634e-03   2.006  21.680  16.875   2.170   0.215   0.000   0.000   0.000   0.000   0.000   0.000   1.593   0.348  57.054   0.000
 Bh 107 325 218 2.2947e-03  11.668  12.907   6.922   1.451   0.084   0.000   0.000   0.000   0.000   0.000   0.000   1.086   0.424  66.969   0.000
 Bh 107 326 219 2.0720e-03   2.709  21.042  19.010   4.888   0.408   0.001   0.000   0.000   0.000   0.000   0.000   1.659   0.355  51.942   0.000
 Bh 107 327 220 1.8850e-03  11.943  14.387  11.962   1.855   0.149   0.002   0.000   0.000   0.000   0.000   0.000   1.117   0.430  59.702   0.000
 Bh 107 328 221 1.7099e-03   3.633  20.815  21.257   6.024   0.603   0.017   0.000   0.000   0.000   0.000   0.000   1.717   0.357  47.652   0.000
 Bh 107 329 222 1.5558e-03   7.518  16.500  16.657   2.462   0.464   0.017   0.000   0.000   0.000   0.000   0.000   1.216   0.424  56.324   0.055
 Bh 107 330 223 1.4184e-03   1.986  14.704  26.361   8.586   1.163   0.135   0.001   0.000   0.000   0.000   0.000   1.914   0.375  47.046   0.018
 Bh 107 331 224 1.2967e-03   8.046  21.177  25.502   4.049   1.264   0.081   0.000   0.000   0.000   0.000   0.000   1.426   0.414  39.881   0.000
 Bh 107 332 225 1.1202e-03   4.398   9.940  31.722  11.227   2.345   0.482   0.014   0.000   0.000   0.000   0.000   1.971   0.385  39.873   0.000
 Bh 107 333 226 1.0534e-03   3.350  15.042  34.126   8.038   2.803   0.458   0.006   0.000   0.000   0.000   0.000   1.696   0.406  36.126   0.050
 Bh 107 334 227 9.8608e-04   1.109   4.359   9.898  27.390   3.483   2.240   0.151   0.002   0.000   0.000   0.000   2.437   0.424  51.339   0.028
 Bh 107 335 228 9.2166e-04   3.898  11.077  24.141  19.480   5.065   1.656   0.172   0.006   0.000   0.000   0.000   2.246   0.403  34.505   0.000
 Bh 107 336 229 8.6289e-04   3.316   2.182   9.586  28.920   7.025   4.640   0.849   0.077   0.001   0.000   0.000   2.906   0.414  43.404   0.000
 Bh 107 337 230 8.1044e-04   4.335  11.732  31.477  17.089   4.512   3.461   1.047   0.109   0.001   0.000   0.000   2.434   0.440  26.237   0.000
 Bh 107 338 231 7.6158e-04   2.660   1.719  19.119  28.651  10.362   4.928   1.884   0.634   0.043   0.000   0.000   3.180   0.405  30.000   0.000
 Bh 107 339 232 7.1769e-04   3.800   9.230  28.997  24.520   6.659   3.939   1.832   0.707   0.040   0.001   0.000   2.662   0.444  20.275   0.000
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 285 177 2.5858e+05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 286 178 1.1376e+04   1.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.873   0.000
 Hs 108 287 179 2.0236e+03   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.896   0.000
 Hs 108 288 180 4.6057e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 289 181 1.0875e+02  99.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.000
 Hs 108 290 182 2.1035e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.000   0.000
 Hs 108 291 183 1.7156e+00  98.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.121   1.691   0.019
 Hs 108 292 184 5.5266e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.000   0.000
 Hs 108 293 185 1.3795e+00  95.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.520   0.000
 Hs 108 294 186 6.5019e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.000   0.000
 Hs 108 295 187 3.1615e-01  99.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.982   0.000
 Hs 108 296 188 1.6512e-01  99.962   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.038   0.000
 Hs 108 297 189 8.8127e-02  12.861   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  87.139   0.000
 Hs 108 298 190 5.0367e-02  99.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935   0.000
 Hs 108 299 191 2.9629e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Hs 108 300 192 1.8325e-02   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.771   0.000
 Hs 108 301 193 1.1821e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163 100.000   0.000
 Hs 108 302 194 8.1359e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163 100.000   0.000
 Hs 108 303 195 6.2643e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.282 100.000   0.000
 Hs 108 304 196 4.1060e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411 100.000   0.000
 Hs 108 305 197 2.8026e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336 100.000   0.000
 Hs 108 306 198 2.0022e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446 100.000   0.000
 Hs 108 307 199 1.5884e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.372 100.000   0.000
 Hs 108 308 200 1.2497e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.401  99.999   0.000
 Hs 108 309 201 9.3510e-04   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.404  99.998   0.000
 Hs 108 310 202 7.3500e-04  14.798   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.375  85.202   0.000
 Hs 108 311 203 5.6112e-04   0.012   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.426  99.983   0.000
 Hs 108 312 204 4.5599e-04  84.445   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.356  15.500   0.000
 Hs 108 313 205 3.4884e-04  10.852   0.331   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.386  88.779   0.000
 Hs 108 314 206 2.5116e-04  98.808   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.376   0.888   0.000
 Hs 108 315 207 1.7010e-04  66.507   0.642   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.358  32.739   0.000
 Hs 108 316 208 7.6272e-05  99.055   0.452   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.380   0.468   0.000
 Hs 108 317 209 8.7658e-03  56.061  33.603   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.304   8.830   0.000
 Hs 108 318 210 7.7649e-03  79.837  18.490   0.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.338   1.291   0.000
 Hs 108 319 211 6.8464e-03   1.066  24.215   2.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319   0.341  72.488   0.000
 Hs 108 320 212 6.0289e-03  65.394  12.328   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.337  21.733   0.292
 Hs 108 321 213 5.2939e-03   6.211  24.497   1.817   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.591   0.322  67.472   0.000
 Hs 108 322 214 4.6760e-03  65.867  18.024   1.012   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.336  15.036   0.060
 Hs 108 323 215 4.1322e-03  16.670  42.441   1.992   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.739   0.314  38.766   0.000
 Hs 108 324 216 3.6475e-03  62.809  22.387   1.870   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.341  12.864   0.000
 Hs 108 325 217 3.2483e-03  24.698  53.940   3.627   0.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.324  17.019   0.217
 Hs 108 326 218 2.8876e-03  47.190  41.086   3.190   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468   0.338   7.885   0.382
 Hs 108 327 219 2.5614e-03  26.739  52.628  11.091   0.952   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.331   8.585   0.000
 Hs 108 328 220 2.2850e-03  56.690  37.831   3.570   0.462   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.344   1.447   0.000
 Hs 108 329 221 2.0612e-03  25.175  60.788  11.880   1.403   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.338   0.685   0.000
 Hs 108 330 222 1.8727e-03  52.103  37.083   4.554   0.917   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.374   5.343   0.000
 Hs 108 331 223 1.6969e-03  18.847  58.275  18.954   2.869   0.282   0.000   0.000   0.000   0.000   0.000   0.000   1.047   0.346   0.705   0.068
 Hs 108 332 224 1.5417e-03  50.754  38.424   5.818   1.956   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.380   3.014   0.000
 Hs 108 333 225 1.4034e-03  17.819  55.223  21.714   4.175   0.889   0.006   0.000   0.000   0.000   0.000   0.000   1.148   0.356   0.174   0.000
 Hs 108 334 226 1.2825e-03  38.996  49.077   7.292   3.571   0.264   0.004   0.000   0.000   0.000   0.000   0.000   0.762   0.393   0.796   0.000
 Hs 108 335 227 1.1748e-03  12.445  34.184  43.051   6.716   2.748   0.137   0.001   0.000   0.000   0.000   0.000   1.524   0.421   0.719   0.000
 Hs 108 336 228 1.0771e-03  33.191  50.318   8.010   7.035   1.287   0.151   0.000   0.000   0.000   0.000   0.000   0.934   0.394   0.007   0.000
 Hs 108 337 229 9.9953e-04  11.360  27.040  46.616   7.697   6.429   0.785   0.065   0.000   0.000   0.000   0.000   1.734   0.421   0.008   0.000
 Hs 108 338 230 9.3479e-04  29.546  50.805   8.071   7.992   2.602   0.957   0.019   0.000   0.000   0.000   0.000   1.063   0.390   0.008   0.000
 Hs 108 339 231 8.7247e-04  10.075  22.796  47.848   8.692   7.986   1.940   0.634   0.010   0.000   0.000   0.000   1.902   0.420   0.020   0.000
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 285 176 4.2604e+05   0.138   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.862   0.000
 Mt 109 286 177 6.3441e+03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Mt 109 287 178 1.1470e+03  99.895   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.105   0.000
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 291 182 1.1330e+04  97.803   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.063   0.604   1.592
 Mt 109 292 183 1.1030e+02  59.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122  40.154   0.000
 Mt 109 293 184 1.8261e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.000   0.000
 Mt 109 294 185 5.3733e+00  86.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  13.739   0.000
 Mt 109 295 186 1.7691e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.000   0.000
 Mt 109 296 187 9.0792e-01  96.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   3.508   0.000
 Mt 109 297 188 4.4797e-01  83.466   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.239  16.327   0.000
 Mt 109 298 189 2.3643e-01   0.186   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280  99.813   0.000
 Mt 109 299 190 1.2916e-01   4.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335  95.706   0.000
 Mt 109 300 191 7.4347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.339 100.000   0.000
 Mt 109 301 192 4.3962e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.567  99.999   0.000
 Mt 109 302 193 2.7629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355 100.000   0.000
 Mt 109 303 194 1.7977e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.662 100.000   0.000
 Mt 109 304 195 1.1654e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356 100.000   0.000
 Mt 109 305 196 7.8209e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.563 100.000   0.000
 Mt 109 306 197 5.2670e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364 100.000   0.000
 Mt 109 307 198 3.7664e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446 100.000   0.000
 Mt 109 308 199 2.7057e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383 100.000   0.000
 Mt 109 309 200 2.1740e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382 100.000   0.000
 Mt 109 310 201 1.6749e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422 100.000   0.000
 Mt 109 311 202 1.2977e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400 100.000   0.000
 Mt 109 312 203 9.9037e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.454 100.000   0.000
 Mt 109 313 204 7.9010e-04   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.436  99.907   0.000
 Mt 109 314 205 4.7801e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.448  99.999   0.000
 Mt 109 315 206 4.1314e-04   7.598   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.438  92.352   0.000
 Mt 109 316 207 3.1701e-04   0.000   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.423  99.981   0.000
 Mt 109 317 208 2.2069e-04  21.188   0.314   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.439  78.493   0.000
 Mt 109 318 209 1.1279e-04   0.002   0.089   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.401  99.905   0.000
 Mt 109 319 210 1.0085e-02   0.011   0.076   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.435  99.808   0.000
 Mt 109 320 211 8.9740e-03   0.000   0.061   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.406  99.937   0.000
 Mt 109 321 212 7.9446e-03   0.257   1.882   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.431  97.850   0.000
 Mt 109 322 213 6.9885e-03   0.000   0.502   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.390  99.482   0.000
 Mt 109 323 214 6.1199e-03   1.631  11.330   0.088   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.410   0.457  86.933   0.000
 Mt 109 324 215 5.3657e-03   0.041   7.303   2.526   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.983   0.333  90.090   0.036
 Mt 109 325 216 4.6877e-03   4.424  16.624   0.491   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656   0.469  77.856   0.421
 Mt 109 326 217 4.1287e-03   0.122  23.894   5.822   0.100   0.001   0.000   0.000   0.000   0.000   0.000   0.000   1.122   0.350  70.032   0.029
 Mt 109 327 218 3.6557e-03   3.620  15.961   0.229   0.364   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.823   0.467  79.827   0.000
 Mt 109 328 219 3.2328e-03   1.934  19.899  12.021   0.812   0.019   0.000   0.000   0.000   0.000   0.000   0.000   1.332   0.352  65.315   0.000
 Mt 109 329 220 2.8614e-03  14.565  17.050   1.259   0.671   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.926   0.461  66.455   0.000
 Mt 109 330 221 2.5330e-03   3.685  37.114  16.406   1.677   0.088   0.000   0.000   0.000   0.000   0.000   0.000   1.397   0.358  41.029   0.000
 Mt 109 331 222 2.2562e-03  13.674  17.262   8.126   1.141   0.006   0.000   0.000   0.000   0.000   0.000   0.000   1.008   0.458  59.790   0.000
 Mt 109 332 223 2.0311e-03   2.778  28.152  21.646   4.518   0.284   0.000   0.000   0.000   0.000   0.000   0.000   1.573   0.364  42.599   0.021
 Mt 109 333 224 1.8460e-03  12.447  19.805  10.006   1.843   0.124   0.000   0.000   0.000   0.000   0.000   0.000   1.076   0.459  55.775   0.000
 Mt 109 334 225 1.6744e-03   4.625  21.536  25.284   5.642   0.701   0.008   0.000   0.000   0.000   0.000   0.000   1.706   0.369  42.202   0.000
 Mt 109 335 226 1.5222e-03   9.255  22.462  19.533   2.756   0.574   0.016   0.000   0.000   0.000   0.000   0.000   1.264   0.437  45.404   0.000
 Mt 109 336 227 1.3888e-03   1.374  11.061  13.574   9.020   0.837   0.190   0.001   0.000   0.000   0.000   0.000   1.986   0.414  63.942   0.000
 Mt 109 337 228 1.2714e-03   5.939  21.717  30.665   6.168   2.044   0.163   0.000   0.000   0.000   0.000   0.000   1.587   0.419  33.305   0.000
 Mt 109 338 229 1.1659e-03   3.481   7.800  20.991  18.229   2.470   1.072   0.034   0.000   0.000   0.000   0.000   2.245   0.409  45.924   0.000
 Mt 109 339 230 1.0782e-03   4.462  33.643  32.143   9.839   3.362   0.927   0.029   0.000   0.000   0.000   0.000   1.820   0.445  15.595   0.000
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 293 183 8.6541e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ds 110 294 184 1.1208e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Ds 110 295 185 2.1872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.000   0.000
 Ds 110 296 186 6.7658e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ds 110 297 187 2.6682e+00  99.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.151   0.716
 Ds 110 298 188 1.3091e+00  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.002   0.000
 Ds 110 299 189 6.1758e-01  67.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  32.522   0.000
 Ds 110 300 190 3.2282e-01  99.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.949   0.000
 Ds 110 301 191 1.7915e-01   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.929   0.000
 Ds 110 302 192 1.0129e-01   2.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.988   0.000
 Ds 110 303 193 5.9347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 307 197 1.0189e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135 100.000   0.000
 Ds 110 308 198 7.0611e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 309 199 5.0098e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292 100.000   0.000
 Ds 110 310 200 3.7300e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.245 100.000   0.000
 Ds 110 311 201 2.8507e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338 100.000   0.000
 Ds 110 312 202 2.2127e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.451 100.000   0.000
 Ds 110 313 203 1.6884e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383 100.000   0.000
 Ds 110 314 204 1.3230e-03   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405  99.963   0.000
 Ds 110 315 205 1.0192e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.417  99.998   0.000
 Ds 110 316 206 8.2109e-04  16.170   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385  83.830   0.000
 Ds 110 317 207 6.1182e-04   0.129   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.420  99.856   0.000
 Ds 110 318 208 3.8983e-04  75.846   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.371  24.127   0.000
 Ds 110 319 209 2.9595e-04   0.009   0.083   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.438  99.881   0.000
 Ds 110 320 210 1.5873e-04  18.268   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411  81.731   0.000
 Ds 110 321 211 1.0891e-02   0.002   0.188   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.407  99.807   0.000
 Ds 110 322 212 9.9480e-03  21.188   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.376  78.175   0.278
 Ds 110 323 213 8.9066e-03   0.051   2.464   0.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.378  97.349   0.000
 Ds 110 324 214 7.8727e-03  68.456   4.157   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.326  27.385   0.000
 Ds 110 325 215 6.9095e-03   8.196  19.282   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343   0.325  72.088   0.277
 Ds 110 326 216 6.0407e-03  79.506   4.806   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141   0.342  15.602   0.000
 Ds 110 327 217 5.2675e-03  10.421  27.126   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.307  61.879   0.352
 Ds 110 328 218 4.6323e-03  74.806  12.850   0.634   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.258   0.334  11.711   0.000
 Ds 110 329 219 4.0884e-03  30.135  45.262   1.097   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   0.314  22.998   0.467
 Ds 110 330 220 3.6033e-03  64.925  26.265   1.952   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.336   6.381   0.464
 Ds 110 331 221 3.1825e-03  38.928  47.207   4.870   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.322   8.731   0.000
 Ds 110 332 222 2.8159e-03  59.215  31.263   2.678   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.336   6.134   0.570
 Ds 110 333 223 2.4933e-03  31.109  59.446   8.465   0.666   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.332   0.130   0.184
 Ds 110 334 224 2.2209e-03  66.562  29.938   3.091   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.372   0.341   0.069   0.000
 Ds 110 335 225 1.9965e-03  30.705  58.601   9.335   1.310   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.814   0.336   0.009   0.000
 Ds 110 336 226 1.8195e-03  55.035  38.737   4.620   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.361   0.763   0.000
 Ds 110 337 227 1.6507e-03  21.192  53.031  22.129   2.910   0.325   0.000   0.000   0.000   0.000   0.000   0.000   1.082   0.373   0.413   0.000
 Ds 110 338 228 1.5032e-03  38.000  50.667   7.176   3.166   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.389   0.252   0.639
 Ds 110 339 229 1.3696e-03  17.905  45.300  30.260   4.962   1.526   0.021   0.000   0.000   0.000   0.000   0.000   1.270   0.382   0.026   0.000


==> B-Delayed-Neutron-FRDM15-Supplement.dat <==
#
#  B-Delayed Neutron Emission branching ratio, Pxn (%), calculated by pn-RQRPA+Hauser-
#  Feshbach Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is
#  calculated as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of FRDM15[2]
#  is used. <n> is the mean number of delayed neutron per beta-decay and <En> is the
#  average delayed neutron kinetic energy. Pf and Pa are the total B-Delayed Fission
#  and Alpha Emission branching ratios, respectively.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] P. Moller et al., Phys. Rev. C91, 024310 (2015). 
#
#     Z   A   N   T1/2 (s)     P0n     P1n     P2n     P3n     P4n     P5n     P6n     P7n     P8n     P9n    P10n     <n>    <En>      Pf      Pa 
#--------------------------------------------------------------------------------------------------------------------------------------------------
  O   8  19  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  20  12 5.5336e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  21  13 6.1287e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  22  14 6.9686e-01  97.653   2.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.617   0.000   0.000
  O   8  23  15 1.6284e-01  95.967   4.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.679   0.000   0.000
  O   8  24  16 4.1304e-02  87.568  12.430   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   1.788   0.000   0.000
  O   8  25  17 1.1820e-02  91.440   7.054   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   1.670   0.000   0.000
  O   8  26  18 6.7405e-03  48.977  46.804   4.156   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.909   0.000   0.000
  O   8  27  19 4.6920e-03   5.314  67.406  25.012   2.239   0.029   0.000   0.000   0.000   0.000   0.000   0.000   1.243   1.170   0.000   0.000
  O   8  28  20 3.6173e-03   0.000  41.168  44.978  12.673   1.167   0.013   0.000   0.000   0.000   0.000   0.000   1.739   1.629   0.000   0.000
  O   8  29  21 3.4502e-03   1.423   9.470  38.109  34.890  15.344   0.755   0.008   0.000   0.000   0.000   0.000   2.556   1.678   0.000   0.000
  O   8  30  22 3.2466e-03   0.000   8.739  12.901  41.395  25.756  10.868   0.338   0.003   0.000   0.000   0.000   3.181   1.623   0.000   0.000
  O   8  31  23 3.0386e-03   0.116   0.505   9.398   7.750  37.233  27.323  17.241   0.428   0.005   0.000   0.000   4.346   1.730   0.000   0.000
  O   8  32  24 2.7875e-03   0.000   5.154   0.622  14.347  10.978  38.452  20.176  10.105   0.164   0.002   0.000   4.787   1.658   0.000   0.000
  O   8  33  25 2.5917e-03   0.001   0.271   7.486   1.254  18.603  10.767  36.149  16.758   8.600   0.108   0.001   5.512   1.692   0.000   0.000
  O   8  34  26 2.3899e-03   0.000   1.243   0.322   8.858   1.757  21.206  10.610  34.332  14.355   7.246   0.072   6.263   1.690   0.000   0.000
  F   9  20  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  21  12 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  22  13 1.7435e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  23  14 4.8608e+01  97.970   2.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.434   0.000   0.000
  F   9  24  15 1.8925e+00  98.345   1.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.690   0.000   0.000
  F   9  25  16 1.8525e-01  91.199   8.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   1.655   0.000   0.000
  F   9  26  17 3.7684e-02  94.284   5.386   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   1.766   0.000   0.000
  F   9  27  18 1.6184e-02  11.507  87.140   1.349   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.898   0.961   0.000   0.000
  F   9  28  19 8.8558e-03  12.223  80.520   7.171   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.951   0.861   0.000   0.000
  F   9  29  20 5.3381e-03   0.000  86.207   9.304   4.473   0.017   0.000   0.000   0.000   0.000   0.000   0.000   1.183   1.741   0.000   0.000
  F   9  30  21 4.8468e-03   2.243   4.589  84.504   5.589   3.069   0.006   0.000   0.000   0.000   0.000   0.000   2.027   1.548   0.000   0.000
  F   9  31  22 4.2114e-03   0.000  21.393  25.617  49.050   2.890   1.049   0.001   0.000   0.000   0.000   0.000   2.366   1.615   0.000   0.000
  F   9  32  23 3.6946e-03   0.832  13.727  37.417  16.900  29.684   1.205   0.234   0.000   0.000   0.000   0.000   2.654   1.405   0.000   0.000
  F   9  33  24 3.2921e-03   0.000  13.221  31.804  37.746   7.273   9.440   0.458   0.058   0.000   0.000   0.000   2.695   1.679   0.000   0.000
  F   9  34  25 3.0744e-03   0.403  14.018  14.011  42.527  21.715   2.511   4.679   0.122   0.014   0.000   0.000   2.981   1.611   0.000   0.000
  F   9  35  26 2.6930e-03   0.000  12.502  11.137  19.918  36.430  15.469   1.714   2.779   0.047   0.005   0.000   3.477   1.552   0.000   0.000
  F   9  36  27 2.4041e-03   0.267  10.159   9.323  12.863  20.397  31.105  12.584   1.333   1.941   0.026   0.002   4.051   1.549   0.000   0.000
  F   9  37  28 2.1248e-03   0.000   6.854   5.765   9.013  16.203  19.892  28.709  10.863   1.130   1.552   0.017   4.812   1.550   0.000   0.000
  F   9  38  29 1.9067e-03   0.000   4.855   3.828   4.596   9.188  16.400  19.619  27.720  11.092   1.182   1.519   5.713   1.570   0.000   0.000
 Ne  10  23  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  24  14 1.3872e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  25  15 7.2858e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  26  16 1.3583e+00  99.697   0.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.503   0.000   0.000
 Ne  10  27  17 1.4680e-01  98.842   1.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.814   0.000   0.000
 Ne  10  28  18 4.6478e-02  96.598   3.402   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   1.672   0.000   0.000
 Ne  10  29  19 1.8918e-02  95.380   3.776   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   1.338   0.000   0.000
 Ne  10  30  20 8.7387e-03  90.368   8.611   1.013   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.107   1.290   0.000   0.000
 Ne  10  31  21 7.7166e-03   7.950  81.448   9.920   0.675   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.033   0.935   0.000   0.000
 Ne  10  32  22 6.6911e-03   8.007  85.196   3.905   2.877   0.015   0.000   0.000   0.000   0.000   0.000   0.000   1.017   1.205   0.000   0.000
 Ne  10  33  23 5.6909e-03   8.765  31.437  55.749   3.014   1.033   0.003   0.000   0.000   0.000   0.000   0.000   1.561   1.046   0.000   0.000
 Ne  10  34  24 4.7182e-03   9.405  59.991  23.252   6.430   0.856   0.065   0.000   0.000   0.000   0.000   0.000   1.295   1.246   0.000   0.000
 Ne  10  35  25 3.9335e-03   8.434  14.429  66.873   5.523   4.492   0.231   0.017   0.000   0.000   0.000   0.000   1.840   1.175   0.000   0.000
 Ne  10  36  26 3.5482e-03   8.670  32.005  33.604  21.383   2.878   1.437   0.022   0.001   0.000   0.000   0.000   1.822   1.241   0.000   0.000
 Ne  10  37  27 3.0710e-03   4.275   8.689  42.986  25.280  15.828   2.185   0.747   0.009   0.001   0.000   0.000   2.493   1.250   0.000   0.000
 Ne  10  38  28 2.6723e-03   0.000  31.496   4.714  48.202   8.176   6.285   0.942   0.182   0.002   0.000   0.000   2.566   1.341   0.000   0.000
 Ne  10  39  29 2.2407e-03   0.000   1.759  29.407   6.885  43.397  10.426   7.150   0.815   0.160   0.001   0.000   3.568   1.373   0.000   0.000
 Ne  10  40  30 2.0050e-03   0.000  22.618   1.167  23.690   8.044  34.804   4.897   4.376   0.350   0.053   0.000   3.655   1.375   0.000   0.000
 Ne  10  41  31 1.7595e-03   0.000   6.027  15.290   1.595  20.908   8.869  35.397   6.675   4.828   0.351   0.059   4.709   1.460   0.000   0.000
 Na  11  24  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  25  14 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  26  15 1.0405e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  27  16 3.1340e+01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.137   0.000   0.000
 Na  11  28  17 1.2241e+00  99.556   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.615   0.000   0.000
 Na  11  29  18 1.7541e-01  95.425   4.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.286   0.000   0.000
 Na  11  30  19 4.8338e-02  96.176   3.601   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   1.207   0.000   0.000
 Na  11  31  20 1.5983e-02  72.634  27.017   0.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.525   0.000   0.000
 Na  11  32  21 1.4114e-02   5.283  88.181   6.477   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.013   1.136   0.000   0.000
 Na  11  33  22 1.1829e-02   2.178  92.556   3.975   1.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.044   1.592   0.000   0.000
 Na  11  34  23 9.6946e-03   4.793  44.951  48.156   1.939   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.477   1.430   0.000   0.000
 Na  11  35  24 7.8839e-03   1.372  73.521  20.144   4.813   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.288   1.560   0.000   0.000
 Na  11  36  25 6.2673e-03   5.192  27.073  62.544   3.320   1.862   0.009   0.000   0.000   0.000   0.000   0.000   1.696   1.352   0.000   0.000
 Na  11  37  26 5.0021e-03   0.751  45.002  41.271  11.095   1.638   0.242   0.000   0.000   0.000   0.000   0.000   1.686   1.573   0.000   0.000
 Na  11  38  27 4.1624e-03   1.439  24.060  53.858  15.719   4.519   0.369   0.035   0.000   0.000   0.000   0.000   1.991   1.499   0.000   0.000
 Na  11  39  28 3.6305e-03   0.000  23.839  26.586  42.815   4.486   2.216   0.053   0.005   0.000   0.000   0.000   2.348   1.573   0.000   0.000
 Na  11  40  29 3.0938e-03   0.426  15.827  24.592  28.096  26.563   3.442   1.036   0.016   0.001   0.000   0.000   2.791   1.623   0.000   0.000
 Na  11  41  30 2.6319e-03   0.000  19.838  17.328  25.161  23.699  11.912   1.785   0.272   0.003   0.000   0.000   2.970   1.692   0.000   0.000
 Na  11  42  31 2.2373e-03   0.121  15.179  16.897  16.664  24.514  16.856   8.536   1.088   0.145   0.001   0.000   3.413   1.756   0.000   0.000
 Na  11  43  32 1.9018e-03   0.000   8.091  11.667  16.516  20.168  22.452  13.943   6.489   0.610   0.063   0.000   4.084   1.731   0.000   0.000
 Na  11  44  33 1.6210e-03   0.000   3.722   5.679   9.645  16.460  20.572  22.651  14.188   6.527   0.505   0.050   5.052   1.749   0.000   0.000
 Mg  12  27  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  28  16 1.1614e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  29  17 3.1972e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  30  18 1.3378e+00  99.990   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.000   0.000
 Mg  12  31  19 1.6898e-01  99.694   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.455   0.000   0.000
 Mg  12  32  20 3.3324e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.954   0.000   0.000
 Mg  12  33  21 3.0556e-02  94.830   4.678   0.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   1.045   0.000   0.000
 Mg  12  34  22 2.4936e-02  63.997  35.449   0.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.533   0.000   0.000
 Mg  12  35  23 1.9436e-02  29.156  66.153   4.676   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.563   0.000   0.000
 Mg  12  36  24 1.5104e-02  22.525  74.280   2.799   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.729   0.000   0.000
 Mg  12  37  25 1.1670e-02  20.650  71.077   7.489   0.767   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.803   0.000   0.000
 Mg  12  38  26 8.7722e-03  22.305  70.635   4.574   2.477   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.873   1.671   0.000   0.000
 Mg  12  39  27 7.1054e-03  23.793  34.323  37.687   3.807   0.390   0.001   0.000   0.000   0.000   0.000   0.000   1.227   0.978   0.000   0.000
 Mg  12  40  28 5.5406e-03  23.389  59.250   9.976   7.030   0.340   0.014   0.000   0.000   0.000   0.000   0.000   1.017   1.692   0.000   0.000
 Mg  12  41  29 4.5256e-03  18.783  21.187  50.697   5.304   3.963   0.065   0.002   0.000   0.000   0.000   0.000   1.547   1.302   0.000   0.000
 Mg  12  42  30 3.7908e-03  17.024  41.429  24.328  13.467   3.126   0.621   0.003   0.000   0.000   0.000   0.000   1.461   1.361   0.000   0.000
 Mg  12  43  31 3.1308e-03   6.587  18.919  44.892  16.946  10.599   1.779   0.276   0.001   0.000   0.000   0.000   2.125   1.373   0.000   0.000
 Mg  12  44  32 2.5847e-03   0.000  46.134   6.626  34.746   6.461   5.581   0.416   0.036   0.000   0.000   0.000   2.201   1.563   0.000   0.000
 Mg  12  45  33 2.1608e-03   0.000  15.705  32.224   9.633  30.876   6.782   4.425   0.327   0.029   0.000   0.000   2.955   1.620   0.000   0.000
 Mg  12  46  34 1.7688e-03   0.000  23.209   8.566  24.045   9.880  26.233   5.055   2.841   0.159   0.012   0.000   3.348   1.698   0.000   0.000
 Mg  12  47  35 1.3773e-03   0.000   2.414   8.510   3.877  22.821  14.811  34.284   8.762   4.234   0.262   0.026   4.999   1.764   0.000   0.000
 Al  13  28  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  29  16 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  30  17 2.1094e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  31  18 3.7023e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  32  19 1.0172e+00  99.952   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.000   0.000
 Al  13  33  20 1.0685e-01  98.709   1.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   1.282   0.000   0.000
 Al  13  34  21 9.1033e-02  94.868   5.026   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   1.226   0.000   0.000
 Al  13  35  22 7.0652e-02   6.512  93.207   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.938   1.410   0.000   0.000
 Al  13  36  23 5.3840e-02  12.759  84.746   2.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   0.902   0.000   0.000
 Al  13  37  24 3.8838e-02   7.338  89.621   2.872   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.959   1.267   0.000   0.000
 Al  13  38  25 2.7565e-02  17.696  74.826   7.279   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   1.319   0.000   0.000
 Al  13  39  26 1.9912e-02   9.225  83.710   5.461   1.604   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.994   1.562   0.000   0.000
 Al  13  40  27 1.4957e-02  20.647  49.443  27.944   1.925   0.042   0.000   0.000   0.000   0.000   0.000   0.000   1.113   1.666   0.000   0.000
 Al  13  41  28 1.1115e-02   3.860  78.296  11.608   6.188   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.203   1.585   0.000   0.000
 Al  13  42  29 8.3491e-03  16.052  40.977  37.036   5.206   0.728   0.001   0.000   0.000   0.000   0.000   0.000   1.336   1.491   0.000   0.000
 Al  13  43  30 6.3292e-03   1.396  61.096  25.809  10.652   0.991   0.056   0.000   0.000   0.000   0.000   0.000   1.489   1.747   0.000   0.000
 Al  13  44  31 4.8358e-03   1.985  43.044  37.620  12.233   4.951   0.161   0.006   0.000   0.000   0.000   0.000   1.756   1.807   0.000   0.000
 Al  13  45  32 3.7508e-03   0.000  42.758  22.006  28.233   5.569   1.415   0.018   0.000   0.000   0.000   0.000   2.009   1.926   0.000   0.000
 Al  13  46  33 2.9641e-03   0.893  35.634  24.039  18.717  17.283   2.908   0.523   0.004   0.000   0.000   0.000   2.267   1.970   0.000   0.000
 Al  13  47  34 2.3268e-03   0.000  16.258  27.444  23.831  17.921  12.860   1.504   0.180   0.001   0.000   0.000   2.889   1.935   0.000   0.000
 Al  13  48  35 1.8379e-03   0.000   7.426  12.968  21.680  24.398  18.862  13.193   1.306   0.167   0.001   0.000   3.799   2.039   0.000   0.000
 Al  13  49  36 1.4253e-03   0.000   1.877   2.857   7.628  19.332  29.650  21.813  15.423   1.265   0.153   0.001   5.064   1.927   0.000   0.000
 Al  13  50  37 1.1434e-03   0.000   1.052   0.808   1.163   4.217  15.368  29.611  25.785  19.907   1.865   0.224   6.363   1.984   0.000   0.000
 Al  13  51  38 9.3258e-04   0.000   2.098   0.799   0.271   0.635   2.983  12.886  29.195  27.363  21.794   1.979   7.369   1.962   0.000   0.000
 Si  14  31  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  32  18 4.9967e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  33  19 9.5886e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  34  20 1.2458e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  35  21 1.1154e+00  99.714   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.467   0.000   0.000
 Si  14  36  22 7.4482e-01  95.421   4.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.387   0.000   0.000
 Si  14  37  23 4.5846e-01  92.992   6.943   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.868   0.000   0.000
 Si  14  38  24 2.6629e-01  87.762  12.227   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   1.224   0.000   0.000
 Si  14  39  25 1.4278e-01  83.916  14.046   2.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.956   0.000   0.000
 Si  14  40  26 8.4364e-02  78.095  21.600   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   1.285   0.000   0.000
 Si  14  41  27 4.8727e-02  58.147  33.317   8.533   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.808   0.000   0.000
 Si  14  42  28 2.9477e-02  57.010  38.742   4.172   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   1.311   0.000   0.000
 Si  14  43  29 1.8720e-02  59.820  25.029  14.977   0.173   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.352   0.000   0.000
 Si  14  44  30 1.2583e-02  59.265  30.047   9.159   1.527   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.687   0.000   0.000
 Si  14  45  31 8.7878e-03  59.606  10.535  26.461   3.201   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.738   1.523   0.000   0.000
 Si  14  46  32 6.3553e-03  59.124  14.309  16.882   9.373   0.306   0.007   0.000   0.000   0.000   0.000   0.000   0.774   1.500   0.000   0.000
 Si  14  47  33 4.6740e-03  43.966  21.965  20.449   9.279   4.285   0.055   0.001   0.000   0.000   0.000   0.000   1.081   1.472   0.000   0.000
 Si  14  48  34 3.3892e-03   0.000  64.854  10.287  19.711   3.805   1.337   0.006   0.000   0.000   0.000   0.000   1.665   1.546   0.000   0.000
 Si  14  49  35 2.3082e-03   0.001   6.601  51.133  16.749  21.216   3.361   0.935   0.005   0.000   0.000   0.000   2.664   1.442   0.000   0.000
 Si  14  50  36 1.7338e-03   0.000  34.676   4.066  23.721  17.279  17.559   2.201   0.497   0.002   0.000   0.000   2.876   1.684   0.000   0.000
 Si  14  51  37 1.3157e-03   0.000   0.486   7.207   1.902  37.601  23.114  25.179   3.756   0.750   0.005   0.000   4.700   1.654   0.000   0.000
 Si  14  52  38 1.1149e-03   0.000  23.456   0.574   3.259   1.186  25.770  21.371  21.435   2.567   0.381   0.002   4.702   1.687   0.000   0.000
 Si  14  53  39 9.0918e-04   0.000   4.928   4.565   0.204   2.086   0.982  28.607  26.394  27.694   3.959   0.580   6.473   1.689   0.000   0.000
 Si  14  54  40 8.0551e-04   0.000  16.278   0.507   1.026   0.074   1.084   0.618  23.306  25.557  27.786   3.762   6.817   1.695   0.000   0.000
  P  15  32  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  33  18 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  34  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  35  20 6.4926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  36  21 2.2522e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  37  22 4.8170e+01  36.987  63.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.864   0.000   0.000
  P  15  38  23 1.2564e+01  51.672  48.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.675   0.000   0.000
  P  15  39  24 3.9041e+00  48.469  51.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.128   0.000   0.000
  P  15  40  25 1.3430e+00  58.943  40.660   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   1.521   0.000   0.000
  P  15  41  26 5.0910e-01  57.705  42.144   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.424   1.749   0.000   0.000
  P  15  42  27 2.1926e-01  62.232  30.360   7.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.452   1.587   0.000   0.000
  P  15  43  28 1.0120e-01  55.789  39.318   4.874   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.491   1.740   0.000   0.000
  P  15  44  29 5.2947e-02  64.127  17.274  18.552   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   1.643   0.000   0.000
  P  15  45  30 3.0275e-02  49.397  35.144  14.185   1.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.673   1.560   0.000   0.000
  P  15  46  31 1.8422e-02  57.409  14.188  26.160   2.205   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.733   1.617   0.000   0.000
  P  15  47  32 1.1769e-02  12.647  61.936  17.721   7.582   0.113   0.001   0.000   0.000   0.000   0.000   0.000   1.206   1.413   0.000   0.000
  P  15  48  33 7.6748e-03  28.506  37.405  25.725   6.446   1.912   0.006   0.000   0.000   0.000   0.000   0.000   1.159   1.533   0.000   0.000
  P  15  49  34 5.0227e-03   0.000  58.853  20.096  18.098   2.596   0.357   0.000   0.000   0.000   0.000   0.000   1.655   1.907   0.000   0.000
  P  15  50  35 3.3471e-03   1.526  39.919  20.031  26.214  10.985   1.217   0.108   0.000   0.000   0.000   0.000   2.093   1.796   0.000   0.000
  P  15  51  36 2.3976e-03   0.000  31.814  15.436  21.286  23.529   7.354   0.546   0.034   0.000   0.000   0.000   2.610   1.926   0.000   0.000
  P  15  52  37 1.8253e-03   0.193   6.890  13.871  17.789  27.457  24.519   8.808   0.443   0.030   0.000   0.000   3.766   1.733   0.000   0.000
  P  15  53  38 1.4291e-03   0.000  21.167   6.137   6.399  12.818  26.305  21.016   5.924   0.222   0.011   0.000   4.049   1.767   0.000   0.000
  P  15  54  39 1.1521e-03   0.116   7.002   8.187   3.396   6.987  15.688  31.222  20.992   6.222   0.180   0.009   5.257   1.654   0.000   0.000
  P  15  55  40 9.8922e-04   0.000   7.416   4.459   4.162   2.794   6.075  16.258  32.441  20.481   5.773   0.139   6.122   1.644   0.000   0.000
  P  15  56  41 9.6191e-04   0.000   3.199   2.273   2.737   3.150   2.473   6.352  18.094  36.460  20.021   5.242   7.292   1.600   0.000   0.000
  P  15  57  42 9.4803e-04   0.000   1.411   0.744   0.947   1.605   2.311   2.116   6.246  19.862  42.297  22.460   7.990   1.588   0.000   0.000
  S  16  35  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  37  21 1.9565e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  38  22 5.8814e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  39  23 3.1714e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  40  24 6.8722e+01  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.420   0.000   0.000
  S  16  41  25 1.3778e+01  97.924   2.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.401   0.000   0.000
  S  16  42  26 1.2552e+00  90.998   9.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.889   0.000   0.000
  S  16  43  27 5.4084e-01  79.705  20.276   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.900   0.000   0.000
  S  16  44  28 2.2853e-01  67.461  32.521   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   1.290   0.000   0.000
  S  16  45  29 1.4691e-01  68.962  29.738   1.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.125   0.000   0.000
  S  16  46  30 6.8955e-02  65.215  33.844   0.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   1.673   0.000   0.000
  S  16  47  31 3.5904e-02  63.787  28.220   7.980   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   1.377   0.000   0.000
  S  16  48  32 2.1046e-02  57.216  34.586   7.689   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.888   0.000   0.000
  S  16  49  33 1.2438e-02  48.272  27.375  22.205   2.122   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.783   1.263   0.000   0.000
  S  16  50  34 7.5306e-03  32.538  44.969  16.682   5.700   0.110   0.001   0.000   0.000   0.000   0.000   0.000   0.959   1.560   0.000   0.000
  S  16  51  35 4.9095e-03  24.136  16.218  49.462   7.556   2.606   0.023   0.000   0.000   0.000   0.000   0.000   1.483   1.504   0.000   0.000
  S  16  52  36 3.2512e-03   0.000  51.640  21.523  24.223   2.249   0.365   0.001   0.000   0.000   0.000   0.000   1.782   1.287   0.000   0.000
  S  16  53  37 2.4430e-03  14.345  15.296  21.886  22.040  24.428   1.765   0.240   0.001   0.000   0.000   0.000   2.332   1.233   0.000   0.000
  S  16  54  38 1.9276e-03   0.000  33.745   3.142  26.582  20.222  15.273   0.976   0.059   0.000   0.000   0.000   2.833   1.382   0.000   0.000
  S  16  55  39 1.5019e-03   3.001   7.247  28.228   3.777  25.925  18.671  12.468   0.640   0.042   0.000   0.000   3.517   1.301   0.000   0.000
  S  16  56  40 1.2613e-03   0.000  32.936   0.896  11.634   4.088  28.782  13.831   7.525   0.293   0.013   0.000   3.680   1.362   0.000   0.000
  S  16  57  41 1.2127e-03   0.000   0.324  13.087   2.190  19.410   6.376  31.411  15.860  10.956   0.365   0.019   5.332   1.380   0.000   0.000
  S  16  58  42 1.1892e-03   0.000  18.473   0.500   6.607   1.379  12.489   5.403  31.925  14.436   8.579   0.209   5.579   1.401   0.000   0.000
  S  16  59  43 1.1209e-03   0.000   1.670   6.046   0.549   7.068   2.201  19.202   7.618  36.057  12.740   6.846   6.938   1.345   0.000   0.000
  S  16  60  44 1.0564e-03   0.000  11.575   0.778   5.892   0.578   6.344   2.149  17.973   7.444  35.780  11.485   6.637   1.345   0.000   0.000
 Cl  17  36  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  38  21 2.3634e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  39  22 1.1465e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  40  23 2.4734e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  41  24 8.9260e+02  99.720   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.463   0.000   0.000
 Cl  17  42  25 8.9185e+01  99.531   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.396   0.000   0.000
 Cl  17  43  26 2.2957e+01  90.128   9.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.935   0.000   0.000
 Cl  17  44  27 6.1033e+00  76.491  23.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.873   0.000   0.000
 Cl  17  45  28 1.0286e+00  75.251  24.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   2.618   0.000   0.000
 Cl  17  46  29 4.2728e-01  59.454  40.166   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.991   0.000   0.000
 Cl  17  47  30 1.6165e-01  48.656  50.687   0.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.520   1.774   0.000   0.000
 Cl  17  48  31 7.0907e-02  50.010  44.450   5.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.725   0.000   0.000
 Cl  17  49  32 3.3990e-02  41.766  54.373   3.638   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   1.824   0.000   0.000
 Cl  17  50  33 1.7204e-02  40.449  47.928  11.211   0.411   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.716   1.989   0.000   0.000
 Cl  17  51  34 1.0111e-02  12.900  69.926  14.571   2.595   0.008   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.726   0.000   0.000
 Cl  17  52  35 6.5094e-03  23.377  23.168  49.757   2.957   0.742   0.000   0.000   0.000   0.000   0.000   0.000   1.345   1.742   0.000   0.000
 Cl  17  53  36 4.4988e-03   3.009  40.000  39.862  15.702   1.351   0.077   0.000   0.000   0.000   0.000   0.000   1.726   1.480   0.000   0.000
 Cl  17  54  37 3.3066e-03   4.446  27.001  24.070  35.258   8.644   0.566   0.015   0.000   0.000   0.000   0.000   2.184   1.225   0.000   0.000
 Cl  17  55  38 2.5703e-03   0.000  29.772  11.696  41.053  13.491   3.848   0.138   0.002   0.000   0.000   0.000   2.504   1.572   0.000   0.000
 Cl  17  56  39 1.9891e-03   1.477  19.900  15.719  21.193  32.932   6.761   1.975   0.043   0.000   0.000   0.000   2.926   1.381   0.000   0.000
 Cl  17  57  40 1.6923e-03   0.000  18.280  12.141   9.268  22.539  29.801   6.297   1.651   0.022   0.000   0.000   3.590   1.550   0.000   0.000
 Cl  17  58  41 1.5647e-03   0.049   7.542  12.338  14.491  15.099  25.143  21.238   3.295   0.797   0.008   0.000   4.187   1.502   0.000   0.000
 Cl  17  59  42 1.5600e-03   0.000   4.559   9.567   9.176  11.376  18.704  26.182  17.227   2.691   0.514   0.003   4.941   1.471   0.000   0.000
 Cl  17  60  43 1.3801e-03   0.154   2.068   4.546   9.301  11.711  16.901  22.151  21.261  10.430   1.256   0.221   5.491   1.421   0.000   0.000
 Cl  17  61  44 1.3422e-03   0.000   2.680   1.619   5.559   9.753  10.557  17.279  23.414  19.378   8.816   0.947   6.250   1.404   0.000   0.000
 Cl  17  62  45 1.2432e-03   0.039   1.559   1.707   1.586   5.425   9.873  12.210  20.162  23.887  16.658   6.894   7.001   1.391   0.000   0.000
 Cl  17  63  46 1.1440e-03   0.000   1.037   0.450   1.098   1.296   5.162  11.094  15.153  25.090  25.492  14.128   7.386   1.351   0.000   0.000
 Ar  18  39  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  41  23 1.5399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  42  24 1.3726e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  43  25 6.4146e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  44  26 5.4830e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  45  27 5.7741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  46  28 7.0826e+00  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.601   0.000   0.000
 Ar  18  47  29 1.2033e+00  96.772   3.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.734   0.000   0.000
 Ar  18  48  30 3.5349e-01  89.638  10.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   1.458   0.000   0.000
 Ar  18  49  31 1.3153e-01  91.512   8.138   0.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.995   0.000   0.000
 Ar  18  50  32 5.5187e-02  88.627  11.218   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.922   0.000   0.000
 Ar  18  51  33 2.5978e-02  81.762  16.937   1.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.713   0.000   0.000
 Ar  18  52  34 1.5130e-02  29.354  68.852   1.775   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.725   1.181   0.000   0.000
 Ar  18  53  35 9.4012e-03  26.937  64.949   7.708   0.406   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.816   1.065   0.000   0.000
 Ar  18  54  36 6.6807e-03  26.244  68.262   3.710   1.778   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.810   1.937   0.000   0.000
 Ar  18  55  37 4.8823e-03  25.724  13.155  57.861   2.443   0.816   0.001   0.000   0.000   0.000   0.000   0.000   1.395   1.163   0.000   0.000
 Ar  18  56  38 3.7264e-03  26.576  34.473  32.920   5.016   0.946   0.069   0.000   0.000   0.000   0.000   0.000   1.195   1.254   0.000   0.000
 Ar  18  57  39 2.8581e-03  24.288   5.085  43.010  22.806   4.220   0.564   0.027   0.000   0.000   0.000   0.000   1.794   1.157   0.000   0.000
 Ar  18  58  40 2.3613e-03  27.114   7.316  17.049  44.584   2.143   1.744   0.049   0.001   0.000   0.000   0.000   1.928   0.993   0.000   0.000
 Ar  18  59  41 2.1688e-03   2.407  16.295  16.043  14.761  45.303   3.344   1.783   0.062   0.002   0.000   0.000   3.017   1.140   0.000   0.000
 Ar  18  60  42 1.9757e-03   0.000  26.193   4.462  24.128  22.666  20.452   1.501   0.591   0.007   0.000   0.000   3.136   1.113   0.000   0.000
 Ar  18  61  43 1.8042e-03   0.920   0.066  24.010   7.532  31.363  19.632  14.993   1.123   0.357   0.004   0.000   3.950   1.134   0.000   0.000
 Ar  18  62  44 1.6506e-03   0.000  13.086   0.326  21.998   9.035  39.772  10.031   5.223   0.442   0.087   0.001   4.158   1.102   0.000   0.000
 Ar  18  63  45 1.5235e-03   0.386   1.492  10.387   1.079  26.490  11.961  36.351   7.817   3.729   0.263   0.045   4.967   1.114   0.000   0.000
 Ar  18  64  46 1.4147e-03   0.000   6.982   1.812  15.737   1.719  26.925  14.085  27.477   3.426   1.750   0.087   5.201   1.085   0.000   0.000
 Ar  18  65  47 1.3257e-03   0.222   1.374   5.459   1.834  16.624   3.002  32.654  14.122  21.237   2.346   1.128   5.961   1.097   0.000   0.000
 Ar  18  66  48 1.2408e-03   0.000   4.535   0.974  10.206   2.712  19.237   4.012  34.232  11.906  11.098   1.089   6.109   1.064   0.000   0.000
 Ar  18  67  49 1.1630e-03   0.000   1.146   3.172   1.015   9.886   2.821  22.125   5.234  34.872  10.131   9.598   6.912   1.096   0.000   0.000
  K  19  40  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  42  23 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  43  24 1.1056e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  44  25 1.3490e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  45  26 3.4752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  46  27 1.8536e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  47  28 5.0097e+01  96.166   3.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.469   0.000   0.000
  K  19  48  29 2.9856e+00  98.214   1.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.897   0.000   0.000
  K  19  49  30 6.6708e-01  70.391  29.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.760   0.000   0.000
  K  19  50  31 2.1469e-01  92.001   7.769   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   1.208   0.000   0.000
  K  19  51  32 8.2811e-02  39.363  60.480   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.608   0.562   0.000   0.000
  K  19  52  33 3.8066e-02  75.453  23.540   1.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.660   0.000   0.000
  K  19  53  34 2.2281e-02  12.202  86.589   1.203   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   1.914   0.000   0.000
  K  19  54  35 1.4385e-02  13.499  78.399   8.019   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.947   1.792   0.000   0.000
  K  19  55  36 9.9094e-03  10.519  82.613   5.345   1.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.979   2.529   0.000   0.000
  K  19  56  37 7.2852e-03  13.498  18.850  65.336   1.970   0.344   0.000   0.000   0.000   0.000   0.000   0.000   1.568   1.448   0.000   0.000
  K  19  57  38 5.5576e-03  11.039  41.184  43.072   4.285   0.410   0.010   0.000   0.000   0.000   0.000   0.000   1.419   1.460   0.000   0.000
  K  19  58  39 4.2723e-03  13.535   8.185  69.402   6.706   2.101   0.072   0.001   0.000   0.000   0.000   0.000   1.759   1.474   0.000   0.000
  K  19  59  40 3.4816e-03  10.966  15.361  48.858  22.548   1.844   0.421   0.002   0.000   0.000   0.000   0.000   1.902   1.184   0.000   0.000
  K  19  60  41 3.1271e-03   1.118  15.253  20.749  46.316  15.045   1.305   0.214   0.001   0.000   0.000   0.000   2.637   1.091   0.000   0.000
  K  19  61  42 2.7769e-03   0.000  18.367  10.978  59.299   8.277   2.832   0.232   0.014   0.000   0.000   0.000   2.670   1.443   0.000   0.000
  K  19  62  43 2.4745e-03   0.060   0.869  21.222  22.560  49.065   4.356   1.777   0.088   0.004   0.000   0.000   3.403   1.338   0.000   0.000
  K  19  63  44 2.2153e-03   0.000   7.209   3.483  28.549  37.837  20.438   1.903   0.568   0.011   0.000   0.000   3.689   1.259   0.000   0.000
  K  19  64  45 2.0082e-03   0.240   0.562  13.011   7.366  39.496  29.566   8.585   0.984   0.186   0.002   0.000   4.144   1.267   0.000   0.000
  K  19  65  46 1.8390e-03   0.000   3.276   2.410  20.732  13.623  44.545  11.929   3.127   0.320   0.038   0.000   4.439   1.260   0.000   0.000
  K  19  66  47 1.6841e-03   0.158   1.725   7.193   6.375  25.082  19.236  33.629   4.906   1.585   0.101   0.009   4.815   1.260   0.000   0.000
  K  19  67  48 1.5514e-03   0.000   1.901   3.299  14.422  10.399  29.931  18.196  18.880   2.266   0.681   0.025   5.089   1.255   0.000   0.000
  K  19  68  49 1.4201e-03   0.127   1.433   3.973   6.295  19.394  15.413  29.682  12.428   9.744   1.230   0.281   5.398   1.266   0.000   0.000
  K  19  69  50 1.3020e-03   0.000   1.628   2.281   9.750   9.068  24.138  18.218  23.501   6.333   4.528   0.554   5.627   1.262   0.000   0.000
  K  19  70  51 1.2052e-03   0.092   1.294   3.018   4.496  13.959   9.922  27.903  17.185  15.983   3.672   2.475   5.979   1.279   0.000   0.000
 Ca  20  45  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  47  27 1.1644e+16 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  48  28 2.9104e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  49  29 5.5064e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  50  30 9.7364e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  51  31 2.8168e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.000   0.000
 Ca  20  52  32 1.0592e-01  99.686   0.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.519   0.000   0.000
 Ca  20  53  33 4.9533e-02  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.848   0.000   0.000
 Ca  20  54  34 2.9815e-02  98.511   1.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.910   0.000   0.000
 Ca  20  55  35 1.9948e-02  97.781   2.059   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.859   0.000   0.000
 Ca  20  56  36 1.4243e-02  96.714   3.118   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.807   0.000   0.000
 Ca  20  57  37 1.0673e-02  95.333   3.351   1.315   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.939   0.000   0.000
 Ca  20  58  38 8.2663e-03  93.623   5.377   0.978   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.732   0.000   0.000
 Ca  20  59  39 6.4318e-03  82.243  13.725   3.811   0.219   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.687   0.000   0.000
 Ca  20  60  40 5.3025e-03  79.704  16.786   2.889   0.619   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.544   0.000   0.000
 Ca  20  61  41 4.6571e-03   7.239  77.192  13.055   2.228   0.287   0.000   0.000   0.000   0.000   0.000   0.000   1.111   0.855   0.000   0.000
 Ca  20  62  42 4.0428e-03   8.776  83.012   4.460   3.573   0.173   0.006   0.000   0.000   0.000   0.000   0.000   1.034   0.842   0.000   0.000
 Ca  20  63  43 3.5254e-03   8.754  10.134  75.072   3.935   2.057   0.046   0.001   0.000   0.000   0.000   0.000   1.805   0.995   0.000   0.000
 Ca  20  64  44 3.0824e-03  10.864  37.827  43.174   6.478   1.485   0.170   0.001   0.000   0.000   0.000   0.000   1.504   0.697   0.000   0.000
 Ca  20  65  45 2.7508e-03   7.728   7.936  65.498  12.962   5.174   0.654   0.048   0.000   0.000   0.000   0.000   2.021   0.961   0.000   0.000
 Ca  20  66  46 2.4660e-03   8.114  15.298  42.149  29.636   2.930   1.828   0.043   0.002   0.000   0.000   0.000   2.096   0.730   0.000   0.000
 Ca  20  67  47 2.2145e-03   5.120   9.115  35.699  35.901  11.257   2.070   0.824   0.014   0.001   0.000   0.000   2.486   0.915   0.000   0.000
 Ca  20  68  48 2.0028e-03   5.090  16.327  10.802  58.966   3.952   4.202   0.557   0.103   0.001   0.000   0.000   2.557   0.911   0.000   0.000
 Ca  20  69  49 1.8074e-03   2.168   7.465  21.928  22.599  39.708   2.986   2.877   0.231   0.038   0.000   0.000   3.121   0.965   0.000   0.000
 Ca  20  70  50 1.6357e-03   3.834  17.503   5.021  44.473  17.934   8.635   1.695   0.868   0.032   0.004   0.000   2.924   1.009   0.000   0.000
 Ca  20  71  51 1.5050e-03   1.531   5.443  21.441   9.148  45.589   9.360   6.003   1.048   0.421   0.013   0.002   3.518   1.061   0.000   0.000
 Ca  20  72  52 1.3805e-03   0.000  10.600   8.140  23.078  13.776  35.386   4.348   4.000   0.506   0.161   0.004   3.878   1.105   0.000   0.000
 Ca  20  73  53 1.2682e-03   0.000   0.615   7.844   5.502  25.968  12.516  35.373   6.641   4.761   0.578   0.201   5.033   1.218   0.000   0.000
 Sc  21  46  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  47  26 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  48  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  49  28 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  50  29 1.5430e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  51  30 9.4311e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  52  31 1.6306e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  53  32 4.6353e-01  99.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.669   0.000   0.000
 Sc  21  54  33 1.7373e-01  99.231   0.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.967   0.000   0.000
 Sc  21  55  34 8.8659e-02  97.208   2.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   1.061   0.000   0.000
 Sc  21  56  35 5.1120e-02  97.266   2.568   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.938   0.000   0.000
 Sc  21  57  36 3.3584e-02  90.962   8.906   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.853   0.000   0.000
 Sc  21  58  37 2.2537e-02  93.716   4.919   1.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.895   0.000   0.000
 Sc  21  59  38 1.5700e-02  52.731  46.600   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.480   0.536   0.000   0.000
 Sc  21  60  39 1.0888e-02  48.300  48.153   3.519   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.562   0.000   0.000
 Sc  21  61  40 8.1237e-03  10.736  86.482   2.400   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.936   0.000   0.000
 Sc  21  62  41 7.0400e-03   5.785  71.126  21.793   1.264   0.032   0.000   0.000   0.000   0.000   0.000   0.000   1.186   0.690   0.000   0.000
 Sc  21  63  42 6.0041e-03   6.270  86.166   4.612   2.917   0.035   0.000   0.000   0.000   0.000   0.000   0.000   1.043   1.211   0.000   0.000
 Sc  21  64  43 5.0941e-03   7.900  22.134  66.647   2.685   0.634   0.001   0.000   0.000   0.000   0.000   0.000   1.660   0.663   0.000   0.000
 Sc  21  65  44 4.3421e-03   4.401  65.313  25.135   4.765   0.370   0.016   0.000   0.000   0.000   0.000   0.000   1.314   0.848   0.000   0.000
 Sc  21  66  45 3.7912e-03   4.388  11.880  77.614   3.624   2.459   0.033   0.001   0.000   0.000   0.000   0.000   1.880   0.854   0.000   0.000
 Sc  21  67  46 3.3238e-03   2.022  22.765  62.180  11.111   1.678   0.244   0.001   0.000   0.000   0.000   0.000   1.884   0.923   0.000   0.000
 Sc  21  68  47 2.9219e-03   1.695  14.627  55.507  22.517   5.098   0.518   0.038   0.000   0.000   0.000   0.000   2.164   1.073   0.000   0.000
 Sc  21  69  48 2.5843e-03   0.662  17.666  25.091  50.755   3.538   2.239   0.046   0.003   0.000   0.000   0.000   2.458   1.078   0.000   0.000
 Sc  21  70  49 2.2899e-03   0.859  13.626  18.522  45.598  17.985   2.626   0.775   0.009   0.000   0.000   0.000   2.773   1.106   0.000   0.000
 Sc  21  71  50 2.0683e-03   0.000  12.932  15.523  47.350  17.802   5.328   0.930   0.134   0.001   0.000   0.000   2.904   1.161   0.000   0.000
 Sc  21  72  51 1.8711e-03   0.724   2.804  21.736  27.536  38.493   5.266   3.145   0.267   0.028   0.000   0.000   3.302   1.142   0.000   0.000
 Sc  21  73  52 1.7148e-03   0.000   5.398   7.188  26.667  29.304  25.892   3.550   1.888   0.103   0.010   0.000   3.819   1.188   0.000   0.000
 Sc  21  74  53 1.5612e-03   0.058   1.062   6.382   6.508  31.813  29.434  20.127   3.219   1.327   0.064   0.005   4.623   1.210   0.000   0.000
 Sc  21  75  54 1.4263e-03   0.000   2.370   2.752   7.138   8.364  35.687  24.592  15.809   2.408   0.845   0.034   5.266   1.240   0.000   0.000
 Sc  21  76  55 1.3039e-03   0.000   0.676   1.950   1.921   6.596   8.521  37.831  24.281  15.227   2.296   0.699   6.256   1.253   0.000   0.000
 Ti  22  51  29 8.9197e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  52  30 3.1017e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  53  31 1.7724e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  54  32 2.9146e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  55  33 7.7468e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  56  34 3.2128e-01  99.773   0.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.254   0.000   0.000
 Ti  22  57  35 1.5763e-01  99.407   0.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.650   0.000   0.000
 Ti  22  58  36 7.9905e-02  98.499   1.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.778   0.000   0.000
 Ti  22  59  37 4.9410e-02  98.106   1.851   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.784   0.000   0.000
 Ti  22  60  38 3.0961e-02  97.312   2.682   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.961   0.000   0.000
 Ti  22  61  39 1.9835e-02  96.350   3.199   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.798   0.000   0.000
 Ti  22  62  40 1.2943e-02  95.998   3.856   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   1.004   0.000   0.000
 Ti  22  63  41 1.1115e-02  85.795  12.027   2.173   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.633   0.000   0.000
 Ti  22  64  42 9.3065e-03  73.325  25.280   1.364   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.443   0.000   0.000
 Ti  22  65  43 7.7130e-03  16.333  79.125   4.357   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.494   0.000   0.000
 Ti  22  66  44 6.4105e-03  16.143  80.154   3.227   0.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.882   0.000   0.000
 Ti  22  67  45 5.4621e-03  12.262  78.414   8.126   1.162   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.983   0.756   0.000   0.000
 Ti  22  68  46 4.6723e-03  15.157  78.886   3.954   1.987   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.854   0.000   0.000
 Ti  22  69  47 4.0171e-03  12.824  41.133  42.338   3.140   0.564   0.002   0.000   0.000   0.000   0.000   0.000   1.375   0.827   0.000   0.000
 Ti  22  70  48 3.4538e-03  15.669  68.767  10.619   4.570   0.362   0.013   0.000   0.000   0.000   0.000   0.000   1.052   0.916   0.000   0.000
 Ti  22  71  49 2.9613e-03   8.082  15.282  68.940   4.681   2.922   0.090   0.003   0.000   0.000   0.000   0.000   1.794   1.028   0.000   0.000
 Ti  22  72  50 2.6814e-03   9.632  24.041  51.478  11.899   2.534   0.412   0.004   0.000   0.000   0.000   0.000   1.749   0.838   0.000   0.000
 Ti  22  73  51 2.4091e-03   6.264  12.788  48.407  25.007   6.266   1.149   0.117   0.001   0.000   0.000   0.000   2.161   1.064   0.000   0.000
 Ti  22  74  52 2.1678e-03   0.000  21.862  17.107  52.417   4.702   3.636   0.258   0.018   0.000   0.000   0.000   2.520   1.060   0.000   0.000
 Ti  22  75  53 1.9593e-03   1.202   2.054  23.437  23.071  42.593   4.648   2.818   0.167   0.011   0.000   0.000   3.299   1.151   0.000   0.000
 Ti  22  76  54 1.7776e-03   0.000  11.195   3.150  30.251  26.554  24.619   2.882   1.301   0.046   0.002   0.000   3.643   1.139   0.000   0.000
 Ti  22  77  55 1.6170e-03   0.000   1.245  11.417   3.122  29.770  24.819  25.585   2.834   1.162   0.043   0.002   4.597   1.220   0.000   0.000
 Ti  22  78  56 1.4728e-03   0.000   7.422   1.804  11.918   3.745  34.698  22.914  15.208   1.724   0.552   0.014   4.981   1.211   0.000   0.000
 Ti  22  79  57 1.3386e-03   0.000   0.715   6.997   1.231   9.853   3.706  34.407  22.389  18.217   1.913   0.573   6.081   1.269   0.000   0.000
 Ti  22  80  58 1.2167e-03   0.000   5.548   0.957   6.588   1.304  11.020   4.342  35.945  20.452  12.658   1.184   6.526   1.254   0.000   0.000
  V  23  50  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  52  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  53  30 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  54  31 1.5519e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  55  32 5.0421e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  56  33 6.5924e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  57  34 1.5435e+00  99.543   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.464   0.000   0.000
  V  23  58  35 5.9046e-01  99.386   0.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.638   0.000   0.000
  V  23  59  36 2.5530e-01  97.265   2.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.809   0.000   0.000
  V  23  60  37 1.2170e-01  97.633   2.366   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.789   0.000   0.000
  V  23  61  38 6.3105e-02  95.203   4.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.901   0.000   0.000
  V  23  62  39 3.7436e-02  95.801   3.952   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.798   0.000   0.000
  V  23  63  40 2.2279e-02  92.720   7.159   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.843   0.000   0.000
  V  23  64  41 1.8612e-02  72.274  26.288   1.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.420   0.000   0.000
  V  23  65  42 1.5266e-02   9.121  89.804   1.047   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.816   0.000   0.000
  V  23  66  43 1.2378e-02  10.769  85.198   3.996   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.933   0.627   0.000   0.000
  V  23  67  44 9.9821e-03   8.313  88.038   3.221   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.958   1.317   0.000   0.000
  V  23  68  45 8.2406e-03  10.039  78.901  10.491   0.565   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.016   0.759   0.000   0.000
  V  23  69  46 6.8960e-03   7.234  86.558   4.362   1.841   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.008   1.273   0.000   0.000
  V  23  70  47 5.7723e-03   8.349  38.574  50.666   2.206   0.205   0.000   0.000   0.000   0.000   0.000   0.000   1.473   0.879   0.000   0.000
  V  23  71  48 4.8525e-03   4.813  74.999  15.661   4.402   0.123   0.002   0.000   0.000   0.000   0.000   0.000   1.200   1.058   0.000   0.000
  V  23  72  49 4.0948e-03   3.871  18.958  71.056   4.321   1.783   0.011   0.000   0.000   0.000   0.000   0.000   1.812   1.197   0.000   0.000
  V  23  73  50 3.6003e-03   1.269  25.121  59.744  11.972   1.744   0.150   0.000   0.000   0.000   0.000   0.000   1.882   1.119   0.000   0.000
  V  23  74  51 3.1636e-03   1.744  18.028  51.934  22.692   5.180   0.403   0.019   0.000   0.000   0.000   0.000   2.128   1.235   0.000   0.000
  V  23  75  52 2.8205e-03   0.000  15.023  27.135  50.353   4.949   2.473   0.065   0.002   0.000   0.000   0.000   2.529   1.297   0.000   0.000
  V  23  76  53 2.5307e-03   0.525   2.363  23.706  38.626  29.938   3.720   1.104   0.018   0.000   0.000   0.000   3.108   1.258   0.000   0.000
  V  23  77  54 2.2760e-03   0.000   5.721   6.537  33.358  35.597  16.235   2.135   0.412   0.004   0.000   0.000   3.582   1.268   0.000   0.000
  V  23  78  55 2.0508e-03   0.227   1.399   8.333   6.797  40.087  30.825  10.783   1.341   0.206   0.002   0.000   4.287   1.260   0.000   0.000
  V  23  79  56 1.8510e-03   0.000   2.992   3.713  10.696   9.255  42.631  22.734   7.145   0.741   0.092   0.001   4.859   1.278   0.000   0.000
  V  23  80  57 1.6678e-03   0.053   0.815   3.137   3.205  11.729   9.484  44.989  20.110   5.898   0.522   0.058   5.742   1.275   0.000   0.000
  V  23  81  58 1.4838e-03   0.000   2.377   2.428   4.015   3.903  13.273  11.081  44.080  14.516   4.039   0.290   6.315   1.275   0.000   0.000
  V  23  82  59 1.3290e-03   0.000   2.354   2.077   1.616   3.150   4.014  12.827  12.164  42.888  14.696   4.215   7.216   1.330   0.000   0.000
  V  23  83  60 1.2101e-03   0.000   0.823   0.829   1.404   1.272   3.005   3.896  13.912  11.983  47.577  15.300   7.912   1.307   0.000   0.000
 Cr  24  55  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  56  32 7.7611e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  57  33 2.1968e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  58  34 1.5135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  59  35 3.1654e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  60  36 9.5639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  61  37 3.6545e-01  99.795   0.205   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.328   0.000   0.000
 Cr  24  62  38 1.5969e-01  99.245   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.527   0.000   0.000
 Cr  24  63  39 7.2409e-02  99.084   0.916   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.699   0.000   0.000
 Cr  24  64  40 4.0726e-02  98.419   1.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.784   0.000   0.000
 Cr  24  65  41 3.3642e-02  96.440   3.443   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.829   0.000   0.000
 Cr  24  66  42 2.6950e-02  94.572   5.351   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.884   0.000   0.000
 Cr  24  67  43 2.1330e-02  91.528   7.633   0.839   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.740   0.000   0.000
 Cr  24  68  44 1.6706e-02  88.969  10.597   0.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.735   0.000   0.000
 Cr  24  69  45 1.3231e-02  71.603  26.212   2.183   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.472   0.000   0.000
 Cr  24  70  46 1.0815e-02  59.270  39.373   1.344   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.491   0.000   0.000
 Cr  24  71  47 8.8093e-03  20.068  75.591   4.245   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.844   0.558   0.000   0.000
 Cr  24  72  48 7.2061e-03  19.948  76.292   3.490   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.922   0.000   0.000
 Cr  24  73  49 5.8651e-03  16.478  73.954   8.522   1.031   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.942   0.899   0.000   0.000
 Cr  24  74  50 5.0460e-03  18.564  74.000   5.258   2.163   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.911   1.161   0.000   0.000
 Cr  24  75  51 4.3824e-03  15.254  30.573  49.820   3.831   0.520   0.001   0.000   0.000   0.000   0.000   0.000   1.438   0.976   0.000   0.000
 Cr  24  76  52 3.8443e-03   7.566  43.788  40.918   6.900   0.796   0.033   0.000   0.000   0.000   0.000   0.000   1.497   1.045   0.000   0.000
 Cr  24  77  53 3.3905e-03   5.709   9.473  60.320  19.268   4.912   0.308   0.010   0.000   0.000   0.000   0.000   2.092   1.224   0.000   0.000
 Cr  24  78  54 3.0029e-03   0.709  23.300  15.452  53.551   5.170   1.776   0.041   0.001   0.000   0.000   0.000   2.447   1.135   0.000   0.000
 Cr  24  79  55 2.6530e-03   1.867   3.108  30.270  17.882  41.877   3.919   1.057   0.018   0.000   0.000   0.000   3.109   1.190   0.000   0.000
 Cr  24  80  56 2.3214e-03   0.000  14.230   4.034  41.435  17.137  21.024   1.806   0.331   0.003   0.000   0.000   3.334   1.165   0.000   0.000
 Cr  24  81  57 2.0624e-03   0.956   1.328  15.320   6.238  39.914  15.626  18.952   1.429   0.235   0.002   0.000   4.141   1.237   0.000   0.000
 Cr  24  82  58 1.8499e-03   0.000   8.410   2.477  22.405   7.369  39.508  10.192   8.981   0.591   0.067   0.000   4.370   1.195   0.000   0.000
 Cr  24  83  59 1.6601e-03   0.000   1.583   9.187   2.326  18.367   8.475  38.167  11.086  10.173   0.571   0.065   5.366   1.268   0.000   0.000
 Cr  24  84  60 1.4698e-03   0.000   4.271   0.829  10.009   2.845  22.375   8.383  35.859   8.417   6.708   0.304   5.911   1.248   0.000   0.000
 Cr  24  85  61 1.2906e-03   0.000   1.426   2.316   0.483   6.035   2.272  19.281   8.608  39.106  10.999   9.473   7.223   1.319   0.000   0.000
 Cr  24  86  62 1.1185e-03   0.000   1.974   0.481   1.825   0.506   7.210   2.804  23.383   9.860  41.836  10.123   7.270   1.297   0.000   0.000
 Mn  25  54  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  56  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  57  32 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  58  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  59  34 1.1255e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  60  35 3.7108e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  61  36 5.7030e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  62  37 1.3555e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.000
 Mn  25  63  38 4.6189e-01  98.607   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.687   0.000   0.000
 Mn  25  64  39 1.8641e-01  98.741   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.627   0.000   0.000
 Mn  25  65  40 8.4225e-02  97.420   2.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.823   0.000   0.000
 Mn  25  66  41 6.0363e-02  96.106   3.822   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.842   0.000   0.000
 Mn  25  67  42 5.2515e-02  86.339  13.633   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.712   0.000   0.000
 Mn  25  68  43 4.0376e-02  91.741   7.757   0.502   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.756   0.000   0.000
 Mn  25  69  44 3.0832e-02  22.420  77.211   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.779   0.482   0.000   0.000
 Mn  25  70  45 2.3444e-02  48.297  50.072   1.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.357   0.000   0.000
 Mn  25  71  46 1.8467e-02  13.273  85.456   1.263   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   1.240   0.000   0.000
 Mn  25  72  47 1.4644e-02  15.253  80.476   4.257   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   0.711   0.000   0.000
 Mn  25  73  48 1.1592e-02  12.551  83.709   3.538   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.914   1.406   0.000   0.000
 Mn  25  74  49 9.1629e-03  13.718  76.719   9.079   0.482   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.963   1.040   0.000   0.000
 Mn  25  75  50 7.5514e-03   9.755  82.260   6.100   1.882   0.003   0.000   0.000   0.000   0.000   0.000   0.000   1.001   1.484   0.000   0.000
 Mn  25  76  51 6.4330e-03   8.314  43.206  45.336   2.966   0.178   0.000   0.000   0.000   0.000   0.000   0.000   1.435   1.288   0.000   0.000
 Mn  25  77  52 5.5328e-03   1.143  39.955  51.356   7.125   0.414   0.007   0.000   0.000   0.000   0.000   0.000   1.657   1.286   0.000   0.000
 Mn  25  78  53 4.7683e-03   1.333  20.227  57.845  17.132   3.397   0.067   0.001   0.000   0.000   0.000   0.000   2.012   1.425   0.000   0.000
 Mn  25  79  54 4.1420e-03   0.000  17.410  34.639  42.018   4.999   0.929   0.006   0.000   0.000   0.000   0.000   2.374   1.416   0.000   0.000
 Mn  25  80  55 3.6067e-03   0.814   3.129  33.351  35.132  24.878   2.410   0.285   0.001   0.000   0.000   0.000   2.885   1.315   0.000   0.000
 Mn  25  81  56 3.0447e-03   0.000   8.342  11.115  41.602  27.024  10.889   0.955   0.072   0.000   0.000   0.000   3.242   1.314   0.000   0.000
 Mn  25  82  57 2.7235e-03   0.430   1.681  15.212  11.299  45.313  18.952   6.653   0.438   0.022   0.000   0.000   3.852   1.268   0.000   0.000
 Mn  25  83  58 2.3844e-03   0.000   4.652   6.673  23.098  13.542  38.874  10.082   2.926   0.147   0.005   0.000   4.180   1.264   0.000   0.000
 Mn  25  84  59 2.0631e-03   0.173   3.731   7.513   9.059  22.704  15.642  31.960   7.178   1.956   0.083   0.002   4.734   1.358   0.000   0.000
 Mn  25  85  60 1.7805e-03   0.000   1.626   2.809   8.424   8.665  27.167  12.992  31.906   5.042   1.329   0.039   5.570   1.268   0.000   0.000
 Mn  25  86  61 1.5550e-03   0.000   1.719   1.707   2.278   7.258   9.667  26.661  13.787  30.612   5.109   1.202   6.485   1.332   0.000   0.000
 Mn  25  87  62 1.3237e-03   0.000   0.973   1.079   1.576   2.078   7.716   9.284  29.210  12.948  31.114   4.023   7.318   1.276   0.000   0.000
 Mn  25  88  63 1.1417e-03   0.000   1.777   0.652   0.374   0.758   1.575   6.478   9.528  28.973  15.189  34.695   7.864   1.340   0.000   0.000
 Mn  25  89  64 9.8898e-04   0.000   1.928   2.247   0.869   0.550   1.207   2.391  10.238  14.014  45.789  20.767   5.288   1.293   0.000   0.000
 Fe  26  59  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  60  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  61  35 4.2319e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  62  36 7.4977e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  63  37 8.3105e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  64  38 1.7687e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  65  39 5.2706e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  66  40 2.1849e-01  99.915   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.484   0.000   0.000
 Fe  26  67  41 1.6505e-01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.618   0.000   0.000
 Fe  26  68  42 1.1588e-01  98.015   1.985   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.675   0.000   0.000
 Fe  26  69  43 8.8858e-02  97.203   2.794   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.745   0.000   0.000
 Fe  26  70  44 6.6336e-02  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.826   0.000   0.000
 Fe  26  71  45 4.8642e-02  95.619   4.226   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.795   0.000   0.000
 Fe  26  72  46 3.6399e-02  94.453   5.514   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.900   0.000   0.000
 Fe  26  73  47 2.7856e-02  92.109   7.355   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.800   0.000   0.000
 Fe  26  74  48 2.1334e-02  90.050   9.617   0.333   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.885   0.000   0.000
 Fe  26  75  49 1.6216e-02  73.124  24.024   2.850   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.617   0.000   0.000
 Fe  26  76  50 1.2613e-02  40.995  57.125   1.864   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.609   0.496   0.000   0.000
 Fe  26  77  51 1.0377e-02  27.893  65.482   6.506   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.789   0.845   0.000   0.000
 Fe  26  78  52 8.6555e-03  23.218  68.718   7.187   0.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.857   1.630   0.000   0.000
 Fe  26  79  53 7.2388e-03  12.412  31.831  52.489   3.088   0.181   0.000   0.000   0.000   0.000   0.000   0.000   1.468   1.186   0.000   0.000
 Fe  26  80  54 6.0675e-03  10.713  46.417  31.753  10.666   0.445   0.006   0.000   0.000   0.000   0.000   0.000   1.437   1.162   0.000   0.000
 Fe  26  81  55 4.9715e-03   8.429  20.760  51.286  14.427   4.977   0.122   0.001   0.000   0.000   0.000   0.000   1.871   1.207   0.000   0.000
 Fe  26  82  56 4.3121e-03   7.674  37.893  17.770  32.268   3.206   1.180   0.007   0.000   0.000   0.000   0.000   1.890   1.129   0.000   0.000
 Fe  26  83  57 3.6756e-03   4.689   9.128  46.494  18.080  19.410   1.681   0.517   0.002   0.000   0.000   0.000   2.455   1.158   0.000   0.000
 Fe  26  84  58 3.0990e-03   0.000  28.294  18.087  37.594  10.142   5.265   0.520   0.097   0.000   0.000   0.000   2.479   1.131   0.000   0.000
 Fe  26  85  59 2.5816e-03   1.593   1.244  34.510  14.166  36.237   7.658   4.183   0.352   0.058   0.000   0.000   3.240   1.217   0.000   0.000
 Fe  26  86  60 2.2292e-03   0.000   9.055   4.219  43.037  13.337  25.257   3.348   1.614   0.119   0.013   0.000   3.587   1.167   0.000   0.000
 Fe  26  87  61 1.8747e-03   0.000   1.005   9.103   4.369  36.102  15.525  27.536   4.335   1.886   0.126   0.015   4.663   1.264   0.000   0.000
 Fe  26  88  62 1.5669e-03   0.000   4.804   1.010  12.631   5.623  39.410  13.723  19.721   2.153   0.879   0.046   5.102   1.199   0.000   0.000
 Fe  26  89  63 1.3685e-03   0.000   1.484   3.520   0.621   7.083   4.563  37.826  16.346  24.239   3.142   1.177   6.365   1.272   0.000   0.000
 Fe  26  90  64 1.1786e-03   0.000   2.567   1.006   4.157   0.859   9.593   5.672  40.599  14.924  18.775   1.848   6.891   1.209   0.000   0.000
 Fe  26  91  65 1.0110e-03   0.000   1.318   3.850   0.195   2.080   0.588   6.445   4.917  38.790  17.752  24.063   7.761   1.260   0.000   0.000
 Fe  26  92  66 8.6168e-04   0.000   5.629   3.159   3.783   0.516   3.752   0.927  10.342   6.694  48.276  16.922   6.500   1.172   0.000   0.000
 Co  27  58  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  60  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  61  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  62  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  63  36 1.5277e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  64  37 1.3227e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  65  38 1.2335e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  66  39 2.5504e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  67  40 8.4344e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.432   0.000   0.000
 Co  27  68  41 5.5397e-01  99.410   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.659   0.000   0.000
 Co  27  69  42 4.0603e-01  96.982   3.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   1.081   0.000   0.000
 Co  27  70  43 2.8164e-01  97.001   2.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.811   0.000   0.000
 Co  27  71  44 1.7883e-01  92.961   7.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.974   0.000   0.000
 Co  27  72  45 1.3750e-01  94.642   5.227   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.919   0.000   0.000
 Co  27  73  46 9.7480e-02  84.793  15.170   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.883   0.000   0.000
 Co  27  74  47 7.1141e-02  89.049  10.663   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.934   0.000   0.000
 Co  27  75  48 5.1857e-02  35.042  64.650   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.572   0.000   0.000
 Co  27  76  49 3.7568e-02  48.336  50.028   1.636   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.486   0.000   0.000
 Co  27  77  50 2.6950e-02  22.489  75.631   1.872   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.794   0.747   0.000   0.000
 Co  27  78  51 2.0596e-02  30.656  63.356   5.964   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.581   0.000   0.000
 Co  27  79  52 1.5807e-02   4.166  85.448   9.724   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.579   0.000   0.000
 Co  27  80  53 1.2267e-02   6.734  43.395  47.286   2.552   0.034   0.000   0.000   0.000   0.000   0.000   0.000   1.458   1.226   0.000   0.000
 Co  27  81  54 9.4447e-03   2.043  53.057  34.349  10.277   0.274   0.001   0.000   0.000   0.000   0.000   0.000   1.537   1.467   0.000   0.000
 Co  27  82  55 7.7012e-03   2.937  41.906  36.784  15.634   2.715   0.025   0.000   0.000   0.000   0.000   0.000   1.734   1.455   0.000   0.000
 Co  27  83  56 6.2354e-03   1.357  45.477  28.284  21.626   2.767   0.489   0.001   0.000   0.000   0.000   0.000   1.804   1.425   0.000   0.000
 Co  27  84  57 5.0420e-03   1.906  11.743  53.432  23.783   8.145   0.891   0.100   0.000   0.000   0.000   0.000   2.276   1.212   0.000   0.000
 Co  27  85  58 3.9948e-03   0.000  23.678  27.303  36.735  10.037   2.022   0.213   0.012   0.000   0.000   0.000   2.401   1.243   0.000   0.000
 Co  27  86  59 3.3590e-03   0.865   1.993  40.115  20.980  30.560   4.371   1.040   0.073   0.003   0.000   0.000   2.960   1.250   0.000   0.000
 Co  27  87  60 2.7621e-03   0.000   4.911  12.760  42.081  16.916  21.034   1.833   0.445   0.019   0.001   0.000   3.438   1.251   0.000   0.000
 Co  27  88  61 2.2783e-03   0.307   2.679   8.122  14.846  37.490  17.868  16.933   1.446   0.298   0.012   0.000   4.170   1.355   0.000   0.000
 Co  27  89  62 1.9217e-03   0.000   1.778   4.550  11.006  13.008  42.403  14.231  12.144   0.735   0.141   0.003   4.855   1.217   0.000   0.000
 Co  27  90  63 1.6382e-03   0.156   1.514   2.795   3.550   9.131  14.796  40.503  15.716  11.047   0.678   0.112   5.769   1.287   0.000   0.000
 Co  27  91  64 1.3960e-03   0.000   1.103   1.878   3.125   3.956  10.652  13.560  44.394  12.262   8.679   0.390   6.552   1.189   0.000   0.000
 Co  27  92  65 1.2021e-03   0.195   2.784   1.315   0.867   2.262   3.583   9.667  14.910  43.717  12.594   8.106   7.386   1.226   0.000   0.000
 Co  27  93  66 1.0362e-03   0.000   2.679   5.501   1.844   1.483   3.443   4.592  12.230  14.641  43.723   9.864   7.278   1.129   0.000   0.000
 Co  27  94  67 8.9228e-04   0.362   5.344   3.430   1.888   1.367   1.275   3.279   4.981  12.757  17.774  47.542   7.076   1.178   0.000   0.000
 Co  27  95  68 7.6584e-04   0.000   6.468  12.841   5.290   6.185   3.369   2.767   6.524   8.598  22.657  25.301   3.590   1.089   0.000   0.000
 Co  27  96  69 6.5241e-04   1.163   1.406  26.587   4.944   5.085   5.330   3.555   3.176   7.900  11.437  29.418   2.373   1.148   0.000   0.000
 Ni  28  63  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  65  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  66  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  67  39 4.5973e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  68  40 1.3071e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  69  41 1.0283e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  70  42 2.3479e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  71  43 7.9366e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  72  44 2.8215e+01  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ni  28  73  45 1.1967e+01  99.210   0.790   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.318   0.000   0.000
 Ni  28  74  46 5.5099e+00  97.073   2.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.555   0.000   0.000
 Ni  28  75  47 2.7086e+00  90.270   9.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.443   0.000   0.000
 Ni  28  76  48 1.3961e+00  78.435  21.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.616   0.000   0.000
 Ni  28  77  49 7.7006e-01  56.405  43.552   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.725   0.000   0.000
 Ni  28  78  50 6.0552e-01  30.941  68.980   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   1.485   0.000   0.000
 Ni  28  79  51 8.4915e-02  78.388  20.858   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.886   0.000   0.000
 Ni  28  80  52 4.2392e-02  75.952  23.180   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   1.777   0.000   0.000
 Ni  28  81  53 2.5807e-02  74.983  17.755   7.215   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.240   0.000   0.000
 Ni  28  82  54 1.7661e-02  72.863  22.561   4.078   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.672   0.000   0.000
 Ni  28  83  55 1.2829e-02  70.394  14.206  14.413   0.928   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.461   1.143   0.000   0.000
 Ni  28  84  56 9.4407e-03  67.367  24.756   5.935   1.877   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.425   1.444   0.000   0.000
 Ni  28  85  57 6.8231e-03  60.087  13.470  23.514   2.317   0.606   0.006   0.000   0.000   0.000   0.000   0.000   0.699   1.196   0.000   0.000
 Ni  28  86  58 5.3467e-03  56.471  21.532  17.642   3.769   0.528   0.060   0.000   0.000   0.000   0.000   0.000   0.705   1.164   0.000   0.000
 Ni  28  87  59 4.2010e-03  43.086  17.101  27.624   9.574   2.357   0.239   0.018   0.000   0.000   0.000   0.000   1.118   1.119   0.000   0.000
 Ni  28  88  60 3.3843e-03   0.000  63.700  10.656  22.873   1.858   0.876   0.035   0.001   0.000   0.000   0.000   1.657   1.061   0.000   0.000
 Ni  28  89  61 2.7591e-03  13.854  17.338  32.777  12.809  20.806   1.740   0.653   0.022   0.001   0.000   0.000   2.173   0.973   0.000   0.000
 Ni  28  90  62 2.2977e-03   0.000  55.810   3.914  20.012  11.766   7.593   0.711   0.191   0.003   0.000   0.000   2.143   1.054   0.000   0.000
 Ni  28  91  63 1.9401e-03   4.216  12.069  32.160   5.546  22.693  12.114  10.295   0.719   0.186   0.003   0.000   3.127   1.013   0.000   0.000
 Ni  28  92  64 1.6545e-03   0.000  52.208   3.671  10.170   4.113  21.468   5.352   2.755   0.228   0.035   0.000   2.674   0.994   0.000   0.000
 Ni  28  93  65 1.4253e-03   7.842   3.450  37.206   3.479  12.834   4.162  21.799   5.909   3.094   0.195   0.029   3.594   0.952   0.000   0.000
 Ni  28  94  66 1.2295e-03   0.000  50.770   1.001  13.906   2.151  13.409   3.899  12.198   1.670   0.951   0.045   3.013   0.942   0.000   0.000
 Ni  28  95  67 1.0632e-03   4.464   3.982  26.798   5.001  18.264   2.268  14.642   3.463  16.888   2.882   1.351   4.433   0.946   0.000   0.000
 Ni  28  96  68 9.1592e-04   0.000  42.352   1.451  15.696   1.527  15.368   2.382  11.432   2.370   6.624   0.798   3.547   0.936   0.000   0.000
 Ni  28  97  69 8.1339e-04   0.000   7.623  17.636   2.548  18.748   4.403  18.912   2.491  14.085   2.740  10.813   5.134   0.951   0.000   0.000
 Ni  28  98  70 7.0542e-04   0.000  27.796   1.237  22.018   1.507  15.307   2.478  16.447   2.177   9.390   1.644   4.052   0.935   0.000   0.000
 Ni  28  99  71 6.6324e-04   0.000   0.012   9.473   0.942  12.866   1.886  22.631   5.078  27.731   3.410  15.974   5.787   0.981   0.000   0.000
 Cu  29  64  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  66  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  67  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  68  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  69  40 2.2557e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  70  41 3.7574e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  71  42 1.7715e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  72  43 1.6060e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  73  44 2.9427e+02  99.953   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.000   0.000
 Cu  29  74  45 7.7372e+01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.228   0.000   0.000
 Cu  29  75  46 2.6286e+01  87.974  12.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.492   0.000   0.000
 Cu  29  76  47 9.9789e+00  88.701  11.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.527   0.000   0.000
 Cu  29  77  48 4.2134e+00  56.865  43.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.740   0.000   0.000
 Cu  29  78  49 1.9525e+00  56.740  43.250   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.761   0.000   0.000
 Cu  29  79  50 1.1389e+00  43.041  56.942   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   1.463   0.000   0.000
 Cu  29  80  51 1.7290e-01  73.136  25.633   1.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   1.097   0.000   0.000
 Cu  29  81  52 7.6023e-02  68.065  30.753   1.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331   1.846   0.000   0.000
 Cu  29  82  53 4.3542e-02  68.640  24.460   6.885   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   1.749   0.000   0.000
 Cu  29  83  54 2.7733e-02  61.371  33.561   4.700   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441   1.728   0.000   0.000
 Cu  29  84  55 1.8703e-02  61.090  20.090  18.189   0.615   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.443   0.000   0.000
 Cu  29  85  56 1.3063e-02  37.174  45.574  15.004   2.219   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.824   1.099   0.000   0.000
 Cu  29  86  57 9.3421e-03  45.940  21.328  29.785   2.570   0.377   0.001   0.000   0.000   0.000   0.000   0.000   0.901   1.347   0.000   0.000
 Cu  29  87  58 7.1155e-03   7.421  58.881  27.139   6.051   0.480   0.029   0.000   0.000   0.000   0.000   0.000   1.334   1.051   0.000   0.000
 Cu  29  88  59 5.4207e-03  11.195  43.471  31.945  11.233   2.040   0.114   0.002   0.000   0.000   0.000   0.000   1.498   1.073   0.000   0.000
 Cu  29  89  60 4.3200e-03   0.000  55.907  13.746  27.785   1.982   0.570   0.010   0.000   0.000   0.000   0.000   1.776   1.167   0.000   0.000
 Cu  29  90  61 3.4897e-03   3.465  29.378  29.250  19.248  17.236   1.177   0.245   0.002   0.000   0.000   0.000   2.219   1.076   0.000   0.000
 Cu  29  91  62 2.8783e-03   0.000  46.968   8.156  27.024  12.817   4.614   0.376   0.046   0.000   0.000   0.000   2.213   1.159   0.000   0.000
 Cu  29  92  63 2.4039e-03   2.960   3.793  43.291   6.129  32.240   8.270   3.112   0.189   0.018   0.000   0.000   2.992   0.921   0.000   0.000
 Cu  29  93  64 2.0289e-03   0.000  46.149   8.320  15.681   9.899  17.763   1.344   0.815   0.028   0.001   0.000   2.522   1.068   0.000   0.000
 Cu  29  94  65 1.7265e-03   2.110  10.733  36.071   5.788  20.650   6.330  16.812   0.963   0.530   0.012   0.000   3.265   0.910   0.000   0.000
 Cu  29  95  66 1.4701e-03   0.000  33.897  18.120  14.014   8.850  17.828   2.422   4.374   0.356   0.137   0.001   2.860   1.050   0.000   0.000
 Cu  29  96  67 1.2518e-03   1.191   3.673  21.979  15.996  23.699   6.865  19.155   2.025   5.025   0.285   0.106   3.977   0.930   0.000   0.000
 Cu  29  97  68 1.0872e-03   0.000  22.865  19.292  13.868   9.799  18.183   5.560   8.415   0.611   1.324   0.082   3.430   1.030   0.000   0.000
 Cu  29  98  69 9.6574e-04   0.825   0.116   5.602   7.496  29.969  10.324  25.663   3.468  13.934   0.678   1.923   5.199   0.832   0.000   0.000
 Cu  29  99  70 8.4658e-04   0.000  12.887  15.169  13.490  11.861  12.969  10.969  15.799   2.357   4.226   0.274   4.295   0.998   0.000   0.000
 Cu  29 100  71 7.9596e-04   0.209   1.665   1.205   4.786   9.450  14.120  21.959  15.086  20.882   3.446   7.191   6.256   0.983   0.000   0.000
 Cu  29 101  72 7.5135e-04   0.000   2.853   3.146   3.015   7.636  13.226  15.380  21.457  13.601  17.489   2.197   6.144   0.970   0.000   0.000
 Cu  29 102  73 7.0864e-04   0.027   0.023   1.222   1.176   1.799   5.349  12.037  16.249  24.786  17.152  20.180   7.188   1.006   0.000   0.000
 Zn  30  69  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  70  40 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  71  41 4.1999e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  72  42 9.7458e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  73  43 4.8239e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  74  44 6.1548e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  75  45 1.0305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  76  46 2.1636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  77  47 5.8211e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  78  48 1.9119e+01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.315   0.000   0.000
 Zn  30  79  49 7.2352e+00  96.775   3.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.436   0.000   0.000
 Zn  30  80  50 3.5307e+00  72.312  27.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.755   0.000   0.000
 Zn  30  81  51 3.5440e-01  92.359   7.633   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.846   0.000   0.000
 Zn  30  82  52 1.4126e-01  79.181  20.808   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.706   0.000   0.000
 Zn  30  83  53 7.4260e-02  74.087  25.059   0.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.588   0.000   0.000
 Zn  30  84  54 4.4050e-02  67.987  31.496   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.829   0.000   0.000
 Zn  30  85  55 2.7911e-02  63.752  33.756   2.471   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.388   0.818   0.000   0.000
 Zn  30  86  56 1.8751e-02  60.706  37.289   1.900   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   1.226   0.000   0.000
 Zn  30  87  57 1.2971e-02  57.488  36.468   5.727   0.313   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.917   0.000   0.000
 Zn  30  88  58 9.7214e-03  56.190  40.345   2.660   0.800   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.396   0.000   0.000
 Zn  30  89  59 7.3117e-03  53.441  20.135  24.941   1.299   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.874   0.000   0.000
 Zn  30  90  60 5.6735e-03  52.421  34.339  10.828   2.239   0.167   0.006   0.000   0.000   0.000   0.000   0.000   0.634   1.055   0.000   0.000
 Zn  30  91  61 4.5247e-03  46.353   9.477  38.807   3.974   1.331   0.057   0.001   0.000   0.000   0.000   0.000   1.046   0.993   0.000   0.000
 Zn  30  92  62 3.6954e-03  50.011  16.197  23.649   9.023   0.919   0.200   0.001   0.000   0.000   0.000   0.000   0.952   0.785   0.000   0.000
 Zn  30  93  63 3.0958e-03  43.788   9.390  25.264  16.734   4.189   0.548   0.086   0.000   0.000   0.000   0.000   1.301   0.848   0.000   0.000
 Zn  30  94  64 2.6033e-03  50.067  13.084  18.699  15.976   1.141   0.971   0.058   0.003   0.000   0.000   0.000   1.082   0.727   0.000   0.000
 Zn  30  95  65 2.2095e-03  37.403  14.403  18.666  17.313  10.598   0.954   0.636   0.026   0.001   0.000   0.000   1.548   0.772   0.000   0.000
 Zn  30  96  66 1.8889e-03  45.404  14.774   8.148  28.277   1.439   1.599   0.264   0.093   0.001   0.000   0.000   1.319   0.769   0.000   0.000
 Zn  30  97  67 1.6232e-03  14.444  22.954  23.967  10.043  25.056   1.808   1.446   0.212   0.069   0.001   0.000   2.210   0.752   0.000   0.000
 Zn  30  98  68 1.3969e-03  42.139  17.471   2.226  24.251   9.543   3.382   0.564   0.394   0.026   0.005   0.000   1.562   0.812   0.000   0.000
 Zn  30  99  69 1.2208e-03   5.751  10.983  40.563   3.863  22.224  10.748   4.890   0.573   0.376   0.025   0.005   2.830   0.772   0.000   0.000
 Zn  30 100  70 1.0645e-03   0.000  54.330   3.627  14.119   5.711  19.193   1.516   1.281   0.156   0.066   0.002   2.427   0.788   0.000   0.000
 Zn  30 101  71 9.7280e-04   1.624   2.567  16.758  14.884  27.515   6.856  22.232   4.930   2.255   0.256   0.123   4.145   0.795   0.000   0.000
 Zn  30 102  72 8.9016e-04   0.000  27.035   2.080  25.729   4.850  19.891   6.049  12.370   1.158   0.769   0.067   3.669   0.806   0.000   0.000
 Zn  30 103  73 8.3508e-04   0.950   0.235   4.371   3.903  23.137  12.453  27.890   7.650  16.184   2.169   1.058   5.553   0.816   0.000   0.000
 Zn  30 104  74 7.7360e-04   0.000  10.144   1.288  19.459   2.657  24.473   6.221  22.440   5.074   7.522   0.722   5.118   0.820   0.000   0.000
 Zn  30 105  75 7.1780e-04   0.000   0.227   2.937   0.535   9.856   2.410  27.183  10.006  29.990   6.249  10.607   6.831   0.871   0.000   0.000
 Ga  31  70  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  72  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  73  42 9.8016e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  74  43 3.9925e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  75  44 1.2866e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  76  45 1.3048e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  77  46 2.3487e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  78  47 5.1009e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  79  48 1.1859e+02  97.991   2.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.330   0.000   0.000
 Ga  31  80  49 3.4678e+01  96.884   3.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.477   0.000   0.000
 Ga  31  81  50 1.3235e+01  66.813  33.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.881   0.000   0.000
 Ga  31  82  51 6.9950e-01  93.277   6.719   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.913   0.000   0.000
 Ga  31  83  52 2.5505e-01  60.891  39.096   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.990   0.000   0.000
 Ga  31  84  53 1.2563e-01  61.098  38.057   0.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.659   0.000   0.000
 Ga  31  85  54 7.0401e-02  55.014  44.478   0.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   1.047   0.000   0.000
 Ga  31  86  55 4.2817e-02  54.399  43.066   2.532   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.335   0.000   0.000
 Ga  31  87  56 2.7534e-02  48.647  49.361   1.868   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.535   1.713   0.000   0.000
 Ga  31  88  57 1.8381e-02  49.676  41.753   8.345   0.225   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.388   0.000   0.000
 Ga  31  89  58 1.3537e-02  39.659  55.844   3.525   0.970   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.658   1.343   0.000   0.000
 Ga  31  90  59 1.0037e-02  44.605  16.992  37.207   1.072   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.951   1.087   0.000   0.000
 Ga  31  91  60 7.7156e-03  24.003  46.962  26.388   2.534   0.111   0.001   0.000   0.000   0.000   0.000   0.000   1.078   0.838   0.000   0.000
 Ga  31  92  61 6.0206e-03  40.071  12.809  44.257   2.043   0.813   0.007   0.000   0.000   0.000   0.000   0.000   1.107   1.113   0.000   0.000
 Ga  31  93  62 4.9369e-03  18.599  41.418  32.840   6.567   0.498   0.078   0.000   0.000   0.000   0.000   0.000   1.292   0.757   0.000   0.000
 Ga  31  94  63 4.0674e-03  15.463  33.309  38.769  10.326   1.973   0.149   0.010   0.000   0.000   0.000   0.000   1.505   0.891   0.000   0.000
 Ga  31  95  64 3.3836e-03   6.214  48.124  14.307  29.755   1.055   0.536   0.008   0.000   0.000   0.000   0.000   1.730   0.860   0.000   0.000
 Ga  31  96  65 2.8571e-03   5.629  18.168  37.247  22.630  15.440   0.644   0.240   0.002   0.000   0.000   0.000   2.270   0.698   0.000   0.000
 Ga  31  97  66 2.4236e-03   4.065  48.589   6.461  33.971   4.972   1.787   0.134   0.021   0.000   0.000   0.000   1.932   0.975   0.000   0.000
 Ga  31  98  67 2.0734e-03   3.706  19.090  34.719   7.959  31.211   2.051   1.207   0.051   0.006   0.000   0.000   2.552   0.795   0.000   0.000
 Ga  31  99  68 1.7793e-03   3.545  48.201   8.455  20.238  12.409   6.233   0.640   0.276   0.003   0.000   0.000   2.124   0.942   0.000   0.000
 Ga  31 100  69 1.5413e-03   2.521   9.562  43.035   8.315  23.322   7.942   4.718   0.434   0.149   0.001   0.000   2.861   0.818   0.000   0.000
 Ga  31 101  70 1.3448e-03   0.000  43.366  14.577  12.684  13.463  13.719   0.937   1.142   0.093   0.019   0.000   2.475   0.948   0.000   0.000
 Ga  31 102  71 1.2116e-03   0.942   4.766  16.729  27.126  19.898  12.156  15.662   1.364   1.244   0.094   0.020   3.745   0.868   0.000   0.000
 Ga  31 103  72 1.1157e-03   0.000  10.195  24.246  20.444  10.269  20.367   8.689   4.808   0.506   0.460   0.018   3.571   0.903   0.000   0.000
 Ga  31 104  73 1.0207e-03   0.504   0.714   5.768  17.756  26.220  13.670  22.174   7.403   4.958   0.451   0.383   4.711   0.871   0.000   0.000
 Ga  31 105  74 9.4719e-04   0.000   3.168   2.615  22.245  19.193  18.640  11.370  17.883   2.931   1.761   0.194   4.791   0.861   0.000   0.000
 Ga  31 106  75 8.7990e-04   0.166   0.374   1.413   2.856  15.398  18.633  25.101  12.637  18.455   3.014   1.951   5.981   0.868   0.000   0.000
 Ga  31 107  76 8.1874e-04   0.000   1.614   0.650   4.332   6.059  25.433  16.270  20.538  11.723  12.002   1.380   6.178   0.851   0.000   0.000
 Ga  31 108  77 7.6543e-04   0.130   0.022   0.918   0.301   3.193   4.030  22.512  18.630  24.748  12.352  13.165   7.221   0.893   0.000   0.000
 Ge  32  75  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  77  45 4.1253e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  78  46 3.0176e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  79  47 4.5242e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  80  48 9.6416e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  81  49 2.2774e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  82  50 6.6189e+01  99.975   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.000   0.000
 Ge  32  83  51 1.3687e+00  98.612   1.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.553   0.000   0.000
 Ge  32  84  52 4.6148e-01  96.887   3.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   1.031   0.000   0.000
 Ge  32  85  53 2.1409e-01  96.742   3.252   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.763   0.000   0.000
 Ge  32  86  54 1.1436e-01  95.281   4.717   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   1.022   0.000   0.000
 Ge  32  87  55 6.7044e-02  93.793   5.922   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.699   0.000   0.000
 Ge  32  88  56 4.1849e-02  88.006  11.803   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.617   0.000   0.000
 Ge  32  89  57 2.7094e-02  66.130  32.610   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.443   0.000   0.000
 Ge  32  90  58 1.9568e-02  59.296  39.897   0.775   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.562   0.000   0.000
 Ge  32  91  59 1.4319e-02  49.614  48.022   2.263   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.528   0.703   0.000   0.000
 Ge  32  92  60 1.0858e-02  50.290  48.134   1.373   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   0.938   0.000   0.000
 Ge  32  93  61 8.4716e-03  48.986  46.746   3.910   0.345   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.750   0.000   0.000
 Ge  32  94  62 6.6935e-03  49.930  47.715   1.831   0.520   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.166   0.000   0.000
 Ge  32  95  63 5.5391e-03  48.008  23.667  27.251   0.931   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.730   0.000   0.000
 Ge  32  96  64 4.5795e-03  50.223  41.887   6.259   1.541   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.594   0.943   0.000   0.000
 Ge  32  97  65 3.8125e-03  47.022   8.879  40.793   2.439   0.844   0.023   0.000   0.000   0.000   0.000   0.000   1.013   0.848   0.000   0.000
 Ge  32  98  66 3.1043e-03  51.299  16.440  28.437   3.166   0.572   0.086   0.000   0.000   0.000   0.000   0.000   0.855   0.649   0.000   0.000
 Ge  32  99  67 2.7191e-03  45.412   9.949  28.454  13.782   2.061   0.313   0.029   0.000   0.000   0.000   0.000   1.182   0.756   0.000   0.000
 Ge  32 100  68 2.3178e-03  53.994   9.392  26.339   8.838   0.959   0.463   0.015   0.000   0.000   0.000   0.000   0.948   0.614   0.000   0.000
 Ge  32 101  69 1.9887e-03  42.922  13.833  16.518  20.704   5.015   0.737   0.264   0.006   0.000   0.000   0.000   1.344   0.694   0.000   0.000
 Ge  32 102  70 1.7278e-03  48.963  13.368  14.932  20.409   1.185   1.012   0.115   0.017   0.000   0.000   0.000   1.151   0.634   0.000   0.000
 Ge  32 103  71 1.5333e-03   6.095  29.529  26.130  12.281  23.207   1.534   1.074   0.128   0.020   0.000   0.000   2.266   0.693   0.000   0.000
 Ge  32 104  72 1.4029e-03  24.904  31.778   4.574  22.986  12.438   2.518   0.554   0.238   0.010   0.001   0.000   1.773   0.688   0.000   0.000
 Ge  32 105  73 1.2807e-03   2.639   7.992  41.910   8.462  22.944  12.334   2.984   0.515   0.210   0.009   0.001   2.939   0.704   0.000   0.000
 Ge  32 106  74 1.1673e-03   0.000  40.791  12.502  14.629   8.461  20.759   1.665   1.028   0.132   0.032   0.001   2.659   0.726   0.000   0.000
 Ge  32 107  75 1.0698e-03   1.231   0.278  18.347  23.278  23.134   9.130  20.882   2.476   1.067   0.140   0.034   3.978   0.721   0.000   0.000
 Ge  32 108  76 9.9047e-04   0.000  14.523   2.547  38.739   8.060  20.313   7.860   6.722   0.840   0.370   0.025   3.741   0.711   0.000   0.000
 Ge  32 109  77 9.1578e-04   0.793   0.209   4.458   1.793  36.457  14.102  22.207   8.979   9.615   0.975   0.411   5.166   0.737   0.000   0.000
 Ge  32 110  78 8.5022e-04   0.000   6.034   1.084  23.257   4.349  30.152   9.260  18.951   3.677   2.829   0.410   4.927   0.724   0.000   0.000
 Ge  32 111  79 7.9286e-04   0.511   0.305   2.569   0.684  13.017   3.749  37.837  11.263  20.888   4.992   4.184   6.341   0.780   0.000   0.000
 Ge  32 112  80 7.4232e-04   0.000   4.296   0.603   8.778   2.290  26.121   4.396  28.449   9.865  13.335   1.866   6.040   0.733   0.000   0.000
 As  33  74  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  76  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  77  44 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  78  45 5.3538e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  79  46 1.6734e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  80  47 7.3309e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  81  48 8.8864e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  82  49 1.6488e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  83  50 4.0714e+02  99.873   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.279   0.000   0.000
 As  33  84  51 2.6964e+00  98.855   1.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.695   0.000   0.000
 As  33  85  52 8.3633e-01  88.702  11.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.690   0.000   0.000
 As  33  86  53 3.6983e-01  94.656   5.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   1.374   0.000   0.000
 As  33  87  54 1.9046e-01  58.821  41.178   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.331   0.000   0.000
 As  33  88  55 1.0810e-01  82.506  17.070   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.179   0.630   0.000   0.000
 As  33  89  56 6.5941e-02  40.562  59.199   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.692   0.000   0.000
 As  33  90  57 4.1558e-02  42.160  56.188   1.653   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.898   0.000   0.000
 As  33  91  58 2.9320e-02  38.810  60.197   0.958   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   1.447   0.000   0.000
 As  33  92  59 2.1285e-02  40.561  55.872   3.495   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.631   1.132   0.000   0.000
 As  33  93  60 1.5858e-02  39.542  58.624   1.576   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   1.694   0.000   0.000
 As  33  94  61 1.2237e-02  41.743  50.603   7.377   0.272   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.662   1.033   0.000   0.000
 As  33  95  62 9.6654e-03  38.220  58.538   2.566   0.675   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.657   1.298   0.000   0.000
 As  33  96  63 7.7280e-03  39.262  15.144  44.687   0.805   0.102   0.000   0.000   0.000   0.000   0.000   0.000   1.073   0.865   0.000   0.000
 As  33  97  64 6.3451e-03  35.626  38.399  23.978   1.933   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.748   0.000   0.000
 As  33  98  65 5.2624e-03  37.339  11.600  48.118   2.206   0.733   0.003   0.000   0.000   0.000   0.000   0.000   1.174   0.788   0.000   0.000
 As  33  99  66 4.3762e-03  24.919  31.078  34.654   8.800   0.485   0.064   0.000   0.000   0.000   0.000   0.000   1.290   0.706   0.000   0.000
 As  33 100  67 3.6608e-03  24.086  24.628  33.626  15.449   2.055   0.149   0.007   0.000   0.000   0.000   0.000   1.472   0.674   0.000   0.000
 As  33 101  68 3.0408e-03  20.213  36.752  19.295  22.413   0.929   0.395   0.003   0.000   0.000   0.000   0.000   1.483   0.738   0.000   0.000
 As  33 102  69 2.5924e-03  12.245  37.413  21.141  24.208   4.420   0.461   0.112   0.000   0.000   0.000   0.000   1.730   0.650   0.000   0.000
 As  33 103  70 2.2679e-03   6.206  51.615   9.320  30.653   1.235   0.919   0.049   0.004   0.000   0.000   0.000   1.721   0.824   0.000   0.000
 As  33 104  71 1.9847e-03   2.597  25.852  31.672  14.712  23.472   1.026   0.644   0.024   0.002   0.000   0.000   2.364   0.835   0.000   0.000
 As  33 105  72 1.8028e-03   2.094  44.918  11.421  24.687  13.971   2.453   0.350   0.104   0.001   0.000   0.000   2.128   0.891   0.000   0.000
 As  33 106  73 1.6322e-03   1.415   2.788  46.970  10.045  30.400   6.421   1.715   0.198   0.048   0.000   0.000   2.926   0.816   0.000   0.000
 As  33 107  74 1.4797e-03   0.000  13.956  19.894  30.610  13.424  20.170   1.217   0.688   0.037   0.005   0.000   3.126   0.743   0.000   0.000
 As  33 108  75 1.3425e-03   0.680   0.592  14.830  21.634  30.977  13.911  15.824   1.030   0.497   0.021   0.003   3.950   0.757   0.000   0.000
 As  33 109  76 1.1975e-03   0.000   4.779   4.119  42.267   9.778  25.953   8.673   3.831   0.461   0.135   0.003   3.925   0.785   0.000   0.000
 As  33 110  77 1.1217e-03   0.369   0.470   4.468   7.203  39.968  12.571  25.250   6.132   3.158   0.329   0.082   4.772   0.787   0.000   0.000
 As  33 111  78 1.0303e-03   0.000   2.531   1.694  21.414  10.285  30.855  12.783  17.406   1.642   1.284   0.104   4.898   0.765   0.000   0.000
 As  33 112  79 9.4967e-04   0.153   0.386   1.739   2.858  18.781  13.121  31.879  12.953  15.399   1.594   1.137   5.835   0.788   0.000   0.000
 As  33 113  80 8.7857e-04   0.000   2.351   0.935   7.835   7.974  32.223   9.200  23.508   8.890   6.418   0.664   5.733   0.764   0.000   0.000
 As  33 114  81 8.1110e-04   0.067   0.060   2.661   0.960  10.303   7.059  33.168   9.024  23.654   7.508   5.540   6.533   0.800   0.000   0.000
 As  33 115  82 7.6059e-04   0.000   1.118   0.616   3.783   4.151  15.698  11.614  28.803   9.880  19.344   4.993   6.601   0.789   0.000   0.000
 Se  34  79  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  81  47 9.5758e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  82  48 2.1412e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  83  49 1.7282e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  84  50 2.7516e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  85  51 5.5849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  86  52 1.5963e+00  99.350   0.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.586   0.000   0.000
 Se  34  87  53 6.5947e-01  99.206   0.794   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.721   0.000   0.000
 Se  34  88  54 3.1889e-01  98.490   1.510   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.774   0.000   0.000
 Se  34  89  55 1.7799e-01  98.165   1.835   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.740   0.000   0.000
 Se  34  90  56 1.0716e-01  97.179   2.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.967   0.000   0.000
 Se  34  91  57 6.6862e-02  96.391   3.457   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.585   0.000   0.000
 Se  34  92  58 4.5344e-02  95.193   4.767   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.711   0.000   0.000
 Se  34  93  59 3.2735e-02  90.422   8.942   0.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.603   0.000   0.000
 Se  34  94  60 2.4079e-02  93.550   6.225   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.741   0.000   0.000
 Se  34  95  61 1.8313e-02  86.212  13.015   0.773   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.451   0.000   0.000
 Se  34  96  62 1.4120e-02  61.596  37.863   0.539   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.389   0.483   0.000   0.000
 Se  34  97  63 1.1319e-02  44.291  53.373   2.263   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.645   0.000   0.000
 Se  34  98  64 9.1569e-03  46.411  52.139   1.261   0.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.875   0.000   0.000
 Se  34  99  65 7.3284e-03  45.351  48.285   5.882   0.460   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.615   0.670   0.000   0.000
 Se  34 100  66 6.1611e-03  47.965  49.221   2.154   0.651   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.098   0.000   0.000
 Se  34 101  67 5.1079e-03  48.470  17.640  32.597   1.100   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.661   0.000   0.000
 Se  34 102  68 4.2591e-03  51.971  43.504   3.178   1.259   0.088   0.001   0.000   0.000   0.000   0.000   0.000   0.540   0.907   0.000   0.000
 Se  34 103  69 3.5467e-03  50.713   9.624  37.650   1.403   0.596   0.015   0.000   0.000   0.000   0.000   0.000   0.916   0.725   0.000   0.000
 Se  34 104  70 3.0279e-03  53.443  25.259  19.198   1.808   0.263   0.028   0.000   0.000   0.000   0.000   0.000   0.703   0.599   0.000   0.000
 Se  34 105  71 2.5396e-03  41.970  13.130  33.487   9.700   1.536   0.164   0.013   0.000   0.000   0.000   0.000   1.162   0.655   0.000   0.000
 Se  34 106  72 2.3348e-03  47.580  12.671  25.244  13.186   1.042   0.272   0.005   0.000   0.000   0.000   0.000   1.083   0.598   0.000   0.000
 Se  34 107  73 2.1180e-03  11.507  38.582  16.556  24.050   8.378   0.771   0.154   0.002   0.000   0.000   0.000   1.821   0.581   0.000   0.000
 Se  34 108  74 1.9073e-03  20.433  36.084   7.068  32.696   2.135   1.425   0.148   0.010   0.000   0.000   0.000   1.649   0.677   0.000   0.000
 Se  34 109  75 1.7195e-03   2.836  11.841  40.978  11.637  29.181   2.130   1.283   0.108   0.007   0.000   0.000   2.646   0.628   0.000   0.000
 Se  34 110  76 1.5529e-03   6.927  41.456   6.684  21.182  18.579   4.049   0.788   0.327   0.008   0.000   0.000   2.200   0.653   0.000   0.000
 Se  34 111  77 1.3913e-03   2.267   4.348  38.344  10.327  23.572  16.383   3.845   0.663   0.245   0.005   0.000   3.179   0.630   0.000   0.000
 Se  34 112  78 1.2774e-03   3.807  35.505  10.911  14.750   8.999  22.843   1.725   1.265   0.163   0.031   0.000   2.726   0.663   0.000   0.000
 Se  34 113  79 1.1669e-03   1.648   1.563  25.890  19.635  17.376  11.119  19.561   1.949   1.114   0.121   0.022   3.786   0.634   0.000   0.000
 Se  34 114  80 1.0666e-03   4.146  33.395   8.617  16.698   6.498  23.662   3.410   2.663   0.663   0.235   0.011   2.917   0.653   0.000   0.000
 Se  34 115  81 9.7247e-04   1.595   1.845  24.543  12.521  23.451   8.612  20.248   3.463   2.934   0.589   0.198   4.018   0.684   0.000   0.000
 Se  34 116  82 9.0675e-04   0.000   9.761  17.086  30.606   3.279  22.513   7.043   7.309   0.923   1.307   0.173   3.756   0.659   0.000   0.000
 Se  34 117  83 8.6253e-04   0.833   0.352   7.717  12.938  34.470   4.828  21.576   7.631   7.475   0.997   1.183   4.793   0.712   0.000   0.000
 Se  34 118  84 8.1794e-04   0.000   3.089   0.304  15.303  18.066  28.343   4.735  20.349   5.019   4.117   0.676   5.144   0.725   0.000   0.000
 Br  35  78  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  80  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  82  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  83  48 1.1869e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  84  49 7.4111e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  85  50 3.8469e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  86  51 1.3655e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  87  52 3.4073e+00  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.730   0.000   0.000
 Br  35  88  53 1.2916e+00  98.583   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.624   0.000   0.000
 Br  35  89  54 5.9728e-01  96.079   3.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.751   0.000   0.000
 Br  35  90  55 3.1291e-01  96.962   3.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.874   0.000   0.000
 Br  35  91  56 1.7528e-01  89.714  10.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.599   0.000   0.000
 Br  35  92  57 1.0846e-01  91.842   7.952   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.659   0.000   0.000
 Br  35  93  58 7.2137e-02  45.235  54.713   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.548   0.435   0.000   0.000
 Br  35  94  59 5.1525e-02  46.773  52.401   0.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.541   0.399   0.000   0.000
 Br  35  95  60 3.7352e-02  40.719  58.971   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.465   0.000   0.000
 Br  35  96  61 2.8075e-02  49.495  49.692   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.406   0.000   0.000
 Br  35  97  62 2.1573e-02  33.095  66.297   0.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.675   0.714   0.000   0.000
 Br  35  98  63 1.6967e-02  34.929  61.628   3.426   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.685   1.117   0.000   0.000
 Br  35  99  64 1.3465e-02  35.727  62.471   1.583   0.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   1.641   0.000   0.000
 Br  35 100  65 1.0736e-02  37.583  49.867  12.233   0.313   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.753   0.696   0.000   0.000
 Br  35 101  66 8.7918e-03  37.083  58.757   3.399   0.760   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.678   1.036   0.000   0.000
 Br  35 102  67 7.0749e-03  38.042  11.359  49.458   1.002   0.139   0.000   0.000   0.000   0.000   0.000   0.000   1.138   0.865   0.000   0.000
 Br  35 103  68 6.0147e-03  38.845  37.363  21.867   1.846   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.666   0.000   0.000
 Br  35 104  69 4.9165e-03  37.759  12.671  47.156   1.726   0.684   0.004   0.000   0.000   0.000   0.000   0.000   1.149   0.936   0.000   0.000
 Br  35 105  70 4.2236e-03  29.755  28.810  37.317   3.749   0.329   0.040   0.000   0.000   0.000   0.000   0.000   1.162   0.710   0.000   0.000
 Br  35 106  71 3.5774e-03  14.028  32.811  35.229  15.942   1.873   0.111   0.005   0.000   0.000   0.000   0.000   1.592   0.549   0.000   0.000
 Br  35 107  72 3.1455e-03   5.899  47.711  12.881  31.999   1.144   0.364   0.002   0.000   0.000   0.000   0.000   1.759   0.790   0.000   0.000
 Br  35 108  73 2.7648e-03   3.315  33.302  24.203  24.698  13.713   0.648   0.121   0.000   0.000   0.000   0.000   2.146   0.640   0.000   0.000
 Br  35 109  74 2.4195e-03   1.675  43.086   9.574  39.379   4.412   1.739   0.127   0.009   0.000   0.000   0.000   2.075   0.901   0.000   0.000
 Br  35 110  75 2.1869e-03   1.608   9.073  40.155  14.219  32.062   1.673   1.165   0.043   0.002   0.000   0.000   2.760   0.688   0.000   0.000
 Br  35 111  76 1.9838e-03   1.409  33.321   9.856  26.753  22.146   5.648   0.647   0.219   0.002   0.000   0.000   2.555   0.749   0.000   0.000
 Br  35 112  77 1.7899e-03   1.177   5.373  38.348  13.187  28.578  10.681   2.242   0.331   0.082   0.000   0.000   3.058   0.655   0.000   0.000
 Br  35 113  78 1.6118e-03   0.000  10.428  22.278  29.185  11.825  23.688   1.433   1.091   0.064   0.008   0.000   3.251   0.689   0.000   0.000
 Br  35 114  79 1.4274e-03   0.688   2.269  16.299  29.605  20.942  19.503   8.771   1.299   0.596   0.025   0.003   3.717   0.667   0.000   0.000
 Br  35 115  80 1.3173e-03   0.800  10.460   3.323  42.478  11.283  27.500   1.536   2.182   0.345   0.092   0.001   3.553   0.693   0.000   0.000
 Br  35 116  81 1.1869e-03   0.591   2.552  19.270  24.022  17.598  21.188  11.839   1.525   1.206   0.178   0.030   3.828   0.665   0.000   0.000
 Br  35 117  82 1.0940e-03   0.467   5.931  11.503  39.294   6.088  27.757   5.077   2.934   0.508   0.418   0.020   3.690   0.716   0.000   0.000
 Br  35 118  83 1.0327e-03   0.322   1.238  13.528  19.631  29.788  10.071  20.005   2.962   1.959   0.309   0.188   4.178   0.741   0.000   0.000
 Br  35 119  84 9.7279e-04   0.000   1.311   1.184  23.373  18.700  28.809   7.805  15.356   1.884   1.410   0.169   4.759   0.801   0.000   0.000
 Br  35 120  85 9.2142e-04   0.000   0.283   0.399   1.761  18.463  21.178  30.428   9.326  14.294   2.480   1.385   5.830   0.839   0.000   0.000
 Br  35 121  86 8.7205e-04   0.000   0.602   0.296   0.363   1.689  22.009  20.747  31.691   7.861  12.726   2.016   6.546   0.860   0.000   0.000
 Kr  36  85  49 1.7278e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  87  51 4.0934e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  88  52 8.6345e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  89  53 2.8597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  90  54 1.2353e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Kr  36  91  55 6.2218e-01  99.809   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.186   0.000   0.000
 Kr  36  92  56 3.4557e-01  99.278   0.722   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.576   0.000   0.000
 Kr  36  93  57 2.0501e-01  98.949   1.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.605   0.000   0.000
 Kr  36  94  58 1.2164e-01  98.215   1.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.803   0.000   0.000
 Kr  36  95  59 8.6037e-02  97.081   2.910   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.606   0.000   0.000
 Kr  36  96  60 6.2153e-02  97.674   2.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.692   0.000   0.000
 Kr  36  97  61 4.5723e-02  97.184   2.781   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.597   0.000   0.000
 Kr  36  98  62 3.4566e-02  96.089   3.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.699   0.000   0.000
 Kr  36  99  63 2.6752e-02  92.442   7.174   0.384   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.529   0.000   0.000
 Kr  36 100  64 2.1135e-02  91.914   7.906   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.548   0.000   0.000
 Kr  36 101  65 1.6837e-02  54.429  44.572   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.392   0.000   0.000
 Kr  36 102  66 1.3463e-02  46.761  52.498   0.734   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.540   0.442   0.000   0.000
 Kr  36 103  67 1.0790e-02  40.823  56.152   2.895   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.602   0.000   0.000
 Kr  36 104  68 8.6940e-03  44.815  53.568   1.378   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   0.779   0.000   0.000
 Kr  36 105  69 6.8740e-03  44.057  48.624   6.762   0.524   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.639   0.600   0.000   0.000
 Kr  36 106  70 6.0611e-03  47.539  49.819   2.022   0.612   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.985   0.000   0.000
 Kr  36 107  71 5.0960e-03  45.491  13.410  39.628   1.260   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.585   0.000   0.000
 Kr  36 108  72 4.4195e-03  47.413  41.404   9.381   1.679   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.657   0.633   0.000   0.000
 Kr  36 109  73 3.8928e-03  38.438  13.265  44.891   2.380   0.996   0.030   0.000   0.000   0.000   0.000   0.000   1.143   0.633   0.000   0.000
 Kr  36 110  74 3.4198e-03  38.785  18.179  38.400   3.837   0.697   0.101   0.000   0.000   0.000   0.000   0.000   1.098   0.556   0.000   0.000
 Kr  36 111  75 3.0047e-03  13.562  30.352  25.837  27.142   2.671   0.395   0.041   0.000   0.000   0.000   0.000   1.764   0.575   0.000   0.000
 Kr  36 112  76 2.6384e-03  25.774  24.662  12.936  34.178   1.604   0.814   0.031   0.001   0.000   0.000   0.000   1.637   0.610   0.000   0.000
 Kr  36 113  77 2.3181e-03  12.279  28.854  16.710  28.577  11.978   1.251   0.346   0.006   0.000   0.000   0.000   2.043   0.550   0.000   0.000
 Kr  36 114  78 2.0504e-03  26.515  26.172  15.708  28.334   1.482   1.615   0.160   0.013   0.000   0.000   0.000   1.576   0.566   0.000   0.000
 Kr  36 115  79 1.8374e-03   4.466  36.074  22.769  25.399   8.895   1.361   0.972   0.060   0.003   0.000   0.000   2.065   0.575   0.000   0.000
 Kr  36 116  80 1.6577e-03  14.260  36.302  17.099  28.989   1.325   1.658   0.288   0.078   0.001   0.000   0.000   1.733   0.599   0.000   0.000
 Kr  36 117  81 1.4643e-03   2.900  27.458  25.660  27.788  13.622   1.306   1.090   0.146   0.030   0.000   0.000   2.310   0.613   0.000   0.000
 Kr  36 118  82 1.3562e-03   8.507  40.020  12.398  34.103   2.464   2.141   0.261   0.101   0.005   0.001   0.000   1.900   0.702   0.000   0.000
 Kr  36 119  83 1.2616e-03   2.777  16.220  35.218  18.092  23.880   2.183   1.455   0.128   0.043   0.002   0.000   2.574   0.713   0.000   0.000
 Kr  36 120  84 1.1819e-03   0.000  12.778  27.442  28.098  20.604   8.968   1.457   0.606   0.036   0.010   0.000   2.926   0.747   0.000   0.000
 Kr  36 121  85 1.1061e-03   0.000   0.481   6.884  23.269  34.993  18.956  13.042   1.623   0.690   0.048   0.014   4.145   0.833   0.000   0.000
 Kr  36 122  86 1.0364e-03   0.000   4.375   0.362  10.032  26.948  33.604  15.925   7.368   1.031   0.338   0.018   4.696   0.827   0.000   0.000
 Kr  36 123  87 9.7136e-04   0.000   0.350   1.726   0.279   6.339  24.743  38.057  17.523   9.366   1.229   0.388   5.944   0.874   0.000   0.000
 Kr  36 124  88 9.1072e-04   0.000   3.644   0.204   1.596   0.316   8.428  28.376  36.518  13.815   6.335   0.769   6.519   0.858   0.000   0.000
 Rb  37  84  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  86  49 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  87  50 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  88  51 1.8132e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  89  52 2.9967e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  90  53 7.8669e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  91  54 3.0162e+00  99.591   0.409   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.356   0.000   0.000
 Rb  37  92  55 1.3717e+00  99.680   0.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.222   0.000   0.000
 Rb  37  93  56 7.0522e-01  98.537   1.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.542   0.000   0.000
 Rb  37  94  57 4.1050e-01  98.559   1.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.778   0.000   0.000
 Rb  37  95  58 2.4918e-01  95.430   4.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.660   0.000   0.000
 Rb  37  96  59 1.5604e-01  94.041   5.953   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.602   0.000   0.000
 Rb  37  97  60 1.0705e-01  91.192   8.808   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.557   0.000   0.000
 Rb  37  98  61 7.6000e-02  95.273   4.663   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.593   0.000   0.000
 Rb  37  99  62 5.7808e-02  81.534  18.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.504   0.000   0.000
 Rb  37 100  63 4.4003e-02  74.322  25.225   0.453   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.478   0.000   0.000
 Rb  37 101  64 3.4242e-02  33.304  66.498   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.669   0.543   0.000   0.000
 Rb  37 102  65 2.7040e-02  33.131  65.742   1.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.446   0.000   0.000
 Rb  37 103  66 2.1502e-02  29.091  70.127   0.779   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.786   0.000   0.000
 Rb  37 104  67 1.7206e-02  31.184  63.539   5.230   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.741   0.978   0.000   0.000
 Rb  37 105  68 1.3901e-02  32.960  64.833   1.874   0.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   1.463   0.000   0.000
 Rb  37 106  69 1.1241e-02  35.429  36.823  27.266   0.467   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.685   0.000   0.000
 Rb  37 107  70 9.2232e-03  36.140  59.642   3.301   0.914   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.949   0.000   0.000
 Rb  37 108  71 7.4886e-03  34.492  10.999  53.112   1.195   0.202   0.000   0.000   0.000   0.000   0.000   0.000   1.216   0.528   0.000   0.000
 Rb  37 109  72 6.3866e-03  25.844  41.587  30.168   2.286   0.115   0.001   0.000   0.000   0.000   0.000   0.000   1.092   0.608   0.000   0.000
 Rb  37 110  73 5.5699e-03  19.857  22.953  53.733   2.478   0.971   0.008   0.000   0.000   0.000   0.000   0.000   1.418   0.605   0.000   0.000
 Rb  37 111  74 4.8724e-03   5.118  41.211  39.398  13.506   0.674   0.093   0.000   0.000   0.000   0.000   0.000   1.637   0.685   0.000   0.000
 Rb  37 112  75 4.2611e-03   3.560  29.960  33.695  29.876   2.687   0.210   0.012   0.000   0.000   0.000   0.000   1.988   0.636   0.000   0.000
 Rb  37 113  76 3.7309e-03   3.137  40.528  12.459  41.734   1.481   0.655   0.005   0.000   0.000   0.000   0.000   1.999   0.768   0.000   0.000
 Rb  37 114  77 3.2725e-03   3.780  31.841  26.006  33.243   4.289   0.732   0.109   0.000   0.000   0.000   0.000   2.051   0.648   0.000   0.000
 Rb  37 115  78 2.8780e-03   2.549  42.614  17.922  34.244   1.381   1.245   0.043   0.002   0.000   0.000   0.000   1.932   0.762   0.000   0.000
 Rb  37 116  79 2.5382e-03   2.142  26.180  34.673  32.093   3.634   0.977   0.297   0.004   0.000   0.000   0.000   2.130   0.662   0.000   0.000
 Rb  37 117  80 2.2405e-03   1.686  40.334  13.615  41.210   1.706   1.352   0.083   0.013   0.000   0.000   0.000   2.054   0.835   0.000   0.000
 Rb  37 118  81 1.9723e-03   1.379  13.476  36.845  36.143  10.365   1.359   0.414   0.017   0.001   0.000   0.000   2.465   0.709   0.000   0.000
 Rb  37 119  82 1.7575e-03   1.810  36.722  12.660  44.023   2.481   2.157   0.125   0.021   0.000   0.000   0.000   2.157   0.887   0.000   0.000
 Rb  37 120  83 1.6211e-03   1.387  11.880  38.074  24.085  21.867   1.832   0.845   0.027   0.003   0.000   0.000   2.622   0.774   0.000   0.000
 Rb  37 121  84 1.4968e-03   0.000   7.473  21.635  38.964  21.893   8.681   1.032   0.316   0.006   0.001   0.000   3.071   0.842   0.000   0.000
 Rb  37 122  85 1.3853e-03   0.096   1.173   6.209  23.316  40.176  19.521   8.382   0.877   0.244   0.005   0.000   4.003   0.890   0.000   0.000
 Rb  37 123  86 1.2835e-03   0.000   2.266   2.236   9.462  26.388  39.959  13.818   5.246   0.503   0.118   0.002   4.652   0.916   0.000   0.000
 Rb  37 124  87 1.1936e-03   0.106   0.951   0.830   1.559   9.792  28.395  39.989  13.007   4.871   0.412   0.088   5.630   0.921   0.000   0.000
 Rb  37 125  88 1.1122e-03   0.000   1.909   1.463   1.358   2.246  11.694  29.852  38.346   9.568   3.328   0.237   6.325   0.922   0.000   0.000
 Rb  37 126  89 1.0360e-03   0.094   0.785   0.532   0.828   0.861   1.751  11.566  32.711  38.476   9.280   3.116   7.357   0.923   0.000   0.000
 Rb  37 127  90 9.6447e-04   0.000   1.833   1.041   0.809   1.153   1.189   2.233  12.813  34.764  37.253   6.910   7.844   0.914   0.000   0.000
 Rb  37 128  91 8.9815e-04   0.000   1.207   0.562   0.546   0.515   0.874   0.976   2.035  12.758  39.602  40.926   8.156   0.930   0.000   0.000
 Sr  38  89  51 3.1386e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  90  52 1.8460e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  91  53 3.3273e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  92  54 9.7417e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  93  55 3.8932e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  94  56 1.8174e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  95  57 9.5016e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  96  58 5.3146e-01  99.916   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.179   0.000   0.000
 Sr  38  97  59 3.1078e-01  99.316   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.417   0.000   0.000
 Sr  38  98  60 2.0891e-01  99.071   0.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.595   0.000   0.000
 Sr  38  99  61 1.4404e-01  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.467   0.000   0.000
 Sr  38 100  62 1.0212e-01  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.576   0.000   0.000
 Sr  38 101  63 7.2535e-02  97.929   2.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.556   0.000   0.000
 Sr  38 102  64 5.6395e-02  97.790   2.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.600   0.000   0.000
 Sr  38 103  65 4.4362e-02  96.217   3.742   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.540   0.000   0.000
 Sr  38 104  66 3.4890e-02  94.511   5.480   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.539   0.000   0.000
 Sr  38 105  67 2.7629e-02  82.043  17.195   0.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.377   0.000   0.000
 Sr  38 106  68 2.2124e-02  85.594  14.041   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.452   0.000   0.000
 Sr  38 107  69 1.7830e-02  41.091  57.414   1.493   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604   0.438   0.000   0.000
 Sr  38 108  70 1.4467e-02  48.432  50.751   0.800   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.396   0.000   0.000
 Sr  38 109  71 1.1887e-02  36.074  60.752   3.034   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.486   0.000   0.000
 Sr  38 110  72 9.8482e-03  37.337  60.644   1.766   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.669   0.000   0.000
 Sr  38 111  73 8.3069e-03  34.970  46.180  18.060   0.745   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.847   0.542   0.000   0.000
 Sr  38 112  74 6.9547e-03  35.087  59.924   3.693   1.266   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.712   0.693   0.000   0.000
 Sr  38 113  75 6.1615e-03  31.408  14.694  51.617   1.876   0.403   0.001   0.000   0.000   0.000   0.000   0.000   1.252   0.543   0.000   0.000
 Sr  38 114  76 5.3115e-03  36.633  56.269   4.999   1.939   0.159   0.002   0.000   0.000   0.000   0.000   0.000   0.727   0.671   0.000   0.000
 Sr  38 115  77 4.5816e-03  32.081  24.798  40.540   1.837   0.730   0.014   0.000   0.000   0.000   0.000   0.000   1.144   0.530   0.000   0.000
 Sr  38 116  78 3.9685e-03  34.946  55.948   6.870   1.996   0.228   0.012   0.000   0.000   0.000   0.000   0.000   0.766   0.623   0.000   0.000
 Sr  38 117  79 3.4679e-03  23.791  21.339  51.437   2.563   0.836   0.033   0.001   0.000   0.000   0.000   0.000   1.354   0.578   0.000   0.000
 Sr  38 118  80 3.0427e-03  30.745  42.864  22.943   2.996   0.433   0.020   0.000   0.000   0.000   0.000   0.000   0.996   0.577   0.000   0.000
 Sr  38 119  81 2.6702e-03  17.392  24.425  52.887   3.448   1.760   0.086   0.002   0.000   0.000   0.000   0.000   1.480   0.623   0.000   0.000
 Sr  38 120  82 2.3430e-03  27.573  40.462  27.509   3.600   0.786   0.069   0.000   0.000   0.000   0.000   0.000   1.098   0.611   0.000   0.000
 Sr  38 121  83 2.1367e-03  13.550  30.132  48.945   4.840   2.312   0.208   0.012   0.000   0.000   0.000   0.000   1.529   0.795   0.000   0.000
 Sr  38 122  84 1.9419e-03   0.000  35.721  31.329  29.800   2.364   0.755   0.030   0.001   0.000   0.000   0.000   2.012   0.825   0.000   0.000
 Sr  38 123  85 1.7686e-03   1.144   1.870  30.177  35.293  28.355   2.429   0.699   0.032   0.001   0.000   0.000   2.981   0.885   0.000   0.000
 Sr  38 124  86 1.6130e-03   0.000  19.564   1.533  28.735  36.023  12.683   1.233   0.223   0.006   0.000   0.000   3.254   0.896   0.000   0.000
 Sr  38 125  87 1.4813e-03   0.000   4.143   8.844   3.500  33.282  35.817  13.078   1.134   0.196   0.006   0.000   4.326   0.902   0.000   0.000
 Sr  38 126  88 1.3603e-03   0.000  20.806   2.147   4.597   2.270  33.031  30.419   6.170   0.500   0.060   0.001   4.434   0.894   0.000   0.000
 Sr  38 127  89 1.2440e-03   0.000   3.518   7.534   2.224   6.717   4.273  37.631  30.680   6.888   0.477   0.057   5.740   0.883   0.000   0.000
 Sr  38 128  90 1.1427e-03   0.000  22.729   1.556   3.703   1.118   4.128   3.074  37.321  22.976   3.201   0.196   5.562   0.881   0.000   0.000
 Sr  38 129  91 1.0492e-03   0.000   2.488   7.076   1.426   5.487   1.911   6.428   4.971  42.715  23.865   3.633   7.171   0.867   0.000   0.000
 Sr  38 130  92 9.6096e-04   0.000  18.906   1.453   4.296   0.915   3.302   1.223   4.680   4.165  41.628  19.432   6.817   0.877   0.000   0.000
 Sr  38 131  93 8.7375e-04   0.000   1.342   3.358   0.691   3.888   1.092   5.450   2.206   8.775   7.812  65.388   6.496   0.876   0.000   0.000
  Y  39  90  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  91  52 1.5659e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  92  53 4.9352e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  93  54 6.4894e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  94  55 1.8506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  95  56 6.8867e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  96  57 3.0518e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  97  58 1.5325e+00  99.640   0.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.248   0.000   0.000
  Y  39  98  59 8.3616e-01  99.122   0.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.486   0.000   0.000
  Y  39  99  60 4.7266e-01  98.759   1.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.616   0.000   0.000
  Y  39 100  61 3.0438e-01  98.575   1.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.455   0.000   0.000
  Y  39 101  62 2.0247e-01  97.306   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.581   0.000   0.000
  Y  39 102  63 1.4581e-01  97.311   2.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.537   0.000   0.000
  Y  39 103  64 1.0559e-01  95.034   4.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.600   0.000   0.000
  Y  39 104  65 7.8421e-02  94.650   5.332   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.506   0.000   0.000
  Y  39 105  66 5.8063e-02  63.564  36.435   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.320   0.000   0.000
  Y  39 106  67 4.5865e-02  53.536  45.618   0.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.422   0.000   0.000
  Y  39 107  68 3.6730e-02  28.184  71.512   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.421   0.000   0.000
  Y  39 108  69 2.9338e-02  27.832  70.403   1.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.739   0.754   0.000   0.000
  Y  39 109  70 2.3258e-02  26.222  72.997   0.778   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.617   0.000   0.000
  Y  39 110  71 1.9213e-02  26.593  69.618   3.751   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.531   0.000   0.000
  Y  39 111  72 1.5645e-02  25.479  72.124   2.111   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   1.449   0.000   0.000
  Y  39 112  73 1.2931e-02  24.871  36.874  37.685   0.559   0.011   0.000   0.000   0.000   0.000   0.000   0.000   1.140   0.570   0.000   0.000
  Y  39 113  74 1.0968e-02  22.296  71.351   4.965   1.383   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.855   0.843   0.000   0.000
  Y  39 114  75 9.2836e-03  22.018  19.067  57.313   1.376   0.226   0.000   0.000   0.000   0.000   0.000   0.000   1.387   0.569   0.000   0.000
  Y  39 115  76 7.8156e-03  15.283  73.872   8.710   2.055   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.694   0.000   0.000
  Y  39 116  77 6.6996e-03  15.819  22.043  60.013   1.712   0.412   0.000   0.000   0.000   0.000   0.000   0.000   1.489   0.595   0.000   0.000
  Y  39 117  78 5.7453e-03   5.728  66.072  25.293   2.758   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.255   0.636   0.000   0.000
  Y  39 118  79 4.9273e-03   4.940  28.636  63.116   2.441   0.862   0.005   0.000   0.000   0.000   0.000   0.000   1.657   0.682   0.000   0.000
  Y  39 119  80 4.2408e-03   3.272  45.405  46.624   4.277   0.401   0.021   0.000   0.000   0.000   0.000   0.000   1.532   0.693   0.000   0.000
  Y  39 120  81 3.6489e-03   4.188  27.695  62.904   3.356   1.823   0.034   0.000   0.000   0.000   0.000   0.000   1.710   0.735   0.000   0.000
  Y  39 121  82 3.1209e-03   6.257  41.061  46.710   5.144   0.755   0.073   0.000   0.000   0.000   0.000   0.000   1.533   0.773   0.000   0.000
  Y  39 122  83 2.8305e-03   9.109  21.925  61.680   4.810   2.375   0.098   0.004   0.000   0.000   0.000   0.000   1.697   0.881   0.000   0.000
  Y  39 123  84 2.5431e-03   0.000  23.535  29.745  43.744   2.201   0.763   0.011   0.000   0.000   0.000   0.000   2.269   0.981   0.000   0.000
  Y  39 124  85 2.2880e-03   0.667   5.315  24.403  33.585  33.884   1.689   0.451   0.006   0.000   0.000   0.000   3.016   1.000   0.000   0.000
  Y  39 125  86 2.0671e-03   0.000  16.320   5.213  24.632  36.597  16.327   0.781   0.129   0.001   0.000   0.000   3.343   1.030   0.000   0.000
  Y  39 126  87 1.8713e-03   0.825   5.455  12.860   7.173  27.098  34.726  11.316   0.483   0.065   0.000   0.000   4.065   1.013   0.000   0.000
  Y  39 127  88 1.6968e-03   0.000  17.589   5.212   6.831   6.502  31.883  26.869   4.911   0.185   0.018   0.000   4.312   1.026   0.000   0.000
  Y  39 128  89 1.5336e-03   0.866  10.161   9.379   6.154   6.112   7.998  33.242  22.506   3.466   0.106   0.009   4.976   1.007   0.000   0.000
  Y  39 129  90 1.3907e-03   0.000  19.864   6.916   4.476   4.448   5.027   9.605  33.891  14.179   1.557   0.036   5.127   1.009   0.000   0.000
  Y  39 130  91 1.2581e-03   0.930  10.074   9.407   6.510   4.989   6.117   5.533  10.632  32.790  11.890   1.126   5.871   0.985   0.000   0.000
  Y  39 131  92 1.1303e-03   0.000  15.195   7.419   5.853   4.560   4.054   6.541   5.918  11.717  30.533   8.210   6.135   0.987   0.000   0.000
  Y  39 132  93 1.0024e-03   0.000   6.496   3.737   4.987   6.072   7.064   6.752  10.355   7.392  13.484  33.661   6.563   0.956   0.000   0.000
  Y  39 133  94 9.1238e-04   0.000  20.162   5.235   3.540   5.056   6.193   7.854   8.216  14.290  10.126  19.331   3.905   0.959   0.000   0.000
  Y  39 134  95 8.2470e-04   0.000   8.179   4.282   2.681   2.423   5.114   7.849  12.419  14.210  26.021  16.816   3.573   0.925   0.000   0.000
 Zr  40  93  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  95  55 3.6461e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  96  56 6.8135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  97  57 1.9678e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  98  58 7.3354e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  99  59 3.2421e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 100  60 1.5720e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 101  61 8.5249e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 102  62 5.1507e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 103  63 3.3407e-01  99.790   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.191   0.000   0.000
 Zr  40 104  64 2.2326e-01  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Zr  40 105  65 1.5416e-01  99.026   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.401   0.000   0.000
 Zr  40 106  66 1.1473e-01  98.501   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.468   0.000   0.000
 Zr  40 107  67 8.5636e-02  97.373   2.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.449   0.000   0.000
 Zr  40 108  68 6.4893e-02  97.680   2.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.539   0.000   0.000
 Zr  40 109  69 4.8993e-02  96.214   3.720   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.449   0.000   0.000
 Zr  40 110  70 3.8118e-02  96.020   3.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.553   0.000   0.000
 Zr  40 111  71 3.1635e-02  86.582  12.906   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.456   0.000   0.000
 Zr  40 112  72 2.5374e-02  86.380  13.353   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.461   0.000   0.000
 Zr  40 113  73 2.0352e-02  35.678  62.534   1.787   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.661   0.324   0.000   0.000
 Zr  40 114  74 1.6834e-02  35.157  63.702   1.106   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.445   0.000   0.000
 Zr  40 115  75 1.4050e-02  27.377  69.418   3.047   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.760   0.446   0.000   0.000
 Zr  40 116  76 1.1723e-02  30.150  67.957   1.694   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.598   0.000   0.000
 Zr  40 117  77 9.8154e-03  27.104  68.785   3.771   0.336   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.774   0.569   0.000   0.000
 Zr  40 118  78 8.2260e-03  28.843  68.524   2.263   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.983   0.000   0.000
 Zr  40 119  79 6.8873e-03  25.888  66.572   6.759   0.755   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.825   0.615   0.000   0.000
 Zr  40 120  80 5.9256e-03  28.194  67.800   3.126   0.877   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.767   1.007   0.000   0.000
 Zr  40 121  81 5.0469e-03  22.715  49.971  25.403   1.781   0.128   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.610   0.000   0.000
 Zr  40 122  82 4.2657e-03  27.821  66.534   3.945   1.669   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.796   1.029   0.000   0.000
 Zr  40 123  83 3.8250e-03  15.373  44.672  37.275   2.359   0.321   0.001   0.000   0.000   0.000   0.000   0.000   1.276   0.692   0.000   0.000
 Zr  40 124  84 3.3973e-03  14.554  31.128  49.712   4.085   0.502   0.020   0.000   0.000   0.000   0.000   0.000   1.449   0.857   0.000   0.000
 Zr  40 125  85 3.0205e-03   7.304  12.007  36.029  41.132   3.211   0.306   0.010   0.000   0.000   0.000   0.000   2.219   0.881   0.000   0.000
 Zr  40 126  86 2.6973e-03   0.000  27.133   5.624  53.245  12.868   1.089   0.040   0.000   0.000   0.000   0.000   2.553   0.904   0.000   0.000
 Zr  40 127  87 2.4121e-03  10.068   6.084  14.499   7.313  51.116  10.168   0.729   0.022   0.000   0.000   0.000   3.169   0.885   0.000   0.000
 Zr  40 128  88 2.1576e-03   0.000  31.157   1.275  13.290  12.016  39.488   2.593   0.179   0.002   0.000   0.000   3.359   0.869   0.000   0.000
 Zr  40 129  89 1.9314e-03   8.948  11.102  12.794   2.299  13.558  13.290  35.754   2.139   0.115   0.001   0.000   3.947   0.853   0.000   0.000
 Zr  40 130  90 1.7246e-03   0.000  34.876   1.109   6.962   4.027  18.850  13.516  19.967   0.672   0.021   0.000   3.948   0.832   0.000   0.000
 Zr  40 131  91 1.5343e-03  13.711  10.670  10.837   1.496   8.615   4.436  19.365  13.271  17.077   0.509   0.013   4.439   0.823   0.000   0.000
 Zr  40 132  92 1.3526e-03   0.000  35.318   2.200   4.837   1.550  12.146   5.931  19.380  10.039   8.416   0.181   4.503   0.821   0.000   0.000
 Zr  40 133  93 1.2184e-03   0.000  13.256  16.545   2.985   8.252   1.738  12.255   5.441  19.656  10.411   9.460   5.531   0.836   0.000   0.000
 Zr  40 134  94 1.0879e-03   0.000   1.542  11.814  20.479   4.335  11.621   2.092  15.603   6.556  18.265   7.691   5.490   0.821   0.000   0.000
 Zr  40 135  95 9.7087e-04   0.000   0.005  10.034   5.456  15.669   4.476  15.084   2.696  17.944   7.096  21.540   5.661   0.808   0.000   0.000
 Zr  40 136  96 8.6095e-04   0.000   0.973   0.052  11.335   4.201  16.596   5.770  24.846   4.050  24.684   7.493   5.029   0.831   0.000   0.000
 Zr  40 137  97 7.6151e-04   0.000   0.974   5.147   0.132   7.257   2.101  11.585   5.086  29.869   5.666  32.183   4.943   0.808   0.000   0.000
 Nb  41  92  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  94  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  95  54 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  96  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  97  56 3.7421e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  98  57 7.8256e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  99  58 1.0607e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 100  59 2.6302e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 101  60 8.8695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 102  61 3.4565e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 103  62 1.7397e+00  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.000   0.000
 Nb  41 104  63 9.6333e-01  99.661   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.229   0.000   0.000
 Nb  41 105  64 5.7774e-01  98.572   1.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.530   0.000   0.000
 Nb  41 106  65 3.6424e-01  98.428   1.572   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.509   0.000   0.000
 Nb  41 107  66 2.4538e-01  96.455   3.545   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nb  41 108  67 1.7038e-01  96.644   3.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.573   0.000   0.000
 Nb  41 109  68 1.2283e-01  94.092   5.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.617   0.000   0.000
 Nb  41 110  69 9.2285e-02  93.928   6.043   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.480   0.000   0.000
 Nb  41 111  70 6.9152e-02  83.163  16.837   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168   0.344   0.000   0.000
 Nb  41 112  71 5.3555e-02  53.061  46.274   0.665   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.422   0.000   0.000
 Nb  41 113  72 4.0763e-02  23.851  75.793   0.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.806   0.000   0.000
 Nb  41 114  73 3.3020e-02  21.541  76.264   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.830   0.000   0.000
 Nb  41 115  74 2.6249e-02  19.077  79.569   1.329   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.823   1.295   0.000   0.000
 Nb  41 116  75 2.1536e-02  20.178  75.050   4.696   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.847   1.004   0.000   0.000
 Nb  41 117  76 1.7652e-02  19.021  78.718   1.988   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.835   1.556   0.000   0.000
 Nb  41 118  77 1.4515e-02  19.995  72.726   6.987   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.893   0.000   0.000
 Nb  41 119  78 1.1999e-02  16.279  80.505   2.669   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.875   1.336   0.000   0.000
 Nb  41 120  79 9.9639e-03  16.859  56.306  26.169   0.644   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.107   0.674   0.000   0.000
 Nb  41 121  80 8.2571e-03   8.514  85.722   4.416   1.346   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.986   1.009   0.000   0.000
 Nb  41 122  81 6.9106e-03   7.061  33.647  57.517   1.637   0.138   0.000   0.000   0.000   0.000   0.000   0.000   1.541   0.653   0.000   0.000
 Nb  41 123  82 5.7861e-03   4.756  81.916  10.720   2.562   0.046   0.000   0.000   0.000   0.000   0.000   0.000   1.112   0.919   0.000   0.000
 Nb  41 124  83 5.1548e-03   9.832  25.936  61.207   2.546   0.479   0.000   0.000   0.000   0.000   0.000   0.000   1.579   0.919   0.000   0.000
 Nb  41 125  84 4.5447e-03   1.277  33.315  52.304  12.416   0.649   0.038   0.000   0.000   0.000   0.000   0.000   1.780   0.948   0.000   0.000
 Nb  41 126  85 4.0178e-03   1.616  14.466  34.942  44.075   4.671   0.223   0.007   0.000   0.000   0.000   0.000   2.364   1.007   0.000   0.000
 Nb  41 127  86 3.5603e-03   0.000  22.678   7.227  53.671  15.004   1.393   0.027   0.000   0.000   0.000   0.000   2.653   1.073   0.000   0.000
 Nb  41 128  87 3.1549e-03   1.936  12.202  14.704  12.496  50.921   7.077   0.658   0.007   0.000   0.000   0.000   3.222   1.034   0.000   0.000
 Nb  41 129  88 2.7982e-03   0.000  25.784   4.425  12.480  19.462  35.789   1.899   0.161   0.001   0.000   0.000   3.414   1.060   0.000   0.000
 Nb  41 130  89 2.4771e-03   1.870  19.420   9.122   6.570  15.071  21.256  25.592   1.038   0.062   0.000   0.000   3.852   1.019   0.000   0.000
 Nb  41 131  90 2.1728e-03   0.000  28.223   4.978   6.120  11.744  19.144  18.050  11.391   0.339   0.011   0.000   3.901   1.016   0.000   0.000
 Nb  41 132  91 1.9155e-03   2.875  22.641   7.922   4.644   8.687  14.872  18.519  13.476   6.216   0.145   0.003   4.180   0.967   0.000   0.000
 Nb  41 133  92 1.7135e-03   0.000  13.854  10.601  11.824   4.446  12.668  16.609  16.968   9.371   3.602   0.055   4.780   0.837   0.000   0.000
 Nb  41 134  93 1.5193e-03   1.945   0.129   9.715   6.185  19.171   3.972  15.502  14.926  17.534   7.775   3.145   5.737   0.800   0.000   0.000
 Nb  41 135  94 1.3422e-03   0.000   4.684  14.628  13.343   4.956   8.620   6.490  17.186  14.400  11.914   3.778   5.499   0.825   0.000   0.000
 Nb  41 136  95 1.1797e-03   1.794   7.510   7.993   8.151   7.141   6.371  10.400   7.478  17.924  14.100  11.139   5.795   0.865   0.000   0.000
 Nb  41 137  96 1.0354e-03   0.000   1.540  14.674   8.776   7.867   8.915   5.844  11.616   8.321  20.308  12.139   5.562   0.819   0.000   0.000
 Nb  41 138  97 9.0737e-04   2.044   3.863   5.739   7.137   6.671   7.599   8.369   9.346  16.218  10.039  22.975   5.324   0.843   0.000   0.000
 Nb  41 139  98 7.9501e-04   0.000   0.499   3.813   7.099   8.794   8.513  10.067  12.405  12.446  24.080  12.284   4.527   0.816   0.000   0.000
 Nb  41 140  99 6.9811e-04   0.000   4.107   3.103   1.808   3.332   4.564   6.228   9.330  12.557  20.266  34.701   4.240   0.821   0.000   0.000
 Mo  42  99  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 101  59 1.5884e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 102  60 1.4029e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 103  61 2.8416e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 104  62 8.7004e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 105  63 3.7087e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 106  64 1.8505e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 107  65 9.9801e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 108  66 5.9826e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 109  67 3.8583e-01  99.770   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.174   0.000   0.000
 Mo  42 110  68 2.5952e-01  99.505   0.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.487   0.000   0.000
 Mo  42 111  69 1.8110e-01  98.936   1.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.471   0.000   0.000
 Mo  42 112  70 1.2600e-01  98.730   1.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.500   0.000   0.000
 Mo  42 113  71 9.6550e-02  97.507   2.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.465   0.000   0.000
 Mo  42 114  72 7.3249e-02  97.089   2.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.580   0.000   0.000
 Mo  42 115  73 5.4913e-02  94.241   5.611   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.435   0.000   0.000
 Mo  42 116  74 4.2168e-02  93.419   6.525   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.681   0.000   0.000
 Mo  42 117  75 3.3783e-02  85.038  14.247   0.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.378   0.000   0.000
 Mo  42 118  76 2.7210e-02  88.038  11.640   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.564   0.000   0.000
 Mo  42 119  77 2.1911e-02  67.602  31.134   1.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.314   0.000   0.000
 Mo  42 120  78 1.7757e-02  62.281  37.086   0.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.512   0.000   0.000
 Mo  42 121  79 1.4482e-02  28.921  68.878   2.179   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.392   0.000   0.000
 Mo  42 122  80 1.1862e-02  33.701  64.793   1.449   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.357   0.000   0.000
 Mo  42 123  81 9.7251e-03  23.833  72.318   3.672   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.802   0.559   0.000   0.000
 Mo  42 124  82 7.7828e-03  25.593  71.798   2.405   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.494   0.000   0.000
 Mo  42 125  83 6.8966e-03  22.113  69.430   7.885   0.564   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.780   0.000   0.000
 Mo  42 126  84 6.0364e-03  13.887  60.566  23.986   1.540   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.132   0.824   0.000   0.000
 Mo  42 127  85 5.2906e-03  15.673   6.741  69.454   7.513   0.616   0.003   0.000   0.000   0.000   0.000   0.000   1.707   0.989   0.000   0.000
 Mo  42 128  86 4.6780e-03  19.651  14.019  18.804  46.139   1.333   0.053   0.000   0.000   0.000   0.000   0.000   1.956   0.835   0.000   0.000
 Mo  42 129  87 4.1464e-03  19.909   4.039  22.427  23.613  29.336   0.661   0.015   0.000   0.000   0.000   0.000   2.405   0.877   0.000   0.000
 Mo  42 130  88 3.6450e-03  23.346   7.628  10.481  36.438  17.043   4.971   0.093   0.000   0.000   0.000   0.000   2.315   0.809   0.000   0.000
 Mo  42 131  89 3.1523e-03  19.697   5.458  13.405  12.141  36.098  10.275   2.885   0.040   0.000   0.000   0.000   2.821   0.864   0.000   0.000
 Mo  42 132  90 2.7954e-03  26.055   6.815   3.408  27.664  14.081  19.898   1.467   0.609   0.003   0.000   0.000   2.655   0.777   0.000   0.000
 Mo  42 133  91 2.4893e-03  22.624   5.251  10.153   4.591  30.154  12.411  13.532   0.948   0.336   0.001   0.000   3.125   0.817   0.000   0.000
 Mo  42 134  92 2.1984e-03   0.000  34.815   1.724  19.180   6.729  28.505   5.579   3.122   0.276   0.070   0.000   3.234   0.789   0.000   0.000
 Mo  42 135  93 1.9245e-03  20.569   0.050  14.381   3.453  18.589   6.905  27.189   5.365   3.216   0.230   0.054   3.771   0.836   0.000   0.000
 Mo  42 136  94 1.6854e-03   0.000  34.739   0.618   9.264   5.597  24.850   6.368  16.338   1.385   0.787   0.054   3.817   0.787   0.000   0.000
 Mo  42 137  95 1.4669e-03  24.971   0.022   7.517   0.820  12.607   4.196  26.152   6.272  15.245   1.453   0.746   4.320   0.814   0.000   0.000
 Mo  42 138  96 1.2775e-03   0.000  12.056   0.793  24.839   2.804  16.249   7.246  24.289   4.299   6.986   0.437   4.946   0.789   0.000   0.000
 Mo  42 139  97 1.1081e-03   0.000   0.499  17.893   2.323  18.956   1.982  15.212   7.191  24.321   4.379   7.244   5.727   0.801   0.000   0.000
 Mo  42 140  98 9.6266e-04   0.000   1.117   2.288  18.604   1.756  22.768   2.256  20.393   8.044  19.988   2.786   5.875   0.801   0.000   0.000
 Mo  42 141  99 8.3520e-04   0.000   0.809   6.795   2.987  15.732   1.358  19.336   1.918  20.569   8.476  22.019   6.308   0.808   0.000   0.000
 Mo  42 142 100 7.2933e-04   0.000   1.678   1.205  11.584   3.830  18.173   1.461  24.548   2.413  26.214   8.894   5.497   0.788   0.000   0.000
 Mo  42 143 101 6.3859e-04   0.000   0.753  13.814   2.472  10.708   2.832  15.636   1.378  21.855   2.333  28.220   4.900   0.773   0.000   0.000
 Mo  42 144 102 5.5787e-04   0.000   1.163   1.483  21.632   2.598  12.797   3.352  18.522   1.741  33.586   3.125   3.745   0.787   0.000   0.000
 Tc  43  96  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  98  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  99  56 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 100  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 101  58 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 102  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 103  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 104  61 1.3751e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 105  62 9.9506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 106  63 2.3031e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 107  64 8.2181e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 108  65 3.4807e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 109  66 1.7304e+00  99.628   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.185   0.000   0.000
 Tc  43 110  67 9.9196e-01  99.452   0.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.292   0.000   0.000
 Tc  43 111  68 6.0808e-01  98.396   1.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.535   0.000   0.000
 Tc  43 112  69 3.9311e-01  98.069   1.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.539   0.000   0.000
 Tc  43 113  70 2.6520e-01  96.785   3.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.660   0.000   0.000
 Tc  43 114  71 1.8366e-01  95.528   4.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.545   0.000   0.000
 Tc  43 115  72 1.3083e-01  89.562  10.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.498   0.000   0.000
 Tc  43 116  73 9.8514e-02  85.049  14.804   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.469   0.000   0.000
 Tc  43 117  74 7.3026e-02  29.965  69.990   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.327   0.000   0.000
 Tc  43 118  75 5.1612e-02  34.867  64.012   1.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   0.458   0.000   0.000
 Tc  43 119  76 4.3162e-02  21.834  77.801   0.364   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.484   0.000   0.000
 Tc  43 120  77 3.4139e-02  25.326  73.075   1.599   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763   0.390   0.000   0.000
 Tc  43 121  78 2.7059e-02  19.716  79.420   0.864   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.599   0.000   0.000
 Tc  43 122  79 2.1581e-02  19.832  77.452   2.712   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.572   0.000   0.000
 Tc  43 123  80 1.7327e-02  17.867  80.226   1.821   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.729   0.000   0.000
 Tc  43 124  81 1.3953e-02  19.366  76.286   4.239   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.851   0.663   0.000   0.000
 Tc  43 125  82 1.1193e-02  14.566  82.535   2.589   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.886   0.823   0.000   0.000
 Tc  43 126  83 9.7368e-03   9.888  52.999  36.539   0.567   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.278   0.784   0.000   0.000
 Tc  43 127  84 8.4392e-03   2.804  41.942  52.771   2.458   0.025   0.000   0.000   0.000   0.000   0.000   0.000   1.550   0.937   0.000   0.000
 Tc  43 128  85 7.3300e-03   4.475  12.923  70.164  11.732   0.706   0.000   0.000   0.000   0.000   0.000   0.000   1.913   0.874   0.000   0.000
 Tc  43 129  86 6.3650e-03   2.452  20.672  25.645  49.625   1.536   0.071   0.000   0.000   0.000   0.000   0.000   2.273   0.968   0.000   0.000
 Tc  43 130  87 5.5151e-03   3.578  14.442  22.208  28.102  31.127   0.533   0.009   0.000   0.000   0.000   0.000   2.704   0.825   0.000   0.000
 Tc  43 131  88 4.6938e-03   2.230  21.504  15.332  33.574  22.993   4.294   0.073   0.000   0.000   0.000   0.000   2.668   0.930   0.000   0.000
 Tc  43 132  89 4.1547e-03   2.977  14.584  13.728  20.217  36.405  10.348   1.725   0.017   0.000   0.000   0.000   3.105   0.880   0.000   0.000
 Tc  43 133  90 3.6683e-03   0.000  24.680   9.076  21.619  24.380  18.351   1.537   0.357   0.001   0.000   0.000   3.087   0.894   0.000   0.000
 Tc  43 134  91 3.2164e-03   4.718   3.743  21.592  12.279  26.802  20.583   9.473   0.676   0.132   0.000   0.000   3.565   0.816   0.000   0.000
 Tc  43 135  92 2.8042e-03   0.000  23.567   5.057  16.057  19.510  24.771   8.793   2.041   0.183   0.021   0.000   3.524   0.858   0.000   0.000
 Tc  43 136  93 2.4552e-03   2.834   0.249  23.778   3.812  21.012  19.147  22.685   5.103   1.283   0.089   0.009   4.220   0.802   0.000   0.000
 Tc  43 137  94 2.1350e-03   0.000  23.198   4.676  10.274   8.388  25.318  16.331  10.333   1.150   0.313   0.017   4.060   0.823   0.000   0.000
 Tc  43 138  95 1.8502e-03   3.124  10.234  14.199   4.727  11.319   9.758  25.945  12.812   7.008   0.705   0.169   4.563   0.849   0.000   0.000
 Tc  43 139  96 1.6016e-03   0.000  25.003   4.998   6.972   4.511  15.577   9.555  24.146   6.402   2.618   0.216   4.549   0.797   0.000   0.000
 Tc  43 140  97 1.3764e-03   3.176  10.418  15.147   4.888   6.690   5.608  16.037  10.618  20.792   4.903   1.723   5.076   0.826   0.000   0.000
 Tc  43 141  98 1.1839e-03   0.000  10.927  12.690  13.702   3.548   7.294   6.487  18.652   8.621  16.021   2.057   5.272   0.780   0.000   0.000
 Tc  43 142  99 1.0225e-03   2.997   5.960  12.154   9.049   9.140   4.368   8.187   7.254  19.057   8.240  13.591   5.654   0.808   0.000   0.000
 Tc  43 143 100 8.8279e-04   0.000  17.376   7.356  12.668   6.003   7.243   4.806  10.882   7.886  20.057   5.724   4.906   0.758   0.000   0.000
 Tc  43 144 101 7.6641e-04   3.397   6.097  15.859   5.425   9.015   5.920   8.324   5.795  11.505   8.500  20.163   5.110   0.785   0.000   0.000
 Tc  43 145 102 6.6847e-04   0.000   6.894   8.361  25.334   5.403   7.851   5.587  10.026   7.248  14.609   8.685   4.166   0.743   0.000   0.000
 Tc  43 146 103 5.9318e-04   3.002   3.767  10.356   6.503  14.307   5.382   9.981   8.107  12.697   8.913  16.986   4.228   0.775   0.000   0.000
 Tc  43 147 104 5.2821e-04   0.000   2.118   7.670  16.531   7.296  18.615   5.339  10.683   8.266  13.478  10.002   3.769   0.741   0.000   0.000
 Ru  44 103  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 105  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 106  62 7.3317e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 107  63 4.4797e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 108  64 6.6705e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 109  65 1.8171e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 110  66 6.5896e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 111  67 3.1274e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 112  68 1.6787e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 113  69 9.7782e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 114  70 6.0389e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 115  71 3.8055e-01  99.424   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.327   0.000   0.000
 Ru  44 116  72 2.6849e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.402   0.000   0.000
 Ru  44 117  73 1.8738e-01  98.342   1.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.468   0.000   0.000
 Ru  44 118  74 1.2993e-01  97.747   2.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.619   0.000   0.000
 Ru  44 119  75 9.5908e-02  96.681   3.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.463   0.000   0.000
 Ru  44 120  76 7.1224e-02  96.634   3.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.623   0.000   0.000
 Ru  44 121  77 5.3067e-02  95.013   4.866   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.492   0.000   0.000
 Ru  44 122  78 4.2793e-02  94.537   5.452   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.636   0.000   0.000
 Ru  44 123  79 3.3356e-02  91.009   8.575   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.479   0.000   0.000
 Ru  44 124  80 2.6155e-02  91.307   8.553   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.640   0.000   0.000
 Ru  44 125  81 2.0594e-02  78.771  20.361   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221   0.404   0.000   0.000
 Ru  44 126  82 1.6213e-02  52.420  47.018   0.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.460   0.000   0.000
 Ru  44 127  83 1.3858e-02  23.589  73.119   3.255   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.797   0.787   0.000   0.000
 Ru  44 128  84 1.1843e-02  14.710  79.123   5.849   0.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.918   0.984   0.000   0.000
 Ru  44 129  85 1.0132e-02  15.677  21.204  61.496   1.578   0.045   0.000   0.000   0.000   0.000   0.000   0.000   1.491   1.099   0.000   0.000
 Ru  44 130  86 8.6504e-03  18.130  28.711  42.813  10.194   0.153   0.000   0.000   0.000   0.000   0.000   0.000   1.455   0.827   0.000   0.000
 Ru  44 131  87 7.2423e-03  18.516  11.569  45.444  21.994   2.451   0.027   0.000   0.000   0.000   0.000   0.000   1.784   0.953   0.000   0.000
 Ru  44 132  88 6.3274e-03  20.585  24.269  21.410  31.912   1.485   0.340   0.000   0.000   0.000   0.000   0.000   1.705   0.821   0.000   0.000
 Ru  44 133  89 5.5364e-03  19.519   6.013  32.073  26.631  14.933   0.714   0.117   0.000   0.000   0.000   0.000   2.141   0.871   0.000   0.000
 Ru  44 134  90 4.8112e-03  22.179  15.729  15.996  39.253   5.419   1.326   0.092   0.006   0.000   0.000   0.000   1.944   0.820   0.000   0.000
 Ru  44 135  91 4.1735e-03  18.804   6.717  24.802  15.285  31.467   2.218   0.675   0.031   0.001   0.000   0.000   2.434   0.863   0.000   0.000
 Ru  44 136  92 3.6196e-03  22.062   9.932  15.513  29.876  15.366   6.721   0.422   0.106   0.001   0.000   0.000   2.289   0.773   0.000   0.000
 Ru  44 137  93 3.1413e-03  17.982   5.009  15.624  15.867  31.069  10.243   3.915   0.241   0.049   0.000   0.000   2.849   0.835   0.000   0.000
 Ru  44 138  94 2.7146e-03  22.568   9.026   4.463  28.378  13.309  20.275   1.313   0.629   0.035   0.004   0.000   2.703   0.747   0.000   0.000
 Ru  44 139  95 2.3444e-03  20.308   1.377  13.195   5.654  29.754  14.269  14.044   0.966   0.412   0.018   0.002   3.296   0.803   0.000   0.000
 Ru  44 140  96 2.0156e-03  22.876  11.197   2.248  21.920   7.332  25.558   5.950   2.644   0.203   0.071   0.001   2.951   0.747   0.000   0.000
 Ru  44 141  97 1.7313e-03  24.921   0.076  11.484   1.728  23.150   7.803  23.663   4.795   2.197   0.139   0.044   3.547   0.785   0.000   0.000
 Ru  44 142  98 1.4872e-03   0.000  35.785   1.355  13.837   5.681  22.868   6.494  12.469   1.009   0.473   0.029   3.559   0.742   0.000   0.000
 Ru  44 143  99 1.2715e-03  29.505   0.953   6.510   1.502  15.672   3.357  24.652   5.873  10.712   0.910   0.354   3.843   0.773   0.000   0.000
 Ru  44 144 100 1.0917e-03   0.000  41.236   0.906   7.889   0.764  22.940   3.053  17.587   2.680   2.764   0.180   3.737   0.713   0.000   0.000
 Ru  44 145 101 9.3501e-04  31.890   1.487   7.497   1.157   8.406   2.246  21.462   5.081  15.773   2.450   2.551   4.020   0.763   0.000   0.000
 Ru  44 146 102 8.1595e-04   0.000  34.289   9.222   7.627   1.775  13.351   2.913  18.713   2.449   9.035   0.625   4.022   0.719   0.000   0.000
 Ru  44 147 103 7.1666e-04  28.422   4.300   6.727   2.132   8.995   1.835  12.922   3.025  19.840   2.644   9.160   4.356   0.751   0.000   0.000
 Ru  44 148 104 6.3238e-04   0.000   2.907   6.074  35.690   5.246  13.683   2.622  14.664   1.482  16.090   1.541   4.812   0.729   0.000   0.000
 Ru  44 149 105 5.6712e-04   0.000   0.345   8.898   6.989  27.907   4.133  13.553   2.626  15.550   1.862  18.137   5.544   0.715   0.000   0.000
 Ru  44 150 106 5.1014e-04   0.000   0.825   1.363  16.014   6.095  29.852   5.172  19.276   3.160  15.474   2.768   5.111   0.738   0.000   0.000
 Rh  45 102  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 104  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 105  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 106  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 107  62 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 108  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 109  64 3.2245e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 110  65 2.1535e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 111  66 4.1264e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 112  67 1.3593e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 113  68 5.9257e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 114  69 2.9480e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 115  70 1.6104e+00  99.618   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.221   0.000   0.000
 Rh  45 116  71 9.1548e-01  99.172   0.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.361   0.000   0.000
 Rh  45 117  72 5.9511e-01  98.168   1.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.593   0.000   0.000
 Rh  45 118  73 3.9166e-01  97.890   2.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.492   0.000   0.000
 Rh  45 119  74 2.6369e-01  94.234   5.766   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.679   0.000   0.000
 Rh  45 120  75 1.8004e-01  95.605   4.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.439   0.000   0.000
 Rh  45 121  76 1.2703e-01  88.529  11.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.759   0.000   0.000
 Rh  45 122  77 9.4763e-02  91.683   8.272   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.508   0.000   0.000
 Rh  45 123  78 7.0651e-02  64.046  35.944   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.546   0.000   0.000
 Rh  45 124  79 5.3662e-02  79.799  19.736   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.357   0.000   0.000
 Rh  45 125  80 4.1174e-02  28.197  71.595   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.720   0.676   0.000   0.000
 Rh  45 126  81 3.1633e-02  38.152  60.713   1.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.331   0.000   0.000
 Rh  45 127  82 2.4417e-02  18.532  80.738   0.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.822   0.763   0.000   0.000
 Rh  45 128  83 2.0326e-02  18.485  75.859   5.631   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.872   0.821   0.000   0.000
 Rh  45 129  84 1.7026e-02   6.350  76.554  16.596   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.112   1.026   0.000   0.000
 Rh  45 130  85 1.4237e-02   9.806  18.788  69.735   1.634   0.037   0.000   0.000   0.000   0.000   0.000   0.000   1.633   0.943   0.000   0.000
 Rh  45 131  86 1.1645e-02   4.420  34.022  42.606  18.791   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.763   1.072   0.000   0.000
 Rh  45 132  87 9.9633e-03   8.997  13.415  45.757  29.125   2.695   0.011   0.000   0.000   0.000   0.000   0.000   2.031   0.840   0.000   0.000
 Rh  45 133  88 8.5669e-03   3.652  28.957  29.293  35.974   1.842   0.283   0.000   0.000   0.000   0.000   0.000   2.042   0.953   0.000   0.000
 Rh  45 134  89 7.3364e-03   4.781  16.248  32.953  31.507  13.884   0.572   0.055   0.000   0.000   0.000   0.000   2.354   0.904   0.000   0.000
 Rh  45 135  90 6.2778e-03   3.283  23.275  25.440  38.043   8.778   1.118   0.062   0.002   0.000   0.000   0.000   2.294   0.919   0.000   0.000
 Rh  45 136  91 5.3876e-03   4.808  14.140  25.192  23.198  30.352   1.885   0.413   0.012   0.000   0.000   0.000   2.675   0.869   0.000   0.000
 Rh  45 137  92 4.6413e-03   3.194  19.879  19.387  28.868  22.774   5.474   0.370   0.053   0.000   0.000   0.000   2.663   0.884   0.000   0.000
 Rh  45 138  93 3.9989e-03   4.436   7.335  19.729  22.337  32.205  11.617   2.192   0.135   0.014   0.000   0.000   3.149   0.823   0.000   0.000
 Rh  45 139  94 3.4450e-03   0.000  22.165   7.744  29.232  21.262  17.763   1.446   0.371   0.016   0.001   0.000   3.106   0.835   0.000   0.000
 Rh  45 140  95 2.9576e-03   7.373   2.922  17.894   7.190  34.367  18.884  10.559   0.641   0.166   0.004   0.000   3.614   0.774   0.000   0.000
 Rh  45 141  96 2.5415e-03   0.000  23.444   5.170  23.329  11.819  27.452   7.080   1.551   0.134   0.021   0.000   3.429   0.789   0.000   0.000
 Rh  45 142  97 2.1865e-03   6.107   7.136  15.231   8.028  25.193  12.156  22.131   3.225   0.732   0.054   0.006   3.850   0.812   0.000   0.000
 Rh  45 143  98 1.8724e-03   0.000  24.824   3.825  15.454  10.275  25.784   9.538   9.474   0.637   0.179   0.008   3.792   0.761   0.000   0.000
 Rh  45 144  99 1.6011e-03   8.303   6.638  15.540   5.428  18.434  10.600  23.105   5.999   5.558   0.318   0.078   4.094   0.785   0.000   0.000
 Rh  45 145 100 1.3583e-03   0.000  29.789   3.234   9.962   7.958  22.733   7.650  15.664   1.638   1.298   0.073   3.927   0.748   0.000   0.000
 Rh  45 146 101 1.1719e-03   6.475   5.145  22.480   4.287  11.701   8.893  21.503   6.733  11.135   0.955   0.693   4.348   0.762   0.000   0.000
 Rh  45 147 102 1.0166e-03   0.000  33.016   1.352   9.663   6.218  17.005   6.864  17.701   3.341   4.612   0.226   4.094   0.743   0.000   0.000
 Rh  45 148 103 8.8294e-04   4.542   5.390  25.068   2.196  10.022   7.340  16.906   6.951  15.794   2.580   3.212   4.694   0.762   0.000   0.000
 Rh  45 149 104 7.8063e-04   0.000  31.640   2.761   9.090   2.109  14.306   7.442  16.878   4.560  10.331   0.885   4.403   0.731   0.000   0.000
 Rh  45 150 105 6.9220e-04   3.153   3.948  18.867   4.506  13.625   2.759  15.777   7.942  16.411   4.271   8.741   5.227   0.763   0.000   0.000
 Rh  45 151 106 6.1304e-04   0.000  16.212   5.890  21.555   1.918   8.703   3.524  19.595   6.401  13.886   2.316   4.765   0.715   0.000   0.000
 Rh  45 152 107 5.4731e-04   2.380   2.678  14.189   5.665  13.952   3.226  12.343   4.031  21.040   6.845  13.653   5.509   0.763   0.000   0.000
 Rh  45 153 108 5.0000e-04   0.000   4.183   5.788  21.787   4.582  14.129   2.913  13.188   4.449  23.697   5.284   5.081   0.721   0.000   0.000
 Pd  46 107  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 109  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 111  65 1.0963e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 112  66 6.4400e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 113  67 1.0905e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 114  68 3.1439e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 115  69 1.2044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 116  70 5.4501e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 117  71 2.7101e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 118  72 1.5265e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 119  73 9.3104e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 120  74 5.8402e-01  99.674   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.230   0.000   0.000
 Pd  46 121  75 3.7840e-01  99.272   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.398   0.000   0.000
 Pd  46 122  76 2.5117e-01  99.030   0.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.695   0.000   0.000
 Pd  46 123  77 1.7092e-01  98.383   1.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.577   0.000   0.000
 Pd  46 124  78 1.2719e-01  98.200   1.800   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.767   0.000   0.000
 Pd  46 125  79 9.3248e-02  97.360   2.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.656   0.000   0.000
 Pd  46 126  80 6.6123e-02  97.116   2.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.935   0.000   0.000
 Pd  46 127  81 5.1399e-02  95.449   4.510   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.807   0.000   0.000
 Pd  46 128  82 3.8770e-02  94.185   5.803   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.954   0.000   0.000
 Pd  46 129  83 3.1081e-02  29.004  69.923   1.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.638   0.000   0.000
 Pd  46 130  84 2.5219e-02  24.882  73.848   1.265   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.764   1.415   0.000   0.000
 Pd  46 131  85 2.0113e-02  19.199  36.885  43.751   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.249   0.906   0.000   0.000
 Pd  46 132  86 1.6523e-02  21.501  49.210  27.872   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.092   0.932   0.000   0.000
 Pd  46 133  87 1.3860e-02  18.844  29.890  48.703   2.273   0.290   0.000   0.000   0.000   0.000   0.000   0.000   1.353   1.074   0.000   0.000
 Pd  46 134  88 1.1602e-02  20.589  39.745  36.167   3.298   0.197   0.004   0.000   0.000   0.000   0.000   0.000   1.228   0.799   0.000   0.000
 Pd  46 135  89 9.7377e-03  17.894  25.737  46.238   9.103   1.001   0.028   0.000   0.000   0.000   0.000   0.000   1.497   0.987   0.000   0.000
 Pd  46 136  90 8.2050e-03  19.760  35.124  30.474  14.039   0.536   0.068   0.000   0.000   0.000   0.000   0.000   1.407   0.771   0.000   0.000
 Pd  46 137  91 6.9621e-03  17.272  17.309  38.365  23.476   3.390   0.175   0.013   0.000   0.000   0.000   0.000   1.790   0.850   0.000   0.000
 Pd  46 138  92 5.9151e-03  18.241  31.474  17.727  30.777   1.374   0.399   0.008   0.000   0.000   0.000   0.000   1.668   0.805   0.000   0.000
 Pd  46 139  93 5.0697e-03  15.190   7.650  36.898  22.219  17.177   0.705   0.160   0.002   0.000   0.000   0.000   2.213   0.830   0.000   0.000
 Pd  46 140  94 4.3366e-03  18.912  23.828  15.041  34.274   6.577   1.273   0.086   0.008   0.000   0.000   0.000   1.900   0.778   0.000   0.000
 Pd  46 141  95 3.7210e-03  15.327   7.074  31.372  13.641  29.448   2.446   0.657   0.033   0.002   0.000   0.000   2.450   0.816   0.000   0.000
 Pd  46 142  96 3.1991e-03  20.309  19.045  16.924  25.676  12.485   5.140   0.334   0.085   0.001   0.000   0.000   2.082   0.722   0.000   0.000
 Pd  46 143  97 2.7503e-03  16.947   5.827  25.232  15.137  26.490   7.722   2.433   0.176   0.036   0.000   0.000   2.624   0.794   0.000   0.000
 Pd  46 144  98 2.3587e-03  20.710  11.811  16.494  24.413  12.820  12.534   0.781   0.414   0.021   0.002   0.000   2.398   0.698   0.000   0.000
 Pd  46 145  99 1.9974e-03  20.254   2.039  17.064  14.416  26.510  11.631   7.328   0.511   0.237   0.009   0.001   2.931   0.756   0.000   0.000
 Pd  46 146 100 1.7240e-03  25.258  10.100   6.317  27.274  10.764  17.450   1.852   0.874   0.085   0.026   0.000   2.530   0.676   0.000   0.000
 Pd  46 147 101 1.4862e-03  24.925   2.828  14.491   3.664  28.579  10.421  13.185   1.294   0.554   0.047   0.013   3.024   0.734   0.000   0.000
 Pd  46 148 102 1.2825e-03  30.053   7.221   6.373  25.936   2.667  20.000   5.011   2.413   0.218   0.102   0.005   2.581   0.682   0.000   0.000
 Pd  46 149 103 1.1202e-03  29.282   0.775   9.944   6.632  25.853   3.153  18.353   3.863   1.925   0.156   0.065   3.143   0.742   0.000   0.000
 Pd  46 150 104 9.8103e-04   0.000  39.550   1.975  20.549   8.350  17.885   3.611   7.107   0.585   0.362   0.027   3.076   0.690   0.000   0.000
 Pd  46 151 105 8.6105e-04  30.425   0.825   8.591   1.417  20.721   8.760  18.857   2.307   7.192   0.600   0.303   3.441   0.743   0.000   0.000
 Pd  46 152 106 7.5376e-04   0.000  40.811   0.994  14.176   4.885  20.004   5.496  11.228   0.987   1.305   0.115   3.370   0.686   0.000   0.000
 Pd  46 153 107 6.7683e-04  29.537   0.226  10.247   1.117  13.515   4.572  21.795   5.856  10.812   0.817   1.505   3.811   0.733   0.000   0.000
 Pd  46 154 108 6.1440e-04   0.000  16.371   9.922  23.477   2.173  20.048   4.141  15.412   3.675   4.537   0.246   4.194   0.705   0.000   0.000
 Pd  46 155 109 5.6116e-04   0.000   0.264  16.908   6.537  21.547   1.915  18.917   3.468  20.401   4.279   5.765   5.419   0.713   0.000   0.000
 Pd  46 156 110 5.1355e-04   0.000   0.527   1.087  22.140   7.009  27.508   2.915  20.598   3.699  12.414   2.103   5.464   0.728   0.000   0.000
 Ag  47 106  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 108  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 110  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 111  64 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 112  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 113  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 114  67 4.2447e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 115  68 3.8231e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 116  69 8.3435e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 117  70 2.7061e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 118  71 1.0741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 119  72 4.8795e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 120  73 2.6851e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 121  74 1.5261e+00  98.987   1.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.369   0.000   0.000
 Ag  47 122  75 9.1337e-01  98.852   1.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.467   0.000   0.000
 Ag  47 123  76 5.6473e-01  97.612   2.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.674   0.000   0.000
 Ag  47 124  77 3.6386e-01  97.559   2.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.754   0.000   0.000
 Ag  47 125  78 2.4827e-01  96.314   3.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.710   0.000   0.000
 Ag  47 126  79 1.7558e-01  96.519   3.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.764   0.000   0.000
 Ag  47 127  80 1.2643e-01  93.098   6.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.729   0.000   0.000
 Ag  47 128  81 9.0848e-02  94.654   5.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.733   0.000   0.000
 Ag  47 129  82 6.5830e-02  66.652  33.345   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.519   0.000   0.000
 Ag  47 130  83 5.0302e-02  25.860  72.927   1.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.807   0.000   0.000
 Ag  47 131  84 3.8710e-02  12.547  85.433   2.014   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.895   1.511   0.000   0.000
 Ag  47 132  85 2.9752e-02  13.557  52.393  33.873   0.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.207   1.019   0.000   0.000
 Ag  47 133  86 2.4035e-02   8.421  48.386  41.743   1.449   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.362   1.101   0.000   0.000
 Ag  47 134  87 1.9422e-02  13.813  30.762  52.537   2.788   0.101   0.000   0.000   0.000   0.000   0.000   0.000   1.446   0.951   0.000   0.000
 Ag  47 135  88 1.5784e-02   7.086  45.536  41.556   5.632   0.189   0.001   0.000   0.000   0.000   0.000   0.000   1.463   1.058   0.000   0.000
 Ag  47 136  89 1.2941e-02  10.163  24.683  53.200  11.026   0.916   0.012   0.000   0.000   0.000   0.000   0.000   1.679   0.847   0.000   0.000
 Ag  47 137  90 1.0722e-02   5.798  44.115  30.910  18.588   0.550   0.039   0.000   0.000   0.000   0.000   0.000   1.641   0.984   0.000   0.000
 Ag  47 138  91 8.9576e-03   6.389  18.437  45.559  26.787   2.713   0.111   0.003   0.000   0.000   0.000   0.000   2.013   0.871   0.000   0.000
 Ag  47 139  92 7.5339e-03   3.821  34.839  25.072  34.308   1.663   0.294   0.003   0.000   0.000   0.000   0.000   1.960   0.909   0.000   0.000
 Ag  47 140  93 6.3827e-03   4.797   9.154  41.786  27.287  16.329   0.571   0.076   0.000   0.000   0.000   0.000   2.432   0.844   0.000   0.000
 Ag  47 141  94 5.4313e-03   4.287  21.734  24.624  37.910  10.181   1.195   0.065   0.003   0.000   0.000   0.000   2.318   0.822   0.000   0.000
 Ag  47 142  95 4.6515e-03   6.432   6.385  36.063  15.561  32.831   2.271   0.445   0.012   0.000   0.000   0.000   2.706   0.781   0.000   0.000
 Ag  47 143  96 3.9944e-03   6.737  16.788  22.001  31.183  16.233   6.692   0.317   0.048   0.000   0.000   0.000   2.550   0.767   0.000   0.000
 Ag  47 144  97 3.4317e-03   7.914   4.826  29.072  15.881  32.867   7.073   2.242   0.111   0.012   0.000   0.000   2.918   0.751   0.000   0.000
 Ag  47 145  98 2.9508e-03   0.000  19.916  13.675  34.568  14.675  15.957   0.836   0.361   0.012   0.000   0.000   2.971   0.759   0.000   0.000
 Ag  47 146  99 2.5029e-03   9.295   3.844  16.727  18.681  31.660  12.674   6.615   0.364   0.137   0.003   0.000   3.267   0.799   0.000   0.000
 Ag  47 147 100 2.1753e-03  12.504  11.071   7.709  30.939  12.873  21.905   2.049   0.876   0.059   0.014   0.000   2.994   0.743   0.000   0.000
 Ag  47 148 101 1.8850e-03  12.718   5.700  14.263  12.115  28.598  12.025  13.378   0.820   0.361   0.018   0.003   3.342   0.772   0.000   0.000
 Ag  47 149 102 1.6455e-03   0.000  24.973   7.494  29.489   7.926  21.609   5.713   2.568   0.162   0.063   0.001   3.223   0.723   0.000   0.000
 Ag  47 150 103 1.4365e-03   8.121   5.340  17.998  11.405  28.401   7.205  17.534   2.711   1.189   0.072   0.022   3.598   0.747   0.000   0.000
 Ag  47 151 104 1.2532e-03   0.000  28.361   2.010  24.051  12.749  20.583   3.909   7.632   0.444   0.251   0.010   3.412   0.709   0.000   0.000
 Ag  47 152 105 1.0911e-03   6.754   3.863  21.819   3.144  27.836  10.361  18.935   2.690   4.226   0.248   0.124   3.898   0.728   0.000   0.000
 Ag  47 153 106 9.5400e-04   0.000  31.136   1.341  15.348   4.726  28.653   6.559  10.760   0.512   0.907   0.055   3.695   0.692   0.000   0.000
 Ag  47 154 107 8.5527e-04   4.622   4.193  24.403   2.219  18.139   6.380  25.693   6.378   7.118   0.340   0.517   4.279   0.723   0.000   0.000
 Ag  47 155 108 7.7198e-04   0.000  29.666   1.575  10.819   3.935  26.420   3.289  18.517   3.206   2.479   0.092   4.107   0.706   0.000   0.000
 Ag  47 156 109 6.9904e-04   2.131   1.833  19.575   3.763  14.588   4.512  25.938   3.958  18.846   2.657   2.199   5.122   0.758   0.000   0.000
 Ag  47 157 110 6.3541e-04   0.000  11.844   4.749  19.615   2.313  16.943   4.551  25.017   3.022  11.033   0.912   5.057   0.704   0.000   0.000
 Ag  47 158 111 5.8224e-04   1.506   1.048   9.116   3.900  14.809   3.630  19.926   5.231  25.840   3.292  11.704   6.078   0.767   0.000   0.000
 Ag  47 159 112 5.3505e-04   0.000   6.059   4.628  16.855   3.306  13.173   4.004  24.431   4.235  21.915   1.393   5.484   0.705   0.000   0.000
 Ag  47 160 113 4.9398e-04   1.232   0.000   1.026   0.005   4.033   0.174  23.561   0.567  32.278   0.989  36.134   7.033   0.658   0.000   0.000
 Cd  48 113  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 115  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 117  69 1.8513e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 118  70 2.7926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 119  71 7.0501e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 120  72 2.2872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 121  73 1.0552e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 122  74 5.1959e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 123  75 2.7698e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 124  76 1.5749e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 125  77 9.2602e-01  99.985   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Cd  48 126  78 5.8192e-01  99.902   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.173   0.000   0.000
 Cd  48 127  79 3.9213e-01  99.451   0.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.419   0.000   0.000
 Cd  48 128  80 2.6926e-01  99.422   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.547   0.000   0.000
 Cd  48 129  81 1.8275e-01  98.810   1.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.770   0.000   0.000
 Cd  48 130  82 1.3119e-01  98.528   1.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.898   0.000   0.000
 Cd  48 131  83 8.8362e-02  69.914  30.055   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301   0.453   0.000   0.000
 Cd  48 132  84 6.1039e-02  38.107  61.640   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   1.435   0.000   0.000
 Cd  48 133  85 4.5159e-02  42.897  50.045   7.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642   1.350   0.000   0.000
 Cd  48 134  86 3.5212e-02  43.600  54.569   1.704   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.491   0.000   0.000
 Cd  48 135  87 2.7287e-02  40.946  31.464  27.294   0.294   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.945   0.000   0.000
 Cd  48 136  88 2.1502e-02  43.195  50.659   5.578   0.567   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   1.186   0.000   0.000
 Cd  48 137  89 1.7208e-02  31.793  30.784  36.535   0.831   0.056   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.951   0.000   0.000
 Cd  48 138  90 1.3956e-02  41.273  41.692  15.919   1.101   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.769   0.861   0.000   0.000
 Cd  48 139  91 1.1469e-02  20.189  36.157  41.799   1.603   0.251   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.884   0.000   0.000
 Cd  48 140  92 9.5171e-03  22.815  44.011  30.278   2.763   0.130   0.003   0.000   0.000   0.000   0.000   0.000   1.134   0.688   0.000   0.000
 Cd  48 141  93 7.9981e-03  13.985  32.753  42.800   9.467   0.969   0.027   0.000   0.000   0.000   0.000   0.000   1.508   0.860   0.000   0.000
 Cd  48 142  94 6.7694e-03  17.838  40.627  25.016  15.882   0.563   0.074   0.000   0.000   0.000   0.000   0.000   1.409   0.679   0.000   0.000
 Cd  48 143  95 5.7787e-03  13.529  27.932  32.512  21.856   3.958   0.197   0.015   0.000   0.000   0.000   0.000   1.754   0.772   0.000   0.000
 Cd  48 144  96 4.9458e-03  16.672  39.972  18.146  23.742   1.081   0.380   0.008   0.000   0.000   0.000   0.000   1.538   0.687   0.000   0.000
 Cd  48 145  97 4.2395e-03  12.998  17.459  36.997  21.234  10.615   0.548   0.148   0.001   0.000   0.000   0.000   2.013   0.733   0.000   0.000
 Cd  48 146  98 3.5825e-03  14.357  36.585  14.155  30.254   3.651   0.913   0.076   0.009   0.000   0.000   0.000   1.753   0.729   0.000   0.000
 Cd  48 147  99 3.1139e-03  11.845   6.001  39.788  17.145  22.948   1.730   0.509   0.031   0.003   0.000   0.000   2.407   0.767   0.000   0.000
 Cd  48 148 100 2.7097e-03  18.517  34.262   8.541  27.356   9.036   2.048   0.195   0.044   0.001   0.000   0.000   1.813   0.670   0.000   0.000
 Cd  48 149 101 2.3788e-03  15.885  12.339  33.253   8.828  25.002   3.682   0.919   0.079   0.013   0.000   0.000   2.299   0.705   0.000   0.000
 Cd  48 150 102 2.0897e-03  20.305  33.502  13.513  21.414   6.321   4.441   0.374   0.126   0.004   0.000   0.000   1.754   0.660   0.000   0.000
 Cd  48 151 103 1.8332e-03  17.722   5.499  36.007  14.281  20.017   3.995   2.208   0.211   0.058   0.001   0.000   2.356   0.727   0.000   0.000
 Cd  48 152 104 1.5964e-03  22.238  20.390  19.064  20.924  12.319   4.336   0.376   0.327   0.023   0.003   0.000   1.970   0.641   0.000   0.000
 Cd  48 153 105 1.3904e-03  21.043   3.174  25.243  16.829  21.760   8.820   2.688   0.244   0.188   0.010   0.001   2.547   0.722   0.000   0.000
 Cd  48 154 106 1.2300e-03  24.784  11.586  18.321  22.100   9.553  12.149   1.040   0.409   0.039   0.020   0.000   2.231   0.638   0.000   0.000
 Cd  48 155 107 1.1008e-03  23.018   2.075  14.945  16.760  23.670   9.110   9.316   0.793   0.281   0.023   0.010   2.865   0.717   0.000   0.000
 Cd  48 156 108 9.9290e-04   0.000  32.868   9.043  29.592   8.088  14.916   3.610   1.663   0.171   0.047   0.002   2.818   0.658   0.000   0.000
 Cd  48 157 109 8.9419e-04  20.879   1.013  10.221   5.424  31.227  10.367  15.426   3.522   1.733   0.149   0.038   3.473   0.730   0.000   0.000
 Cd  48 158 110 8.0830e-04   0.000  31.083   1.407  23.999  11.330  18.472   6.667   6.025   0.640   0.351   0.025   3.343   0.670   0.000   0.000
 Cd  48 159 111 7.3343e-04  12.545   4.205  12.198   1.228  18.898  11.565  24.127   6.964   7.119   0.775   0.375   4.268   0.721   0.000   0.000
 Cd  48 160 112 6.7418e-04   0.000  30.435   1.124  13.073   3.606  26.255   7.059  13.817   2.816   1.650   0.165   3.954   0.666   0.000   0.000
 Cd  48 161 113 6.1894e-04   4.635   4.448  17.165   1.462  10.045   2.242  25.870   9.444  18.160   3.846   2.685   5.208   0.722   0.000   0.000
 Cd  48 162 114 5.7619e-04   0.000   5.998  12.615  19.193   2.639  19.525   3.714  21.425   5.595   8.303   0.994   4.956   0.679   0.000   0.000
 Cd  48 163 115 5.3711e-04   3.669   0.010  17.350   2.426   9.521   1.650  16.681   3.111  27.234   7.227  11.123   5.901   0.725   0.000   0.000
 In  49 112  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 114  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 115  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 116  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 117  68 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 118  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 119  70 3.6900e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 120  71 1.4379e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 121  72 2.4716e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 122  73 7.6265e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 123  74 2.9698e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 124  75 1.3247e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 125  76 6.5712e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 126  77 3.5390e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 127  78 1.9745e+00  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.532   0.000   0.000
 In  49 128  79 1.2207e+00  99.319   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.505   0.000   0.000
 In  49 129  80 7.9377e-01  98.589   1.411   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.773   0.000   0.000
 In  49 130  81 5.1945e-01  98.554   1.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.705   0.000   0.000
 In  49 131  82 3.4629e-01  96.797   3.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.967   0.000   0.000
 In  49 132  83 1.7335e-01  47.066  52.906   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.807   0.000   0.000
 In  49 133  84 1.0739e-01  31.436  68.279   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.688   2.722   0.000   0.000
 In  49 134  85 7.3010e-02  42.362  56.212   1.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.406   0.000   0.000
 In  49 135  86 5.1758e-02  15.084  80.231   4.587   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   1.506   0.000   0.000
 In  49 136  87 3.8135e-02  25.617  51.639  22.547   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.930   0.000   0.000
 In  49 137  88 2.8549e-02  13.098  70.793  15.597   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.035   0.962   0.000   0.000
 In  49 138  89 2.2555e-02  16.982  41.271  40.922   0.811   0.014   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.786   0.000   0.000
 In  49 139  90 1.7760e-02  11.727  61.084  25.931   1.245   0.013   0.000   0.000   0.000   0.000   0.000   0.000   1.167   0.836   0.000   0.000
 In  49 140  91 1.4356e-02  11.661  42.289  44.430   1.442   0.179   0.000   0.000   0.000   0.000   0.000   0.000   1.362   0.800   0.000   0.000
 In  49 141  92 1.1814e-02   5.631  54.317  36.578   3.370   0.103   0.001   0.000   0.000   0.000   0.000   0.000   1.380   0.917   0.000   0.000
 In  49 142  93 9.8215e-03   4.169  32.146  51.884  10.988   0.804   0.010   0.000   0.000   0.000   0.000   0.000   1.721   0.877   0.000   0.000
 In  49 143  94 8.2655e-03   4.522  48.342  25.714  20.788   0.585   0.048   0.000   0.000   0.000   0.000   0.000   1.647   0.892   0.000   0.000
 In  49 144  95 7.0065e-03   4.910  19.308  45.471  25.855   4.317   0.135   0.004   0.000   0.000   0.000   0.000   2.058   0.748   0.000   0.000
 In  49 145  96 5.9597e-03   4.211  45.784  15.824  32.334   1.481   0.362   0.004   0.000   0.000   0.000   0.000   1.822   0.798   0.000   0.000
 In  49 146  97 5.0688e-03   4.792   8.979  49.304  22.267  14.051   0.511   0.096   0.000   0.000   0.000   0.000   2.337   0.712   0.000   0.000
 In  49 147  98 4.3173e-03   2.540  31.202  23.257  36.293   5.507   1.125   0.070   0.005   0.000   0.000   0.000   2.147   0.761   0.000   0.000
 In  49 148  99 3.7716e-03   4.352   3.527  45.630  16.377  28.228   1.425   0.446   0.015   0.000   0.000   0.000   2.667   0.727   0.000   0.000
 In  49 149 100 3.3297e-03   6.881  32.529  16.443  30.476  10.853   2.622   0.166   0.031   0.000   0.000   0.000   2.146   0.708   0.000   0.000
 In  49 150 101 2.9453e-03   7.153   8.566  44.340  11.802  25.124   2.248   0.724   0.039   0.004   0.000   0.000   2.490   0.761   0.000   0.000
 In  49 151 102 2.6049e-03   7.185  25.730  27.467  26.334   8.318   4.554   0.309   0.100   0.001   0.000   0.000   2.183   0.686   0.000   0.000
 In  49 152 103 2.3054e-03   6.988   4.617  42.364  18.002  24.032   2.448   1.412   0.112   0.025   0.000   0.000   2.612   0.775   0.000   0.000
 In  49 153 104 2.0209e-03   8.717  13.332  23.825  33.577  14.448   5.539   0.311   0.240   0.009   0.001   0.000   2.508   0.674   0.000   0.000
 In  49 154 105 1.7733e-03   8.149   4.244  28.806  20.515  28.425   7.793   1.846   0.137   0.082   0.002   0.000   2.888   0.755   0.000   0.000
 In  49 155 106 1.5844e-03   6.139  12.659  11.944  41.409  10.490  16.006   0.977   0.352   0.018   0.007   0.000   2.913   0.666   0.000   0.000
 In  49 156 107 1.4287e-03   4.504   3.759  19.756  16.731  35.306  10.235   9.039   0.506   0.157   0.006   0.002   3.450   0.709   0.000   0.000
 In  49 157 108 1.2776e-03   0.000  17.253   4.282  40.270  11.315  21.177   3.743   1.820   0.116   0.024   0.000   3.341   0.692   0.000   0.000
 In  49 158 109 1.1627e-03   2.225   1.561  16.519   4.926  42.172  10.968  18.089   2.367   1.101   0.063   0.010   4.075   0.730   0.000   0.000
 In  49 159 110 1.0516e-03   0.000  17.710   1.801  22.671  11.096  31.447   6.726   7.813   0.464   0.263   0.008   3.922   0.676   0.000   0.000
 In  49 160 111 9.5345e-04   1.761   1.095  15.464   2.446  25.486   8.411  32.615   6.472   5.736   0.343   0.170   4.750   0.729   0.000   0.000
 In  49 161 112 8.7013e-04   0.000  17.209   1.509  12.569   5.752  34.513   6.310  18.573   2.039   1.441   0.085   4.514   0.682   0.000   0.000
 In  49 162 113 7.9601e-04   1.236   0.000   9.686   0.004  14.297   0.150  41.599   3.771  25.183   2.447   1.627   5.924   0.633   0.000   0.000
 In  49 163 114 7.3562e-04   0.000  11.430   2.319  10.567   4.157  26.792   4.892  26.374   4.195   8.764   0.510   5.280   0.684   0.000   0.000
 In  49 164 115 6.8348e-04   0.981   0.000   5.275   0.004  14.031   0.128  25.106   0.497  39.209   3.073  11.695   6.736   0.633   0.000   0.000
 In  49 165 116 6.3331e-04   0.000   6.183   2.462  12.887   2.971  15.933   5.595  29.152   3.517  19.236   2.061   5.795   0.692   0.000   0.000
 In  49 166 117 5.8811e-04   0.629   0.093   1.993   0.004   9.474   0.125  20.096   0.576  36.752   0.763  29.495   7.109   0.653   0.000   0.000
 Sn  50 121  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 123  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 125  75 3.3778e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 126  76 4.5038e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 127  77 3.9193e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 128  78 6.8748e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 129  79 1.6143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 130  80 4.0229e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 131  81 1.1721e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 132  82 8.2201e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 133  83 4.4623e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.744   0.000   0.000
 Sn  50 134  84 1.9187e-01  96.685   3.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   1.069   0.000   0.000
 Sn  50 135  85 1.0989e-01  93.189   6.736   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.797   0.000   0.000
 Sn  50 136  86 7.1182e-02  90.262   9.699   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.654   0.000   0.000
 Sn  50 137  87 4.9603e-02  75.836  23.694   0.470   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.246   0.481   0.000   0.000
 Sn  50 138  88 3.6409e-02  73.860  25.851   0.289   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.547   0.000   0.000
 Sn  50 139  89 2.7644e-02  60.801  37.962   1.236   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.404   0.637   0.000   0.000
 Sn  50 140  90 2.1588e-02  62.598  36.764   0.629   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.645   0.000   0.000
 Sn  50 141  91 1.7232e-02  57.680  40.222   2.046   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.445   0.744   0.000   0.000
 Sn  50 142  92 1.4017e-02  57.538  41.294   1.069   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.437   1.004   0.000   0.000
 Sn  50 143  93 1.1585e-02  55.079  34.914   9.695   0.307   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.738   0.000   0.000
 Sn  50 144  94 9.6990e-03  56.480  41.230   1.816   0.473   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.463   1.038   0.000   0.000
 Sn  50 145  95 8.1747e-03  52.953  22.846  23.344   0.744   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.705   0.000   0.000
 Sn  50 146  96 6.9264e-03  55.892  39.263   3.820   0.983   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.876   0.000   0.000
 Sn  50 147  97 5.8291e-03  51.002  15.099  32.236   1.303   0.355   0.005   0.000   0.000   0.000   0.000   0.000   0.849   0.746   0.000   0.000
 Sn  50 148  98 5.0466e-03  55.939  33.092   9.422   1.404   0.136   0.007   0.000   0.000   0.000   0.000   0.000   0.567   0.708   0.000   0.000
 Sn  50 149  99 4.4831e-03  53.296  16.126  28.670   1.403   0.487   0.018   0.000   0.000   0.000   0.000   0.000   0.797   0.657   0.000   0.000
 Sn  50 150 100 3.9476e-03  55.925  35.310   7.343   1.250   0.156   0.017   0.000   0.000   0.000   0.000   0.000   0.545   0.678   0.000   0.000
 Sn  50 151 101 3.5053e-03  47.385  17.124  33.180   1.701   0.566   0.042   0.002   0.000   0.000   0.000   0.000   0.911   0.724   0.000   0.000
 Sn  50 152 102 3.1099e-03  52.044  21.158  23.982   2.513   0.262   0.040   0.000   0.000   0.000   0.000   0.000   0.779   0.619   0.000   0.000
 Sn  50 153 103 2.7786e-03  25.317  33.509  27.994  11.678   1.383   0.109   0.011   0.000   0.000   0.000   0.000   1.307   0.641   0.000   0.000
 Sn  50 154 104 2.4559e-03  46.599  22.314  18.826  11.263   0.796   0.198   0.003   0.000   0.000   0.000   0.000   0.980   0.599   0.000   0.000
 Sn  50 155 105 2.2052e-03  17.396  38.307  21.614  18.121   4.050   0.432   0.079   0.000   0.000   0.000   0.000   1.547   0.610   0.000   0.000
 Sn  50 156 106 2.0080e-03  35.325  32.041  13.049  17.750   1.214   0.577   0.043   0.002   0.000   0.000   0.000   1.194   0.607   0.000   0.000
 Sn  50 157 107 1.8288e-03  11.189  34.401  27.399  15.053  10.760   0.853   0.330   0.015   0.000   0.000   0.000   1.838   0.616   0.000   0.000
 Sn  50 158 108 1.6620e-03  20.045  43.598   9.636  22.166   3.177   1.174   0.169   0.035   0.000   0.000   0.000   1.492   0.618   0.000   0.000
 Sn  50 159 109 1.5066e-03   6.997  10.073  47.404  11.595  20.115   2.783   0.903   0.111   0.019   0.000   0.000   2.404   0.671   0.000   0.000
 Sn  50 160 110 1.3652e-03  14.190  40.753  11.166  18.249  11.046   3.910   0.495   0.180   0.010   0.001   0.000   1.859   0.612   0.000   0.000
 Sn  50 161 111 1.2423e-03   6.722   3.983  40.172  12.952  22.100   9.726   3.761   0.439   0.136   0.006   0.000   2.870   0.685   0.000   0.000
 Sn  50 162 112 1.1305e-03  12.464  34.244  12.854  17.650   7.147  13.616   1.231   0.709   0.072   0.013   0.000   2.226   0.600   0.000   0.000
 Sn  50 163 113 1.0265e-03   5.902   2.472  27.863  13.975  25.924   8.606  12.911   1.596   0.674   0.066   0.011   3.416   0.679   0.000   0.000
 Sn  50 164 114 9.5067e-04   0.000  32.324  13.223  26.362   5.876  15.704   3.422   2.605   0.343   0.134   0.006   2.827   0.597   0.000   0.000
 Sn  50 165 115 8.7900e-04   4.586   2.825  14.224  11.693  33.723   6.889  17.287   4.962   3.288   0.383   0.137   4.053   0.633   0.000   0.000
 Sn  50 166 116 8.1035e-04   0.000  21.946   6.291  34.059   6.742  17.668   4.094   7.541   0.847   0.728   0.081   3.435   0.615   0.000   0.000
 Sn  50 167 117 7.5034e-04   2.064   0.391  11.127   4.776  29.391  11.258  23.497   6.246   9.021   1.268   0.963   4.881   0.652   0.000   0.000
 Sn  50 168 118 6.9356e-04   0.000  15.279   2.257  24.194   7.266  26.522   5.294  13.955   2.087   2.822   0.324   4.276   0.649   0.000   0.000
 Sn  50 169 119 6.3756e-04   1.567   0.052   6.297   1.208  18.092   7.509  31.924   8.445  17.506   3.142   4.257   5.829   0.673   0.000   0.000
 Sb  51 120  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 122  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 124  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 125  74 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 126  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 127  76 7.1514e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 128  77 2.3697e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 129  78 1.0651e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 130  79 1.4259e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 131  80 2.5156e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 132  81 2.9357e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 133  82 5.9921e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 134  83 8.2565e-01  99.057   0.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.802   0.000   0.000
 Sb  51 135  84 3.2441e-01  86.831  13.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.608   0.000   0.000
 Sb  51 136  85 1.7508e-01  89.032  10.908   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.530   0.000   0.000
 Sb  51 137  86 1.0953e-01  59.881  40.088   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   0.622   0.000   0.000
 Sb  51 138  87 7.3987e-02  61.951  37.478   0.571   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.679   0.000   0.000
 Sb  51 139  88 5.2726e-02  56.056  43.663   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.948   0.000   0.000
 Sb  51 140  89 3.9061e-02  56.486  41.997   1.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.859   0.000   0.000
 Sb  51 141  90 2.9722e-02  54.488  44.567   0.933   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   1.295   0.000   0.000
 Sb  51 142  91 2.3379e-02  55.014  41.228   3.714   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   1.319   0.000   0.000
 Sb  51 143  92 1.8985e-02  53.387  45.037   1.408   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   1.288   0.000   0.000
 Sb  51 144  93 1.5577e-02  53.191  24.140  22.404   0.263   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.721   0.000   0.000
 Sb  51 145  94 1.3095e-02  52.443  44.163   2.866   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.024   0.000   0.000
 Sb  51 146  95 1.1040e-02  52.832  16.703  29.818   0.599   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.783   0.786   0.000   0.000
 Sb  51 147  96 9.3254e-03  53.116  43.177   2.966   0.737   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.901   0.000   0.000
 Sb  51 148  97 7.9097e-03  51.762  17.003  30.536   0.611   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.769   0.000   0.000
 Sb  51 149  98 6.5760e-03  48.197  40.167  10.560   1.055   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.686   0.000   0.000
 Sb  51 150  99 5.7648e-03  44.316  17.696  36.550   1.212   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.953   0.875   0.000   0.000
 Sb  51 151 100 5.0835e-03  38.174  35.128  24.382   2.202   0.112   0.002   0.000   0.000   0.000   0.000   0.000   0.910   0.634   0.000   0.000
 Sb  51 152 101 4.5096e-03  29.193  31.196  36.259   2.643   0.698   0.011   0.000   0.000   0.000   0.000   0.000   1.145   0.772   0.000   0.000
 Sb  51 153 102 3.9862e-03  13.625  53.716  23.731   8.521   0.354   0.052   0.000   0.000   0.000   0.000   0.000   1.284   0.619   0.000   0.000
 Sb  51 154 103 3.5055e-03   9.192  43.528  31.743  13.781   1.651   0.098   0.006   0.000   0.000   0.000   0.000   1.555   0.614   0.000   0.000
 Sb  51 155 104 3.1002e-03   8.243  55.916  14.073  20.700   0.828   0.237   0.002   0.000   0.000   0.000   0.000   1.507   0.686   0.000   0.000
 Sb  51 156 105 2.7551e-03   5.899  36.462  32.757  18.369   6.119   0.331   0.061   0.000   0.000   0.000   0.000   1.836   0.627   0.000   0.000
 Sb  51 157 106 2.4706e-03   5.366  57.262  11.621  23.749   1.310   0.662   0.028   0.001   0.000   0.000   0.000   1.605   0.723   0.000   0.000
 Sb  51 158 107 2.2373e-03   4.506  24.431  43.968  14.358  11.856   0.638   0.237   0.005   0.000   0.000   0.000   2.075   0.630   0.000   0.000
 Sb  51 159 108 2.0240e-03   2.896  50.803  15.325  25.428   4.124   1.280   0.119   0.025   0.000   0.000   0.000   1.815   0.721   0.000   0.000
 Sb  51 160 109 1.8296e-03   2.472   2.856  58.037  12.855  21.346   1.644   0.736   0.048   0.007   0.000   0.000   2.559   0.693   0.000   0.000
 Sb  51 161 110 1.6521e-03   0.390  30.500  23.319  27.743  11.682   5.827   0.395   0.140   0.003   0.000   0.000   2.396   0.655   0.000   0.000
 Sb  51 162 111 1.5011e-03   1.825   0.665  41.017  14.543  29.744   8.667   3.248   0.225   0.065   0.001   0.000   3.102   0.676   0.000   0.000
 Sb  51 163 112 1.3594e-03   0.244  21.229  18.063  34.309   7.610  16.687   1.207   0.614   0.032   0.005   0.000   2.860   0.647   0.000   0.000
 Sb  51 164 113 1.2441e-03   1.509   0.640  27.394  12.389  36.249   6.836  13.792   0.793   0.381   0.014   0.002   3.633   0.661   0.000   0.000
 Sb  51 165 114 1.1430e-03   0.000  16.261  14.129  38.603   6.054  19.043   3.244   2.414   0.191   0.060   0.001   3.182   0.651   0.000   0.000
 Sb  51 166 115 1.0548e-03   1.076   1.820  13.483  17.433  37.337   6.639  17.739   2.271   2.034   0.133   0.036   4.038   0.695   0.000   0.000
 Sb  51 167 116 9.7239e-04   0.000   6.505   8.581  39.391   8.299  23.498   4.354   8.260   0.524   0.563   0.025   3.860   0.661   0.000   0.000
 Sb  51 168 117 8.8979e-04   0.718   0.182   4.804   8.612  37.437  11.966  24.174   4.010   7.162   0.464   0.468   4.844   0.705   0.000   0.000
 Sb  51 169 118 8.2716e-04   0.000   3.009   2.603  19.419  11.620  37.561   4.821  16.899   1.530   2.366   0.171   4.825   0.673   0.000   0.000
 Sb  51 170 119 7.6202e-04   0.540   0.140   2.174   2.319  18.919  10.820  38.986   5.481  17.114   1.179   2.327   5.828   0.711   0.000   0.000
 Sb  51 171 120 7.0429e-04   0.000   3.340   2.310  10.467   8.442  30.624   6.841  27.078   2.800   7.721   0.376   5.483   0.683   0.000   0.000
 Sb  51 172 121 6.5730e-04   0.501   0.192   3.123   2.445  12.094   8.576  30.173   7.025  26.765   2.712   6.391   6.322   0.712   0.000   0.000
 Te  52 127  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 129  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 131  79 4.1597e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 132  80 3.5578e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 133  81 6.3969e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 134  82 7.7147e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 135  83 1.4125e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 136  84 5.4829e-01  99.001   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.630   0.000   0.000
 Te  52 137  85 2.9127e-01  98.410   1.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.703   0.000   0.000
 Te  52 138  86 1.7445e-01  97.822   2.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.761   0.000   0.000
 Te  52 139  87 1.1548e-01  96.664   3.329   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.719   0.000   0.000
 Te  52 140  88 8.2347e-02  95.791   4.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.722   0.000   0.000
 Te  52 141  89 6.0485e-02  91.985   7.741   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.444   0.000   0.000
 Te  52 142  90 4.5840e-02  90.370   9.543   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.580   0.000   0.000
 Te  52 143  91 3.5616e-02  70.455  28.872   0.672   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.388   0.000   0.000
 Te  52 144  92 2.8276e-02  75.973  23.743   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.397   0.000   0.000
 Te  52 145  93 2.2782e-02  62.629  36.118   1.252   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.460   0.000   0.000
 Te  52 146  94 1.8612e-02  73.986  25.592   0.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.466   0.000   0.000
 Te  52 147  95 1.5377e-02  61.658  36.909   1.423   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398   0.576   0.000   0.000
 Te  52 148  96 1.2779e-02  65.224  34.179   0.591   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.642   0.000   0.000
 Te  52 149  97 1.0682e-02  61.212  36.416   2.310   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.626   0.000   0.000
 Te  52 150  98 8.8675e-03  63.021  35.857   1.044   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382   0.880   0.000   0.000
 Te  52 151  99 7.5053e-03  60.556  32.106   7.098   0.238   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.655   0.000   0.000
 Te  52 152 100 6.5150e-03  62.818  35.168   1.724   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.395   0.830   0.000   0.000
 Te  52 153 101 5.6893e-03  60.100  21.391  17.904   0.560   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.591   0.649   0.000   0.000
 Te  52 154 102 4.9365e-03  62.161  33.552   3.619   0.652   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.693   0.000   0.000
 Te  52 155 103 4.4097e-03  54.837  16.212  27.547   1.194   0.210   0.001   0.000   0.000   0.000   0.000   0.000   0.757   0.700   0.000   0.000
 Te  52 156 104 3.8238e-03  61.745  24.287  12.585   1.279   0.101   0.002   0.000   0.000   0.000   0.000   0.000   0.537   0.594   0.000   0.000
 Te  52 157 105 3.4209e-03  51.030  18.394  27.672   2.293   0.589   0.022   0.000   0.000   0.000   0.000   0.000   0.831   0.659   0.000   0.000
 Te  52 158 106 3.0549e-03  59.500  18.799  19.434   1.972   0.261   0.033   0.000   0.000   0.000   0.000   0.000   0.648   0.579   0.000   0.000
 Te  52 159 107 2.7577e-03  42.578  24.578  24.664   7.073   1.010   0.091   0.006   0.000   0.000   0.000   0.000   0.997   0.614   0.000   0.000
 Te  52 160 108 2.4858e-03  52.990  22.170  18.281   5.878   0.564   0.114   0.002   0.000   0.000   0.000   0.000   0.792   0.584   0.000   0.000
 Te  52 161 109 2.2389e-03  19.765  39.654  21.868  15.700   2.671   0.297   0.044   0.000   0.000   0.000   0.000   1.429   0.570   0.000   0.000
 Te  52 162 110 2.0169e-03  39.294  31.887  10.245  17.038   1.104   0.403   0.027   0.001   0.000   0.000   0.000   1.101   0.576   0.000   0.000
 Te  52 163 111 1.8208e-03   9.472  33.601  32.051  12.740  11.065   0.818   0.242   0.011   0.000   0.000   0.000   1.858   0.579   0.000   0.000
 Te  52 164 112 1.6517e-03  31.645  36.808   9.383  18.164   2.831   1.032   0.121   0.017   0.000   0.000   0.000   1.274   0.576   0.000   0.000
 Te  52 165 113 1.5015e-03   5.508  29.030  36.850   9.309  16.581   1.891   0.753   0.069   0.008   0.000   0.000   2.115   0.606   0.000   0.000
 Te  52 166 114 1.3735e-03  20.286  44.584  10.481  17.262   5.166   1.788   0.329   0.102   0.003   0.000   0.000   1.496   0.555   0.000   0.000
 Te  52 167 115 1.2632e-03   3.433  11.010  48.171  12.852  17.567   4.817   1.790   0.281   0.078   0.002   0.000   2.536   0.595   0.000   0.000
 Te  52 168 116 1.1627e-03   9.184  38.552  18.586  17.715   9.660   5.268   0.606   0.389   0.036   0.005   0.000   2.005   0.569   0.000   0.000
 Te  52 169 117 1.0692e-03   2.098   2.164  32.614  24.338  22.499   9.332   5.901   0.636   0.381   0.033   0.004   3.203   0.611   0.000   0.000
 Te  52 170 118 9.8376e-04   0.000  26.312  16.563  30.424   8.339  14.884   2.219   1.010   0.180   0.065   0.002   2.809   0.587   0.000   0.000
 Te  52 171 119 9.0447e-04   1.661   0.129  14.181  14.311  38.565  12.026  14.726   2.989   1.163   0.184   0.065   4.067   0.622   0.000   0.000
 Te  52 172 120 8.2843e-04   3.599  14.515   7.312  33.834  10.120  18.477   6.918   4.290   0.586   0.321   0.027   3.429   0.591   0.000   0.000
 Te  52 173 121 7.7325e-04   1.624   0.570  13.440   2.668  37.728  11.596  20.515   6.345   4.654   0.581   0.279   4.570   0.612   0.000   0.000
 Te  52 174 122 7.1667e-04   0.000  15.843  10.025  30.225   4.519  20.892   5.649  10.164   1.498   1.033   0.153   3.768   0.603   0.000   0.000
 Te  52 175 123 6.6346e-04   1.137   0.411   9.052   4.429  32.746   3.493  27.460   6.683  11.469   1.920   1.201   5.118   0.628   0.000   0.000
 Te  52 176 124 6.1651e-04   0.000  10.147   2.996  31.639  10.979  21.703   2.621  13.462   2.757   3.160   0.536   4.278   0.625   0.000   0.000
  I  53 124  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 126  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 128  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 129  76 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 130  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 131  78 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 132  79 1.9398e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 133  80 2.8784e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 134  81 1.2513e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 135  82 1.7777e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 136  83 2.5118e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 137  84 9.4849e-01  97.753   2.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.781   0.000   0.000
  I  53 138  85 4.9577e-01  97.867   2.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.560   0.000   0.000
  I  53 139  86 2.9865e-01  93.574   6.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.611   0.000   0.000
  I  53 140  87 1.9399e-01  94.525   5.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.773   0.000   0.000
  I  53 141  88 1.3052e-01  67.453  32.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.415   0.000   0.000
  I  53 142  89 9.5886e-02  68.798  30.977   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.279   0.000   0.000
  I  53 143  90 7.2132e-02  59.281  40.654   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.625   0.000   0.000
  I  53 144  91 5.5294e-02  60.000  39.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   0.582   0.000   0.000
  I  53 145  92 4.3211e-02  58.223  41.502   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.830   0.000   0.000
  I  53 146  93 3.4354e-02  59.280  39.211   1.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.993   0.000   0.000
  I  53 147  94 2.7727e-02  59.744  39.782   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   1.020   0.000   0.000
  I  53 148  95 2.2625e-02  59.410  38.347   2.243   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   1.151   0.000   0.000
  I  53 149  96 1.8633e-02  59.813  39.378   0.802   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.410   1.133   0.000   0.000
  I  53 150  97 1.5432e-02  59.370  35.513   5.080   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.841   0.000   0.000
  I  53 151  98 1.2816e-02  59.440  38.973   1.471   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.423   0.966   0.000   0.000
  I  53 152  99 1.0630e-02  58.890  23.229  17.673   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592   0.694   0.000   0.000
  I  53 153 100 8.9938e-03  57.600  39.450   2.555   0.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457   0.749   0.000   0.000
  I  53 154 101 7.7965e-03  56.259  15.504  27.719   0.494   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.725   0.735   0.000   0.000
  I  53 155 102 6.7909e-03  51.194  36.391  11.473   0.938   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.606   0.000   0.000
  I  53 156 103 5.9021e-03  48.000  18.608  32.123   1.095   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.868   0.794   0.000   0.000
  I  53 157 104 5.0661e-03  45.073  31.793  21.084   1.969   0.080   0.001   0.000   0.000   0.000   0.000   0.000   0.802   0.598   0.000   0.000
  I  53 158 105 4.4516e-03  35.291  30.046  31.704   2.382   0.572   0.004   0.000   0.000   0.000   0.000   0.000   1.029   0.730   0.000   0.000
  I  53 159 106 3.9109e-03  22.664  50.533  20.771   5.747   0.255   0.030   0.000   0.000   0.000   0.000   0.000   1.105   0.588   0.000   0.000
  I  53 160 107 3.4866e-03  14.396  45.489  29.179   9.661   1.219   0.054   0.002   0.000   0.000   0.000   0.000   1.380   0.560   0.000   0.000
  I  53 161 108 3.1278e-03   8.517  61.165  12.524  17.031   0.618   0.145   0.000   0.000   0.000   0.000   0.000   1.405   0.632   0.000   0.000
  I  53 162 109 2.7909e-03   6.239  39.428  34.103  15.867   4.105   0.228   0.030   0.000   0.000   0.000   0.000   1.730   0.578   0.000   0.000
  I  53 163 110 2.4888e-03   5.076  59.836  11.678  21.578   1.281   0.532   0.018   0.000   0.000   0.000   0.000   1.558   0.688   0.000   0.000
  I  53 164 111 2.2191e-03   3.993  17.002  53.846  10.768  13.562   0.627   0.199   0.003   0.000   0.000   0.000   2.156   0.591   0.000   0.000
  I  53 165 112 1.9917e-03   4.117  56.003  12.666  22.468   3.415   1.226   0.090   0.014   0.000   0.000   0.000   1.692   0.674   0.000   0.000
  I  53 166 113 1.8000e-03   3.006   9.747  58.352   8.929  18.233   1.105   0.595   0.030   0.003   0.000   0.000   2.355   0.624   0.000   0.000
  I  53 167 114 1.6458e-03   2.929  46.443  19.845  21.176   6.737   2.552   0.237   0.080   0.001   0.000   0.000   1.914   0.641   0.000   0.000
  I  53 168 115 1.5126e-03   1.963   6.381  52.816  14.072  19.939   3.330   1.351   0.117   0.031   0.000   0.000   2.598   0.699   0.000   0.000
  I  53 169 116 1.3920e-03   1.855  23.617  27.660  28.070  10.337   7.612   0.509   0.324   0.014   0.001   0.000   2.480   0.613   0.000   0.000
  I  53 170 117 1.2798e-03   1.395   2.427  27.197  26.978  27.790   8.533   5.106   0.369   0.198   0.006   0.001   3.264   0.663   0.000   0.000
  I  53 171 118 1.1759e-03   0.000   8.447  15.281  44.905   9.752  18.485   1.918   1.085   0.094   0.033   0.000   3.253   0.633   0.000   0.000
  I  53 172 119 1.0808e-03   1.031   0.177   9.346  17.054  44.138   9.841  16.019   1.488   0.828   0.059   0.018   4.097   0.664   0.000   0.000
  I  53 173 120 9.7855e-04   0.000   4.941   4.357  38.324  13.041  25.527   6.955   6.143   0.446   0.257   0.009   3.991   0.628   0.000   0.000
  I  53 174 121 9.1657e-04   0.970   0.205   7.242   5.797  40.754  11.491  24.189   5.137   3.769   0.304   0.141   4.679   0.652   0.000   0.000
  I  53 175 122 8.4831e-04   0.000   4.942   4.183  31.564   9.979  27.511   5.217  14.116   1.317   1.093   0.077   4.366   0.630   0.000   0.000
  I  53 176 123 7.8526e-04   0.671   0.182   5.661   4.972  33.441   9.612  26.565   5.098  12.002   0.963   0.832   5.160   0.666   0.000   0.000
  I  53 177 124 7.2803e-04   0.000   3.587   2.507  25.732  10.918  29.430   7.184  14.274   1.664   4.348   0.355   4.744   0.646   0.000   0.000
  I  53 178 125 6.7688e-04   0.425   0.185   3.228   2.695  26.186  10.958  29.720   7.336  13.677   2.075   3.518   5.645   0.689   0.000   0.000
  I  53 179 126 6.2653e-04   0.000   2.209   1.159   9.334   8.433  35.138  10.687  19.400   5.525   7.294   0.822   5.506   0.685   0.000   0.000
 Xe  54 133  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 135  81 7.1602e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 137  83 5.1475e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 138  84 1.7610e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 139  85 9.1667e-01  99.910   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.180   0.000   0.000
 Xe  54 140  86 5.4065e-01  99.563   0.437   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.270   0.000   0.000
 Xe  54 141  87 3.4701e-01  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.518   0.000   0.000
 Xe  54 142  88 2.3488e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.675   0.000   0.000
 Xe  54 143  89 1.6516e-01  97.905   2.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.723   0.000   0.000
 Xe  54 144  90 1.1574e-01  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.784   0.000   0.000
 Xe  54 145  91 9.0607e-02  96.109   3.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.553   0.000   0.000
 Xe  54 146  92 7.0006e-02  97.056   2.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.658   0.000   0.000
 Xe  54 147  93 5.4784e-02  93.684   6.227   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.489   0.000   0.000
 Xe  54 148  94 4.3400e-02  95.419   4.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.716   0.000   0.000
 Xe  54 149  95 3.4903e-02  84.358  15.341   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.328   0.000   0.000
 Xe  54 150  96 2.8294e-02  91.693   8.267   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.585   0.000   0.000
 Xe  54 151  97 2.3090e-02  66.169  33.112   0.719   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.459   0.000   0.000
 Xe  54 152  98 1.8909e-02  72.950  26.806   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273   0.445   0.000   0.000
 Xe  54 153  99 1.5469e-02  65.212  33.535   1.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.558   0.000   0.000
 Xe  54 154 100 1.2933e-02  68.047  31.413   0.539   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.720   0.000   0.000
 Xe  54 155 101 1.0851e-02  65.532  32.324   2.110   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.641   0.000   0.000
 Xe  54 156 102 9.3116e-03  67.518  31.428   1.002   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.857   0.000   0.000
 Xe  54 157 103 8.0285e-03  65.214  26.457   8.119   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.615   0.000   0.000
 Xe  54 158 104 6.9062e-03  67.982  30.147   1.629   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341   0.736   0.000   0.000
 Xe  54 159 105 5.9344e-03  64.009  17.227  18.220   0.514   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.608   0.000   0.000
 Xe  54 160 106 5.1762e-03  66.622  29.402   3.393   0.576   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.379   0.634   0.000   0.000
 Xe  54 161 107 4.5576e-03  59.997  15.021  23.674   1.147   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.642   0.000   0.000
 Xe  54 162 108 4.0076e-03  64.941  20.904  12.872   1.206   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.551   0.000   0.000
 Xe  54 163 109 3.5939e-03  52.525  20.680  23.717   2.527   0.537   0.015   0.000   0.000   0.000   0.000   0.000   0.779   0.596   0.000   0.000
 Xe  54 164 110 3.1993e-03  61.722  18.525  17.425   2.055   0.250   0.024   0.000   0.000   0.000   0.000   0.000   0.607   0.549   0.000   0.000
 Xe  54 165 111 2.8444e-03  39.950  29.685  21.418   7.793   1.063   0.087   0.004   0.000   0.000   0.000   0.000   1.006   0.537   0.000   0.000
 Xe  54 166 112 2.5427e-03  57.635  21.057  16.443   4.289   0.480   0.094   0.001   0.000   0.000   0.000   0.000   0.692   0.531   0.000   0.000
 Xe  54 167 113 2.2866e-03  25.902  40.875  19.060  12.121   1.786   0.225   0.031   0.000   0.000   0.000   0.000   1.238   0.537   0.000   0.000
 Xe  54 168 114 2.0505e-03  44.603  31.816  13.284   9.257   0.781   0.245   0.013   0.000   0.000   0.000   0.000   0.906   0.530   0.000   0.000
 Xe  54 169 115 1.8675e-03  10.203  41.827  27.698  14.899   4.720   0.516   0.131   0.005   0.000   0.000   0.000   1.642   0.566   0.000   0.000
 Xe  54 170 116 1.7051e-03  25.777  44.139  10.391  17.496   1.494   0.630   0.064   0.008   0.000   0.000   0.000   1.270   0.536   0.000   0.000
 Xe  54 171 117 1.5547e-03   4.298  19.407  46.344  12.775  15.227   1.406   0.495   0.044   0.004   0.000   0.000   2.217   0.565   0.000   0.000
 Xe  54 172 118 1.4150e-03  11.228  45.361  14.688  17.053   9.368   1.898   0.330   0.072   0.002   0.000   0.000   1.754   0.549   0.000   0.000
 Xe  54 173 119 1.2843e-03   2.848   4.900  42.938  20.381  18.713   7.895   1.982   0.287   0.055   0.001   0.000   2.806   0.575   0.000   0.000
 Xe  54 174 120 1.1617e-03   6.243  32.117  19.750  20.998   9.433   9.933   0.991   0.492   0.040   0.003   0.000   2.317   0.539   0.000   0.000
 Xe  54 175 121 1.0786e-03   2.125   2.121  31.023  19.570  24.863   9.835   9.028   0.962   0.439   0.031   0.002   3.362   0.571   0.000   0.000
 Xe  54 176 122 1.0047e-03   5.466  25.446  19.750  24.535   6.674  13.981   2.515   1.322   0.251   0.058   0.001   2.620   0.547   0.000   0.000
 Xe  54 177 123 9.3199e-04   1.914   3.268  25.097  19.063  26.418   7.267  13.159   2.341   1.234   0.199   0.041   3.601   0.572   0.000   0.000
 Xe  54 178 124 8.6429e-04   4.611  23.543  18.799  26.805   6.048  14.037   3.094   2.253   0.496   0.290   0.021   2.771   0.558   0.000   0.000
 Xe  54 179 125 8.0387e-04   1.392   1.796  19.242  20.376  28.454   7.153  15.100   3.267   2.483   0.477   0.261   3.911   0.593   0.000   0.000
 Xe  54 180 126 7.4636e-04   2.576   8.944  13.893  36.679  11.150  16.301   4.365   4.568   0.644   0.760   0.119   3.441   0.602   0.000   0.000
 Xe  54 181 127 6.7514e-04   1.279   1.828   7.989  10.398  34.078  15.442  16.574   4.546   6.222   0.839   0.804   4.584   0.668   0.000   0.000
 Xe  54 182 128 6.2085e-04   0.000   3.807   2.458  14.768  13.302  33.184  10.687  14.230   3.174   3.848   0.541   4.984   0.686   0.000   0.000
 Cs  55 130  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 132  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 134  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 135  80 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 136  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 137  82 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 138  83 1.2458e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 139  84 4.2326e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 140  85 1.9251e+00  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.000   0.000
 Cs  55 141  86 1.1022e+00  98.659   1.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.477   0.000   0.000
 Cs  55 142  87 6.8479e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.532   0.000   0.000
 Cs  55 143  88 4.5614e-01  96.253   3.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.617   0.000   0.000
 Cs  55 144  89 3.1394e-01  96.486   3.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.513   0.000   0.000
 Cs  55 145  90 2.2339e-01  92.017   7.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.466   0.000   0.000
 Cs  55 146  91 1.6257e-01  92.778   7.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.459   0.000   0.000
 Cs  55 147  92 1.1826e-01  84.474  15.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.426   0.000   0.000
 Cs  55 148  93 9.3849e-02  77.226  22.722   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.415   0.000   0.000
 Cs  55 149  94 7.3122e-02  66.300  33.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.369   0.000   0.000
 Cs  55 150  95 5.7309e-02  63.769  35.807   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.670   0.000   0.000
 Cs  55 151  96 4.5825e-02  61.973  37.950   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.381   0.981   0.000   0.000
 Cs  55 152  97 3.6715e-02  61.568  37.289   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.997   0.000   0.000
 Cs  55 153  98 2.9520e-02  62.544  37.086   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.029   0.000   0.000
 Cs  55 154  99 2.3739e-02  62.341  35.678   1.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.987   0.000   0.000
 Cs  55 155 100 1.9375e-02  62.930  36.295   0.773   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.042   0.000   0.000
 Cs  55 156 101 1.6114e-02  62.790  32.270   4.923   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.768   0.000   0.000
 Cs  55 157 102 1.3323e-02  62.397  36.057   1.441   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.777   0.000   0.000
 Cs  55 158 103 1.1307e-02  61.760  16.962  21.080   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.633   0.000   0.000
 Cs  55 159 104 9.6148e-03  60.701  35.946   2.948   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.645   0.000   0.000
 Cs  55 160 105 8.1796e-03  57.685  15.496  26.268   0.525   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.709   0.000   0.000
 Cs  55 161 106 7.0635e-03  50.575  34.603  13.829   0.988   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.652   0.546   0.000   0.000
 Cs  55 162 107 6.1028e-03  45.015  24.559  28.985   1.235   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.592   0.000   0.000
 Cs  55 163 108 5.3290e-03  40.296  37.137  20.046   2.430   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.849   0.567   0.000   0.000
 Cs  55 164 109 4.7070e-03  31.552  35.866  28.357   3.507   0.710   0.007   0.000   0.000   0.000   0.000   0.000   1.060   0.560   0.000   0.000
 Cs  55 165 110 4.0590e-03  27.230  48.685  16.346   7.412   0.292   0.035   0.000   0.000   0.000   0.000   0.000   1.050   0.564   0.000   0.000
 Cs  55 166 111 3.6647e-03  15.791  47.161  26.446   9.288   1.252   0.060   0.002   0.000   0.000   0.000   0.000   1.332   0.505   0.000   0.000
 Cs  55 167 112 3.2432e-03  13.262  61.993  11.476  12.619   0.534   0.116   0.000   0.000   0.000   0.000   0.000   1.255   0.561   0.000   0.000
 Cs  55 168 113 2.8976e-03   8.962  45.991  29.779  12.861   2.235   0.153   0.019   0.000   0.000   0.000   0.000   1.539   0.520   0.000   0.000
 Cs  55 169 114 2.5863e-03   6.102  65.049  10.282  17.412   0.838   0.310   0.007   0.000   0.000   0.000   0.000   1.428   0.621   0.000   0.000
 Cs  55 170 115 2.3228e-03   4.125  22.607  51.896  13.085   7.790   0.395   0.101   0.001   0.000   0.000   0.000   1.994   0.565   0.000   0.000
 Cs  55 171 116 2.1135e-03   3.621  56.628  15.439  21.323   2.116   0.824   0.046   0.005   0.000   0.000   0.000   1.644   0.640   0.000   0.000
 Cs  55 172 117 1.9240e-03   2.460   9.500  56.608  11.530  18.375   1.061   0.446   0.018   0.001   0.000   0.000   2.389   0.665   0.000   0.000
 Cs  55 173 118 1.7495e-03   2.138  31.267  28.207  23.944  10.165   3.936   0.271   0.071   0.000   0.000   0.000   2.220   0.585   0.000   0.000
 Cs  55 174 119 1.5924e-03   1.798   1.078  41.409  24.033  22.402   7.060   2.035   0.152   0.032   0.000   0.000   2.944   0.625   0.000   0.000
 Cs  55 175 120 1.4477e-03   1.722  15.769  16.691  42.322   7.717  14.321   0.911   0.524   0.021   0.002   0.000   2.879   0.562   0.000   0.000
 Cs  55 176 121 1.3180e-03   1.375   0.474  24.071  17.069  37.145   8.505  10.377   0.652   0.324   0.009   0.001   3.604   0.593   0.000   0.000
 Cs  55 177 122 1.2186e-03   1.520  10.847  10.179  47.725   7.863  17.446   2.605   1.601   0.166   0.047   0.000   3.217   0.568   0.000   0.000
 Cs  55 178 123 1.1214e-03   1.221   0.653  21.860  11.659  40.735   7.519  13.766   1.427   1.060   0.082   0.018   3.819   0.601   0.000   0.000
 Cs  55 179 124 1.0320e-03   1.232   8.903  11.598  46.029   7.068  17.563   4.096   2.840   0.396   0.266   0.008   3.364   0.576   0.000   0.000
 Cs  55 180 125 9.5054e-04   0.968   0.400  16.829  13.919  41.404   6.838  15.299   2.174   1.790   0.244   0.133   4.005   0.610   0.000   0.000
 Cs  55 181 126 8.9955e-04   0.733   4.299   6.804  45.095  12.307  20.540   4.803   4.290   0.549   0.533   0.048   3.736   0.602   0.000   0.000
 Cs  55 182 127 7.7787e-04   0.531   0.930   9.643   7.444  40.485  12.216  18.936   4.488   4.362   0.513   0.450   4.544   0.656   0.000   0.000
 Cs  55 183 128 7.0381e-04   0.000   1.296   2.304  15.642  11.084  37.637  10.924  14.448   3.312   2.979   0.373   5.075   0.684   0.000   0.000
 Cs  55 184 129 6.4386e-04   0.000   0.342   0.559   1.749  16.324  11.310  34.914  12.224  15.852   3.436   3.289   6.099   0.724   0.000   0.000
 Cs  55 185 130 5.9933e-04   0.000   0.447   0.147   0.355   1.993  17.891  14.124  35.707  12.104  13.999   3.233   6.668   0.731   0.000   0.000
 Ba  56 139  83 4.1577e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 140  84 1.3045e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 141  85 5.6268e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 142  86 2.7302e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 143  87 1.5737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 144  88 1.0029e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 145  89 6.7356e-01  99.908   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.085   0.000   0.000
 Ba  56 146  90 4.6466e-01  99.745   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.260   0.000   0.000
 Ba  56 147  91 3.2921e-01  99.314   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.293   0.000   0.000
 Ba  56 148  92 2.3919e-01  99.330   0.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.352   0.000   0.000
 Ba  56 149  93 1.7692e-01  98.745   1.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.560   0.000   0.000
 Ba  56 150  94 1.3002e-01  98.610   1.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.510   0.000   0.000
 Ba  56 151  95 1.0315e-01  97.403   2.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.481   0.000   0.000
 Ba  56 152  96 8.0002e-02  97.555   2.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.679   0.000   0.000
 Ba  56 153  97 6.1690e-02  92.980   6.992   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.420   0.000   0.000
 Ba  56 154  98 4.9334e-02  96.067   3.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.598   0.000   0.000
 Ba  56 155  99 3.8847e-02  77.190  22.578   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.289   0.000   0.000
 Ba  56 156 100 3.0822e-02  88.360  11.620   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.431   0.000   0.000
 Ba  56 157 101 2.5090e-02  68.307  31.038   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.547   0.000   0.000
 Ba  56 158 102 2.0290e-02  71.548  28.191   0.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.571   0.000   0.000
 Ba  56 159 103 1.6660e-02  68.730  29.994   1.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.608   0.000   0.000
 Ba  56 160 104 1.3927e-02  70.965  28.457   0.578   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.805   0.000   0.000
 Ba  56 161 105 1.1668e-02  69.041  28.157   2.756   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.616   0.000   0.000
 Ba  56 162 106 9.9010e-03  70.878  27.943   1.111   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304   0.762   0.000   0.000
 Ba  56 163 107 8.4768e-03  67.578  18.447  13.650   0.323   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.577   0.000   0.000
 Ba  56 164 108 7.2725e-03  71.326  26.337   2.001   0.336   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.638   0.000   0.000
 Ba  56 165 109 6.3182e-03  66.153  14.859  18.256   0.674   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.536   0.574   0.000   0.000
 Ba  56 166 110 5.5097e-03  70.855  25.309   3.219   0.603   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.567   0.000   0.000
 Ba  56 167 111 4.8139e-03  63.808  14.864  20.170   0.998   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.576   0.000   0.000
 Ba  56 168 112 4.1141e-03  69.298  22.984   6.771   0.896   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.394   0.520   0.000   0.000
 Ba  56 169 113 3.7276e-03  60.721  17.791  19.870   1.318   0.295   0.005   0.000   0.000   0.000   0.000   0.000   0.627   0.574   0.000   0.000
 Ba  56 170 114 3.3103e-03  63.958  21.986  12.695   1.244   0.113   0.005   0.000   0.000   0.000   0.000   0.000   0.516   0.494   0.000   0.000
 Ba  56 171 115 2.9378e-03  38.949  34.133  22.754   3.482   0.646   0.036   0.000   0.000   0.000   0.000   0.000   0.929   0.512   0.000   0.000
 Ba  56 172 116 2.6463e-03  54.746  24.454  16.813   3.596   0.349   0.041   0.000   0.000   0.000   0.000   0.000   0.705   0.517   0.000   0.000
 Ba  56 173 117 2.3979e-03  18.842  44.514  21.057  13.535   1.859   0.176   0.015   0.000   0.000   0.000   0.000   1.356   0.500   0.000   0.000
 Ba  56 174 118 2.1707e-03  36.982  38.952   9.375  13.389   1.003   0.290   0.009   0.000   0.000   0.000   0.000   1.034   0.496   0.000   0.000
 Ba  56 175 119 1.9659e-03   8.194  33.811  35.787  12.744   8.545   0.738   0.176   0.004   0.000   0.000   0.000   1.826   0.495   0.000   0.000
 Ba  56 176 120 1.7819e-03  27.322  43.791   8.142  17.526   2.229   0.874   0.104   0.012   0.000   0.000   0.000   1.266   0.524   0.000   0.000
 Ba  56 177 121 1.6080e-03   5.650  23.701  44.063   8.663  15.661   1.523   0.672   0.063   0.005   0.000   0.000   2.126   0.508   0.000   0.000
 Ba  56 178 122 1.4836e-03  16.379  48.616  12.012  15.965   4.963   1.623   0.354   0.086   0.002   0.000   0.000   1.512   0.518   0.000   0.000
 Ba  56 179 123 1.3619e-03   3.911  15.506  48.132  11.250  16.766   2.853   1.292   0.239   0.050   0.001   0.000   2.367   0.523   0.000   0.000
 Ba  56 180 124 1.2537e-03  10.327  45.984  17.177  16.023   7.608   2.053   0.544   0.261   0.021   0.001   0.000   1.744   0.520   0.000   0.000
 Ba  56 181 125 1.1615e-03   3.389  12.769  46.834  12.996  17.370   4.509   1.601   0.371   0.151   0.009   0.000   2.509   0.534   0.000   0.000
 Ba  56 182 126 1.1030e-03   5.481  41.069  21.655  18.274   9.323   3.072   0.670   0.400   0.046   0.010   0.000   1.991   0.534   0.000   0.000
 Ba  56 183 127 9.3070e-04   4.046   9.487  27.829  24.897  19.764   8.217   4.671   0.666   0.368   0.044   0.011   2.961   0.610   0.000   0.000
 Ba  56 184 128 8.2220e-04   0.000  13.224  12.862  38.374  14.595  13.766   4.737   1.930   0.340   0.156   0.014   3.275   0.645   0.000   0.000
 Ba  56 185 129 7.3814e-04   0.000   0.777   6.445  16.007  30.630  19.450  17.308   5.486   3.268   0.431   0.199   4.556   0.693   0.000   0.000
 Ba  56 186 130 6.7698e-04   0.000   4.887   0.503   7.469  18.344  33.637  15.648  13.657   3.712   1.892   0.252   5.080   0.689   0.000   0.000
 Ba  56 187 131 6.2166e-04   0.000   0.725   1.383   0.182   3.674  17.753  35.635  17.545  16.239   4.309   2.552   6.355   0.708   0.000   0.000
 Ba  56 188 132 5.7391e-04   0.000   3.922   0.378   1.176   0.151   4.472  19.172  38.004  15.781  13.701   3.244   6.807   0.695   0.000   0.000
 Ba  56 189 133 5.3312e-04   0.000   0.272   0.644   0.082   0.371   0.055   1.859  16.233  43.505  18.653  18.325   7.701   0.721   0.000   0.000
 La  57 136  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 138  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 140  83 2.6196e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 141  84 5.9621e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 142  85 2.3027e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 143  86 1.0414e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 144  87 4.9063e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 La  57 145  88 2.8112e+00  99.603   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.217   0.000   0.000
 La  57 146  89 1.6829e+00  99.698   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.001
 La  57 147  90 1.1017e+00  99.151   0.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.328   0.000   0.000
 La  57 148  91 7.6898e-01  99.058   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.238   0.000   0.000
 La  57 149  92 5.3572e-01  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.451   0.000   0.000
 La  57 150  93 3.8227e-01  97.761   2.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.368   0.000   0.000
 La  57 151  94 2.7846e-01  95.698   4.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.699   0.000   0.000
 La  57 152  95 2.0637e-01  93.677   6.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.530   0.000   0.000
 La  57 153  96 1.5436e-01  86.145  13.855   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.457   0.000   0.000
 La  57 154  97 1.1757e-01  72.403  27.577   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.447   0.000   0.000
 La  57 155  98 8.9290e-02  65.348  34.652   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.632   0.000   0.000
 La  57 156  99 6.7028e-02  62.887  36.659   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.823   0.000   0.000
 La  57 157 100 5.2441e-02  63.230  36.697   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.880   0.000   0.000
 La  57 158 101 4.1663e-02  63.886  34.941   1.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.686   0.000   0.000
 La  57 159 102 3.3104e-02  64.957  34.597   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   1.028   0.000   0.000
 La  57 160 103 2.5969e-02  65.457  31.809   2.734   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.818   0.000   0.000
 La  57 161 104 2.1168e-02  65.821  33.239   0.932   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.824   0.000   0.000
 La  57 162 105 1.7395e-02  64.929  23.335  11.690   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.469   0.618   0.000   0.000
 La  57 163 106 1.4451e-02  62.737  34.743   2.302   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400   0.607   0.000   0.000
 La  57 164 107 1.2167e-02  60.769  13.915  24.907   0.405   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.650   0.685   0.000   0.000
 La  57 165 108 1.0242e-02  59.437  31.629   8.187   0.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.525   0.000   0.000
 La  57 166 109 8.7771e-03  55.522  18.497  25.059   0.826   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.715   0.568   0.000   0.000
 La  57 167 110 7.5619e-03  52.151  31.748  14.814   1.264   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.506   0.000   0.000
 La  57 168 111 6.5093e-03  48.724  24.262  25.527   1.227   0.260   0.000   0.000   0.000   0.000   0.000   0.000   0.800   0.542   0.000   0.000
 La  57 169 112 5.6208e-03  50.458  31.683  16.107   1.684   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.509   0.000   0.000
 La  57 170 113 4.8875e-03  45.864  28.077  24.211   1.444   0.402   0.002   0.000   0.000   0.000   0.000   0.000   0.824   0.513   0.000   0.000
 La  57 171 114 4.2425e-03  31.622  48.181  17.692   2.368   0.131   0.007   0.000   0.000   0.000   0.000   0.000   0.912   0.510   0.000   0.000
 La  57 172 115 3.7988e-03  16.627  48.677  29.890   4.031   0.758   0.018   0.000   0.000   0.000   0.000   0.000   1.237   0.480   0.000   0.000
 La  57 173 116 3.3638e-03  12.439  63.580  12.727  10.826   0.381   0.047   0.000   0.000   0.000   0.000   0.000   1.233   0.531   0.000   0.000
 La  57 174 117 3.0300e-03   6.743  42.230  35.163  13.428   2.322   0.107   0.006   0.000   0.000   0.000   0.000   1.627   0.496   0.000   0.000
 La  57 175 118 2.7290e-03   5.295  65.355  10.052  17.994   0.975   0.327   0.003   0.000   0.000   0.000   0.000   1.450   0.592   0.000   0.000
 La  57 176 119 2.4586e-03   4.085  24.902  48.845  11.741   9.835   0.482   0.109   0.000   0.000   0.000   0.000   2.002   0.597   0.000   0.000
 La  57 177 120 2.2149e-03   3.747  58.691  13.567  20.681   2.292   0.960   0.056   0.005   0.000   0.000   0.000   1.622   0.592   0.000   0.000
 La  57 178 121 1.9874e-03   2.950  10.336  59.978   8.772  16.468   0.999   0.478   0.018   0.001   0.000   0.000   2.305   0.571   0.000   0.000
 La  57 179 122 1.8190e-03   2.665  45.997  21.807  20.746   6.322   2.175   0.229   0.059   0.000   0.000   0.000   1.898   0.553   0.000   0.000
 La  57 180 123 1.6650e-03   2.109   3.169  59.439  11.810  20.148   2.016   1.190   0.098   0.020   0.000   0.000   2.561   0.587   0.000   0.000
 La  57 181 124 1.5283e-03   2.166  33.811  24.048  24.662  10.770   3.857   0.453   0.225   0.007   0.000   0.000   2.226   0.535   0.000   0.000
 La  57 182 125 1.4121e-03   2.105   4.503  55.006  11.507  21.784   3.329   1.518   0.179   0.069   0.001   0.000   2.637   0.582   0.000   0.000
 La  57 183 126 1.3353e-03   1.238  20.253  27.930  31.397  10.910   7.112   0.700   0.429   0.026   0.005   0.000   2.570   0.536   0.000   0.000
 La  57 184 127 1.0963e-03   1.785   8.559  31.961  23.838  21.897   7.276   4.027   0.439   0.207   0.010   0.001   2.970   0.601   0.000   0.000
 La  57 185 128 9.4446e-04   0.000   8.004  14.174  40.654  15.610  15.445   3.941   1.859   0.224   0.088   0.003   3.372   0.647   0.000   0.000
 La  57 186 129 8.2821e-04   0.008   1.517   3.682  16.340  38.589  17.168  16.139   4.070   2.183   0.217   0.087   4.437   0.681   0.000   0.000
 La  57 187 130 7.4482e-04   0.000   1.192   1.551   5.509  19.669  40.040  14.542  13.054   2.907   1.403   0.135   5.153   0.681   0.000   0.000
 La  57 188 131 6.7093e-04   0.647   0.533   0.440   0.640   3.606  19.689  41.870  14.992  13.431   2.748   1.405   6.176   0.690   0.000   0.000
 La  57 189 132 6.1684e-04   0.000   1.034   0.473   0.483   0.924   4.580  24.023  41.649  13.492  11.336   2.008   6.883   0.677   0.000   0.000
 La  57 190 133 5.6564e-04   0.000   0.523   0.448   0.249   0.257   0.471   2.713  21.658  46.409  14.807  12.466   7.768   0.690   0.000   0.000
 La  57 191 134 5.2250e-04   0.000   0.563   0.180   0.196   0.141   0.176   0.409   2.630  24.331  54.999  16.373   7.535   0.686   0.000   0.000
 La  57 192 135 4.8507e-04   0.000   0.490   0.183   0.071   0.083   0.062   0.086   0.209   1.915  21.299  75.605   6.668   0.711   0.000   0.000
 Ce  58 141  83 9.5593e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 143  85 1.6309e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 144  86 6.4743e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 145  87 2.6686e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 146  88 1.1761e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 147  89 5.9660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 148  90 3.5593e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 149  91 2.1962e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 150  92 1.3762e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 151  93 9.6550e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 152  94 6.6639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 153  95 4.7039e-01  99.877   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.174   0.000   0.000
 Ce  58 154  96 3.3810e-01  99.614   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Ce  58 155  97 2.4623e-01  98.829   1.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.411   0.000   0.000
 Ce  58 156  98 1.8087e-01  98.906   1.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.598   0.000   0.000
 Ce  58 157  99 1.3200e-01  97.241   2.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.394   0.000   0.000
 Ce  58 158 100 9.5043e-02  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.568   0.000   0.000
 Ce  58 159 101 7.3648e-02  93.789   6.197   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.369   0.000   0.000
 Ce  58 160 102 5.5636e-02  95.438   4.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.501   0.000   0.000
 Ce  58 161 103 4.3506e-02  79.995  19.769   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.317   0.000   0.000
 Ce  58 162 104 3.4412e-02  85.209  14.779   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.385   0.000   0.000
 Ce  58 163 105 2.7476e-02  71.661  27.651   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.461   0.000   0.000
 Ce  58 164 106 2.2196e-02  73.706  25.982   0.312   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.687   0.000   0.000
 Ce  58 165 107 1.8231e-02  71.711  26.356   1.929   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.540   0.000   0.000
 Ce  58 166 108 1.5027e-02  74.119  25.150   0.717   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.810   0.000   0.000
 Ce  58 167 109 1.2593e-02  72.730  24.003   3.173   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.535   0.000   0.000
 Ce  58 168 110 1.0676e-02  74.614  24.370   0.942   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.781   0.000   0.000
 Ce  58 169 111 9.0852e-03  72.387  20.350   7.029   0.234   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.527   0.000   0.000
 Ce  58 170 112 7.7619e-03  75.100  23.462   1.244   0.193   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.703   0.000   0.000
 Ce  58 171 113 6.6380e-03  72.167  19.346   8.118   0.356   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.512   0.000   0.000
 Ce  58 172 114 5.6650e-03  74.131  23.979   1.602   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.594   0.000   0.000
 Ce  58 173 115 4.9939e-03  67.466  15.448  16.374   0.661   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.540   0.000   0.000
 Ce  58 174 116 4.2870e-03  72.513  23.490   3.327   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.539   0.000   0.000
 Ce  58 175 117 3.8863e-03  61.023  18.563  19.057   1.144   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.610   0.531   0.000   0.000
 Ce  58 176 118 3.4870e-03  67.557  20.337  10.840   1.166   0.098   0.002   0.000   0.000   0.000   0.000   0.000   0.459   0.475   0.000   0.000
 Ce  58 177 119 3.1202e-03  50.951  24.530  21.224   2.647   0.621   0.028   0.000   0.000   0.000   0.000   0.000   0.775   0.478   0.000   0.000
 Ce  58 178 120 2.7933e-03  64.292  17.668  15.255   2.429   0.321   0.034   0.000   0.000   0.000   0.000   0.000   0.569   0.464   0.000   0.000
 Ce  58 179 121 2.4955e-03  42.125  31.088  18.447   6.831   1.361   0.140   0.009   0.000   0.000   0.000   0.000   0.947   0.464   0.000   0.000
 Ce  58 180 122 2.2551e-03  53.312  25.131  15.963   4.738   0.673   0.179   0.005   0.000   0.000   0.000   0.000   0.749   0.479   0.000   0.000
 Ce  58 181 123 2.0591e-03  27.289  35.699  20.396  13.899   2.222   0.411   0.084   0.001   0.000   0.000   0.000   1.296   0.442   0.000   0.000
 Ce  58 182 124 1.8801e-03  54.632  23.419  12.792   7.910   0.902   0.318   0.025   0.001   0.000   0.000   0.000   0.781   0.454   0.000   0.000
 Ce  58 183 125 1.7301e-03  25.320  42.946  16.238  12.604   2.244   0.516   0.126   0.006   0.000   0.000   0.000   1.256   0.452   0.000   0.000
 Ce  58 184 126 1.6325e-03  21.684  52.466  15.738   8.619   0.852   0.573   0.061   0.007   0.000   0.000   0.000   1.165   0.482   0.000   0.000
 Ce  58 185 127 1.2945e-03  16.995  14.322  46.864  13.202   7.415   0.761   0.399   0.039   0.004   0.000   0.000   1.838   0.558   0.000   0.000
 Ce  58 186 128 1.0848e-03   0.000  32.603  34.220  21.891   9.303   1.579   0.289   0.108   0.006   0.000   0.000   2.144   0.587   0.000   0.000
 Ce  58 187 129 9.3645e-04   0.000   0.000  34.531  24.531  28.375   9.304   2.803   0.320   0.127   0.009   0.001   3.228   0.635   0.000   0.000
 Ce  58 188 130 8.2443e-04   0.000  14.868   0.025  31.576  27.921  19.225   5.209   0.988   0.140   0.045   0.002   3.572   0.634   0.000   0.000
 Ce  58 189 131 7.3006e-04   0.000   4.420  12.571   0.106  27.776  24.279  23.296   5.994   1.351   0.155   0.050   4.568   0.639   0.000   0.000
 Ce  58 190 132 6.5779e-04   0.000  13.555   2.249  10.173   0.172  27.034  25.407  17.202   3.503   0.630   0.075   4.916   0.642   0.000   0.000
 Ce  58 191 133 5.9777e-04   0.000   2.309   7.935   1.201   6.613   0.283  30.784  25.713  19.802   4.449   0.908   6.212   0.639   0.000   0.000
 Ce  58 192 134 5.4660e-04   0.000  10.119   0.867   5.351   0.938   5.776   0.301  31.251  26.137  16.234   3.026   6.629   0.643   0.000   0.000
 Ce  58 193 135 5.0717e-04   0.000   0.894   3.123   0.289   2.138   0.479   3.644   0.431  37.250  30.329  21.424   7.883   0.630   0.000   0.000
 Ce  58 194 136 4.6954e-04   0.000   8.502   0.326   1.888   0.211   1.797   0.443   3.659   0.528  44.949  37.699   6.605   0.642   0.000   0.000
 Ce  58 195 137 4.3495e-04   0.000   0.669   2.793   0.128   0.852   0.119   1.206   0.366   3.700   0.680  89.484   3.272   0.640   0.000   0.000
 Pr  59 142  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 143  84 6.6551e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 144  85 2.8818e+04  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 145  86 1.9148e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 146  87 3.2539e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Pr  59 147  88 9.7411e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 148  89 3.7525e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 149  90 1.6675e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 150  91 8.7209e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 151  92 5.0290e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 152  93 2.9678e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 153  94 1.7682e+00  99.692   0.308   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.137   0.000   0.000
 Pr  59 154  95 1.2335e+00  99.232   0.768   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.210   0.000   0.000
 Pr  59 155  96 8.3673e-01  97.975   2.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.549   0.000   0.000
 Pr  59 156  97 5.7702e-01  98.223   1.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.404   0.000   0.000
 Pr  59 157  98 4.0449e-01  94.239   5.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.427   0.000   0.000
 Pr  59 158  99 2.8714e-01  90.179   9.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.380   0.000   0.000
 Pr  59 159 100 2.0355e-01  78.581  21.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.471   0.000   0.000
 Pr  59 160 101 1.4625e-01  65.509  34.454   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.473   0.000   0.000
 Pr  59 161 102 1.0863e-01  64.969  35.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.688   0.000   0.000
 Pr  59 162 103 7.8300e-02  65.201  34.357   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.553   0.000   0.000
 Pr  59 163 104 5.8077e-02  65.103  34.798   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   1.084   0.000   0.000
 Pr  59 164 105 4.5119e-02  66.317  32.170   1.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.683   0.000   0.000
 Pr  59 165 106 3.6177e-02  66.246  33.068   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.344   0.987   0.000   0.000
 Pr  59 166 107 2.8950e-02  66.591  25.177   8.227   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.530   0.000   0.000
 Pr  59 167 108 2.3266e-02  66.614  31.926   1.382   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.714   0.000   0.000
 Pr  59 168 109 1.9037e-02  66.630  16.988  16.242   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.478   0.000   0.000
 Pr  59 169 110 1.5809e-02  65.639  32.146   1.957   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.569   0.000   0.000
 Pr  59 170 111 1.3191e-02  62.892  15.308  21.447   0.350   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.594   0.000   0.000
 Pr  59 171 112 1.1070e-02  62.633  33.048   3.777   0.542   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.537   0.000   0.000
 Pr  59 172 113 9.3370e-03  62.595  15.582  21.263   0.527   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.598   0.576   0.000   0.000
 Pr  59 173 114 7.9290e-03  59.305  34.651   5.296   0.747   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.475   0.536   0.000   0.000
 Pr  59 174 115 6.8199e-03  55.802  20.400  22.926   0.773   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.610   0.000   0.000
 Pr  59 175 116 5.8781e-03  53.808  32.273  12.640   1.263   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.531   0.000   0.000
 Pr  59 176 117 5.1098e-03  47.780  26.379  24.253   1.295   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.799   0.583   0.000   0.000
 Pr  59 177 118 4.5115e-03  34.988  44.504  17.860   2.526   0.120   0.003   0.000   0.000   0.000   0.000   0.000   0.883   0.532   0.000   0.000
 Pr  59 178 119 3.9368e-03  20.526  43.013  30.720   4.874   0.852   0.016   0.000   0.000   0.000   0.000   0.000   1.226   0.504   0.000   0.000
 Pr  59 179 120 3.5706e-03  17.376  59.455  11.883  10.820   0.411   0.055   0.000   0.000   0.000   0.000   0.000   1.176   0.507   0.000   0.000
 Pr  59 180 121 3.1822e-03  10.920  46.677  28.799  11.424   2.061   0.113   0.006   0.000   0.000   0.000   0.000   1.474   0.413   0.000   0.000
 Pr  59 181 122 2.8376e-03   7.038  66.067   8.851  16.911   0.816   0.314   0.003   0.000   0.000   0.000   0.000   1.394   0.565   0.000   0.000
 Pr  59 182 123 2.5816e-03   8.104  39.046  33.663  14.583   4.200   0.331   0.072   0.000   0.000   0.000   0.000   1.690   0.424   0.000   0.000
 Pr  59 183 124 2.3461e-03   9.344  65.082   6.867  17.334   0.894   0.461   0.017   0.000   0.000   0.000   0.000   1.368   0.552   0.000   0.000
 Pr  59 184 125 2.1492e-03   5.464  45.289  32.350  12.452   3.922   0.403   0.119   0.001   0.000   0.000   0.000   1.658   0.462   0.000   0.000
 Pr  59 185 126 2.0227e-03   2.647  58.358  16.139  21.096   0.941   0.760   0.051   0.007   0.000   0.000   0.000   1.618   0.594   0.000   0.000
 Pr  59 186 127 1.5486e-03  11.218   9.625  49.998  14.100  13.946   0.647   0.441   0.023   0.002   0.000   0.000   2.138   0.562   0.000   0.000
 Pr  59 187 128 1.2648e-03   0.000  28.529  13.321  42.066  11.225   4.458   0.275   0.123   0.003   0.000   0.000   2.511   0.640   0.000   0.000
 Pr  59 188 129 1.0731e-03   1.774   5.830  26.041  14.092  38.297   9.700   3.963   0.211   0.090   0.002   0.000   3.279   0.658   0.000   0.000
 Pr  59 189 130 9.2622e-04   0.000  14.072   9.963  19.649  21.199  27.256   6.382   1.365   0.085   0.030   0.000   3.628   0.652   0.000   0.000
 Pr  59 190 131 8.1505e-04   1.824   4.757   6.745  10.394  22.906  20.515  26.177   5.426   1.170   0.064   0.021   4.488   0.652   0.000   0.000
 Pr  59 191 132 7.2242e-04   0.000   7.924   8.597  10.582   8.444  18.630  22.336  19.790   3.097   0.572   0.029   4.865   0.646   0.000   0.000
 Pr  59 192 133 6.4888e-04   1.612   1.109   2.692   6.000   6.861  10.575  25.560  21.612  20.425   3.003   0.550   6.052   0.633   0.000   0.000
 Pr  59 193 134 5.8637e-04   0.000   3.813   2.705   4.253   7.369   7.613   9.761  25.300  20.384  16.860   1.943   6.571   0.624   0.000   0.000
 Pr  59 194 135 5.3342e-04   1.408   0.694   0.871   0.719   1.601   4.616   5.167  10.726  34.466  21.263  18.471   7.729   0.615   0.000   0.000
 Pr  59 195 136 4.8587e-04   0.000   2.269   1.082   1.204   0.979   2.086   5.719   6.382  12.826  42.344  25.111   6.875   0.607   0.000   0.000
 Pr  59 196 137 4.4761e-04   0.000   1.025   0.916   0.415   0.559   0.473   1.173   4.285   5.276  15.321  70.557   5.115   0.614   0.000   0.000
 Pr  59 197 138 4.1197e-04   0.000  10.813   2.530   1.606   0.891   1.334   1.382   3.517  13.524  16.566  47.841   1.498   0.601   0.000   0.000
 Pr  59 198 139 3.8342e-04  19.030   7.142   8.697   2.062   1.567   1.002   1.636   1.866   5.149  23.073  28.764   0.522   0.595   0.000   0.000
 Nd  60 147  87 1.0126e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 149  89 8.4636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 151  91 6.1478e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 152  92 2.7692e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 153  93 1.3306e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 154  94 7.0595e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 155  95 4.0264e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 156  96 2.2356e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 157  97 1.4975e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 158  98 1.0083e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 159  99 6.7693e-01  99.624   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.201   0.000   0.000
 Nd  60 160 100 4.5846e-01  99.541   0.459   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.353   0.000   0.000
 Nd  60 161 101 3.1101e-01  98.398   1.602   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.343   0.000   0.000
 Nd  60 162 102 2.2360e-01  98.553   1.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.526   0.000   0.000
 Nd  60 163 103 1.5951e-01  96.566   3.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.393   0.000   0.000
 Nd  60 164 104 1.1478e-01  96.525   3.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nd  60 165 105 8.5309e-02  86.857  13.115   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.319   0.000   0.000
 Nd  60 166 106 6.3365e-02  88.005  11.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.450   0.000   0.000
 Nd  60 167 107 4.7909e-02  71.805  27.604   0.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.422   0.000   0.000
 Nd  60 168 108 3.7380e-02  77.288  22.568   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.460   0.000   0.000
 Nd  60 169 109 2.9803e-02  72.918  26.095   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.459   0.000   0.000
 Nd  60 170 110 2.4031e-02  76.285  23.418   0.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.608   0.000   0.000
 Nd  60 171 111 1.9699e-02  73.486  25.082   1.431   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.488   0.000   0.000
 Nd  60 172 112 1.6269e-02  75.817  23.618   0.564   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.727   0.000   0.000
 Nd  60 173 113 1.3495e-02  74.049  23.948   1.966   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.515   0.000   0.000
 Nd  60 174 114 1.1270e-02  75.675  23.528   0.771   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.740   0.000   0.000
 Nd  60 175 115 9.5497e-03  72.772  22.827   4.265   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.512   0.000   0.000
 Nd  60 176 116 8.1605e-03  74.880  23.764   1.229   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.655   0.000   0.000
 Nd  60 177 117 6.9993e-03  71.593  18.803   9.251   0.348   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.486   0.000   0.000
 Nd  60 178 118 6.0451e-03  72.977  24.761   1.890   0.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.546   0.000   0.000
 Nd  60 179 119 5.2843e-03  63.644  16.639  18.814   0.825   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.571   0.509   0.000   0.000
 Nd  60 180 120 4.6627e-03  70.841  23.982   4.300   0.851   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.496   0.000   0.000
 Nd  60 181 121 4.1071e-03  58.915  19.431  19.930   1.394   0.329   0.002   0.000   0.000   0.000   0.000   0.000   0.648   0.511   0.000   0.000
 Nd  60 182 122 3.5536e-03  70.126  22.800   5.861   1.108   0.103   0.002   0.000   0.000   0.000   0.000   0.000   0.383   0.479   0.000   0.000
 Nd  60 183 123 3.2776e-03  56.949  21.079  20.217   1.292   0.450   0.014   0.000   0.000   0.000   0.000   0.000   0.673   0.463   0.000   0.000
 Nd  60 184 124 2.9654e-03  69.706  23.254   5.860   1.061   0.111   0.007   0.000   0.000   0.000   0.000   0.000   0.386   0.477   0.000   0.000
 Nd  60 185 125 2.6996e-03  50.541  25.947  21.653   1.376   0.457   0.025   0.000   0.000   0.000   0.000   0.000   0.753   0.473   0.000   0.000
 Nd  60 186 126 2.5200e-03  49.635  31.128  17.459   1.537   0.215   0.026   0.000   0.000   0.000   0.000   0.000   0.716   0.451   0.000   0.000
 Nd  60 187 127 1.8662e-03  22.154  33.874  29.502  13.014   1.291   0.150   0.016   0.000   0.000   0.000   0.000   1.379   0.533   0.000   0.000
 Nd  60 188 128 1.4869e-03  28.371  29.536  23.110  16.990   1.602   0.370   0.021   0.000   0.000   0.000   0.000   1.351   0.581   0.000   0.000
 Nd  60 189 129 1.2264e-03  22.147   6.467  26.379  27.640  15.184   1.851   0.315   0.017   0.000   0.000   0.000   2.141   0.584   0.000   0.000
 Nd  60 190 130 1.0397e-03   0.000  44.656   0.598  34.068  12.334   7.815   0.453   0.075   0.002   0.000   0.000   2.397   0.604   0.000   0.000
 Nd  60 191 131 8.9673e-04  26.451   0.000  18.979   0.971  32.224  13.027   7.833   0.445   0.068   0.001   0.000   2.856   0.598   0.000   0.000
 Nd  60 192 132 7.8560e-04   0.000  48.334   0.052   6.662   1.362  31.262   9.326   2.827   0.160   0.016   0.000   3.073   0.591   0.000   0.000
 Nd  60 193 133 6.9646e-04  16.900   0.000  27.175   0.295   9.488   1.412  30.935  10.266   3.342   0.170   0.018   3.862   0.581   0.000   0.000
 Nd  60 194 134 6.2346e-04   0.000  23.757   0.090  29.454   0.258   8.595   2.326  27.361   6.847   1.246   0.065   4.284   0.585   0.000   0.000
 Nd  60 195 135 5.6283e-04   0.000   2.566  23.180   0.435  20.420   0.780  11.488   2.263  29.274   7.932   1.662   5.423   0.566   0.000   0.000
 Nd  60 196 136 5.1182e-04   0.000  13.019   2.844  17.219   0.635  18.651   1.042  12.054   2.910  26.156   5.469   5.657   0.586   0.000   0.000
 Nd  60 197 137 4.6857e-04   0.000   0.900   7.670   1.057  10.560   0.668  21.920   1.992  19.182   3.683  32.368   6.604   0.561   0.000   0.000
 Nd  60 198 138 4.3121e-04   0.000  23.602   1.635  11.377   1.465  13.236   0.966  22.924   1.909  17.979   4.907   3.747   0.571   0.000   0.000
 Nd  60 199 139 3.9888e-04  16.116   7.674  29.874   0.609   4.207   0.599   5.801   0.591  13.479   1.932  19.120   2.947   0.542   0.000   0.000
 Nd  60 200 140 3.7008e-04   0.000  79.473   2.514   6.305   0.141   0.929   0.158   1.757   0.278   6.804   1.639   1.277   0.544   0.000   0.000
 Nd  60 201 141 3.4530e-04  12.731   2.251  47.435   6.665  14.764   0.310   1.870   0.310   3.095   0.546  10.024   1.906   0.527   0.000   0.000
 Pm  61 144  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 146  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 147  86 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 148  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 149  88 5.7945e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 150  89 6.5898e+05  99.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022
 Pm  61 151  90 1.3204e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 152  91 1.6571e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 153  92 3.5787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 154  93 1.1171e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 155  94 4.4579e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 156  95 1.9076e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 157  96 9.4496e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 158  97 5.1907e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 159  98 2.8672e+00  99.480   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.151   0.000   0.000
 Pm  61 160  99 1.6287e+00  98.849   1.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.275   0.000   0.000
 Pm  61 161 100 1.1232e+00  97.663   2.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.366   0.000   0.000
 Pm  61 162 101 7.2242e-01  95.379   4.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.479   0.000   0.000
 Pm  61 163 102 4.8465e-01  93.603   6.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.660   0.000   0.000
 Pm  61 164 103 3.3783e-01  88.793  11.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.347   0.000   0.000
 Pm  61 165 104 2.3501e-01  70.451  29.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.295   0.500   0.000   0.000
 Pm  61 166 105 1.6908e-01  66.880  33.050   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.661   0.000   0.000
 Pm  61 167 106 1.2223e-01  65.967  34.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.972   0.000   0.000
 Pm  61 168 107 8.9812e-02  66.865  31.996   1.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343   0.659   0.000   0.000
 Pm  61 169 108 6.7066e-02  68.201  31.509   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   1.037   0.000   0.000
 Pm  61 170 109 5.1345e-02  69.439  28.859   1.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.590   0.000   0.000
 Pm  61 171 110 3.9819e-02  69.752  29.716   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.308   0.931   0.000   0.000
 Pm  61 172 111 3.1728e-02  69.445  26.344   4.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.348   0.586   0.000   0.000
 Pm  61 173 112 2.5314e-02  69.718  29.287   0.984   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.730   0.000   0.000
 Pm  61 174 113 2.0304e-02  68.680  22.790   8.490   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.519   0.000   0.000
 Pm  61 175 114 1.6449e-02  67.991  30.578   1.314   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.593   0.000   0.000
 Pm  61 176 115 1.3608e-02  65.669  17.267  16.892   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516   0.506   0.000   0.000
 Pm  61 177 116 1.1398e-02  61.997  35.087   2.533   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.521   0.000   0.000
 Pm  61 178 117 9.6490e-03  61.059  16.426  22.008   0.496   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.620   0.563   0.000   0.000
 Pm  61 179 118 8.2469e-03  56.032  35.439   7.615   0.913   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.534   0.510   0.000   0.000
 Pm  61 180 119 7.1389e-03  52.784  20.867  25.166   1.029   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.581   0.000   0.000
 Pm  61 181 120 6.2361e-03  52.608  30.619  15.010   1.723   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.489   0.000   0.000
 Pm  61 182 121 5.4446e-03  54.039  21.534  22.907   1.191   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.579   0.000   0.000
 Pm  61 183 122 4.6994e-03  45.091  39.954  13.233   1.637   0.083   0.001   0.000   0.000   0.000   0.000   0.000   0.717   0.527   0.000   0.000
 Pm  61 184 123 4.2378e-03  39.502  31.618  27.057   1.366   0.453   0.003   0.000   0.000   0.000   0.000   0.000   0.917   0.550   0.000   0.000
 Pm  61 185 124 3.7684e-03  41.307  38.250  17.855   2.463   0.120   0.005   0.000   0.000   0.000   0.000   0.000   0.819   0.528   0.000   0.000
 Pm  61 186 125 3.4093e-03  35.269  35.554  26.725   1.703   0.738   0.010   0.000   0.000   0.000   0.000   0.000   0.971   0.441   0.000   0.000
 Pm  61 187 126 3.2011e-03   7.570  67.026  21.235   3.808   0.312   0.049   0.000   0.000   0.000   0.000   0.000   1.224   0.564   0.000   0.000
 Pm  61 188 127 2.2992e-03  19.280  14.500  49.321  14.756   1.989   0.137   0.017   0.000   0.000   0.000   0.000   1.662   0.495   0.000   0.000
 Pm  61 189 128 1.8025e-03   0.000  38.860  32.810  25.019   2.738   0.553   0.020   0.001   0.000   0.000   0.000   1.934   0.626   0.000   0.000
 Pm  61 190 129 1.4476e-03   5.709   6.887  37.251  28.153  20.186   1.474   0.332   0.009   0.000   0.000   0.000   2.560   0.544   0.000   0.000
 Pm  61 191 130 1.2043e-03   0.000  38.399   5.679  29.629  14.789  11.014   0.402   0.088   0.001   0.000   0.000   2.559   0.645   0.000   0.000
 Pm  61 192 131 1.0218e-03   5.858   6.053  26.715   7.663  31.316  13.251   8.814   0.278   0.052   0.000   0.000   3.292   0.549   0.000   0.000
 Pm  61 193 132 8.8080e-04   0.000  39.165   7.629   7.229   5.053  28.189   9.137   3.489   0.097   0.011   0.000   3.174   0.635   0.000   0.000
 Pm  61 194 133 7.7001e-04   3.888  12.076  20.387  10.630   8.240   5.977  27.350   8.587   2.786   0.071   0.007   3.948   0.616   0.000   0.000
 Pm  61 195 134 6.8049e-04   0.000  29.254  11.646  11.372   4.446   6.362   7.746  22.580   5.608   0.962   0.024   3.946   0.615   0.000   0.000
 Pm  61 196 135 6.0743e-04   3.102   2.079  14.859  14.807  13.753   7.248   7.665   7.733  22.580   5.290   0.885   5.046   0.594   0.000   0.000
 Pm  61 197 136 5.4707e-04   0.000  12.214   9.102  17.223   9.747   7.875   5.472   8.248   8.175  18.595   3.349   5.151   0.595   0.000   0.000
 Pm  61 198 137 4.9687e-04   2.525   0.922   3.934   3.425  12.117  14.518  14.193   9.183   9.959   8.549  20.675   6.282   0.573   0.000   0.000
 Pm  61 199 138 4.5310e-04   0.000  28.665   9.833   8.027   3.912   9.027   7.188   6.481   7.466  10.679   8.721   3.950   0.577   0.000   0.000
 Pm  61 200 139 4.1638e-04   4.773   3.202  26.379   6.689   7.096   3.638  12.290   8.310   7.310   8.646  11.665   4.084   0.550   0.000   0.000
 Pm  61 201 140 3.7992e-04   0.000  32.389  14.801  18.637   3.007   2.449   1.403   5.010   5.683   7.354   9.266   3.093   0.547   0.000   0.000
 Pm  61 202 141 3.5242e-04   4.347   2.275  27.159  11.289  22.512   3.752   4.052   1.887   6.688   7.619   8.419   3.265   0.526   0.000   0.000
 Pm  61 203 142 3.2873e-04   0.000  22.734  14.209  31.712   4.440   7.295   1.869   2.435   1.539   6.048   7.720   2.805   0.532   0.000   0.000
 Pm  61 204 143 3.0788e-04   3.485   1.582  15.360   9.797  36.181   6.099  12.979   2.351   2.755   1.759   7.653   3.101   0.518   0.000   0.000
 Pm  61 205 144 2.8898e-04   0.000  10.447   8.826  27.517   9.246  24.871   3.552   8.166   2.209   3.268   1.899   2.924   0.525   0.000   0.000
 Sm  62 151  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 153  91 6.7784e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 155  93 2.3926e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 156  94 5.4953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 157  95 1.6617e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 158  96 6.0479e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 159  97 2.5721e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 160  98 1.1843e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 161  99 6.3199e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 162 100 3.4334e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 163 101 1.8148e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 164 102 1.1456e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 165 103 7.8499e-01  99.503   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.212   0.000   0.000
 Sm  62 166 104 5.2576e-01  99.394   0.606   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.371   0.000   0.000
 Sm  62 167 105 3.6682e-01  98.055   1.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.351   0.000   0.000
 Sm  62 168 106 2.5655e-01  97.828   2.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.585   0.000   0.000
 Sm  62 169 107 1.8127e-01  93.715   6.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.341   0.000   0.000
 Sm  62 170 108 1.3081e-01  96.085   3.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.523   0.000   0.000
 Sm  62 171 109 9.6750e-02  88.207  11.761   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.307   0.000   0.000
 Sm  62 172 110 7.2927e-02  92.137   7.863   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.495   0.000   0.000
 Sm  62 173 111 5.5196e-02  76.304  23.318   0.378   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.373   0.000   0.000
 Sm  62 174 112 4.2150e-02  82.799  17.169   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.283   0.000   0.000
 Sm  62 175 113 3.3104e-02  75.528  23.784   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.411   0.000   0.000
 Sm  62 176 114 2.6531e-02  78.298  21.538   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.514   0.000   0.000
 Sm  62 177 115 2.1464e-02  74.935  24.021   1.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.492   0.000   0.000
 Sm  62 178 116 1.7552e-02  76.518  23.000   0.482   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.689   0.000   0.000
 Sm  62 179 117 1.4477e-02  73.674  24.334   1.977   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.497   0.000   0.000
 Sm  62 180 118 1.1997e-02  74.414  24.554   1.001   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.696   0.000   0.000
 Sm  62 181 119 1.0078e-02  70.849  21.941   6.994   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.479   0.000   0.000
 Sm  62 182 120 8.6022e-03  76.139  22.525   1.191   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.693   0.000   0.000
 Sm  62 183 121 7.4228e-03  71.963  24.914   2.900   0.222   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.493   0.000   0.000
 Sm  62 184 122 6.3759e-03  73.255  25.139   1.462   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.605   0.000   0.000
 Sm  62 185 123 5.5932e-03  67.147  20.028  12.405   0.413   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.461   0.468   0.000   0.000
 Sm  62 186 124 4.9434e-03  72.875  24.754   1.946   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.586   0.000   0.000
 Sm  62 187 125 4.4388e-03  65.996  18.801  14.491   0.646   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.466   0.000   0.000
 Sm  62 188 126 4.0864e-03  67.521  29.467   2.372   0.626   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.361   0.465   0.000   0.000
 Sm  62 189 127 2.8490e-03  26.813  47.813  23.434   1.576   0.357   0.007   0.000   0.000   0.000   0.000   0.000   1.009   0.532   0.000   0.000
 Sm  62 190 128 2.2059e-03  33.619  38.822  17.884   9.270   0.369   0.036   0.000   0.000   0.000   0.000   0.000   1.041   0.578   0.000   0.000
 Sm  62 191 129 1.7616e-03  30.063  10.919  35.955  16.486   6.317   0.242   0.018   0.000   0.000   0.000   0.000   1.589   0.587   0.000   0.000
 Sm  62 192 130 1.4401e-03  44.144   8.254   6.323  30.792   9.718   0.732   0.037   0.000   0.000   0.000   0.000   1.560   0.560   0.000   0.000
 Sm  62 193 131 1.2017e-03  37.458   6.488  11.547   6.336  29.487   8.051   0.608   0.024   0.000   0.000   0.000   2.106   0.549   0.000   0.000
 Sm  62 194 132 1.0186e-03   0.000  57.853   0.767  17.598   6.446  15.647   1.540   0.146   0.002   0.000   0.000   2.265   0.555   0.000   0.000
 Sm  62 195 133 8.6503e-04  38.860   0.000  20.050   0.945  14.926   7.284  16.146   1.660   0.128   0.002   0.000   2.486   0.546   0.000   0.000
 Sm  62 196 134 7.5415e-04   0.000  60.352   0.040   9.397   4.388  13.808   3.151   8.492   0.346   0.027   0.000   2.566   0.540   0.000   0.000
 Sm  62 197 135 6.6510e-04  39.368   0.000  18.978   0.199   9.408   3.711  15.203   3.915   8.826   0.366   0.027   2.875   0.542   0.000   0.000
 Sm  62 198 136 5.9311e-04   0.000  60.088   0.054   5.691   0.242  14.616   2.408   9.503   2.919   4.359   0.119   2.960   0.534   0.000   0.000
 Sm  62 199 137 5.3388e-04  34.660   3.454  16.785   0.278   8.827   0.387  12.565   4.482  10.713   3.109   4.741   3.425   0.529   0.000   0.000
 Sm  62 200 138 4.8459e-04  58.206   5.713   0.557   3.044   0.148   9.263   0.831  13.094   1.412   6.236   1.494   2.392   0.504   0.000   0.000
 Sm  62 201 139 4.4279e-04  46.912  10.587   7.542   0.617   3.238   0.285  10.380   1.084  11.973   1.551   5.830   2.738   0.505   0.000   0.000
 Sm  62 202 140 4.0673e-04  43.014  23.192   2.193   6.525   1.206   6.633   0.607   8.393   0.609   6.535   1.093   2.156   0.494   0.000   0.000
 Sm  62 203 141 3.7423e-04  41.640   8.238  15.865   2.966   6.992   1.176   6.314   0.764   8.725   0.755   6.565   2.583   0.487   0.000   0.000
 Sm  62 204 142 3.4767e-04   0.000  66.234   1.386   7.570   6.068   8.662   0.876   3.241   0.471   4.888   0.605   2.301   0.486   0.000   0.000
 Sm  62 205 143 3.2450e-04  30.733   8.806  24.820   1.877   8.681   5.757   8.931   1.000   3.724   0.622   5.049   2.606   0.469   0.000   0.000
 Sm  62 206 144 3.0368e-04   0.000  62.731   1.899   6.753   1.945  12.908   5.498   4.254   0.618   2.894   0.499   2.450   0.494   0.000   0.000
 Sm  62 207 145 2.8538e-04   9.356   3.510  38.176   5.920  12.564   2.182  12.831   5.699   6.138   0.741   2.884   3.376   0.480   0.000   0.000
 Sm  62 208 146 2.6872e-04   0.000  24.531  10.834  29.453   1.722   9.083   2.846  13.350   3.747   3.862   0.570   3.476   0.506   0.000   0.000
 Eu  63 148  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 150  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 152  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 154  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 155  92 2.1013e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 156  93 8.2438e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 157  94 2.8168e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 158  95 2.7553e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 159  96 5.6971e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 160  97 1.8154e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 161  98 6.7780e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 162  99 2.9044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 163 100 1.3231e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 164 101 6.8740e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 165 102 3.5129e+00  99.657   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.129   0.000   0.000
 Eu  63 166 103 2.0318e+00  98.934   1.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.315   0.000   0.000
 Eu  63 167 104 1.2168e+00  96.912   3.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.598   0.000   0.000
 Eu  63 168 105 8.3317e-01  93.326   6.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.505   0.000   0.000
 Eu  63 169 106 5.6842e-01  77.631  22.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.450   0.000   0.000
 Eu  63 170 107 3.8484e-01  72.439  27.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.504   0.000   0.000
 Eu  63 171 108 2.6749e-01  71.946  28.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.653   0.000   0.000
 Eu  63 172 109 1.9073e-01  72.080  27.838   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.572   0.000   0.000
 Eu  63 173 110 1.3961e-01  71.972  28.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.919   0.000   0.000
 Eu  63 174 111 1.0283e-01  72.250  27.000   0.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.617   0.000   0.000
 Eu  63 175 112 7.6503e-02  72.311  27.524   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.983   0.000   0.000
 Eu  63 176 113 5.6909e-02  72.284  26.082   1.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.686   0.000   0.000
 Eu  63 177 114 4.3736e-02  72.336  27.219   0.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.886   0.000   0.000
 Eu  63 178 115 3.4425e-02  71.631  25.744   2.625   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.310   0.553   0.000   0.000
 Eu  63 179 116 2.7676e-02  71.228  27.953   0.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.708   0.000   0.000
 Eu  63 180 117 2.2376e-02  69.868  23.909   6.209   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.506   0.000   0.000
 Eu  63 181 118 1.8232e-02  63.588  34.498   1.777   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.518   0.000   0.000
 Eu  63 182 119 1.4957e-02  62.033  15.529  22.143   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.607   0.540   0.000   0.000
 Eu  63 183 120 1.2523e-02  68.748  29.114   1.770   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.602   0.000   0.000
 Eu  63 184 121 1.0645e-02  65.720  23.585  10.443   0.250   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.452   0.479   0.000   0.000
 Eu  63 185 122 9.0681e-03  56.954  39.997   2.757   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.464   0.532   0.000   0.000
 Eu  63 186 123 7.7468e-03  55.311  21.405  22.770   0.505   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.685   0.562   0.000   0.000
 Eu  63 187 124 6.8052e-03  51.880  41.140   6.121   0.858   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.560   0.536   0.000   0.000
 Eu  63 188 125 5.9753e-03  48.265  27.137  23.725   0.767   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.773   0.586   0.000   0.000
 Eu  63 189 126 5.3774e-03  39.042  48.178  11.660   1.099   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.523   0.000   0.000
 Eu  63 190 127 3.7255e-03  22.633  39.715  34.596   2.553   0.501   0.003   0.000   0.000   0.000   0.000   0.000   1.186   0.505   0.000   0.000
 Eu  63 191 128 2.8043e-03  16.756  41.620  25.349  15.744   0.466   0.065   0.000   0.000   0.000   0.000   0.000   1.417   0.663   0.000   0.000
 Eu  63 192 129 2.1843e-03  19.967   9.691  41.891  18.345   9.852   0.233   0.022   0.000   0.000   0.000   0.000   1.892   0.575   0.000   0.000
 Eu  63 193 130 1.7430e-03   0.000  45.503   5.776  35.076  11.934   1.669   0.041   0.001   0.000   0.000   0.000   2.186   0.664   0.000   0.000
 Eu  63 194 131 1.4243e-03  23.900   7.725  19.470   7.280  31.782   9.046   0.780   0.016   0.000   0.000   0.000   2.457   0.559   0.000   0.000
 Eu  63 195 132 1.1843e-03   0.000  51.064   5.330   9.888  11.062  20.048   2.422   0.186   0.001   0.000   0.000   2.517   0.630   0.000   0.000
 Eu  63 196 133 9.9752e-04  21.120   9.247  23.423   5.585  10.626  11.039  17.454   1.396   0.111   0.000   0.000   2.859   0.516   0.000   0.000
 Eu  63 197 134 8.5428e-04   0.000  52.745   6.145   6.987   6.308  13.925   5.070   8.520   0.279   0.021   0.000   2.733   0.613   0.000   0.000
 Eu  63 198 135 7.4191e-04  16.391  20.387  15.623   7.786   7.477   6.987  12.697   5.125   7.310   0.205   0.013   3.123   0.571   0.000   0.000
 Eu  63 199 136 6.5309e-04   0.000  50.108   7.512   7.356   3.606   9.783   7.055   7.807   3.580   3.132   0.062   3.050   0.591   0.000   0.000
 Eu  63 200 137 5.8165e-04  12.823  22.645  15.089   8.326   7.349   4.487  10.209   6.529   7.155   3.096   2.292   3.445   0.555   0.000   0.000
 Eu  63 201 138 5.2283e-04   0.411  58.220   4.627   4.174   2.880   7.526   6.346   7.578   3.283   3.940   1.014   2.909   0.535   0.000   0.000
 Eu  63 202 139 4.6663e-04  22.973  15.256  24.253   4.001   3.732   4.473   8.466   5.301   5.930   2.883   2.730   2.995   0.518   0.000   0.000
 Eu  63 203 140 4.2579e-04   0.000  59.186   5.004   7.071   4.640   6.725   4.591   4.886   2.939   3.873   1.085   2.711   0.539   0.000   0.000
 Eu  63 204 141 3.9118e-04  10.062   4.767  47.811   3.504   8.111   6.188   5.905   3.808   4.278   2.627   2.942   3.199   0.488   0.000   0.000
 Eu  63 205 142 3.6069e-04   0.000  56.162   5.149   9.651   3.851  12.407   3.438   2.855   2.419   2.863   1.208   2.674   0.535   0.000   0.000
 Eu  63 206 143 3.3527e-04   6.281   4.438  47.512   3.988  11.258   4.416  12.147   2.964   2.644   2.117   2.237   3.297   0.500   0.000   0.000
 Eu  63 207 144 3.1164e-04   0.000  43.938   9.282  14.604   2.255  14.072   2.722   7.707   2.384   1.903   1.134   2.993   0.545   0.000   0.000
 Eu  63 208 145 2.9229e-04   3.501   2.286  31.600   8.538  22.211   2.239  14.786   3.540   7.396   2.190   1.715   3.927   0.516   0.000   0.000
 Eu  63 209 146 2.7521e-04   0.000  20.514  11.421  26.310   3.496  12.215   2.864  14.118   2.318   5.399   1.343   3.872   0.542   0.000   0.000
 Eu  63 210 147 2.5979e-04   2.520   1.016   8.018   6.177  31.254   5.547  18.750   3.258  15.423   2.455   5.580   5.098   0.516   0.000   0.000
 Eu  63 211 148 2.4622e-04   0.000  10.453   6.752  15.003   7.200  23.236   3.343  16.363   2.567  13.165   1.919   4.795   0.534   0.000   0.000
 Gd  64 159  95 5.1328e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 161  97 2.4448e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 162  98 5.3746e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 163  99 1.6843e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 164 100 6.4468e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 165 101 2.8615e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 166 102 1.2455e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 167 103 6.6384e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 168 104 3.6706e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 169 105 2.1890e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 170 106 1.3159e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 171 107 8.5561e-01  99.225   0.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.262   0.000   0.000
 Gd  64 172 108 5.6535e-01  99.372   0.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.394   0.000   0.000
 Gd  64 173 109 3.9507e-01  98.158   1.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.349   0.000   0.000
 Gd  64 174 110 2.8166e-01  98.251   1.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.565   0.000   0.000
 Gd  64 175 111 2.0108e-01  95.261   4.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.322   0.000   0.000
 Gd  64 176 112 1.4454e-01  96.617   3.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.524   0.000   0.000
 Gd  64 177 113 1.0594e-01  88.157  11.832   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.296   0.000   0.000
 Gd  64 178 114 7.7773e-02  94.034   5.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.468   0.000   0.000
 Gd  64 179 115 5.8598e-02  81.700  18.141   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.303   0.000   0.000
 Gd  64 180 116 4.4756e-02  89.882  10.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.427   0.000   0.000
 Gd  64 181 117 3.5294e-02  77.205  22.295   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.455   0.000   0.000
 Gd  64 182 118 2.8259e-02  77.635  22.117   0.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.627   0.000   0.000
 Gd  64 183 119 2.2728e-02  75.179  23.436   1.385   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.262   0.491   0.000   0.000
 Gd  64 184 120 1.8531e-02  83.035  16.673   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.426   0.000   0.000
 Gd  64 185 121 1.5422e-02  75.946  23.179   0.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.471   0.000   0.000
 Gd  64 186 122 1.2977e-02  76.217  23.227   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.728   0.000   0.000
 Gd  64 187 123 1.0876e-02  72.821  24.626   2.515   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.298   0.503   0.000   0.000
 Gd  64 188 124 9.4402e-03  75.535  23.421   0.990   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.739   0.000   0.000
 Gd  64 189 125 8.2084e-03  71.343  25.422   3.072   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   0.519   0.000   0.000
 Gd  64 190 126 7.3421e-03  72.244  26.347   1.250   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.698   0.000   0.000
 Gd  64 191 127 4.9610e-03  41.315  38.670  19.223   0.736   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.795   0.526   0.000   0.000
 Gd  64 192 128 3.6693e-03  37.293  44.087  17.127   1.422   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.556   0.000   0.000
 Gd  64 193 129 2.8014e-03  37.871  10.303  38.828  12.193   0.781   0.024   0.000   0.000   0.000   0.000   0.000   1.278   0.566   0.000   0.000
 Gd  64 194 130 2.1932e-03  48.864  15.752  14.247  19.721   1.294   0.121   0.000   0.000   0.000   0.000   0.000   1.092   0.554   0.000   0.000
 Gd  64 195 131 1.7502e-03  46.739   8.187  15.309  13.472  15.489   0.745   0.059   0.000   0.000   0.000   0.000   1.453   0.545   0.000   0.000
 Gd  64 196 132 1.4117e-03  56.480   9.141   8.759  14.511   5.697   5.279   0.130   0.003   0.000   0.000   0.000   1.202   0.523   0.000   0.000
 Gd  64 197 133 1.1589e-03  49.498  10.013   9.323   9.204  12.419   5.515   3.943   0.083   0.001   0.000   0.000   1.578   0.515   0.000   0.000
 Gd  64 198 134 9.6837e-04  61.552   6.314   4.376  15.703   3.078   6.947   1.567   0.455   0.008   0.000   0.000   1.219   0.524   0.000   0.000
 Gd  64 199 135 8.2008e-04  50.646   8.782   9.855   3.709  15.037   3.836   6.343   1.416   0.372   0.005   0.000   1.699   0.494   0.000   0.000
 Gd  64 200 136 7.0050e-04  66.159   5.182   1.570  14.167   3.050   6.066   2.274   1.329   0.147   0.057   0.000   1.180   0.506   0.000   0.000
 Gd  64 201 137 6.1689e-04  59.310   7.024   5.805   1.820  14.074   2.643   6.137   1.914   1.120   0.116   0.038   1.542   0.506   0.000   0.000
 Gd  64 202 138 5.5092e-04  68.457   4.740   4.138  11.599   1.334   5.476   1.788   2.148   0.173   0.131   0.015   1.090   0.476   0.000   0.000
 Gd  64 203 139 4.9723e-04  62.098   6.964   5.907   5.446  10.031   1.351   5.175   1.595   1.221   0.127   0.085   1.360   0.489   0.000   0.000
 Gd  64 204 140 4.5316e-04  67.607   5.532   6.971  10.487   1.531   4.713   1.066   1.746   0.156   0.171   0.022   1.022   0.465   0.000   0.000
 Gd  64 205 141 4.1601e-04  59.483   8.290   6.710   9.379   7.767   2.128   4.001   0.821   1.183   0.122   0.117   1.330   0.487   0.000   0.000
 Gd  64 206 142 3.8342e-04  66.665   5.751   5.089  12.354   3.188   4.552   1.240   0.867   0.098   0.170   0.025   1.046   0.477   0.000   0.000
 Gd  64 207 143 3.5423e-04  54.632  11.282   7.067   7.023  10.840   3.115   4.317   0.819   0.704   0.080   0.119   1.446   0.495   0.000   0.000
 Gd  64 208 144 3.3058e-04  62.386   8.025   3.340  13.429   3.822   5.265   2.197   1.225   0.150   0.141   0.021   1.210   0.499   0.000   0.000
 Gd  64 209 145 3.1065e-04  47.799   6.665  14.631   4.158  13.085   4.736   5.428   2.057   1.176   0.145   0.121   1.832   0.499   0.000   0.000
 Gd  64 210 146 2.9204e-04   0.000  67.197   1.271   9.240   7.449   7.421   3.146   3.365   0.598   0.268   0.043   2.143   0.504   0.000   0.000
 Gd  64 211 147 2.6921e-04  34.805   7.182  22.133   2.741   8.866   7.259   9.646   2.883   3.501   0.692   0.292   2.465   0.488   0.000   0.000
 Gd  64 212 148 2.5493e-04   0.000  64.928   0.817   5.737   1.779  12.867   4.662   5.584   2.094   1.355   0.178   2.527   0.515   0.000   0.000
 Gd  64 213 149 2.4205e-04  13.441   5.642  35.563   2.847  10.232   2.927  13.080   6.038   6.470   2.075   1.685   3.477   0.491   0.000   0.000
 Gd  64 214 150 2.3008e-04   0.000  24.075   9.625  31.408   1.481   7.714   2.545  12.824   4.229   4.791   1.307   3.741   0.527   0.000   0.000
 Tb  65 154  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 156  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 158  93 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 160  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 161  96 1.2398e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 162  97 1.9940e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 163  98 1.6918e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 164  99 1.8458e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 165 100 4.4056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 166 101 1.4152e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 167 102 5.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 168 103 2.4506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 169 104 1.2005e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 170 105 6.5141e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 171 106 3.8405e+00  98.826   1.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.249   0.000   0.000
 Tb  65 172 107 2.2356e+00  97.345   2.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.408   0.000   0.000
 Tb  65 173 108 1.3047e+00  94.590   5.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.531   0.000   0.000
 Tb  65 174 109 8.7023e-01  89.678  10.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.379   0.000   0.000
 Tb  65 175 110 5.9606e-01  80.865  19.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.191   0.475   0.000   0.000
 Tb  65 176 111 4.0768e-01  78.694  21.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.213   0.474   0.000   0.000
 Tb  65 177 112 2.8331e-01  76.665  23.335   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.740   0.000   0.000
 Tb  65 178 113 2.0360e-01  75.789  24.029   0.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.608   0.000   0.000
 Tb  65 179 114 1.4368e-01  75.771  24.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.912   0.000   0.000
 Tb  65 180 115 1.0466e-01  75.528  23.878   0.594   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.799   0.000   0.000
 Tb  65 181 116 7.7812e-02  75.190  24.724   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.971   0.000   0.000
 Tb  65 182 117 5.8675e-02  74.613  24.204   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.638   0.000   0.000
 Tb  65 183 118 4.4863e-02  71.418  28.009   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.728   0.000   0.000
 Tb  65 184 119 3.5411e-02  72.440  23.762   3.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.549   0.000   0.000
 Tb  65 185 120 2.8100e-02  73.792  25.633   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.895   0.000   0.000
 Tb  65 186 121 2.2873e-02  72.672  25.665   1.663   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.574   0.000   0.000
 Tb  65 187 122 1.8826e-02  66.052  32.828   1.117   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.593   0.000   0.000
 Tb  65 188 123 1.5568e-02  65.555  19.737  14.647   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.492   0.495   0.000   0.000
 Tb  65 189 124 1.3219e-02  61.240  36.459   2.047   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.547   0.000   0.000
 Tb  65 190 125 1.1355e-02  58.543  23.288  17.893   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.521   0.000   0.000
 Tb  65 191 126 9.9722e-03  46.336  49.058   4.050   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.529   0.000   0.000
 Tb  65 192 127 6.7196e-03  23.384  44.864  30.286   1.299   0.167   0.000   0.000   0.000   0.000   0.000   0.000   1.100   0.495   0.000   0.000
 Tb  65 193 128 4.9883e-03  15.767  55.505  18.480  10.081   0.166   0.002   0.000   0.000   0.000   0.000   0.000   1.234   0.630   0.000   0.000
 Tb  65 194 129 3.8301e-03  19.436  19.898  44.775  14.044   1.823   0.024   0.000   0.000   0.000   0.000   0.000   1.590   0.563   0.000   0.000
 Tb  65 195 130 2.9829e-03  22.720  28.195  16.973  29.184   2.673   0.255   0.000   0.000   0.000   0.000   0.000   1.617   0.651   0.000   0.000
 Tb  65 196 131 2.2935e-03  28.842  12.483  22.148  17.164  18.569   0.714   0.081   0.000   0.000   0.000   0.000   1.866   0.548   0.000   0.000
 Tb  65 197 132 1.5982e-03  40.461  22.292   5.528  19.659   6.008   5.939   0.110   0.004   0.000   0.000   0.000   1.467   0.650   0.000   0.000
 Tb  65 198 133 2.3238e-03   3.182  10.933  29.916  13.300  28.222   9.091   5.281   0.074   0.001   0.000   0.000   3.012   0.535   0.000   0.000
 Tb  65 199 134 2.0292e-03   0.833  36.509   7.507  25.150  12.858  13.944   2.563   0.632   0.004   0.000   0.000   2.680   0.628   0.000   0.000
 Tb  65 200 135 1.7833e-03   3.256   9.322  29.908   8.084  28.090   8.466  11.356   1.186   0.331   0.001   0.000   3.272   0.521   0.000   0.000
 Tb  65 201 136 5.3391e-04  64.159  14.543   2.056   7.883   4.167   4.660   1.753   0.709   0.057   0.013   0.000   0.983   0.580   0.000   0.000
 Tb  65 202 137 5.4562e-04  59.060   6.390  12.409   2.875   9.823   3.577   4.420   1.039   0.368   0.032   0.005   1.341   0.564   0.000   0.000
 Tb  65 203 138 5.2423e-04  57.276  17.650   2.614  10.557   3.419   5.052   1.980   1.273   0.118   0.060   0.003   1.158   0.578   0.000   0.000
 Tb  65 204 139 4.9655e-04  54.419   9.211  12.390   3.674  11.801   2.395   4.275   1.200   0.552   0.060   0.024   1.434   0.551   0.000   0.000
 Tb  65 205 140 4.6409e-04  53.076  19.974   3.123  11.849   3.899   5.005   1.572   1.271   0.134   0.088   0.008   1.227   0.578   0.000   0.000
 Tb  65 206 141 3.9613e-04  55.428   6.214  15.150   4.101  11.222   2.429   4.079   0.795   0.484   0.064   0.036   1.407   0.534   0.000   0.000
 Tb  65 207 142 3.7801e-04  53.023  20.205   2.728  12.732   3.535   4.798   1.735   1.047   0.104   0.082   0.010   1.214   0.577   0.000   0.000
 Tb  65 208 143 3.5140e-04  50.494   8.304  15.970   3.567  13.063   2.978   4.124   0.933   0.475   0.054   0.038   1.540   0.531   0.000   0.000
 Tb  65 209 144 3.3256e-04   0.000  68.645   4.296  10.748   5.556   6.730   2.137   1.611   0.159   0.105   0.012   1.918   0.547   0.000   0.000
 Tb  65 210 145 3.1496e-04  21.378   7.257  40.660   4.422  12.938   4.568   6.017   1.622   0.975   0.101   0.061   2.332   0.480   0.000   0.000
 Tb  65 211 146 2.9836e-04   0.000  60.031   5.612  10.257   5.651  11.608   2.200   3.937   0.444   0.233   0.029   2.293   0.553   0.000   0.000
 Tb  65 212 147 2.8389e-04   7.840   3.771  47.274   4.802  13.490   6.035  11.033   2.034   3.247   0.316   0.159   3.076   0.517   0.000   0.000
 Tb  65 213 148 2.6975e-04   0.000  52.470   6.826  10.830   2.422  14.125   4.213   6.563   1.238   1.227   0.087   2.718   0.584   0.000   0.000
 Tb  65 214 149 2.5666e-04   3.945   3.232  34.801   7.585  19.576   2.627  14.993   4.817   6.389   1.049   0.989   3.808   0.539   0.000   0.000
 Tb  65 215 150 2.4433e-04   0.000  24.214  12.401  23.927   3.352  10.687   2.821  14.433   3.269   4.374   0.522   3.747   0.567   0.000   0.000
 Tb  65 216 151 2.3288e-04   2.330   1.311   6.882   6.040  28.884   6.295  21.048   2.598  16.437   3.347   4.827   5.296   0.532   0.000   0.000
 Tb  65 217 152 2.2272e-04   0.000  13.714   6.778  12.456   7.203  22.114   3.532  14.892   2.660  13.982   2.670   4.869   0.556   0.000   0.000
 Tb  65 218 153 2.1337e-04   2.053   0.978   3.161   1.911   6.202   5.500  29.181   6.279  24.823   3.595  16.318   6.383   0.527   0.000   0.000
 Dy  66 165  99 4.9325e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 166 100 9.4666e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 167 101 1.2775e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 168 102 3.2664e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 169 103 1.0562e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 170 104 4.4633e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 171 105 2.1753e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 172 106 1.1660e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 173 107 6.4647e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 174 108 3.6765e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 175 109 2.1608e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 176 110 1.3511e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 177 111 8.9962e-01  99.495   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.221   0.000   0.000
 Dy  66 178 112 6.0685e-01  99.643   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.209   0.000   0.000
 Dy  66 179 113 4.0839e-01  98.492   1.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.306   0.000   0.000
 Dy  66 180 114 2.8329e-01  98.970   1.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.307   0.000   0.000
 Dy  66 181 115 1.9306e-01  97.059   2.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Dy  66 182 116 1.3878e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.324   0.000   0.000
 Dy  66 183 117 1.0179e-01  93.780   6.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.304   0.000   0.000
 Dy  66 184 118 7.5849e-02  92.482   7.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.284   0.000   0.000
 Dy  66 185 119 5.7214e-02  88.194  11.623   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.276   0.000   0.000
 Dy  66 186 120 4.3675e-02  96.932   3.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.339   0.000   0.000
 Dy  66 187 121 3.4660e-02  87.244  12.661   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.275   0.000   0.000
 Dy  66 188 122 2.7961e-02  81.954  18.010   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.289   0.000   0.000
 Dy  66 189 123 2.2706e-02  76.734  22.433   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.409   0.000   0.000
 Dy  66 190 124 1.8780e-02  79.474  20.167   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.330   0.000   0.000
 Dy  66 191 125 1.5898e-02  75.581  23.214   1.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.442   0.000   0.000
 Dy  66 192 126 1.3713e-02  75.160  24.186   0.654   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.420   0.000   0.000
 Dy  66 193 127 9.2012e-03  52.825  30.159  16.688   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.494   0.000   0.000
 Dy  66 194 128 6.8976e-03  42.370  44.450  12.590   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.451   0.000   0.000
 Dy  66 195 129 5.4896e-03  37.414  27.286  31.989   3.118   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.014   0.554   0.000   0.000
 Dy  66 196 130 4.8173e-03  38.384  35.527  13.979  11.851   0.258   0.002   0.000   0.000   0.000   0.000   0.000   1.001   0.485   0.000   0.000
 Dy  66 197 131 3.9950e-03  34.214  13.131  34.425  12.848   5.286   0.096   0.000   0.000   0.000   0.000   0.000   1.421   0.543   0.000   0.000
 Dy  66 198 132 3.3619e-03  41.336  25.567  15.320  15.424   1.966   0.386   0.001   0.000   0.000   0.000   0.000   1.123   0.484   0.000   0.000
 Dy  66 199 133 2.8564e-03  36.420   9.460  28.745  11.846  12.386   0.946   0.196   0.000   0.000   0.000   0.000   1.579   0.544   0.000   0.000
 Dy  66 200 134 2.4608e-03  42.547  20.132  15.676  14.893   5.423   1.204   0.117   0.009   0.000   0.000   0.000   1.246   0.464   0.000   0.000
 Dy  66 201 135 2.1490e-03  38.123   7.876  25.406  12.159  13.148   2.592   0.644   0.051   0.002   0.000   0.000   1.649   0.527   0.000   0.000
 Dy  66 202 136 1.9013e-03  45.286  21.769  12.653  12.348   5.664   2.015   0.201   0.063   0.000   0.000   0.000   1.185   0.446   0.000   0.000
 Dy  66 203 137 1.6878e-03  38.876   8.216  27.017   9.554  11.965   3.220   1.012   0.114   0.026   0.000   0.000   1.620   0.514   0.000   0.000
 Dy  66 204 138 1.5060e-03  45.756  19.938  15.608  12.284   4.096   1.987   0.222   0.106   0.003   0.000   0.000   1.164   0.442   0.000   0.000
 Dy  66 205 139 1.3553e-03  39.826   7.774  28.115   8.690  12.109   2.368   0.947   0.124   0.046   0.001   0.000   1.573   0.493   0.000   0.000
 Dy  66 206 140 1.2375e-03  45.336  21.100  14.989  11.419   5.177   1.687   0.176   0.111   0.006   0.000   0.000   1.164   0.443   0.000   0.000
 Dy  66 207 141 1.1278e-03  36.769  10.089  28.000   9.631  11.367   2.940   1.044   0.105   0.054   0.002   0.000   1.626   0.495   0.000   0.000
 Dy  66 208 142 1.0330e-03  44.004  16.301  19.487  12.003   5.280   2.538   0.254   0.126   0.006   0.001   0.000   1.276   0.445   0.000   0.000
 Dy  66 209 143 2.9918e-04  77.789   3.816   8.487   4.054   4.069   1.273   0.440   0.050   0.021   0.001   0.000   0.588   0.491   0.000   0.000
 Dy  66 210 144 3.1987e-04  76.768   4.895   8.645   5.218   2.413   1.821   0.157   0.075   0.006   0.001   0.000   0.581   0.452   0.000   0.000
 Dy  66 211 145 3.1711e-04  68.669   6.068   7.141   8.131   5.932   2.477   1.402   0.121   0.054   0.004   0.001   0.906   0.486   0.000   0.000
 Dy  66 212 146 3.0675e-04  72.794   4.788   4.964  10.028   3.063   3.603   0.518   0.213   0.023   0.006   0.000   0.799   0.461   0.000   0.000
 Dy  66 213 147 2.9502e-04  62.248   7.340   7.061   5.434  10.858   3.002   3.387   0.480   0.172   0.016   0.004   1.214   0.487   0.000   0.000
 Dy  66 214 148 2.8274e-04  69.658   4.716   3.048  12.177   2.583   5.084   1.842   0.774   0.084   0.032   0.001   1.005   0.472   0.000   0.000
 Dy  66 215 149 2.7049e-04  55.603   7.661   9.670   3.034  12.563   3.806   5.195   1.598   0.771   0.073   0.025   1.548   0.488   0.000   0.000
 Dy  66 216 150 2.5880e-04   0.000  70.189   1.920   9.534   5.144   7.009   2.428   3.102   0.473   0.183   0.018   2.001   0.484   0.000   0.000
 Dy  66 217 151 2.4704e-04  40.493   0.029  23.343   4.976   8.891   6.454   8.761   2.751   3.480   0.617   0.204   2.367   0.479   0.000   0.000
 Dy  66 218 152 2.3460e-04   0.000  61.202   3.768   7.247   3.436  12.526   3.185   5.370   1.696   1.404   0.165   2.513   0.489   0.000   0.000
 Dy  66 219 153 2.2491e-04  21.389   0.001  25.666   3.671  16.970   4.760  12.465   5.201   6.169   1.953   1.755   3.488   0.452   0.000   0.000
 Dy  66 220 154 2.1569e-04   0.000  25.631   5.360  25.975   6.568  12.796   4.524  11.197   2.631   4.309   1.009   3.773   0.491   0.000   0.000
 Dy  66 221 155 2.0686e-04   0.000   0.000   8.164   4.475  33.382   5.481  19.475   6.383  13.186   4.377   5.078   5.355   0.446   0.000   0.000
 Ho  67 162  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 164  97 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 166  99 2.8894e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 167 100 6.6775e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 168 101 1.1513e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 169 102 5.1230e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 170 103 8.3390e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 171 104 2.3357e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 172 105 8.5820e+01  99.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092
 Ho  67 173 106 3.8911e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 174 107 2.0379e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 175 108 1.0638e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 176 109 5.8168e+00  99.967   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.000   0.000
 Ho  67 177 110 3.5199e+00  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.275   0.000   0.000
 Ho  67 178 111 2.1875e+00  98.095   1.905   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.284   0.000   0.000
 Ho  67 179 112 1.3460e+00  95.360   4.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.294   0.000   0.000
 Ho  67 180 113 8.7976e-01  90.822   9.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.264   0.000   0.000
 Ho  67 181 114 5.8734e-01  86.535  13.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.296   0.000   0.000
 Ho  67 182 115 3.9834e-01  84.299  15.701   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.317   0.000   0.000
 Ho  67 183 116 2.6792e-01  82.008  17.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.358   0.000   0.000
 Ho  67 184 117 1.8724e-01  80.459  19.515   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.389   0.000   0.000
 Ho  67 185 118 1.3331e-01  77.298  22.701   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.449   0.000   0.000
 Ho  67 186 119 9.6919e-02  79.032  20.421   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215   0.408   0.000   0.000
 Ho  67 187 120 7.1617e-02  79.066  20.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.409   0.000   0.000
 Ho  67 188 121 5.3394e-02  77.152  22.517   0.331   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.232   0.440   0.000   0.000
 Ho  67 189 122 4.2110e-02  73.385  26.353   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.463   0.000   0.000
 Ho  67 190 123 3.3517e-02  73.314  24.466   2.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.468   0.000   0.000
 Ho  67 191 124 2.7050e-02  70.396  28.738   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305   0.454   0.000   0.000
 Ho  67 192 125 2.2593e-02  71.421  24.716   3.858   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.471   0.000   0.000
 Ho  67 193 126 1.9095e-02  61.759  36.671   1.489   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.440   0.000   0.000
 Ho  67 194 127 1.2715e-02  23.589  50.754  25.058   0.595   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.467   0.000   0.000
 Ho  67 195 128 9.5328e-03  11.170  66.474  20.067   2.282   0.006   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.502   0.000   0.000
 Ho  67 196 129 7.3909e-03  12.213  29.488  50.882   6.995   0.423   0.000   0.000   0.000   0.000   0.000   0.000   1.539   0.481   0.000   0.000
 Ho  67 197 130 6.1283e-03   5.831  48.578  25.595  19.549   0.433   0.014   0.000   0.000   0.000   0.000   0.000   1.602   0.523   0.000   0.000
 Ho  67 198 131 5.0219e-03   7.510  28.146  40.031  15.034   9.186   0.091   0.000   0.000   0.000   0.000   0.000   1.905   0.477   0.000   0.000
 Ho  67 199 132 4.1920e-03   5.185  43.812  21.333  24.496   4.553   0.621   0.001   0.000   0.000   0.000   0.000   1.813   0.520   0.000   0.000
 Ho  67 200 133 3.5509e-03   5.106  21.800  39.973  15.319  16.498   1.101   0.203   0.000   0.000   0.000   0.000   2.204   0.467   0.000   0.000
 Ho  67 201 134 3.0255e-03   5.322  41.596  16.867  25.538   7.987   2.553   0.128   0.008   0.000   0.000   0.000   1.975   0.507   0.000   0.000
 Ho  67 202 135 2.6218e-03   6.186  22.256  31.111  16.555  20.092   3.023   0.748   0.029   0.000   0.000   0.000   2.343   0.447   0.000   0.000
 Ho  67 203 136 2.2899e-03   7.787  41.258  15.634  23.410   7.148   4.474   0.229   0.059   0.000   0.000   0.000   1.955   0.482   0.000   0.000
 Ho  67 204 137 2.0186e-03   6.341  26.236  30.097  13.828  18.018   4.021   1.371   0.077   0.011   0.000   0.000   2.289   0.439   0.000   0.000
 Ho  67 205 138 1.8009e-03   7.271  42.205  15.604  23.457   6.889   4.178   0.278   0.116   0.001   0.000   0.000   1.947   0.476   0.000   0.000
 Ho  67 206 139 1.6098e-03   6.569  26.516  26.985  18.902  16.052   3.425   1.414   0.105   0.031   0.000   0.000   2.280   0.437   0.000   0.000
 Ho  67 207 140 1.4452e-03   7.807  41.305  15.687  23.272   7.605   3.948   0.252   0.119   0.004   0.000   0.000   1.950   0.469   0.000   0.000
 Ho  67 208 141 1.3081e-03   4.964  27.265  25.173  20.376  16.332   4.280   1.465   0.108   0.036   0.000   0.000   2.353   0.505   0.000   0.000
 Ho  67 209 142 1.1919e-03   6.258  40.430  11.734  28.144   7.321   5.577   0.372   0.158   0.006   0.000   0.000   2.089   0.477   0.000   0.000
 Ho  67 210 143 1.0907e-03   4.241  17.835  30.370  20.662  19.114   5.202   2.358   0.164   0.053   0.001   0.000   2.588   0.486   0.000   0.000
 Ho  67 211 144 9.9962e-04   3.806  39.256   7.445  32.123   7.321   8.951   0.765   0.312   0.019   0.002   0.000   2.315   0.492   0.000   0.000
 Ho  67 212 145 1.5749e-04  78.711   1.817   9.139   2.407   5.497   1.311   1.028   0.063   0.026   0.001   0.000   0.627   0.478   0.000   0.000
 Ho  67 213 146 2.7397e-04  63.142  15.280   1.880  10.495   3.793   4.207   0.871   0.306   0.021   0.005   0.000   0.943   0.480   0.000   0.000
 Ho  67 214 147 2.8679e-04  54.745   5.113  17.041   2.402  13.161   2.995   3.848   0.512   0.171   0.010   0.002   1.422   0.478   0.000   0.000
 Ho  67 215 148 2.8486e-04  48.272  23.412   2.977   9.505   5.126   7.393   1.824   1.368   0.090   0.032   0.001   1.369   0.461   0.000   0.000
 Ho  67 216 149 2.7789e-04  26.720  17.357  28.010   2.680  12.489   3.419   6.914   1.529   0.816   0.051   0.015   2.078   0.442   0.000   0.000
 Ho  67 217 150 2.6755e-04   0.000  60.353   2.827  14.273   4.116  11.793   1.966   3.981   0.476   0.203   0.012   2.297   0.448   0.000   0.000
 Ho  67 218 151 2.5790e-04   6.412   0.004  48.975   6.002  16.485   4.562  11.615   1.685   3.751   0.363   0.144   3.209   0.453   0.000   0.000
 Ho  67 219 152 2.4700e-04   0.000  43.136   2.701  23.802   2.401  15.601   2.593   6.995   1.038   1.635   0.097   2.960   0.465   0.000   0.000
 Ho  67 220 153 2.3738e-04   4.502   0.006  25.286   2.655  35.410   3.224  17.026   2.631   6.990   0.954   1.317   4.141   0.463   0.000   0.000
 Ho  67 221 154 2.2795e-04   0.000  17.736   3.010  37.663   1.629  14.462   3.866  15.000   2.087   4.073   0.472   3.998   0.461   0.000   0.000
 Ho  67 222 155 2.1891e-04   2.831   0.003   6.653   1.872  34.309   2.577  25.153   4.198  16.154   2.214   4.037   5.343   0.474   0.000   0.000
 Ho  67 223 156 2.0975e-04   0.000   5.927   2.148  24.721   3.864  27.906   1.631  16.124   4.220  11.925   1.534   5.046   0.474   0.000   0.000
 Ho  67 224 157 2.0048e-04   2.210   0.002   1.511   0.824  13.369   3.170  33.877   2.568  24.505   4.597  13.366   6.396   0.487   0.000   0.000
 Er  68 169 101 1.3058e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 171 103 3.6319e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 172 104 2.5053e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 173 105 5.6861e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 174 106 1.7899e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 175 107 7.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 176 108 3.4088e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 177 109 1.7503e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 178 110 9.5780e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 179 111 5.6797e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 180 112 3.4313e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 181 113 2.0870e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 182 114 1.3145e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 183 115 8.2186e-01  99.529   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.224   0.000   0.000
 Er  68 184 116 5.4905e-01  99.756   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.215   0.000   0.000
 Er  68 185 117 3.7031e-01  98.761   1.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.308   0.000   0.000
 Er  68 186 118 2.5277e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.316   0.000   0.000
 Er  68 187 119 1.7659e-01  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.324   0.000   0.000
 Er  68 188 120 1.2567e-01  98.889   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.343   0.000   0.000
 Er  68 189 121 9.0200e-02  96.930   3.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.340   0.000   0.000
 Er  68 190 122 6.6743e-02  94.155   5.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.299   0.000   0.000
 Er  68 191 123 5.0609e-02  85.204  14.651   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.285   0.000   0.000
 Er  68 192 124 3.9354e-02  90.156   9.836   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.278   0.000   0.000
 Er  68 193 125 3.2400e-02  80.473  19.160   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.337   0.000   0.000
 Er  68 194 126 2.6793e-02  79.077  20.763   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.211   0.361   0.000   0.000
 Er  68 195 127 1.7578e-02  62.277  28.944   8.749   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.502   0.000   0.000
 Er  68 196 128 1.2689e-02  54.588  41.045   4.211   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.468   0.000   0.000
 Er  68 197 129 1.0026e-02  40.222  34.485  24.613   0.674   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.533   0.000   0.000
 Er  68 198 130 7.9296e-03  47.983  37.265  13.159   1.587   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.684   0.460   0.000   0.000
 Er  68 199 131 6.4318e-03  42.643  26.352  25.698   4.879   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.941   0.543   0.000   0.000
 Er  68 200 132 5.3076e-03  46.527  34.925  12.859   5.449   0.234   0.006   0.000   0.000   0.000   0.000   0.000   0.780   0.463   0.000   0.000
 Er  68 201 133 4.4511e-03  40.371  17.837  30.927   9.393   1.410   0.063   0.000   0.000   0.000   0.000   0.000   1.138   0.527   0.000   0.000
 Er  68 202 134 3.7525e-03  47.110  28.418  13.834  10.014   0.527   0.097   0.000   0.000   0.000   0.000   0.000   0.887   0.458   0.000   0.000
 Er  68 203 135 3.2155e-03  42.141  13.619  30.019   9.167   4.810   0.223   0.021   0.000   0.000   0.000   0.000   1.216   0.520   0.000   0.000
 Er  68 204 136 2.7908e-03  49.318  28.531  11.119  10.041   0.763   0.227   0.002   0.000   0.000   0.000   0.000   0.851   0.445   0.000   0.000
 Er  68 205 137 2.4441e-03  44.124  13.654  28.529   8.357   4.942   0.317   0.078   0.000   0.000   0.000   0.000   1.176   0.515   0.000   0.000
 Er  68 206 138 2.1532e-03  49.792  30.320  10.310   8.713   0.612   0.245   0.009   0.000   0.000   0.000   0.000   0.808   0.444   0.000   0.000
 Er  68 207 139 1.9109e-03  44.518  13.504  28.761   8.745   4.108   0.275   0.088   0.001   0.000   0.000   0.000   1.156   0.512   0.000   0.000
 Er  68 208 140 1.7117e-03  49.907  31.588   9.466   8.250   0.574   0.207   0.007   0.000   0.000   0.000   0.000   0.786   0.447   0.000   0.000
 Er  68 209 141 1.5380e-03  42.425  12.578  31.230   8.770   4.615   0.300   0.082   0.001   0.000   0.000   0.000   1.218   0.499   0.000   0.000
 Er  68 210 142 1.3867e-03  48.651  29.886   9.547  10.760   0.874   0.270   0.012   0.000   0.000   0.000   0.000   0.862   0.457   0.000   0.000
 Er  68 211 143 1.2561e-03  41.243  10.109  31.769   9.619   6.692   0.440   0.125   0.002   0.000   0.000   0.000   1.322   0.503   0.000   0.000
 Er  68 212 144 1.1322e-03  46.029  24.614  14.132  12.097   2.547   0.538   0.041   0.003   0.000   0.000   0.000   1.023   0.464   0.000   0.000
 Er  68 213 145 1.0363e-03  34.070  11.803  29.734  11.618  10.775   1.624   0.356   0.019   0.001   0.000   0.000   1.596   0.512   0.000   0.000
 Er  68 214 146 9.5233e-04  43.802  13.441  21.111  13.671   5.922   1.846   0.175   0.032   0.000   0.000   0.000   1.309   0.460   0.000   0.000
 Er  68 215 147 8.7601e-04  34.052  10.285  19.896  17.203  12.950   4.359   1.147   0.095   0.013   0.000   0.000   1.829   0.504   0.000   0.000
 Er  68 216 148 2.3941e-04  81.756   4.551   6.374   3.835   1.828   1.481   0.134   0.040   0.001   0.000   0.000   0.446   0.455   0.000   0.000
 Er  68 217 149 2.6598e-04  72.539   5.805   7.782   5.904   4.564   1.923   1.351   0.105   0.027   0.001   0.000   0.760   0.496   0.000   0.000
 Er  68 218 150 2.6985e-04  73.927   4.905   7.172   8.190   2.113   2.913   0.528   0.231   0.018   0.002   0.000   0.718   0.469   0.000   0.000
 Er  68 219 151 2.6493e-04  61.665   6.253   9.577   7.696   9.113   2.261   2.692   0.531   0.199   0.013   0.002   1.178   0.493   0.000   0.000
 Er  68 220 152 2.5748e-04  70.107   4.356   2.362  12.723   4.029   4.207   1.266   0.824   0.090   0.035   0.001   0.988   0.483   0.000   0.000
 Er  68 221 153 2.4850e-04  55.178   7.790   9.461   3.112  13.185   4.899   4.353   1.183   0.732   0.079   0.027   1.545   0.496   0.000   0.000
 Er  68 222 154 2.3873e-04   0.000  71.173   1.122  10.736   4.093   7.309   2.680   2.384   0.330   0.156   0.015   1.955   0.481   0.000   0.000
 Er  68 223 155 2.2978e-04  43.616   0.087  23.516   1.832  10.905   4.467   9.607   2.971   2.486   0.362   0.150   2.216   0.477   0.000   0.000
 Er  68 224 156 2.1984e-04   0.000  66.534   0.269   8.350   4.626  10.282   2.180   5.150   1.684   0.846   0.081   2.330   0.486   0.000   0.000
 Er  68 225 157 2.1169e-04  18.457   0.000  39.171   1.446  12.654   2.690  13.872   2.889   6.123   1.687   1.012   3.241   0.448   0.000   0.000
 Er  68 226 158 2.0485e-04   0.000  62.637   0.358   6.364   0.909  12.826   3.970   7.023   1.905   3.245   0.762   2.745   0.486   0.000   0.000
 Er  68 227 159 1.9745e-04  10.204   0.058  24.636   4.305  25.427   1.147  14.265   3.144  10.873   1.901   4.039   4.169   0.451   0.000   0.000
 Tm  69 168  99 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 170 101 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 171 102 2.4781e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 172 103 1.9884e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 173 104 5.1891e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 174 105 1.3143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 175 106 1.5682e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 176 107 4.1549e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 177 108 1.4950e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 178 109 6.0924e+01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Tm  69 179 110 2.8360e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 180 111 1.6868e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 181 112 9.6391e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Tm  69 182 113 5.6240e+00  99.937   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.157   0.000   0.000
 Tm  69 183 114 3.3439e+00  99.152   0.848   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.286   0.000   0.000
 Tm  69 184 115 1.9260e+00  98.474   1.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.293   0.000   0.000
 Tm  69 185 116 1.1510e+00  96.886   3.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.310   0.000   0.000
 Tm  69 186 117 7.4567e-01  93.529   6.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.294   0.000   0.000
 Tm  69 187 118 5.0455e-01  85.382  14.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.383   0.000   0.000
 Tm  69 188 119 3.3830e-01  88.772  11.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.296   0.000   0.000
 Tm  69 189 120 2.3084e-01  89.362  10.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.320   0.000   0.000
 Tm  69 190 121 1.6035e-01  85.690  14.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.332   0.000   0.000
 Tm  69 191 122 1.1169e-01  80.149  19.851   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.466   0.000   0.000
 Tm  69 192 123 8.3327e-02  80.130  19.340   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.462   0.000   0.000
 Tm  69 193 124 6.1064e-02  77.822  22.034   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.473   0.000   0.000
 Tm  69 194 125 4.8512e-02  78.046  21.199   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.479   0.000   0.000
 Tm  69 195 126 3.8777e-02  73.013  26.536   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.481   0.000   0.000
 Tm  69 196 127 2.5198e-02  32.196  49.893  17.864   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.432   0.000   0.000
 Tm  69 197 128 1.3245e-02  35.012  55.291   9.334   0.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.493   0.000   0.000
 Tm  69 198 129 1.3373e-02  17.258  44.553  37.187   0.985   0.016   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.476   0.000   0.000
 Tm  69 199 130 1.0384e-02  12.429  61.008  20.042   6.509   0.012   0.000   0.000   0.000   0.000   0.000   0.000   1.207   0.503   0.000   0.000
 Tm  69 200 131 8.2853e-03  13.337  38.534  39.961   7.507   0.661   0.000   0.000   0.000   0.000   0.000   0.000   1.436   0.459   0.000   0.000
 Tm  69 201 132 6.7585e-03   9.812  56.879  21.530  11.392   0.372   0.014   0.000   0.000   0.000   0.000   0.000   1.357   0.505   0.000   0.000
 Tm  69 202 133 5.6101e-03   8.435  33.901  41.925  12.443   3.242   0.054   0.000   0.000   0.000   0.000   0.000   1.683   0.466   0.000   0.000
 Tm  69 203 134 4.6882e-03   8.626  49.964  20.760  19.283   1.195   0.172   0.000   0.000   0.000   0.000   0.000   1.550   0.493   0.000   0.000
 Tm  69 204 135 3.9920e-03   8.742  31.612  36.149  14.740   8.453   0.279   0.025   0.000   0.000   0.000   0.000   1.835   0.450   0.000   0.000
 Tm  69 205 136 3.4480e-03  10.748  47.434  19.939  19.153   2.263   0.459   0.005   0.000   0.000   0.000   0.000   1.561   0.467   0.000   0.000
 Tm  69 206 137 2.9910e-03  10.918  33.284  34.235  11.827   9.182   0.447   0.108   0.000   0.000   0.000   0.000   1.768   0.438   0.000   0.000
 Tm  69 207 138 2.6205e-03  15.613  45.206  21.100  15.639   1.918   0.504   0.019   0.000   0.000   0.000   0.000   1.446   0.462   0.000   0.000
 Tm  69 208 139 2.3127e-03  12.968  33.849  33.948  10.962   7.780   0.367   0.124   0.000   0.000   0.000   0.000   1.683   0.434   0.000   0.000
 Tm  69 209 140 2.0254e-03  18.980  43.061  21.340  14.721   1.484   0.399   0.014   0.000   0.000   0.000   0.000   1.379   0.455   0.000   0.000
 Tm  69 210 141 1.8064e-03  10.049  34.937  35.928  10.464   8.115   0.388   0.117   0.001   0.000   0.000   0.000   1.733   0.445   0.000   0.000
 Tm  69 211 142 1.6252e-03  14.823  42.473  23.442  16.682   2.086   0.475   0.019   0.000   0.000   0.000   0.000   1.502   0.460   0.000   0.000
 Tm  69 212 143 1.4632e-03   8.285  34.672  31.546  14.678  10.100   0.566   0.150   0.002   0.000   0.000   0.000   1.859   0.471   0.000   0.000
 Tm  69 213 144 1.3234e-03   8.129  42.881  21.642  21.089   5.088   1.113   0.055   0.004   0.000   0.000   0.000   1.757   0.488   0.000   0.000
 Tm  69 214 145 1.2025e-03   4.406  19.873  35.999  22.335  14.620   2.288   0.464   0.015   0.000   0.000   0.000   2.317   0.477   0.000   0.000
 Tm  69 215 146 1.1001e-03   5.491  40.836   9.185  32.152   7.869   4.202   0.223   0.042   0.000   0.000   0.000   2.098   0.483   0.000   0.000
 Tm  69 216 147 9.9954e-04   4.234  12.823  34.481  16.966  24.122   5.476   1.803   0.085   0.009   0.000   0.000   2.680   0.487   0.000   0.000
 Tm  69 217 148 9.1784e-04   5.115  39.656   6.672  32.008   6.568   8.988   0.790   0.200   0.004   0.000   0.000   2.264   0.487   0.000   0.000
 Tm  69 218 149 8.4663e-04   3.807  11.224  34.026  14.215  25.612   5.495   5.244   0.307   0.069   0.001   0.000   2.860   0.490   0.000   0.000
 Tm  69 219 150 1.9704e-04  69.425  13.677   2.443   8.789   2.162   2.727   0.529   0.235   0.012   0.001   0.000   0.721   0.490   0.000   0.000
 Tm  69 220 151 2.4296e-04  57.044   1.833  20.003   3.577  11.666   2.347   2.933   0.422   0.168   0.006   0.001   1.329   0.485   0.000   0.000
 Tm  69 221 152 2.5167e-04  50.208  21.134   2.904  11.167   6.437   5.676   1.286   1.082   0.077   0.030   0.000   1.307   0.473   0.000   0.000
 Tm  69 222 153 2.5014e-04  25.871  11.158  34.487   1.393  15.334   4.957   5.002   1.061   0.681   0.042   0.014   2.138   0.437   0.000   0.000
 Tm  69 223 154 2.4880e-04   0.000  62.003   2.702  12.610   3.236  13.685   2.557   2.736   0.313   0.150   0.008   2.250   0.451   0.000   0.000
 Tm  69 224 155 2.4240e-04   7.384   0.010  52.566   2.887  15.324   3.630  13.433   2.123   2.335   0.212   0.095   3.102   0.453   0.000   0.000
 Tm  69 225 156 2.3323e-04   0.000  48.201   2.047  20.830   1.594  16.543   1.434   7.180   1.268   0.850   0.050   2.810   0.462   0.000   0.000
 Tm  69 226 157 2.2560e-04   4.722   0.012  34.433   2.196  29.194   1.942  17.556   1.390   6.922   1.028   0.603   3.875   0.462   0.000   0.000
 Tm  69 227 158 2.1848e-04   0.000  27.729   3.154  34.726   0.984  14.347   2.481  11.437   1.199   3.593   0.352   3.537   0.456   0.000   0.000
 Tm  69 228 159 2.0992e-04   3.135   0.006  15.829   2.298  40.184   1.319  19.014   2.409  11.473   1.135   3.198   4.690   0.472   0.000   0.000
 Tm  69 229 160 2.0317e-04   0.000  11.453   2.248  42.444   1.870  14.842   1.518  17.000   1.479   6.450   0.695   4.230   0.471   0.000   0.000
 Tm  69 230 161 1.9655e-04   2.334   0.008   3.784   1.285  31.407   2.832  29.923   1.498  18.080   1.657   7.191   5.605   0.487   0.000   0.000
 Yb  70 175 105 4.3238e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 177 107 6.3984e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 178 108 1.1163e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 179 109 3.3446e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 180 110 1.2185e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 181 111 5.3079e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 182 112 2.7587e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 183 113 1.5316e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 184 114 8.7722e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 185 115 4.8994e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 186 116 2.9157e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 187 117 1.7436e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 188 118 1.0562e+00  99.987   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Yb  70 189 119 6.7132e-01  99.630   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.226   0.000   0.000
 Yb  70 190 120 4.4082e-01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.183   0.000   0.000
 Yb  70 191 121 2.9406e-01  99.352   0.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.293   0.000   0.000
 Yb  70 192 122 1.9781e-01  98.506   1.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.335   0.000   0.000
 Yb  70 193 123 1.3878e-01  97.120   2.880   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.333   0.000   0.000
 Yb  70 194 124 9.8634e-02  97.600   2.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.345   0.000   0.000
 Yb  70 195 125 7.5506e-02  95.856   4.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.337   0.000   0.000
 Yb  70 196 126 5.8733e-02  88.949  11.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.278   0.000   0.000
 Yb  70 197 127 3.5595e-02  72.394  26.184   1.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.546   0.000   0.000
 Yb  70 198 128 1.2348e-02  82.326  17.208   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.488   0.000   0.000
 Yb  70 199 129 1.7992e-02  54.443  33.492  11.990   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.577   0.534   0.000   0.000
 Yb  70 200 130 1.3696e-02  61.597  32.859   5.285   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.460   0.000   0.000
 Yb  70 201 131 1.0794e-02  50.718  30.023  18.657   0.594   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.511   0.000   0.000
 Yb  70 202 132 8.6996e-03  54.964  36.381   7.944   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.454   0.000   0.000
 Yb  70 203 133 7.1482e-03  46.265  26.055  25.635   1.884   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.836   0.535   0.000   0.000
 Yb  70 204 134 5.9135e-03  52.726  34.509  10.591   2.128   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.451   0.000   0.000
 Yb  70 205 135 4.8575e-03  47.015  21.300  26.610   4.547   0.525   0.002   0.000   0.000   0.000   0.000   0.000   0.903   0.525   0.000   0.000
 Yb  70 206 136 4.1512e-03  52.776  33.689   9.620   3.732   0.178   0.005   0.000   0.000   0.000   0.000   0.000   0.649   0.443   0.000   0.000
 Yb  70 207 137 3.5852e-03  48.664  19.506  26.053   4.931   0.819   0.027   0.000   0.000   0.000   0.000   0.000   0.898   0.519   0.000   0.000
 Yb  70 208 138 3.1159e-03  57.447  30.967   8.672   2.751   0.153   0.010   0.000   0.000   0.000   0.000   0.000   0.572   0.424   0.000   0.000
 Yb  70 209 139 2.7317e-03  49.980  22.037  24.156   3.220   0.584   0.023   0.000   0.000   0.000   0.000   0.000   0.825   0.499   0.000   0.000
 Yb  70 210 140 2.3947e-03  55.517  32.642   9.924   1.791   0.118   0.007   0.000   0.000   0.000   0.000   0.000   0.584   0.430   0.000   0.000
 Yb  70 211 141 2.1254e-03  48.276  19.923  26.895   4.319   0.567   0.020   0.000   0.000   0.000   0.000   0.000   0.890   0.513   0.000   0.000
 Yb  70 212 142 1.8922e-03  54.262  32.075  10.413   3.057   0.183   0.010   0.000   0.000   0.000   0.000   0.000   0.629   0.436   0.000   0.000
 Yb  70 213 143 1.6938e-03  46.235  19.438  26.635   6.635   1.006   0.051   0.001   0.000   0.000   0.000   0.000   0.969   0.510   0.000   0.000
 Yb  70 214 144 1.5340e-03  50.431  31.673  11.505   5.940   0.391   0.059   0.000   0.000   0.000   0.000   0.000   0.744   0.465   0.000   0.000
 Yb  70 215 145 1.3871e-03  40.857  12.313  33.764   9.376   3.482   0.192   0.017   0.000   0.000   0.000   0.000   1.230   0.519   0.000   0.000
 Yb  70 216 146 1.2571e-03  48.587  26.705  12.763  10.522   1.201   0.219   0.003   0.000   0.000   0.000   0.000   0.897   0.464   0.000   0.000
 Yb  70 217 147 1.1435e-03  37.950  12.912  31.904   8.632   7.930   0.574   0.098   0.001   0.000   0.000   0.000   1.378   0.523   0.000   0.000
 Yb  70 218 148 1.0433e-03  47.420  26.249  12.989  10.098   2.544   0.663   0.036   0.001   0.000   0.000   0.000   0.962   0.466   0.000   0.000
 Yb  70 219 149 9.5776e-04  37.052  12.819  31.604   8.970   7.978   1.241   0.325   0.010   0.000   0.000   0.000   1.431   0.514   0.000   0.000
 Yb  70 220 150 8.8146e-04  44.063  21.571  18.377  10.765   3.780   1.303   0.121   0.021   0.000   0.000   0.000   1.131   0.472   0.000   0.000
 Yb  70 221 151 8.1150e-04  27.567  16.251  27.330  15.158  10.027   2.753   0.834   0.068   0.010   0.000   0.000   1.758   0.519   0.000   0.000
 Yb  70 222 152 2.1719e-04  81.714   4.083   6.230   5.101   1.720   1.031   0.094   0.027   0.001   0.000   0.000   0.446   0.463   0.000   0.000
 Yb  70 223 153 2.4592e-04  70.185   7.316   6.164   7.846   5.665   1.842   0.887   0.077   0.018   0.000   0.000   0.811   0.503   0.000   0.000
 Yb  70 224 154 2.5062e-04  73.452   5.120   7.142   8.304   2.382   2.936   0.514   0.138   0.010   0.001   0.000   0.727   0.475   0.000   0.000
 Yb  70 225 155 2.4680e-04  61.151   8.082   7.656   7.497   9.496   2.617   2.914   0.465   0.114   0.007   0.001   1.187   0.503   0.000   0.000
 Yb  70 226 156 2.4147e-04  69.472   4.832   3.223  13.598   2.912   3.641   1.344   0.890   0.073   0.014   0.000   0.969   0.480   0.000   0.000
 Yb  70 227 157 2.3289e-04  55.254   7.421  10.186   4.149  13.549   3.796   3.536   1.331   0.715   0.054   0.009   1.502   0.498   0.000   0.000
 Yb  70 228 158 2.2639e-04  65.779   5.153   2.373  13.994   3.698   4.756   1.959   1.830   0.326   0.125   0.007   1.188   0.484   0.000   0.000
 Yb  70 229 159 2.1983e-04  44.482   6.570  17.544   2.996  13.417   4.773   6.135   1.986   1.706   0.287   0.104   1.962   0.483   0.000   0.000
 Yb  70 230 160 2.1295e-04   0.000  67.256   1.481  13.236   4.507   7.153   1.696   3.261   0.863   0.495   0.052   2.086   0.486   0.000   0.000
 Yb  70 231 161 2.0622e-04  21.568   0.163  39.797   2.770  13.525   5.204   9.847   2.119   3.568   0.915   0.525   2.839   0.452   0.000   0.000
 Yb  70 232 162 1.9931e-04   0.000  43.463   3.632  23.441   3.047  14.831   2.868   4.933   1.358   2.090   0.335   2.917   0.497   0.000   0.000
 Yb  70 233 163 1.9240e-04   0.000   0.001  15.327   3.300  42.141   4.289  18.019   4.590   7.942   1.771   2.619   4.732   0.482   0.000   0.000
 Yb  70 234 164 1.8584e-04   0.000   0.063   0.033  19.159   4.593  46.470   3.973  16.210   3.056   5.210   1.235   5.200   0.535   0.000   0.000
 Lu  71 174 103 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 176 105 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 177 106 7.3851e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 178 107 1.6667e+06  99.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072
 Lu  71 179 108 5.4043e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 180 109 3.8630e+03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008
 Lu  71 181 110 9.2787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 182 111 2.4216e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 183 112 9.4067e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 184 113 4.6631e+01  99.954   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046
 Lu  71 185 114 2.3634e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 186 115 1.3924e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 187 116 7.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 188 117 4.6390e+00  99.933   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.162   0.000   0.000
 Lu  71 189 118 2.7706e+00  98.618   1.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.313   0.000   0.000
 Lu  71 190 119 1.5593e+00  97.613   2.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.325   0.000   0.000
 Lu  71 191 120 8.9476e-01  99.029   0.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.366   0.000   0.000
 Lu  71 192 121 5.9121e-01  97.939   2.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.337   0.000   0.000
 Lu  71 193 122 3.8293e-01  88.776  11.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.367   0.000   0.000
 Lu  71 194 123 2.4310e-01  89.018  10.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.335   0.000   0.000
 Lu  71 195 124 1.6743e-01  86.521  13.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.425   0.000   0.000
 Lu  71 196 125 1.1984e-01  86.628  13.371   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.384   0.000   0.000
 Lu  71 197 126 9.0252e-02  82.241  17.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.178   0.504   0.000   0.000
 Lu  71 198 127 5.1348e-02  56.963  37.793   5.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.438   0.000   0.000
 Lu  71 199 128 1.7100e-02  60.438  37.999   1.560   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411   0.484   0.000   0.000
 Lu  71 200 129 2.4310e-02  27.041  49.055  23.792   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.970   0.471   0.000   0.000
 Lu  71 201 130 1.8105e-02  19.670  67.993  11.525   0.812   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935   0.490   0.000   0.000
 Lu  71 202 131 1.4090e-02  25.439  45.000  28.479   1.055   0.027   0.000   0.000   0.000   0.000   0.000   0.000   1.052   0.459   0.000   0.000
 Lu  71 203 132 1.1216e-02  16.543  63.855  17.091   2.507   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.056   0.481   0.000   0.000
 Lu  71 204 133 9.1465e-03  16.241  43.559  36.448   3.481   0.271   0.000   0.000   0.000   0.000   0.000   0.000   1.280   0.452   0.000   0.000
 Lu  71 205 134 7.5501e-03  14.038  58.054  21.543   6.260   0.105   0.000   0.000   0.000   0.000   0.000   0.000   1.203   0.486   0.000   0.000
 Lu  71 206 135 6.2396e-03  14.410  38.866  39.295   6.502   0.925   0.001   0.000   0.000   0.000   0.000   0.000   1.407   0.442   0.000   0.000
 Lu  71 207 136 5.2555e-03  13.425  56.844  20.757   8.640   0.321   0.013   0.000   0.000   0.000   0.000   0.000   1.256   0.469   0.000   0.000
 Lu  71 208 137 4.4999e-03  15.464  37.651  37.963   7.115   1.778   0.029   0.000   0.000   0.000   0.000   0.000   1.422   0.432   0.000   0.000
 Lu  71 209 138 3.8824e-03  29.446  42.879  19.517   7.807   0.321   0.032   0.000   0.000   0.000   0.000   0.000   1.068   0.454   0.000   0.000
 Lu  71 210 139 3.3933e-03  23.638  34.738  34.410   5.898   1.287   0.028   0.000   0.000   0.000   0.000   0.000   1.265   0.429   0.000   0.000
 Lu  71 211 140 2.9763e-03  30.554  43.369  19.477   6.320   0.252   0.027   0.000   0.000   0.000   0.000   0.000   1.024   0.448   0.000   0.000
 Lu  71 212 141 2.6244e-03  18.085  36.173  37.583   6.964   1.166   0.029   0.000   0.000   0.000   0.000   0.000   1.370   0.433   0.000   0.000
 Lu  71 213 142 2.3241e-03  27.412  43.250  20.402   8.575   0.329   0.031   0.000   0.000   0.000   0.000   0.000   1.113   0.451   0.000   0.000
 Lu  71 214 143 2.0244e-03  17.308  33.863  37.514   8.809   2.445   0.062   0.001   0.000   0.000   0.000   0.000   1.454   0.442   0.000   0.000
 Lu  71 215 144 1.8080e-03  15.351  48.326  23.387  12.002   0.803   0.130   0.000   0.000   0.000   0.000   0.000   1.350   0.478   0.000   0.000
 Lu  71 216 145 1.6238e-03   8.206  33.644  37.966  13.715   6.192   0.252   0.024   0.000   0.000   0.000   0.000   1.769   0.486   0.000   0.000
 Lu  71 217 146 1.4667e-03  12.164  43.465  22.638  18.667   2.623   0.436   0.007   0.000   0.000   0.000   0.000   1.575   0.476   0.000   0.000
 Lu  71 218 147 1.3272e-03   8.418  31.592  32.740  15.397  10.919   0.804   0.129   0.000   0.000   0.000   0.000   1.917   0.472   0.000   0.000
 Lu  71 219 148 1.2103e-03  14.573  39.287  22.273  18.513   3.970   1.333   0.051   0.001   0.000   0.000   0.000   1.622   0.461   0.000   0.000
 Lu  71 220 149 1.0963e-03   6.969  31.073  33.677  15.051  11.229   1.597   0.396   0.008   0.000   0.000   0.000   1.989   0.493   0.000   0.000
 Lu  71 221 150 1.0017e-03   6.059  42.622  19.210  24.124   5.176   2.629   0.153   0.028   0.000   0.000   0.000   1.884   0.486   0.000   0.000
 Lu  71 222 151 9.1988e-04   3.996  14.496  37.179  24.210  15.856   3.122   1.081   0.054   0.006   0.000   0.000   2.474   0.502   0.000   0.000
 Lu  71 223 152 8.4301e-04   5.150  39.189   7.529  35.272   6.737   5.615   0.394   0.112   0.002   0.000   0.000   2.183   0.500   0.000   0.000
 Lu  71 224 153 1.0996e-04  81.756   3.089   6.830   2.485   4.489   0.863   0.460   0.023   0.005   0.000   0.000   0.494   0.482   0.000   0.000
 Lu  71 225 154 2.3450e-04  62.047  16.338   2.694  11.704   3.027   3.453   0.575   0.156   0.006   0.001   0.000   0.908   0.495   0.000   0.000
 Lu  71 226 155 2.4805e-04  51.394   5.561  19.805   3.540  13.650   2.508   3.109   0.347   0.084   0.002   0.000   1.447   0.487   0.000   0.000
 Lu  71 227 156 2.4919e-04  43.252  27.215   2.530  13.873   4.835   5.830   1.295   1.103   0.057   0.010   0.000   1.384   0.472   0.000   0.000
 Lu  71 228 157 2.4594e-04  25.023   8.028  37.577   3.128  16.079   3.901   4.587   1.021   0.626   0.027   0.004   2.163   0.444   0.000   0.000
 Lu  71 229 158 2.4100e-04   0.000  64.277   2.190  13.126   5.664  10.333   1.647   2.395   0.254   0.111   0.003   2.121   0.451   0.000   0.000
 Lu  71 230 159 2.3464e-04   8.350   0.020  55.280   2.210  16.381   5.334   8.880   1.478   1.863   0.147   0.059   2.898   0.448   0.000   0.000
 Lu  71 231 160 2.2787e-04   0.000  53.168   1.460  18.575   3.841  15.807   1.429   4.478   0.670   0.545   0.028   2.566   0.460   0.000   0.000
 Lu  71 232 161 2.2071e-04   4.692   0.017  45.322   1.501  23.176   2.532  16.286   1.749   3.845   0.528   0.353   3.495   0.473   0.000   0.000
 Lu  71 233 162 2.1373e-04   0.000  21.715   2.812  40.788   1.141  19.072   2.136   8.807   1.153   2.201   0.175   3.545   0.467   0.000   0.000
 Lu  71 234 163 2.0643e-04   2.469   0.007   6.019   1.608  47.022   1.771  24.510   2.406  10.807   1.145   2.237   4.956   0.496   0.000   0.000
 Lu  71 235 164 1.9910e-04   0.000   1.226   1.070  20.721   3.756  40.075   1.905  21.620   1.710   7.100   0.816   5.225   0.498   0.000   0.000
 Lu  71 236 165 1.9131e-04   1.655   0.003   0.248   0.236   5.170   2.107  39.935   3.157  35.724   2.261   9.505   6.787   0.526   0.000   0.000
 Lu  71 237 166 1.8405e-04   0.000   0.181   0.377   1.403   1.071  11.172   4.055  46.656   3.213  28.877   2.995   6.769   0.518   0.000   0.000
 Hf  72 181 109 8.2310e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 182 110 4.1856e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 183 111 2.8153e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 184 112 6.5254e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 185 113 2.1328e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 186 114 8.6232e+01  93.858   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.142
 Hf  72 187 115 3.8859e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 188 116 1.9178e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 189 117 1.1652e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 190 118 6.6531e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 191 119 3.8562e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 192 120 2.3130e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 193 121 1.2779e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 194 122 7.4770e-01  99.912   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.154   0.000   0.000
 Hf  72 195 123 4.3674e-01  99.577   0.423   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.247   0.000   0.000
 Hf  72 196 124 2.8963e-01  99.514   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.304   0.000   0.000
 Hf  72 197 125 1.9262e-01  99.216   0.784   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.332   0.000   0.000
 Hf  72 198 126 1.4126e-01  97.925   2.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.349   0.000   0.000
 Hf  72 199 127 7.4789e-02  82.584  17.228   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.176   0.527   0.000   0.000
 Hf  72 200 128 2.5686e-02  86.646  13.298   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.471   0.000   0.000
 Hf  72 201 129 3.3849e-02  67.256  28.414   4.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.371   0.529   0.000   0.000
 Hf  72 202 130 2.4962e-02  70.826  28.040   1.133   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.474   0.000   0.000
 Hf  72 203 131 1.9134e-02  62.939  30.662   6.346   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.521   0.000   0.000
 Hf  72 204 132 1.5105e-02  67.781  29.913   2.252   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.468   0.000   0.000
 Hf  72 205 133 1.1922e-02  57.556  30.086  12.090   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.551   0.510   0.000   0.000
 Hf  72 206 134 9.7440e-03  63.082  32.211   4.362   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.456   0.000   0.000
 Hf  72 207 135 7.9668e-03  53.801  25.440  20.082   0.659   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.677   0.496   0.000   0.000
 Hf  72 208 136 6.6762e-03  62.714  31.365   5.284   0.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.438   0.447   0.000   0.000
 Hf  72 209 137 5.6676e-03  53.952  24.022  21.015   0.925   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.503   0.000   0.000
 Hf  72 210 138 4.8623e-03  64.343  30.003   5.015   0.636   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.435   0.000   0.000
 Hf  72 211 139 4.2006e-03  56.543  26.764  15.767   0.834   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.612   0.495   0.000   0.000
 Hf  72 212 140 3.6486e-03  64.148  30.678   4.692   0.481   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.435   0.000   0.000
 Hf  72 213 141 3.1894e-03  53.451  27.031  18.560   0.873   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.671   0.495   0.000   0.000
 Hf  72 214 142 2.8127e-03  62.194  30.913   6.214   0.674   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.439   0.000   0.000
 Hf  72 215 143 2.4848e-03  51.068  25.205  21.637   1.910   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.514   0.000   0.000
 Hf  72 216 144 2.2105e-03  56.962  32.853   8.566   1.567   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.549   0.446   0.000   0.000
 Hf  72 217 145 1.9717e-03  46.199  19.249  29.231   4.756   0.556   0.009   0.000   0.000   0.000   0.000   0.000   0.942   0.516   0.000   0.000
 Hf  72 218 146 1.7640e-03  54.104  31.382   9.866   4.419   0.219   0.009   0.000   0.000   0.000   0.000   0.000   0.653   0.449   0.000   0.000
 Hf  72 219 147 1.5850e-03  44.356  18.978  27.991   6.786   1.816   0.072   0.001   0.000   0.000   0.000   0.000   1.029   0.510   0.000   0.000
 Hf  72 220 148 1.4352e-03  53.190  32.682   8.779   4.898   0.379   0.072   0.000   0.000   0.000   0.000   0.000   0.668   0.451   0.000   0.000
 Hf  72 221 149 1.2954e-03  44.478  18.378  28.199   6.572   2.209   0.149   0.014   0.000   0.000   0.000   0.000   1.042   0.514   0.000   0.000
 Hf  72 222 150 1.1740e-03  48.654  33.459  10.266   6.835   0.643   0.142   0.002   0.000   0.000   0.000   0.000   0.778   0.478   0.000   0.000
 Hf  72 223 151 1.0649e-03  36.631  14.097  35.331   9.026   4.515   0.339   0.059   0.000   0.000   0.000   0.000   1.320   0.524   0.000   0.000
 Hf  72 224 152 9.7413e-04  46.869  25.465  14.862  10.335   2.080   0.372   0.017   0.000   0.000   0.000   0.000   0.965   0.469   0.000   0.000
 Hf  72 225 153 8.9122e-04  34.327  14.072  32.446   9.550   8.209   1.203   0.189   0.005   0.000   0.000   0.000   1.476   0.523   0.000   0.000
 Hf  72 226 154 8.1289e-04  44.448  21.332  19.544   8.964   3.979   1.624   0.102   0.007   0.000   0.000   0.000   1.120   0.471   0.000   0.000
 Hf  72 227 155 1.8369e-04  80.718   4.631   7.686   3.846   2.168   0.708   0.231   0.012   0.001   0.000   0.000   0.452   0.516   0.000   0.000
 Hf  72 228 156 2.3693e-04  78.633   6.102   7.948   4.459   1.623   1.096   0.109   0.030   0.000   0.000   0.000   0.482   0.466   0.000   0.000
 Hf  72 229 157 2.4824e-04  69.610   6.232   9.843   7.515   4.349   1.570   0.791   0.072   0.016   0.000   0.000   0.791   0.511   0.000   0.000
 Hf  72 230 158 2.5006e-04  72.758   5.939   9.635   7.038   1.869   2.302   0.348   0.104   0.007   0.001   0.000   0.682   0.469   0.000   0.000
 Hf  72 231 159 2.4722e-04  62.059   7.744   9.384   9.775   6.847   1.954   1.922   0.245   0.067   0.003   0.000   1.068   0.506   0.000   0.000
 Hf  72 232 160 2.3535e-04  69.811   5.255   8.308  10.278   2.172   2.900   0.872   0.367   0.031   0.005   0.000   0.840   0.475   0.000   0.000
 Hf  72 233 161 2.2989e-04  55.519   9.151   9.592   7.303  12.219   2.372   2.744   0.792   0.283   0.021   0.003   1.355   0.502   0.000   0.000
 Hf  72 234 162 2.2324e-04   0.000  69.783   4.812  14.744   3.952   3.663   1.605   1.241   0.149   0.048   0.002   1.777   0.493   0.000   0.000
 Hf  72 235 163 2.1636e-04  31.865   0.001  34.764   4.603  16.567   5.543   4.671   1.085   0.772   0.101   0.028   2.203   0.475   0.000   0.000
 Hf  72 236 164 2.0932e-04   0.000  28.710  11.314  33.369   7.521  12.061   2.265   3.405   0.886   0.430   0.039   2.906   0.507   0.000   0.000
 Hf  72 237 165 2.0208e-04   0.000   0.001  13.544   7.015  45.152   7.126  17.136   3.906   4.401   1.114   0.605   4.455   0.463   0.000   0.000
 Hf  72 238 166 1.9416e-04   0.000   1.235   0.837  18.312   8.576  46.500   7.806  11.118   2.256   2.867   0.493   4.971   0.526   0.000   0.000
 Hf  72 239 167 1.8780e-04   0.000   0.001   2.164   0.212  17.505   4.488  42.968  11.045  14.694   3.657   3.268   6.100   0.483   0.000   0.000
 Hf  72 240 168 1.8153e-04   0.000   1.836   1.125   5.454   0.449  18.543   6.711  46.839   8.641   8.442   1.959   6.338   0.520   0.000   0.000
 Ta  73 180 107 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 182 109 4.6088e+08  99.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184
 Ta  73 183 110 1.7158e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 184 111 1.2484e+05  99.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559
 Ta  73 185 112 1.4843e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 186 113 1.8519e+03  99.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330
 Ta  73 187 114 4.2737e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 188 115 1.4986e+02  99.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.617
 Ta  73 189 116 6.2742e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 190 117 2.8971e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 191 118 1.6582e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 192 119 9.5059e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 193 120 5.3328e+00  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Ta  73 194 121 3.0469e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.000   0.000
 Ta  73 195 122 1.6689e+00  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.330   0.000   0.000
 Ta  73 196 123 9.2966e-01  99.060   0.940   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.327   0.000   0.000
 Ta  73 197 124 5.2537e-01  96.981   3.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.330   0.000   0.000
 Ta  73 198 125 3.1268e-01  97.630   2.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.340   0.000   0.000
 Ta  73 199 126 2.2097e-01  90.794   9.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.455   0.000   0.000
 Ta  73 200 127 1.1031e-01  76.118  23.521   0.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.469   0.000   0.000
 Ta  73 201 128 5.2926e-02  47.284  52.460   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.467   0.000   0.000
 Ta  73 202 129 4.6829e-02  35.035  54.696  10.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.446   0.000   0.000
 Ta  73 203 130 3.3882e-02  30.986  65.168   3.782   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.729   0.472   0.000   0.000
 Ta  73 204 131 2.6022e-02  36.545  46.193  17.162   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.808   0.438   0.000   0.000
 Ta  73 205 132 2.0202e-02  28.213  66.271   5.245   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.776   0.473   0.000   0.000
 Ta  73 206 133 1.6129e-02  27.863  46.056  25.668   0.413   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.986   0.444   0.000   0.000
 Ta  73 207 134 1.3123e-02  22.520  63.475  13.133   0.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.454   0.000   0.000
 Ta  73 208 135 1.0776e-02  23.242  44.483  30.965   1.262   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.104   0.442   0.000   0.000
 Ta  73 209 136 8.9015e-03  21.804  59.628  16.370   2.193   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.990   0.454   0.000   0.000
 Ta  73 210 137 7.4909e-03  25.726  40.722  31.278   2.082   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.103   0.436   0.000   0.000
 Ta  73 211 138 6.3321e-03  32.765  49.537  15.371   2.307   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.873   0.454   0.000   0.000
 Ta  73 212 139 5.4190e-03  34.865  33.149  29.932   1.837   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.994   0.437   0.000   0.000
 Ta  73 213 140 4.6693e-03  36.078  51.094  11.075   1.734   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.457   0.000   0.000
 Ta  73 214 141 4.0484e-03  30.416  36.114  31.416   1.853   0.200   0.000   0.000   0.000   0.000   0.000   0.000   1.053   0.438   0.000   0.000
 Ta  73 215 142 3.5409e-03  36.948  45.179  15.353   2.495   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.835   0.458   0.000   0.000
 Ta  73 216 143 3.1069e-03  24.926  37.098  34.224   3.398   0.354   0.000   0.000   0.000   0.000   0.000   0.000   1.172   0.442   0.000   0.000
 Ta  73 217 144 2.7396e-03  23.907  50.515  20.287   5.161   0.129   0.001   0.000   0.000   0.000   0.000   0.000   1.071   0.453   0.000   0.000
 Ta  73 218 145 2.4284e-03  13.315  38.427  39.062   7.888   1.296   0.012   0.000   0.000   0.000   0.000   0.000   1.455   0.471   0.000   0.000
 Ta  73 219 146 2.1653e-03  24.375  43.389  21.865   9.897   0.439   0.035   0.000   0.000   0.000   0.000   0.000   1.187   0.479   0.000   0.000
 Ta  73 220 147 1.9310e-03  15.056  34.940  36.887   9.284   3.733   0.099   0.002   0.000   0.000   0.000   0.000   1.520   0.459   0.000   0.000
 Ta  73 221 148 1.7296e-03  23.903  44.251  20.789  10.050   0.845   0.162   0.000   0.000   0.000   0.000   0.000   1.202   0.449   0.000   0.000
 Ta  73 222 149 1.5529e-03  16.022  33.253  38.651   7.705   4.152   0.196   0.021   0.000   0.000   0.000   0.000   1.514   0.461   0.000   0.000
 Ta  73 223 150 1.4034e-03  12.865  48.725  24.295  12.465   1.350   0.296   0.004   0.000   0.000   0.000   0.000   1.416   0.468   0.000   0.000
 Ta  73 224 151 1.2741e-03   7.253  26.998  42.674  15.151   7.409   0.430   0.084   0.000   0.000   0.000   0.000   1.901   0.477   0.000   0.000
 Ta  73 225 152 1.1502e-03   9.688  42.056  19.154  24.089   4.105   0.879   0.027   0.001   0.000   0.000   0.000   1.736   0.471   0.000   0.000
 Ta  73 226 153 1.0364e-03   6.666  25.430  33.741  19.664  12.545   1.668   0.281   0.004   0.000   0.000   0.000   2.121   0.500   0.000   0.000
 Ta  73 227 154 9.4227e-04   8.112  39.561  16.904  26.844   4.802   3.611   0.151   0.015   0.000   0.000   0.000   1.922   0.481   0.000   0.000
 Ta  73 228 155 8.6856e-04   5.093  19.944  34.048  21.764  14.377   3.308   1.421   0.042   0.002   0.000   0.000   2.362   0.500   0.000   0.000
 Ta  73 229 156 7.9605e-04   6.274  38.623  12.604  31.896   4.769   5.249   0.449   0.135   0.001   0.000   0.000   2.085   0.494   0.000   0.000
 Ta  73 230 157 9.4284e-05  83.521   3.021   6.291   3.075   3.121   0.571   0.373   0.022   0.005   0.000   0.000   0.426   0.477   0.000   0.000
 Ta  73 231 158 2.1121e-04  64.757  15.615   2.569  12.436   1.804   2.373   0.328   0.114   0.004   0.000   0.000   0.799   0.488   0.000   0.000
 Ta  73 232 159 2.3349e-04  56.217   5.159  17.462   5.567  11.718   1.728   1.924   0.170   0.054   0.001   0.000   1.255   0.482   0.000   0.000
 Ta  73 233 160 2.3895e-04  50.653  22.041   3.024  16.034   3.023   3.850   0.877   0.469   0.023   0.005   0.000   1.163   0.487   0.000   0.000
 Ta  73 234 161 2.3888e-04  32.615  13.796  25.986   3.929  17.172   2.227   3.450   0.572   0.243   0.009   0.001   1.841   0.462   0.000   0.000
 Ta  73 235 162 2.3522e-04   0.000  64.057   3.808  15.220   6.603   7.152   1.329   1.673   0.118   0.040   0.001   2.005   0.467   0.000   0.000
 Ta  73 236 163 2.2949e-04   6.267   0.013  54.260   4.806  18.875   6.112   7.027   1.252   1.287   0.076   0.023   2.912   0.471   0.000   0.000
 Ta  73 237 164 2.2305e-04   0.000  38.098   2.646  28.705   3.611  19.692   1.979   4.154   0.652   0.444   0.018   2.927   0.475   0.000   0.000
 Ta  73 238 165 2.1613e-04   3.580   0.013  12.553   2.119  47.313   6.211  20.141   2.514   4.588   0.583   0.383   4.359   0.490   0.000   0.000
 Ta  73 239 166 2.0841e-04   0.000   7.985   2.482  38.022   2.429  23.928   5.456  14.942   1.804   2.728   0.227   4.344   0.486   0.000   0.000
 Ta  73 240 167 2.0132e-04   2.928   0.008   3.090   1.304  22.256   2.994  39.662   7.733  15.586   1.838   2.600   5.718   0.497   0.000   0.000
 Ta  73 241 168 1.9481e-04   0.000   8.359   2.329  16.325   3.707  27.491   2.131  23.892   5.931   8.784   1.051   5.240   0.484   0.000   0.000
 Ta  73 242 169 1.8802e-04   2.379   0.007   2.757   1.041   8.776   2.631  27.358   3.046  35.268   5.183  11.554   6.708   0.500   0.000   0.000
 Ta  73 243 170 1.8193e-04   0.000   2.698   1.503  16.150   3.790  13.422   3.250  27.502   2.464  25.672   3.550   5.838   0.490   0.000   0.000
  W  74 185 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 187 113 3.0752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 188 114 2.4817e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 189 115 5.5623e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 190 116 2.6994e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 191 117 7.4594e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 192 118 1.6496e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 193 119 1.4167e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 194 120 3.5536e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 195 121 7.4373e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 196 122 3.8993e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 197 123 2.0183e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 198 124 1.0152e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 199 125 5.6298e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 200 126 3.7436e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.370   0.000   0.000
  W  74 201 127 1.6866e-01  94.431   5.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.491   0.000   0.000
  W  74 202 128 7.8815e-02  86.077  13.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.703   0.000   0.000
  W  74 203 129 6.8640e-02  74.422  24.823   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.263   0.548   0.000   0.000
  W  74 204 130 4.8628e-02  76.793  23.016   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.763   0.000   0.000
  W  74 205 131 3.6233e-02  71.639  26.728   1.634   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.533   0.000   0.000
  W  74 206 132 2.7927e-02  73.593  25.952   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.832   0.000   0.000
  W  74 207 133 2.2096e-02  67.355  29.643   3.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.498   0.000   0.000
  W  74 208 134 1.7667e-02  70.447  28.411   1.141   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.464   0.000   0.000
  W  74 209 135 1.4463e-02  61.342  32.029   6.571   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.453   0.506   0.000   0.000
  W  74 210 136 1.1900e-02  69.021  28.989   1.919   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.451   0.000   0.000
  W  74 211 137 9.9404e-03  63.305  27.387   9.095   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.462   0.499   0.000   0.000
  W  74 212 138 8.3667e-03  68.560  29.299   2.032   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.438   0.000   0.000
  W  74 213 139 7.0819e-03  63.712  28.801   7.275   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.508   0.000   0.000
  W  74 214 140 5.9482e-03  68.774  29.273   1.856   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.429   0.000   0.000
  W  74 215 141 5.2032e-03  62.399  29.151   8.222   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.511   0.000   0.000
  W  74 216 142 4.5217e-03  67.384  29.985   2.484   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.434   0.000   0.000
  W  74 217 143 3.9299e-03  58.591  28.843  12.126   0.437   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.514   0.000   0.000
  W  74 218 144 3.4337e-03  64.566  30.709   4.343   0.381   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405   0.451   0.000   0.000
  W  74 219 145 3.0631e-03  51.991  24.073  22.607   1.258   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.498   0.000   0.000
  W  74 220 146 2.7760e-03  62.642  29.550   6.717   1.076   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.452   0.000   0.000
  W  74 221 147 2.3639e-03  52.073  23.548  21.782   2.344   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.487   0.000   0.000
  W  74 222 148 2.1938e-03  61.051  30.894   6.686   1.318   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.450   0.000   0.000
  W  74 223 149 1.8876e-03  49.765  26.735  20.791   2.371   0.335   0.003   0.000   0.000   0.000   0.000   0.000   0.768   0.495   0.000   0.000
  W  74 224 150 1.6944e-03  56.087  33.695   8.016   2.098   0.102   0.002   0.000   0.000   0.000   0.000   0.000   0.564   0.464   0.000   0.000
  W  74 225 151 1.5168e-03  43.121  20.602  29.823   5.545   0.882   0.026   0.000   0.000   0.000   0.000   0.000   1.005   0.524   0.000   0.000
  W  74 226 152 1.3674e-03  52.830  32.146   8.884   5.733   0.375   0.032   0.000   0.000   0.000   0.000   0.000   0.688   0.464   0.000   0.000
  W  74 227 153 1.2745e-03  39.393  19.120  31.059   6.976   3.294   0.153   0.006   0.000   0.000   0.000   0.000   1.161   0.529   0.000   0.000
  W  74 228 154 1.1078e-03  48.919  33.145  10.001   6.751   0.992   0.191   0.001   0.000   0.000   0.000   0.000   0.783   0.467   0.000   0.000
  W  74 229 155 1.0066e-03  37.962  16.630  33.376   6.820   4.700   0.440   0.071   0.000   0.000   0.000   0.000   1.253   0.514   0.000   0.000
  W  74 230 156 9.1830e-04  46.754  32.676  10.944   7.369   1.823   0.413   0.020   0.000   0.000   0.000   0.000   0.862   0.473   0.000   0.000
  W  74 231 157 8.3825e-04  37.112  13.819  35.471   6.617   5.943   0.854   0.179   0.005   0.000   0.000   0.000   1.338   0.521   0.000   0.000
  W  74 232 158 7.6980e-04  44.599  29.801  14.415   7.435   2.780   0.900   0.064   0.005   0.000   0.000   0.000   0.970   0.475   0.000   0.000
  W  74 233 159 7.4034e-04  32.426  13.358  36.118   8.581   7.236   1.811   0.445   0.024   0.001   0.000   0.000   1.522   0.524   0.000   0.000
  W  74 234 160 2.0463e-04  80.971   8.664   5.695   2.733   1.288   0.590   0.051   0.009   0.000   0.000   0.000   0.367   0.471   0.000   0.000
  W  74 235 161 2.3149e-04  71.916   5.479  13.078   4.882   3.000   1.190   0.420   0.031   0.004   0.000   0.000   0.670   0.523   0.000   0.000
  W  74 236 162 2.3777e-04  73.141   7.422  10.523   5.298   1.698   1.659   0.206   0.052   0.002   0.000   0.000   0.611   0.470   0.000   0.000
  W  74 237 163 2.3775e-04  60.519   9.106   9.659  11.105   6.116   1.820   1.473   0.165   0.036   0.001   0.000   1.056   0.510   0.000   0.000
  W  74 238 164 2.3398e-04   0.000  72.112   5.961  14.991   2.460   3.187   0.908   0.352   0.026   0.004   0.000   1.629   0.488   0.000   0.000
  W  74 239 165 2.2899e-04  48.210   1.166  19.014   5.645  16.932   4.145   3.543   0.947   0.370   0.024   0.003   1.757   0.502   0.000   0.000
  W  74 240 166 2.2311e-04   0.000  66.399   0.240  13.646   8.269   6.964   2.250   1.926   0.230   0.073   0.003   2.052   0.494   0.000   0.000
  W  74 241 167 2.1582e-04  43.065   0.109  18.033   0.906  14.147  10.434   8.578   2.466   1.962   0.236   0.064   2.348   0.495   0.000   0.000
  W  74 242 168 2.0809e-04   0.000  64.937   0.261   9.307   1.181  14.911   3.159   4.301   1.327   0.574   0.041   2.379   0.477   0.000   0.000
  W  74 243 169 2.0031e-04  30.034   0.280  28.374   0.914   9.878   1.214  17.287   4.722   5.243   1.422   0.630   3.030   0.472   0.000   0.000
  W  74 244 170 1.9445e-04   0.000  58.416   2.664   9.959   1.145  13.071   0.983   7.962   2.295   3.026   0.479   2.751   0.486   0.000   0.000
  W  74 245 171 1.8814e-04  10.803   0.001  26.504   3.959  22.886   1.305  13.539   1.646  12.836   3.033   3.488   4.170   0.462   0.000   0.000
  W  74 246 172 1.8213e-04   0.000  12.918   3.791  36.686   6.804  19.202   1.291  10.197   0.792   6.347   1.970   4.075   0.491   0.000   0.000
  W  74 247 173 1.7601e-04   0.000   0.001   6.319   2.875  34.435   4.945  24.465   1.846  13.837   1.368   9.909   5.359   0.469   0.000   0.000
 Re  75 184 109 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 186 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 187 112 1.9232e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 188 113 5.1890e+06  99.664   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336
 Re  75 189 114 3.1342e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 190 115 3.8571e+03  96.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.386
 Re  75 191 116 3.9421e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 192 117 3.7098e+02  99.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367
 Re  75 193 118 9.0522e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 194 119 4.0803e+01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009
 Re  75 195 120 5.7737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 196 121 2.6561e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 197 122 8.8612e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 198 123 4.5746e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 199 124 2.2337e+00  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.309   0.000   0.000
 Re  75 200 125 1.0252e+00  99.825   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.230   0.000   0.000
 Re  75 201 126 6.8226e-01  97.574   2.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.545   0.000   0.000
 Re  75 202 127 2.6983e-01  88.255  11.745   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.582   0.000   0.000
 Re  75 203 128 1.0229e-01  70.962  29.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.977   0.000   0.000
 Re  75 204 129 1.0292e-01  45.671  52.087   2.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.566   0.665   0.000   0.000
 Re  75 205 130 7.0981e-02  38.552  60.566   0.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.874   0.000   0.000
 Re  75 206 131 5.3615e-02  48.602  46.861   4.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559   0.443   0.000   0.000
 Re  75 207 132 4.1038e-02  39.233  59.374   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.453   0.000   0.000
 Re  75 208 133 3.1547e-02  41.082  47.174  11.742   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.707   0.423   0.000   0.000
 Re  75 209 134 2.5179e-02  33.577  63.584   2.804   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.693   0.447   0.000   0.000
 Re  75 210 135 2.0206e-02  32.620  44.864  22.385   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   0.424   0.000   0.000
 Re  75 211 136 1.6834e-02  26.853  65.924   6.856   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.437   0.000   0.000
 Re  75 212 137 1.3666e-02  34.346  40.099  25.098   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.917   0.422   0.000   0.000
 Re  75 213 138 1.1622e-02  36.162  58.079   5.245   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.431   0.000   0.000
 Re  75 214 139 9.5270e-03  42.460  33.460  23.660   0.418   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.820   0.423   0.000   0.000
 Re  75 215 140 8.3807e-03  38.384  55.676   5.511   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.428   0.000   0.000
 Re  75 216 141 6.9124e-03  40.132  34.861  24.553   0.452   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.853   0.427   0.000   0.000
 Re  75 217 142 6.1559e-03  35.848  56.987   6.568   0.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.437   0.000   0.000
 Re  75 218 143 5.0204e-03  36.381  34.165  28.666   0.770   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.939   0.440   0.000   0.000
 Re  75 219 144 4.3545e-03  37.940  49.641  11.123   1.296   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.466   0.000   0.000
 Re  75 220 145 3.7703e-03  24.783  39.498  33.289   2.270   0.160   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.444   0.000   0.000
 Re  75 221 146 3.3074e-03  36.092  44.928  15.881   3.059   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.860   0.452   0.000   0.000
 Re  75 222 147 2.9085e-03  28.954  34.398  32.373   3.805   0.469   0.000   0.000   0.000   0.000   0.000   0.000   1.124   0.469   0.000   0.000
 Re  75 223 148 2.6586e-03  31.209  49.393  15.455   3.833   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.922   0.444   0.000   0.000
 Re  75 224 149 2.2806e-03  25.831  34.556  34.907   4.057   0.646   0.004   0.000   0.000   0.000   0.000   0.000   1.191   0.459   0.000   0.000
 Re  75 225 150 2.0244e-03  24.523  48.893  20.325   6.043   0.207   0.008   0.000   0.000   0.000   0.000   0.000   1.085   0.446   0.000   0.000
 Re  75 226 151 1.8027e-03  15.013  34.493  41.487   7.034   1.941   0.032   0.000   0.000   0.000   0.000   0.000   1.465   0.466   0.000   0.000
 Re  75 227 152 1.6051e-03  18.352  46.110  24.258  10.480   0.717   0.083   0.000   0.000   0.000   0.000   0.000   1.293   0.457   0.000   0.000
 Re  75 228 153 1.5078e-03  10.212  33.709  40.890   9.568   5.429   0.183   0.009   0.000   0.000   0.000   0.000   1.669   0.472   0.000   0.000
 Re  75 229 154 1.3060e-03  13.670  46.378  24.139  13.243   2.154   0.415   0.003   0.000   0.000   0.000   0.000   1.451   0.468   0.000   0.000
 Re  75 230 155 1.2325e-03   9.085  28.124  41.614  13.354   7.159   0.564   0.102   0.000   0.000   0.000   0.000   1.835   0.471   0.000   0.000
 Re  75 231 156 1.0755e-03  12.598  44.338  22.200  16.528   3.403   0.902   0.031   0.001   0.000   0.000   0.000   1.566   0.468   0.000   0.000
 Re  75 232 157 1.0232e-03   7.375  26.202  41.087  14.870   8.991   1.203   0.268   0.004   0.000   0.000   0.000   1.966   0.476   0.000   0.000
 Re  75 233 158 8.9589e-04   9.411  40.885  22.226  21.446   3.834   2.088   0.100   0.010   0.000   0.000   0.000   1.761   0.474   0.000   0.000
 Re  75 234 159 8.3675e-04   6.932  19.917  39.431  20.933   9.841   2.208   0.714   0.023   0.001   0.000   0.000   2.164   0.494   0.000   0.000
 Re  75 235 160 7.5455e-04   7.420  39.095  14.213  30.820   4.234   3.927   0.236   0.055   0.000   0.000   0.000   1.984   0.472   0.000   0.000
 Re  75 236 161 7.1229e-04   5.325  14.666  38.989  20.360  15.453   3.411   1.709   0.076   0.011   0.000   0.000   2.435   0.488   0.000   0.000
 Re  75 237 162 4.5586e-05  89.022   5.580   1.067   3.357   0.416   0.495   0.049   0.013   0.000   0.000   0.000   0.223   0.463   0.000   0.000
 Re  75 238 163 1.9208e-04  61.685   5.265  15.188   5.243   9.906   1.194   1.393   0.100   0.024   0.000   0.000   1.062   0.484   0.000   0.000
 Re  75 239 164 2.2110e-04   0.000  70.182   4.627  15.960   4.105   3.799   0.843   0.461   0.019   0.003   0.000   1.712   0.501   0.000   0.000
 Re  75 240 165 2.4134e-04  14.682   0.017  49.937   5.852  20.229   4.017   4.195   0.710   0.347   0.011   0.002   2.515   0.453   0.000   0.000
 Re  75 241 166 2.3535e-04   0.000  57.481   1.090  15.721   7.871  13.607   1.617   2.383   0.166   0.062   0.001   2.346   0.468   0.000   0.000
 Re  75 242 167 2.2017e-04   9.932   0.018  47.450   0.977  18.530   8.022  11.622   1.548   1.771   0.097   0.033   3.080   0.454   0.000   0.000
 Re  75 243 168 2.1433e-04   0.000  54.078   1.241  15.209   1.274  18.676   3.212   4.890   0.884   0.520   0.017   2.661   0.472   0.000   0.000
 Re  75 244 169 2.0907e-04   5.661   0.018  43.094   1.422  19.429   1.201  20.158   3.159   4.819   0.681   0.357   3.655   0.471   0.000   0.000
 Re  75 245 170 2.0299e-04   0.000  40.108   2.248  23.167   1.260  16.516   1.164  10.792   1.806   2.726   0.211   3.251   0.474   0.000   0.000
 Re  75 246 171 1.9706e-04   3.676   0.015  19.911   2.206  35.748   1.382  19.536   1.078  11.805   1.951   2.690   4.589   0.482   0.000   0.000
 Re  75 247 172 1.9106e-04   0.000  20.518   2.588  33.680   1.650  17.150   1.658  14.344   0.639   6.592   1.181   4.008   0.477   0.000   0.000
 Re  75 248 173 1.8362e-04   2.605   7.638  12.158  10.528  18.015   6.523  17.488   4.177  13.381   1.328   6.160   4.721   0.618   0.000   0.000
 Re  75 249 174 1.7842e-04   0.000   7.644   2.427  27.327   3.457  26.236   1.945  19.298   1.241   9.944   0.483   4.631   0.481   0.000   0.000
 Re  75 250 175 1.7301e-04   2.599   0.013   2.509   1.092  13.670   2.894  34.846   2.581  26.241   1.319  12.236   6.068   0.498   0.000   0.000
 Os  76 191 115 4.0238e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 193 117 1.3317e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 194 118 3.5075e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 195 119 3.2437e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 196 120 3.5610e+01  99.964   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036
 Os  76 197 121 2.5018e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 198 122 1.9649e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 199 123 1.1873e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 200 124 6.3450e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 201 125 2.1139e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 202 126 1.1158e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 203 127 5.0623e-01  99.085   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.334   0.000   0.000
 Os  76 204 128 2.0819e-01  96.378   3.622   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.762   0.000   0.000
 Os  76 205 129 1.6038e-01  84.017  15.980   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.466   0.000   0.000
 Os  76 206 130 1.1016e-01  85.431  14.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.588   0.000   0.000
 Os  76 207 131 8.1303e-02  79.368  20.448   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.494   0.000   0.000
 Os  76 208 132 5.8789e-02  80.181  19.818   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.620   0.000   0.000
 Os  76 209 133 4.6915e-02  73.024  26.401   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.519   0.000   0.000
 Os  76 210 134 3.7002e-02  75.735  24.170   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.765   0.000   0.000
 Os  76 211 135 2.9116e-02  68.722  29.604   1.675   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.513   0.000   0.000
 Os  76 212 136 2.3425e-02  72.685  26.817   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278   0.809   0.000   0.000
 Os  76 213 137 1.9047e-02  66.140  30.867   2.992   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.491   0.000   0.000
 Os  76 214 138 1.6160e-02  73.050  26.329   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.748   0.000   0.000
 Os  76 215 139 1.3182e-02  68.624  28.991   2.384   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.485   0.000   0.000
 Os  76 216 140 1.1093e-02  72.798  26.541   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.679   0.000   0.000
 Os  76 217 141 9.6790e-03  68.160  29.203   2.633   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.484   0.000   0.000
 Os  76 218 142 8.3997e-03  70.811  28.346   0.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.703   0.000   0.000
 Os  76 219 143 6.8339e-03  65.200  30.080   4.658   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.501   0.000   0.000
 Os  76 220 144 6.0742e-03  69.043  29.531   1.388   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.679   0.000   0.000
 Os  76 221 145 5.2481e-03  61.555  30.064   8.155   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.471   0.501   0.000   0.000
 Os  76 222 146 4.2942e-03  67.755  29.656   2.437   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.618   0.000   0.000
 Os  76 223 147 3.7400e-03  60.723  29.355   9.467   0.452   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.497   0.504   0.000   0.000
 Os  76 224 148 3.2939e-03  67.001  29.934   2.823   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.363   0.621   0.000   0.000
 Os  76 225 149 2.8913e-03  57.584  30.978  10.804   0.617   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.510   0.000   0.000
 Os  76 226 150 2.5497e-03  62.516  31.899   5.058   0.526   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.617   0.000   0.000
 Os  76 227 151 2.2539e-03  51.369  25.736  21.070   1.714   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.515   0.000   0.000
 Os  76 228 152 1.9966e-03  60.503  31.550   6.441   1.470   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.460   0.000   0.000
 Os  76 229 153 1.7708e-03  47.155  26.000  22.911   3.472   0.459   0.003   0.000   0.000   0.000   0.000   0.000   0.841   0.495   0.000   0.000
 Os  76 230 154 1.5657e-03  57.667  32.401   7.100   2.681   0.146   0.004   0.000   0.000   0.000   0.000   0.000   0.552   0.466   0.000   0.000
 Os  76 231 155 1.3955e-03  43.871  23.374  26.464   5.249   1.006   0.036   0.000   0.000   0.000   0.000   0.000   0.963   0.500   0.000   0.000
 Os  76 232 156 1.3323e-03  56.138  32.414   6.698   4.377   0.343   0.030   0.000   0.000   0.000   0.000   0.000   0.605   0.570   0.000   0.000
 Os  76 233 157 1.1313e-03  42.002  22.298  28.086   5.537   1.955   0.118   0.004   0.000   0.000   0.000   0.000   1.035   0.542   0.000   0.000
 Os  76 234 158 1.0269e-03  52.173  34.740   6.762   5.542   0.678   0.104   0.000   0.000   0.000   0.000   0.000   0.681   0.571   0.000   0.000
 Os  76 235 159 9.3898e-04  39.099  19.960  31.717   5.531   3.402   0.264   0.028   0.000   0.000   0.000   0.000   1.151   0.542   0.000   0.000
 Os  76 236 160 8.5174e-04  48.748  35.807   7.535   6.348   1.321   0.236   0.006   0.000   0.000   0.000   0.000   0.764   0.476   0.000   0.000
 Os  76 237 161 7.8556e-04  37.021  18.620  33.162   5.466   5.027   0.616   0.088   0.001   0.000   0.000   0.000   1.251   0.514   0.000   0.000
 Os  76 238 162 7.2708e-04  45.316  34.673  10.201   6.669   2.499   0.603   0.037   0.001   0.000   0.000   0.000   0.883   0.472   0.000   0.000
 Os  76 239 163 6.6092e-04  32.576  12.697  37.887   8.545   6.225   1.695   0.359   0.016   0.000   0.000   0.000   1.497   0.522   0.000   0.000
 Os  76 240 164 6.0848e-04  37.463  21.319  24.725   9.353   4.403   2.486   0.218   0.032   0.000   0.000   0.000   1.304   0.522   0.000   0.000
 Os  76 241 165 2.0580e-04  70.185   4.892   9.837   8.841   3.931   1.564   0.692   0.052   0.006   0.000   0.000   0.792   0.529   0.000   0.000
 Os  76 242 166 2.1086e-04  73.566   7.574   5.953   8.146   1.987   2.244   0.427   0.098   0.004   0.000   0.000   0.664   0.523   0.000   0.000
 Os  76 243 167 2.1479e-04  65.179   5.644   9.110   6.602   8.680   2.261   2.125   0.327   0.068   0.002   0.000   1.053   0.526   0.000   0.000
 Os  76 244 168 2.1254e-04  68.830   8.657   8.189   7.760   1.499   3.030   1.406   0.578   0.045   0.007   0.000   0.824   0.514   0.000   0.000
 Os  76 245 169 2.0735e-04  57.623   7.569   9.966   8.897   9.028   1.801   3.330   1.265   0.483   0.033   0.004   1.324   0.513   0.000   0.000
 Os  76 246 170 2.0522e-04   0.000  72.412   6.842  11.834   2.241   3.154   1.207   1.898   0.325   0.084   0.004   1.702   0.515   0.000   0.000
 Os  76 247 171 2.0115e-04  50.714   7.213  10.889   4.877  15.850   2.960   3.863   1.319   1.922   0.316   0.077   1.732   0.515   0.000   0.000
 Os  76 248 172 1.9431e-04   0.000  68.364   2.537  15.143   3.001   5.440   1.643   2.551   0.663   0.597   0.061   1.971   0.522   0.000   0.000
 Os  76 249 173 1.9073e-04  54.252   4.474   8.307   2.050  15.914   3.540   6.131   2.109   2.270   0.470   0.484   1.873   0.518   0.000   0.000
 Os  76 250 174 1.8244e-04   0.000  72.660   3.758   9.330   1.117   5.764   1.633   3.706   1.014   0.895   0.122   1.944   0.531   0.000   0.000
 Os  76 251 175 1.7605e-04  28.162  14.446  22.509   2.256  13.705   1.774   8.531   2.154   4.334   1.252   0.878   2.504   0.488   0.000   0.000
 Os  76 252 176 1.7555e-04   0.000  68.795   1.535  13.212   1.138   5.370   0.801   4.992   1.417   2.332   0.409   2.186   0.543   0.000   0.000
 Os  76 253 177 1.7131e-04  19.827   5.155  35.689   1.571  16.708   1.710   7.794   1.029   6.242   1.676   2.600   2.995   0.494   0.000   0.000
 Ir  77 190 113 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 192 115 2.4084e+09  96.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.173
 Ir  77 194 117 3.0297e+04  99.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168
 Ir  77 195 118 8.1606e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 196 119 4.7005e+02  99.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064
 Ir  77 197 120 5.7976e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 198 121 3.1155e+01  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024
 Ir  77 199 122 3.0006e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 200 123 2.4709e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 201 124 1.3339e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 202 125 4.8021e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 203 126 1.8219e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ir  77 204 127 8.9132e-01  97.412   2.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.638   0.000   0.000
 Ir  77 205 128 4.0038e-01  72.827  27.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.677   0.000   0.000
 Ir  77 206 129 2.6142e-01  68.137  31.815   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319   0.856   0.000   0.000
 Ir  77 207 130 1.7516e-01  57.825  42.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   1.079   0.000   0.000
 Ir  77 208 131 1.2432e-01  61.835  37.332   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.390   0.804   0.000   0.000
 Ir  77 209 132 9.4428e-02  50.650  49.252   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.494   0.983   0.000   0.000
 Ir  77 210 133 6.9763e-02  56.879  41.346   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.449   0.674   0.000   0.000
 Ir  77 211 134 5.4931e-02  46.027  53.444   0.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.863   0.000   0.000
 Ir  77 212 135 4.4110e-02  40.815  52.553   6.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.658   0.570   0.000   0.000
 Ir  77 213 136 3.5168e-02  34.952  63.554   1.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.703   0.000   0.000
 Ir  77 214 137 2.8251e-02  34.407  48.520  17.067   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.827   0.543   0.000   0.000
 Ir  77 215 138 2.2581e-02  48.826  49.261   1.884   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.531   0.742   0.000   0.000
 Ir  77 216 139 1.9130e-02  42.443  43.759  13.767   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.467   0.000   0.000
 Ir  77 217 140 1.5788e-02  49.767  48.205   2.006   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.679   0.000   0.000
 Ir  77 218 141 1.3103e-02  46.065  40.281  13.603   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.500   0.000   0.000
 Ir  77 219 142 1.1314e-02  46.536  50.865   2.525   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.561   0.624   0.000   0.000
 Ir  77 220 143 9.7558e-03  42.851  36.592  20.432   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.778   0.522   0.000   0.000
 Ir  77 221 144 7.9085e-03  43.730  52.484   3.560   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.603   0.631   0.000   0.000
 Ir  77 222 145 7.0208e-03  33.947  40.461  25.233   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.563   0.000   0.000
 Ir  77 223 146 5.7342e-03  44.069  49.558   5.846   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.628   0.633   0.000   0.000
 Ir  77 224 147 4.9377e-03  38.138  34.103  26.977   0.770   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.540   0.000   0.000
 Ir  77 225 148 4.4227e-03  41.318  51.277   6.645   0.760   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.668   0.643   0.000   0.000
 Ir  77 226 149 3.8977e-03  33.355  36.646  28.932   1.017   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.452   0.000   0.000
 Ir  77 227 150 3.3873e-03  33.496  54.195  10.774   1.530   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.804   0.456   0.000   0.000
 Ir  77 228 151 2.8752e-03  20.054  41.558  35.034   3.102   0.252   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.611   0.000   0.000
 Ir  77 229 152 2.6214e-03  25.921  51.242  17.901   4.846   0.091   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.429   0.000   0.000
 Ir  77 230 153 2.2011e-03  17.087  40.337  36.401   5.230   0.941   0.004   0.000   0.000   0.000   0.000   0.000   1.326   0.621   0.000   0.000
 Ir  77 231 154 1.9519e-03  23.039  50.822  19.507   6.312   0.300   0.020   0.000   0.000   0.000   0.000   0.000   1.101   0.633   0.000   0.000
 Ir  77 232 155 1.7891e-03  14.151  38.921  38.881   6.131   1.878   0.039   0.000   0.000   0.000   0.000   0.000   1.428   0.664   0.000   0.000
 Ir  77 233 156 1.5275e-03  20.066  49.498  21.781   7.948   0.622   0.085   0.000   0.000   0.000   0.000   0.000   1.198   0.649   0.000   0.000
 Ir  77 234 157 1.4512e-03  11.622  36.613  41.342   6.570   3.712   0.135   0.007   0.000   0.000   0.000   0.000   1.546   0.616   0.000   0.000
 Ir  77 235 158 1.2691e-03  16.560  47.017  25.573   9.375   1.241   0.233   0.001   0.000   0.000   0.000   0.000   1.324   0.450   0.000   0.000
 Ir  77 236 159 1.1110e-03  10.931  32.062  43.711   7.371   5.542   0.338   0.045   0.000   0.000   0.000   0.000   1.657   0.655   0.000   0.000
 Ir  77 237 160 1.0707e-03  15.109  44.957  26.869  10.215   2.304   0.536   0.010   0.000   0.000   0.000   0.000   1.413   0.458   0.000   0.000
 Ir  77 238 161 9.5568e-04   7.865  29.784  43.477  10.767   7.187   0.767   0.154   0.001   0.000   0.000   0.000   1.825   0.604   0.000   0.000
 Ir  77 239 162 8.3222e-04   8.841  43.715  25.484  16.553   3.846   1.491   0.065   0.005   0.000   0.000   0.000   1.676   0.656   0.000   0.000
 Ir  77 240 163 7.6302e-04   5.852  22.735  37.055  22.276   9.278   2.206   0.584   0.015   0.000   0.000   0.000   2.154   0.646   0.000   0.000
 Ir  77 241 164 6.9891e-04   0.000  40.738  17.156  32.619   4.573   4.492   0.355   0.067   0.000   0.000   0.000   2.163   0.685   0.000   0.000
 Ir  77 242 165 6.4314e-04   3.310  11.420  28.997  21.924  26.506   4.449   3.189   0.178   0.027   0.000   0.000   2.841   0.640   0.000   0.000
 Ir  77 243 166 5.9425e-04   5.518  33.893  10.059  32.915   7.489   7.961   1.670   0.480   0.013   0.001   0.000   2.360   0.671   0.000   0.000
 Ir  77 244 167 5.5158e-04   4.151  17.214  24.648  12.618  29.218   4.728   6.411   0.814   0.194   0.003   0.000   2.906   0.623   0.000   0.000
 Ir  77 245 168 1.5566e-04   0.000  79.630   4.114  10.240   1.434   2.880   0.993   0.669   0.035   0.006   0.000   1.497   0.656   0.000   0.000
 Ir  77 246 169 1.8573e-04  52.598  11.639  11.662   6.851  11.158   1.440   3.258   0.870   0.502   0.019   0.003   1.372   0.604   0.000   0.000
 Ir  77 247 170 1.9792e-04   0.000  67.711   4.873  14.770   4.867   4.227   0.920   2.236   0.280   0.114   0.003   1.868   0.667   0.000   0.000
 Ir  77 248 171 1.9166e-04  27.144  27.738  13.174   4.952  16.931   3.434   3.951   0.751   1.716   0.153   0.053   1.984   0.611   0.000   0.000
 Ir  77 249 172 1.9409e-04  42.490  24.021   5.347  14.619   2.991   6.111   1.567   2.210   0.197   0.426   0.019   1.516   0.587   0.000   0.000
 Ir  77 250 173 1.9169e-04  16.397  36.155  15.257   4.307  16.521   1.778   6.167   1.360   1.728   0.113   0.218   2.181   0.479   0.000   0.000
 Ir  77 251 174 1.8725e-04   0.000  62.555   8.053  16.296   2.150   5.229   1.032   3.638   0.591   0.436   0.019   2.027   0.629   0.000   0.000
 Ir  77 252 175 1.8239e-04   5.915  28.286  27.054   8.121  17.486   1.522   6.417   0.923   3.536   0.430   0.310   2.644   0.592   0.000   0.000
 Ir  77 253 176 1.7795e-04   0.000  53.589   2.608  21.029   7.492   7.683   0.432   4.907   0.458   1.702   0.098   2.470   0.488   0.000   0.000
 Ir  77 254 177 1.6776e-04   4.664  26.350  22.532   8.661  15.915   7.789   7.484   0.982   3.930   0.562   1.128   2.992   0.680   0.000   0.000
 Ir  77 255 178 1.6482e-04   0.000  56.940   7.024   9.247   6.285   8.339   4.159   5.135   0.531   2.182   0.160   2.511   0.711   0.000   0.000
 Ir  77 256 179 1.6610e-04   3.496  16.665  23.478  12.916  12.509   6.643  10.978   4.695   6.030   0.483   2.107   3.565   0.678   0.000   0.000
 Pt  78 197 119 2.5175e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 199 121 3.7278e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 200 122 1.5519e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 201 123 2.2331e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 202 124 1.6165e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 203 125 1.5107e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 204 126 4.3735e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 205 127 1.3660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 206 128 5.1636e-01  99.054   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.477   0.000   0.000
 Pt  78 207 129 9.2020e-03  99.532   0.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.693   0.000   0.000
 Pt  78 208 130 2.9262e-01  96.224   3.776   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.681   0.000   0.000
 Pt  78 209 131 2.0375e-01  88.158  11.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.381   0.000   0.000
 Pt  78 210 132 1.4655e-01  90.380   9.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.346   0.000   0.000
 Pt  78 211 133 1.1002e-01  80.510  19.488   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.465   0.000   0.000
 Pt  78 212 134 8.4724e-02  82.683  17.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.577   0.000   0.000
 Pt  78 213 135 6.6089e-02  76.458  23.395   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237   0.459   0.000   0.000
 Pt  78 214 136 5.1526e-02  78.048  21.951   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.700   0.000   0.000
 Pt  78 215 137 4.0829e-02  70.452  28.790   0.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.490   0.000   0.000
 Pt  78 216 138 3.3771e-02  79.101  20.886   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.602   0.000   0.000
 Pt  78 217 139 2.7185e-02  70.818  28.457   0.724   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.373   0.000   0.000
 Pt  78 218 140 2.2341e-02  75.327  24.533   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.248   0.706   0.000   0.000
 Pt  78 219 141 1.8380e-02  68.197  30.304   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.477   0.000   0.000
 Pt  78 220 142 1.5700e-02  74.691  25.085   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.661   0.000   0.000
 Pt  78 221 143 1.3150e-02  68.950  29.477   1.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   0.476   0.000   0.000
 Pt  78 222 144 1.0917e-02  72.574  26.910   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.652   0.000   0.000
 Pt  78 223 145 9.5260e-03  67.432  30.278   2.289   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.483   0.000   0.000
 Pt  78 224 146 7.8417e-03  70.630  28.563   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.633   0.000   0.000
 Pt  78 225 147 6.9527e-03  65.520  30.565   3.880   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.484   0.000   0.000
 Pt  78 226 148 5.7184e-03  69.553  29.437   1.003   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.608   0.000   0.000
 Pt  78 227 149 4.9087e-03  61.616  32.687   5.579   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.494   0.000   0.000
 Pt  78 228 150 4.2393e-03  66.464  31.554   1.901   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.632   0.000   0.000
 Pt  78 229 151 3.6771e-03  55.063  34.772   9.796   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.508   0.000   0.000
 Pt  78 230 152 3.1998e-03  63.577  31.849   4.236   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.611   0.000   0.000
 Pt  78 231 153 2.9255e-03  54.248  34.245  10.736   0.744   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.507   0.000   0.000
 Pt  78 232 154 2.5022e-03  61.938  32.082   5.401   0.577   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.597   0.000   0.000
 Pt  78 233 155 2.1528e-03  50.114  31.992  16.043   1.721   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.698   0.497   0.000   0.000
 Pt  78 234 156 1.9745e-03  60.559  32.345   6.008   1.066   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.582   0.000   0.000
 Pt  78 235 157 1.6864e-03  48.075  30.445  17.845   3.288   0.345   0.002   0.000   0.000   0.000   0.000   0.000   0.774   0.502   0.000   0.000
 Pt  78 236 158 1.5041e-03  56.826  34.540   6.382   2.128   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.542   0.601   0.000   0.000
 Pt  78 237 159 1.2859e-03  48.929  29.573  17.058   3.850   0.573   0.015   0.000   0.000   0.000   0.000   0.000   0.776   0.478   0.000   0.000
 Pt  78 238 160 1.2044e-03  55.307  34.865   5.897   3.663   0.253   0.015   0.000   0.000   0.000   0.000   0.000   0.587   0.602   0.000   0.000
 Pt  78 239 161 1.0205e-03  41.431  26.250  25.814   5.057   1.376   0.070   0.001   0.000   0.000   0.000   0.000   0.989   0.505   0.000   0.000
 Pt  78 240 162 9.3049e-04  52.404  35.628   6.016   5.332   0.551   0.068   0.000   0.000   0.000   0.000   0.000   0.662   0.590   0.000   0.000
 Pt  78 241 163 8.5998e-04  36.693  21.681  32.640   5.512   3.216   0.241   0.017   0.000   0.000   0.000   0.000   1.177   0.545   0.000   0.000
 Pt  78 242 164 7.6870e-04  40.055  36.212  13.826   7.348   2.161   0.385   0.012   0.000   0.000   0.000   0.000   0.966   0.525   0.000   0.000
 Pt  78 243 165 6.9540e-04  29.019  13.299  39.583   9.712   6.681   1.486   0.216   0.004   0.000   0.000   0.000   1.571   0.527   0.000   0.000
 Pt  78 244 166 6.3831e-04  45.371  33.066   8.720   7.194   4.068   1.470   0.105   0.007   0.000   0.000   0.000   0.964   0.543   0.000   0.000
 Pt  78 245 167 6.0712e-04  35.894  17.661  31.047   4.928   6.837   2.884   0.711   0.036   0.001   0.000   0.000   1.408   0.531   0.000   0.000
 Pt  78 246 168 5.3888e-04  40.942  37.321   9.842   5.880   2.540   3.032   0.380   0.062   0.001   0.000   0.000   1.027   0.544   0.000   0.000
 Pt  78 247 169 5.1801e-04  33.683  12.474  35.483   7.849   5.990   2.311   1.987   0.196   0.027   0.000   0.000   1.560   0.541   0.000   0.000
 Pt  78 248 170 4.6274e-04  41.823  34.580   8.520   8.078   3.670   2.718   0.389   0.209   0.013   0.001   0.000   1.080   0.538   0.000   0.000
 Pt  78 249 171 1.1446e-04  80.962   3.792   9.771   1.958   2.133   0.885   0.422   0.052   0.024   0.001   0.000   0.453   0.505   0.000   0.000
 Pt  78 250 172 1.6250e-04  75.043  16.465   3.082   2.552   1.295   1.321   0.186   0.051   0.005   0.001   0.000   0.436   0.533   0.000   0.000
 Pt  78 251 173 1.7367e-04  67.652   7.105  16.684   3.237   2.858   1.310   1.002   0.121   0.029   0.002   0.000   0.753   0.514   0.000   0.000
 Pt  78 252 174 1.7912e-04  67.899  19.678   4.228   4.491   1.706   1.552   0.300   0.131   0.012   0.002   0.000   0.590   0.576   0.000   0.000
 Pt  78 253 175 1.7864e-04  60.547   4.763  20.756   5.174   5.191   1.927   1.311   0.228   0.093   0.008   0.001   1.025   0.563   0.000   0.000
 Pt  78 254 176 1.7860e-04  63.229  19.695   3.476   6.495   3.184   3.030   0.627   0.221   0.030   0.011   0.000   0.797   0.587   0.000   0.000
 Pt  78 255 177 1.7469e-04  55.604   4.868  18.681   5.866   7.534   3.675   3.003   0.548   0.191   0.024   0.008   1.320   0.573   0.000   0.000
 Pt  78 256 178 1.7553e-04  63.084  17.942   2.080   5.574   3.478   5.003   1.824   0.907   0.079   0.026   0.002   0.959   0.581   0.000   0.000
 Pt  78 257 179 1.7314e-04  48.030  10.780  17.165   2.921   8.370   3.589   6.087   2.072   0.886   0.077   0.023   1.643   0.558   0.000   0.000
 Pt  78 258 180 1.7357e-04   0.000  74.796   2.521   6.209   2.053   7.203   2.757   3.543   0.706   0.196   0.016   1.916   0.608   0.000   0.000
 Pt  78 259 181 1.7453e-04   0.000  42.431  19.123   5.831  12.060   1.939   8.738   3.784   4.807   1.007   0.280   2.853   0.569   0.000   0.000
 Pt  78 260 182 1.7607e-04   0.000  69.819   3.940   3.359   1.523   6.216   3.031   7.509   2.303   2.059   0.241   2.349   0.624   0.000   0.000
 Au  79 196 117 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 198 119 2.5158e+04  89.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.508
 Au  79 199 120 6.1056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 200 121 5.0103e+03  99.924   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076
 Au  79 201 122 1.9065e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 202 123 1.9968e+02  99.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126
 Au  79 203 124 5.3173e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 204 125 3.1987e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 205 126 8.1943e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 206 127 2.3597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Au  79 207 128 7.7106e-01  94.633   5.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.515   0.000   0.000
 Au  79 208 129 7.2555e-01  84.041  15.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.556   0.000   0.491
 Au  79 209 130 4.9524e-01  69.318  25.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.635   0.000   5.143
 Au  79 210 131 3.2750e-01  77.148  22.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.777   0.000   0.442
 Au  79 211 132 2.3727e-01  70.801  29.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.730   0.000   0.000
 Au  79 212 133 1.7840e-01  72.174  27.760   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.869   0.000   0.019
 Au  79 213 134 1.3497e-01  67.762  32.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.072   0.000   0.000
 Au  79 214 135 1.0299e-01  67.701  31.676   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329   0.607   0.000   0.000
 Au  79 215 136 8.0298e-02  62.671  37.262   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.374   1.038   0.000   0.000
 Au  79 216 137 6.3683e-02  63.734  34.491   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.515   0.000   0.000
 Au  79 217 138 5.0865e-02  59.534  40.111   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.949   0.000   0.000
 Au  79 218 139 4.0969e-02  61.065  36.503   2.431   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   0.611   0.000   0.000
 Au  79 219 140 3.3239e-02  58.847  40.640   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.417   0.850   0.000   0.000
 Au  79 220 141 2.7086e-02  52.590  41.008   6.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.569   0.000   0.000
 Au  79 221 142 2.2719e-02  55.262  43.623   1.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.459   0.747   0.000   0.000
 Au  79 222 143 1.8720e-02  51.962  38.123   9.914   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.580   0.531   0.000   0.000
 Au  79 223 144 1.5664e-02  54.126  44.469   1.400   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.727   0.000   0.000
 Au  79 224 145 1.3109e-02  49.125  39.026  11.828   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.627   0.519   0.000   0.000
 Au  79 225 146 1.1035e-02  51.009  46.891   2.070   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511   0.698   0.000   0.000
 Au  79 226 147 9.1305e-03  50.316  36.932  12.681   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.513   0.000   0.000
 Au  79 227 148 7.8481e-03  50.182  46.748   2.952   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.685   0.000   0.000
 Au  79 228 149 6.4415e-03  47.245  37.539  15.007   0.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.682   0.526   0.000   0.000
 Au  79 229 150 5.3326e-03  46.887  48.922   3.906   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576   0.690   0.000   0.000
 Au  79 230 151 4.5510e-03  37.091  36.700  25.700   0.506   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.563   0.000   0.000
 Au  79 231 152 3.9573e-03  43.457  49.312   6.488   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.702   0.000   0.000
 Au  79 232 153 3.4242e-03  36.839  33.870  28.220   1.019   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.531   0.000   0.000
 Au  79 233 154 2.9918e-03  38.750  52.085   7.651   1.510   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.676   0.000   0.000
 Au  79 234 155 2.5571e-03  24.942  38.340  34.061   2.425   0.232   0.000   0.000   0.000   0.000   0.000   0.000   1.147   0.568   0.000   0.000
 Au  79 235 156 2.2115e-03  33.914  54.083   8.388   3.552   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.818   0.649   0.000   0.000
 Au  79 236 157 1.9876e-03  24.325  35.187  35.985   3.927   0.576   0.001   0.000   0.000   0.000   0.000   0.000   1.212   0.551   0.000   0.000
 Au  79 237 158 1.7453e-03  28.193  58.523   8.217   4.876   0.185   0.005   0.000   0.000   0.000   0.000   0.000   0.904   0.640   0.000   0.000
 Au  79 238 159 1.5433e-03  22.582  33.309  38.234   4.787   1.073   0.015   0.000   0.000   0.000   0.000   0.000   1.285   0.590   0.000   0.000
 Au  79 239 160 1.3788e-03  23.458  58.829  11.154   6.157   0.367   0.035   0.000   0.000   0.000   0.000   0.000   1.012   0.626   0.000   0.000
 Au  79 240 161 1.2258e-03  16.850  35.028  40.434   5.174   2.440   0.072   0.002   0.000   0.000   0.000   0.000   1.415   0.682   0.000   0.000
 Au  79 241 162 1.1092e-03  16.084  54.497  20.180   8.186   0.904   0.148   0.000   0.000   0.000   0.000   0.000   1.238   0.583   0.000   0.000
 Au  79 242 163 1.0375e-03   9.435  34.263  44.721   6.228   5.077   0.252   0.024   0.000   0.000   0.000   0.000   1.641   0.619   0.000   0.000
 Au  79 243 164 8.8731e-04   9.056  43.018  29.833  13.848   3.344   0.882   0.018   0.000   0.000   0.000   0.000   1.621   0.649   0.000   0.000
 Au  79 244 165 8.0036e-04   9.791  20.403  39.041  20.431   8.442   1.588   0.302   0.002   0.000   0.000   0.000   2.033   0.628   0.000   0.000
 Au  79 245 166 7.4984e-04  12.282  46.039  21.524  13.326   4.234   2.479   0.107   0.009   0.000   0.000   0.000   1.591   0.632   0.000   0.000
 Au  79 246 167 6.8767e-04   9.545  28.208  42.630   7.974   8.074   2.707   0.841   0.021   0.001   0.000   0.000   1.884   0.644   0.000   0.000
 Au  79 247 168 6.3168e-04   9.639  46.477  25.330  11.951   2.579   3.624   0.333   0.066   0.000   0.000   0.000   1.639   0.629   0.000   0.000
 Au  79 248 169 5.8113e-04  13.434  24.804  41.532   9.210   7.775   1.695   1.457   0.082   0.011   0.000   0.000   1.845   0.639   0.000   0.000
 Au  79 249 170 5.3625e-04  14.666  47.635  19.958  11.019   3.449   2.958   0.188   0.123   0.003   0.000   0.000   1.512   0.616   0.000   0.000
 Au  79 250 171 4.9126e-04  12.129  27.565  42.420   6.624   7.778   2.300   1.107   0.050   0.027   0.000   0.000   1.821   0.644   0.000   0.000
 Au  79 251 172 4.4399e-04  17.118  44.859  19.463  11.712   2.990   3.454   0.299   0.101   0.002   0.001   0.000   1.507   0.600   0.000   0.000
 Au  79 252 173 4.0924e-04  10.907  24.596  43.003   8.384   9.242   2.114   1.623   0.100   0.030   0.000   0.000   1.940   0.606   0.000   0.000
 Au  79 253 174 3.8173e-04  11.613  39.775  26.096  13.521   3.831   4.587   0.380   0.188   0.008   0.001   0.000   1.745   0.599   0.000   0.000
 Au  79 254 175 1.3027e-04  60.960  10.634  15.338   5.610   4.971   1.335   1.061   0.062   0.028   0.001   0.000   0.917   0.589   0.000   0.000
 Au  79 255 176 1.5688e-04   0.000  72.748  11.914   8.064   3.101   3.304   0.615   0.242   0.010   0.004   0.000   1.552   0.631   0.000   0.000
 Au  79 256 177 1.7527e-04  37.058  22.312  15.806  10.020   8.116   2.994   3.181   0.370   0.137   0.005   0.001   1.542   0.643   0.000   0.000
 Au  79 257 178 1.7866e-04   0.000  68.452  11.608   7.418   3.831   5.713   1.825   1.066   0.065   0.022   0.000   1.769   0.661   0.000   0.000
 Au  79 258 179 1.7848e-04  13.832  37.967  18.795   8.917   8.221   4.091   5.858   1.506   0.761   0.039   0.012   2.079   0.643   0.000   0.000
 Au  79 259 180 1.8004e-04   0.000  62.287   8.923  10.810   3.532   7.049   3.074   3.602   0.522   0.192   0.009   2.116   0.729   0.000   0.000
 Au  79 260 181 1.8167e-04   5.446  32.383  20.268   7.896  14.251   3.657   8.569   3.013   3.896   0.455   0.165   2.813   0.706   0.000   0.000
 Au  79 261 182 1.8446e-04   0.000  64.018   6.442   5.362   2.250   7.242   3.562   7.402   1.977   1.631   0.114   2.429   0.739   0.000   0.000
 Au  79 262 183 1.9773e-04   4.445  23.591  22.329   9.139  11.225   3.088   8.888   3.807   9.522   2.077   1.889   3.492   0.719   0.000   0.000
 Au  79 263 184 3.1304e-04   0.000  47.049   6.742   5.760   1.774   3.896   2.409  14.141   6.431  10.259   1.537   3.725   0.766   0.000   0.000
 Hg  80 203 123 2.5542e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 205 125 8.0515e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 206 126 1.8997e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 207 127 4.0204e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 208 128 9.0818e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 209 129 1.2412e+00  99.550   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.281   0.000   0.000
 Hg  80 210 130 8.1935e-01  99.344   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.261   0.000   0.000
 Hg  80 211 131 5.5613e-01  98.189   1.811   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.338   0.000   0.000
 Hg  80 212 132 3.8319e-01  97.894   1.814   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.556   0.000   0.293
 Hg  80 213 133 2.8554e-01  96.452   3.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.339   0.000   0.000
 Hg  80 214 134 2.1382e-01  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.589   0.000   0.000
 Hg  80 215 135 1.6302e-01  90.156   9.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.303   0.000   0.000
 Hg  80 216 136 1.2563e-01  90.631   9.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.517   0.000   0.000
 Hg  80 217 137 9.7758e-02  79.918  20.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.408   0.000   0.000
 Hg  80 218 138 7.7126e-02  79.295  20.705   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.529   0.000   0.000
 Hg  80 219 139 5.6881e-02  73.822  26.004   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.430   0.000   0.000
 Hg  80 220 140 4.7262e-02  79.730  20.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.542   0.000   0.000
 Hg  80 221 141 3.7974e-02  71.482  28.266   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.428   0.000   0.000
 Hg  80 222 142 3.0997e-02  74.757  25.239   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.607   0.000   0.000
 Hg  80 223 143 2.5190e-02  68.130  31.197   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.436   0.000   0.000
 Hg  80 224 144 2.0962e-02  74.715  25.238   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.545   0.000   0.000
 Hg  80 225 145 1.7587e-02  65.682  33.453   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.455   0.000   0.000
 Hg  80 226 146 1.4430e-02  72.791  27.022   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.516   0.000   0.000
 Hg  80 227 147 1.2114e-02  63.227  35.238   1.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.452   0.000   0.000
 Hg  80 228 148 1.0148e-02  71.047  28.597   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.494   0.000   0.000
 Hg  80 229 149 8.5582e-03  61.842  35.405   2.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.453   0.000   0.000
 Hg  80 230 150 7.1868e-03  69.121  30.255   0.624   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.494   0.000   0.000
 Hg  80 231 151 6.1058e-03  58.172  37.176   4.627   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.483   0.000   0.000
 Hg  80 232 152 5.1344e-03  61.133  37.196   1.641   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.406   0.588   0.000   0.000
 Hg  80 233 153 4.4144e-03  54.565  39.073   6.211   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.519   0.465   0.000   0.000
 Hg  80 234 154 3.8032e-03  63.892  33.719   2.294   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.543   0.000   0.000
 Hg  80 235 155 3.3025e-03  50.638  40.881   8.088   0.393   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.582   0.479   0.000   0.000
 Hg  80 236 156 2.8616e-03  61.561  34.153   3.986   0.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.430   0.530   0.000   0.000
 Hg  80 237 157 2.4992e-03  49.928  40.404   8.952   0.697   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.605   0.451   0.000   0.000
 Hg  80 238 158 2.1641e-03  57.977  36.482   4.989   0.551   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.529   0.000   0.000
 Hg  80 239 159 1.8747e-03  49.394  40.071   9.272   1.184   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.480   0.000   0.000
 Hg  80 240 160 1.7069e-03  57.460  36.090   5.563   0.871   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.521   0.000   0.000
 Hg  80 241 161 1.5045e-03  46.868  39.529  11.094   2.280   0.228   0.000   0.000   0.000   0.000   0.000   0.000   0.695   0.497   0.000   0.000
 Hg  80 242 162 1.3249e-03  55.385  36.549   6.188   1.793   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.540   0.000   0.000
 Hg  80 243 163 1.1915e-03  43.270  34.013  17.683   4.370   0.649   0.015   0.000   0.000   0.000   0.000   0.000   0.852   0.496   0.000   0.000
 Hg  80 244 164 1.0402e-03  50.002  39.411   5.869   4.357   0.340   0.021   0.000   0.000   0.000   0.000   0.000   0.657   0.586   0.000   0.000
 Hg  80 245 165 9.6526e-04  48.099  25.313  19.267   5.574   1.660   0.086   0.001   0.000   0.000   0.000   0.000   0.876   0.480   0.000   0.000
 Hg  80 246 166 8.5365e-04  57.418  33.982   3.860   4.201   0.485   0.054   0.000   0.000   0.000   0.000   0.000   0.565   0.493   0.000   0.000
 Hg  80 247 167 8.0317e-04  44.502  34.935  14.626   3.572   2.182   0.172   0.010   0.000   0.000   0.000   0.000   0.846   0.498   0.000   0.000
 Hg  80 248 168 7.3697e-04  53.742  34.720   6.006   5.044   0.373   0.113   0.002   0.000   0.000   0.000   0.000   0.639   0.528   0.000   0.000
 Hg  80 249 169 6.6907e-04  40.454  35.839  15.777   5.185   2.589   0.129   0.028   0.000   0.000   0.000   0.000   0.941   0.508   0.000   0.000
 Hg  80 250 170 6.0087e-04  59.197  29.062   5.519   5.244   0.832   0.145   0.002   0.000   0.000   0.000   0.000   0.599   0.507   0.000   0.000
 Hg  80 251 171 5.4616e-04  40.143  35.856  15.066   4.915   3.633   0.342   0.046   0.000   0.000   0.000   0.000   0.973   0.483   0.000   0.000
 Hg  80 252 172 5.2241e-04  56.878  28.892   6.248   6.151   1.480   0.336   0.016   0.000   0.000   0.000   0.000   0.675   0.512   0.000   0.000
 Hg  80 253 173 4.6645e-04  39.324  37.984  12.632   5.365   4.020   0.567   0.105   0.003   0.000   0.000   0.000   0.989   0.496   0.000   0.000
 Hg  80 254 174 4.3351e-04  59.547  24.106   7.775   6.126   1.896   0.508   0.039   0.003   0.000   0.000   0.000   0.684   0.515   0.000   0.000
 Hg  80 255 175 4.0529e-04  38.441  30.324  17.545   7.187   5.083   1.138   0.265   0.017   0.001   0.000   0.000   1.147   0.512   0.000   0.000
 Hg  80 256 176 3.7865e-04  60.111  20.461   6.744   7.872   3.516   1.170   0.106   0.020   0.000   0.000   0.000   0.783   0.486   0.000   0.000
 Hg  80 257 177 3.6358e-04  39.502  19.997  21.024   7.261   8.475   2.896   0.763   0.070   0.011   0.000   0.000   1.374   0.534   0.000   0.000
 Hg  80 258 178 3.4578e-04  58.881  18.029   5.829   9.532   3.766   3.467   0.407   0.085   0.004   0.000   0.000   0.938   0.552   0.000   0.000
 Hg  80 259 179 1.2904e-04  73.894   9.172   7.289   2.539   4.346   1.543   1.085   0.111   0.021   0.001   0.000   0.639   0.560   0.000   0.000
 Hg  80 260 180 1.5567e-04  76.317   9.614   2.243   5.927   2.333   2.711   0.618   0.213   0.020   0.002   0.000   0.602   0.542   0.000   0.000
 Hg  80 261 181 1.7171e-04  64.622   5.089  13.010   3.375   6.848   2.993   3.172   0.654   0.215   0.019   0.002   1.091   0.576   0.000   0.000
 Hg  80 262 182 1.8229e-04   0.000  81.268   1.165   5.409   4.165   5.434   1.479   0.938   0.105   0.035   0.002   1.603   0.588   0.000   0.000
 Hg  80 263 183 1.8592e-04  64.850   6.760   7.052   1.471   5.794   4.874   6.258   1.830   0.956   0.117   0.037   1.323   0.602   0.000   0.000
 Hg  80 264 184 3.4060e-04   0.000  65.183   0.590   4.673   3.391  13.944   5.906   5.127   0.831   0.316   0.041   2.449   0.622   0.000   0.000
 Hg  80 265 185 1.3398e-04  59.681   0.471  12.602   4.211   6.092   1.832   6.144   3.984   3.874   0.784   0.326   1.778   0.571   0.000   0.000
 Hg  80 266 186 1.0546e-04   0.000  33.890  15.861  31.133   2.375   4.126   1.838   5.883   2.604   1.986   0.303   2.827   0.652   0.000   0.000
 Tl  81 204 123 4.7886e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 206 125 2.5097e+02  97.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.042
 Tl  81 207 126 5.7571e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 208 127 4.6648e+00  93.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.849
 Tl  81 209 128 3.4524e+00  99.817   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.054   0.000   0.000
 Tl  81 210 129 2.0579e+00  99.693   0.201   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.370   0.000   0.105
 Tl  81 211 130 1.3323e+00  97.586   2.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.371   0.000   0.000
 Tl  81 212 131 8.9418e-01  98.162   1.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.397   0.000   0.148
 Tl  81 213 132 6.2573e-01  93.092   6.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.435   0.000   0.000
 Tl  81 214 133 4.5696e-01  91.918   7.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.371   0.000   0.185
 Tl  81 215 134 3.3934e-01  85.058  14.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.553   0.000   0.000
 Tl  81 216 135 2.5572e-01  84.676  15.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.400   0.000   0.022
 Tl  81 217 136 1.9844e-01  78.970  21.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.844   0.000   0.000
 Tl  81 218 137 1.5473e-01  78.552  21.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.462   0.000   0.032
 Tl  81 219 138 1.1804e-01  68.586  31.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   1.052   0.000   0.000
 Tl  81 220 139 9.3708e-02  69.634  29.956   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.714   0.000   0.030
 Tl  81 221 140 7.4774e-02  66.501  33.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   1.040   0.000   0.000
 Tl  81 222 141 5.9831e-02  64.959  34.335   0.707   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   0.650   0.000   0.000
 Tl  81 223 142 4.8489e-02  62.709  37.243   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   1.071   0.000   0.000
 Tl  81 224 143 3.9001e-02  61.384  37.319   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.606   0.000   0.000
 Tl  81 225 144 3.1814e-02  59.907  39.945   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   1.005   0.000   0.000
 Tl  81 226 145 2.5831e-02  56.406  41.685   1.909   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   0.572   0.000   0.000
 Tl  81 227 146 2.1237e-02  56.361  43.269   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.995   0.000   0.000
 Tl  81 228 147 1.7464e-02  52.620  44.191   3.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.541   0.000   0.000
 Tl  81 229 148 1.4366e-02  53.677  45.631   0.692   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.949   0.000   0.000
 Tl  81 230 149 1.2002e-02  47.436  46.795   5.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.583   0.513   0.000   0.000
 Tl  81 231 150 9.9431e-03  48.705  50.086   1.208   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.525   0.893   0.000   0.000
 Tl  81 232 151 8.4448e-03  42.415  49.601   7.939   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656   0.537   0.000   0.000
 Tl  81 233 152 7.1080e-03  45.314  51.897   2.714   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.575   0.852   0.000   0.000
 Tl  81 234 153 6.0439e-03  40.952  48.683  10.166   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   0.560   0.000   0.000
 Tl  81 235 154 5.0668e-03  42.067  53.281   4.367   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.629   0.834   0.000   0.000
 Tl  81 236 155 4.3026e-03  36.012  48.676  14.851   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.543   0.000   0.000
 Tl  81 237 156 3.7123e-03  39.714  53.639   6.021   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.814   0.000   0.000
 Tl  81 238 157 3.2159e-03  33.193  46.980  18.844   0.944   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.877   0.536   0.000   0.000
 Tl  81 239 158 2.7949e-03  37.163  54.957   6.711   1.167   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.814   0.000   0.000
 Tl  81 240 159 2.4359e-03  33.172  41.960  23.085   1.632   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.520   0.000   0.000
 Tl  81 241 160 2.1236e-03  35.850  55.128   6.654   2.341   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.787   0.000   0.000
 Tl  81 242 161 1.8745e-03  25.361  37.046  33.855   3.322   0.416   0.000   0.000   0.000   0.000   0.000   0.000   1.164   0.544   0.000   0.000
 Tl  81 243 162 1.6438e-03  35.212  53.929   6.506   4.234   0.118   0.001   0.000   0.000   0.000   0.000   0.000   0.801   0.749   0.000   0.000
 Tl  81 244 163 1.4450e-03  22.321  37.903  34.348   4.519   0.900   0.008   0.000   0.000   0.000   0.000   0.000   1.238   0.550   0.000   0.000
 Tl  81 245 164 1.2788e-03  39.438  49.217   6.541   4.550   0.239   0.015   0.000   0.000   0.000   0.000   0.000   0.770   0.802   0.000   0.000
 Tl  81 246 165 1.1481e-03  35.079  43.161  17.025   3.921   0.800   0.015   0.000   0.000   0.000   0.000   0.000   0.922   0.564   0.000   0.000
 Tl  81 247 166 1.0452e-03  26.502  61.478   7.058   4.656   0.282   0.024   0.000   0.000   0.000   0.000   0.000   0.908   0.700   0.000   0.000
 Tl  81 248 167 8.7770e-04  20.446  36.421  37.019   4.857   1.216   0.040   0.001   0.000   0.000   0.000   0.000   1.301   0.540   0.000   0.000
 Tl  81 249 168 7.9165e-04  23.551  60.365   7.831   7.664   0.530   0.059   0.000   0.000   0.000   0.000   0.000   1.014   0.708   0.000   0.000
 Tl  81 250 169 7.1332e-04  22.084  32.504  36.493   5.080   3.719   0.115   0.005   0.000   0.000   0.000   0.000   1.362   0.583   0.000   0.000
 Tl  81 251 170 6.4985e-04  24.570  57.460   8.482   7.811   1.365   0.310   0.002   0.000   0.000   0.000   0.000   1.049   0.717   0.000   0.000
 Tl  81 252 171 5.7155e-04  22.996  30.153  36.413   5.369   4.656   0.350   0.063   0.000   0.000   0.000   0.000   1.398   0.596   0.000   0.000
 Tl  81 253 172 5.2213e-04  25.421  54.760   8.624   8.356   2.190   0.628   0.021   0.001   0.000   0.000   0.000   1.091   0.723   0.000   0.000
 Tl  81 254 173 4.9952e-04  18.283  28.065  40.068   6.043   6.558   0.790   0.190   0.003   0.000   0.000   0.000   1.577   0.533   0.000   0.000
 Tl  81 255 174 4.3706e-04  23.412  54.882   7.769   9.713   2.835   1.321   0.059   0.010   0.000   0.000   0.000   1.179   0.723   0.000   0.000
 Tl  81 256 175 4.0163e-04  24.878  25.724  33.630   6.624   7.233   1.465   0.429   0.015   0.001   0.000   0.000   1.518   0.631   0.000   0.000
 Tl  81 257 176 3.7037e-04  21.831  54.066   7.389  10.848   3.136   2.524   0.162   0.043   0.000   0.000   0.000   1.278   0.717   0.000   0.000
 Tl  81 258 177 3.6279e-04  15.989  31.843  32.202   6.894   9.282   2.500   1.213   0.062   0.013   0.000   0.000   1.744   0.634   0.000   0.000
 Tl  81 259 178 3.4236e-04  27.993  46.148   5.918  11.340   3.817   4.218   0.417   0.144   0.005   0.000   0.000   1.319   0.721   0.000   0.000
 Tl  81 260 179 3.2212e-04  20.247  31.126  26.523   5.474  10.910   2.849   2.639   0.173   0.059   0.001   0.000   1.760   0.642   0.000   0.000
 Tl  81 261 180 3.0394e-04   0.000  72.108   5.301  10.114   4.911   5.996   1.092   0.445   0.027   0.006   0.000   1.726   0.698   0.000   0.000
 Tl  81 262 181 2.9133e-04  21.369  30.838  21.860   4.390  11.563   4.218   4.933   0.561   0.252   0.013   0.002   1.908   0.658   0.000   0.000
 Tl  81 263 182 2.8081e-04   0.000  71.504   3.948   6.943   5.455   8.623   1.965   1.431   0.089   0.042   0.001   1.881   0.682   0.000   0.000
 Tl  81 264 183 1.4857e-04  53.621  23.306   7.233   2.112   4.789   3.116   4.490   0.771   0.517   0.031   0.013   1.157   0.636   0.000   0.000
 Tl  81 265 184 3.4644e-04   0.000  67.091   1.881   4.195   4.491  13.084   4.461   4.212   0.345   0.227   0.013   2.280   0.691   0.000   0.000
 Tl  81 266 185 1.4591e-04  44.842   4.162  22.469   1.954  10.884   1.734   7.763   2.492   3.238   0.286   0.174   2.014   0.543   0.000   0.000
 Tl  81 267 186 5.8670e-05   0.000  72.945  11.766   4.360   2.014   2.652   1.402   3.234   0.802   0.768   0.056   1.758   0.730   0.000   0.000
 Tl  81 268 187 6.7413e-05   0.000  15.710  22.339  22.515  18.785   4.157   7.285   1.619   4.844   1.404   1.342   3.431   0.656   0.000   0.000
 Tl  81 269 188 4.8165e-05   0.000  55.980   1.413   3.435  10.195  13.292   3.741   5.943   1.661   3.485   0.859   2.914   0.699   0.000   0.000
 Pb  82 209 127 1.2004e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 210 128 3.8123e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 211 129 2.4446e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 212 130 1.7079e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 213 131 1.2423e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Pb  82 214 132 9.0517e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Pb  82 215 133 6.4617e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   0.000
 Pb  82 216 134 5.0374e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 217 135 3.9028e-01  99.346   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.148   0.000   0.576
 Pb  82 218 136 3.0261e-01  99.988   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.000   0.000
 Pb  82 219 137 2.3870e-01  98.247   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.327   0.000   0.945
 Pb  82 220 138 1.8779e-01  98.393   0.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.344   0.000   0.949
 Pb  82 221 139 1.5119e-01  98.179   1.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.314   0.000   0.000
 Pb  82 222 140 1.2086e-01  97.911   0.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.429   0.000   1.216
 Pb  82 223 141 9.6451e-02  97.725   2.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.338   0.000   0.000
 Pb  82 224 142 7.8062e-02  98.357   1.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.460   0.000   0.000
 Pb  82 225 143 6.2176e-02  94.892   5.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.336   0.000   0.000
 Pb  82 226 144 5.0344e-02  96.871   3.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.459   0.000   0.000
 Pb  82 227 145 3.9127e-02  88.881  11.119   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.318   0.000   0.000
 Pb  82 228 146 3.1796e-02  95.737   4.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.468   0.000   0.000
 Pb  82 229 147 2.5585e-02  86.305  13.538   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.324   0.000   0.000
 Pb  82 230 148 2.0947e-02  94.257   5.743   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.476   0.000   0.000
 Pb  82 231 149 1.7048e-02  80.542  18.972   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.320   0.000   0.000
 Pb  82 232 150 1.3873e-02  93.326   6.667   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.485   0.000   0.000
 Pb  82 233 151 1.1463e-02  71.980  27.163   0.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.325   0.000   0.000
 Pb  82 234 152 9.4916e-03  91.037   8.800   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.468   0.000   0.000
 Pb  82 235 153 8.0052e-03  62.566  35.721   1.713   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.364   0.000   0.000
 Pb  82 236 154 6.7627e-03  89.371  10.200   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.464   0.000   0.000
 Pb  82 237 155 5.7334e-03  58.129  38.696   3.172   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.344   0.000   0.000
 Pb  82 238 156 4.8071e-03  87.332  11.856   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.455   0.000   0.000
 Pb  82 239 157 4.0808e-03  57.222  37.758   4.944   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.374   0.000   0.000
 Pb  82 240 158 3.5247e-03  86.166  12.346   1.435   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.457   0.000   0.000
 Pb  82 241 159 3.0480e-03  56.451  37.366   5.961   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.384   0.000   0.000
 Pb  82 242 160 2.6430e-03  85.146  12.606   2.095   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.454   0.000   0.000
 Pb  82 243 161 2.3069e-03  53.156  39.521   6.894   0.425   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.393   0.000   0.000
 Pb  82 244 162 2.0097e-03  83.327  12.858   3.485   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.453   0.000   0.000
 Pb  82 245 163 1.7762e-03  46.062  44.495   8.477   0.911   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.421   0.000   0.000
 Pb  82 246 164 1.5684e-03  81.385  12.876   5.018   0.714   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.451   0.000   0.000
 Pb  82 247 165 1.3900e-03  62.673  27.972   8.031   1.191   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.390   0.000   0.000
 Pb  82 248 166 1.2293e-03  81.861  13.079   4.387   0.647   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.239   0.458   0.000   0.000
 Pb  82 249 167 1.0881e-03  59.033  31.047   8.571   1.197   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.414   0.000   0.000
 Pb  82 250 168 9.8166e-04  77.923  15.533   5.334   1.177   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.448   0.000   0.000
 Pb  82 251 169 9.0401e-04  53.043  34.210   9.723   2.701   0.322   0.002   0.000   0.000   0.000   0.000   0.000   0.631   0.413   0.000   0.000
 Pb  82 252 170 8.1354e-04  77.718  14.476   5.252   2.418   0.133   0.003   0.000   0.000   0.000   0.000   0.000   0.328   0.479   0.000   0.000
 Pb  82 253 171 7.0846e-04  58.589  28.022   9.375   3.348   0.643   0.022   0.000   0.000   0.000   0.000   0.000   0.595   0.439   0.000   0.000
 Pb  82 254 172 6.4091e-04  77.997  13.391   5.485   2.876   0.231   0.021   0.000   0.000   0.000   0.000   0.000   0.340   0.495   0.000   0.000
 Pb  82 255 173 5.8336e-04  60.844  23.994  10.279   3.795   1.028   0.057   0.002   0.000   0.000   0.000   0.000   0.604   0.454   0.000   0.000
 Pb  82 256 174 5.2695e-04  76.751  13.241   5.960   3.619   0.376   0.054   0.000   0.000   0.000   0.000   0.000   0.378   0.516   0.000   0.000
 Pb  82 257 175 4.7903e-04  55.027  26.077  12.023   4.787   1.931   0.140   0.016   0.000   0.000   0.000   0.000   0.730   0.485   0.000   0.000
 Pb  82 258 176 4.3446e-04  76.437  10.602   6.869   5.010   0.938   0.139   0.006   0.000   0.000   0.000   0.000   0.438   0.524   0.000   0.000
 Pb  82 259 177 4.0192e-04  61.990  17.465  11.111   5.451   3.553   0.369   0.060   0.001   0.000   0.000   0.000   0.725   0.490   0.000   0.000
 Pb  82 260 178 3.7363e-04  76.549   8.731   7.389   5.049   1.857   0.393   0.031   0.002   0.000   0.000   0.000   0.482   0.530   0.000   0.000
 Pb  82 261 179 3.3952e-04  66.866  11.873   9.661   6.296   4.139   0.961   0.193   0.012   0.000   0.000   0.000   0.727   0.559   0.000   0.000
 Pb  82 262 180 3.1131e-04  76.137   6.877   6.800   6.760   2.430   0.878   0.100   0.019   0.000   0.000   0.000   0.556   0.544   0.000   0.000
 Pb  82 263 181 2.8606e-04  70.588   6.095   7.556   6.909   6.325   1.895   0.560   0.062   0.010   0.000   0.000   0.806   0.582   0.000   0.000
 Pb  82 264 182 2.5897e-04  77.582   4.545   4.040   8.407   3.066   2.084   0.201   0.069   0.005   0.000   0.000   0.623   0.563   0.000   0.000
 Pb  82 265 183 2.4307e-04  75.913   2.525   4.543   3.760   8.457   2.957   1.637   0.155   0.049   0.003   0.000   0.828   0.612   0.000   0.000
 Pb  82 266 184 3.5908e-04  71.118   2.816   2.399  10.894   5.309   5.934   1.188   0.291   0.043   0.008   0.000   1.008   0.576   0.000   0.000
 Pb  82 267 185 4.4174e-04  14.949  25.026  16.730   4.527  11.998  10.585  12.186   2.926   0.953   0.096   0.023   2.753   0.588   0.000   0.000
 Pb  82 268 186 4.4683e-04   0.000  33.691  12.151  12.750   6.230  18.564   8.414   6.706   1.167   0.294   0.030   3.237   0.633   0.000   0.000
 Pb  82 269 187 4.1993e-04   0.000   1.708   6.314   7.479  31.039   9.327  19.564  11.342  10.478   2.174   0.574   5.132   0.653   0.000   0.000
 Pb  82 270 188 4.9166e-05   0.000  40.416   4.425  18.540  13.787  16.397   1.493   2.982   1.018   0.832   0.108   2.885   0.646   0.000   0.000
 Pb  82 271 189 6.0858e-05   0.000  27.616  19.848   1.341   9.636  12.501  18.118   2.966   4.588   1.769   1.616   3.695   0.651   0.000   0.000
 Pb  82 272 190 6.6479e-05   0.000  35.051   2.723   6.592   0.519   6.063  11.028  28.026   3.711   4.837   1.452   4.374   0.654   0.000   0.000
 Pb  82 273 191 6.7347e-05   0.000  10.579  19.601   1.053   4.490   0.307   4.896  10.341  35.264   6.587   6.880   5.609   0.654   0.000   0.000
 Bi  83 210 127 7.8614e+01   6.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.173
 Bi  83 211 128 1.2611e+01  80.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.203
 Bi  83 212 129 2.6587e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bi  83 213 130 5.6749e+02  99.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.000   0.085
 Bi  83 214 131 2.1687e+02  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.000   0.026
 Bi  83 215 132 9.1491e+01  99.919   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.000   0.081
 Bi  83 216 133 4.4120e+01  95.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   4.322
 Bi  83 217 134 2.4861e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.000   0.002
 Bi  83 218 135 1.3122e+01  99.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   0.127
 Bi  83 219 136 1.8080e-01  99.705   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.196   0.000   0.171
 Bi  83 220 137 2.1714e-01  99.861   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.263   0.000   0.014
 Bi  83 221 138 2.1299e-01  99.333   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.391   0.000   0.000
 Bi  83 222 139 1.9524e-01  99.491   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.384   0.000   0.000
 Bi  83 223 140 1.7219e-01  97.306   2.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.507   0.000   0.463
 Bi  83 224 141 1.4747e-01  97.501   2.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.390   0.000   0.273
 Bi  83 225 142 1.2477e-01  95.066   4.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.445   0.000   0.000
 Bi  83 226 143 1.0385e-01  90.013   9.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.408   0.000   0.000
 Bi  83 227 144 8.5674e-02  83.841  16.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.428   0.000   0.000
 Bi  83 228 145 6.9473e-02  75.321  24.661   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.455   0.000   0.000
 Bi  83 229 146 5.7265e-02  75.781  24.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.454   0.000   0.000
 Bi  83 230 147 4.6053e-02  65.156  34.522   0.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.478   0.000   0.000
 Bi  83 231 148 3.7185e-02  67.158  32.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328   0.465   0.000   0.000
 Bi  83 232 149 3.0113e-02  56.150  42.876   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.507   0.000   0.000
 Bi  83 233 150 1.6048e-02  75.601  24.370   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.448   0.000   0.000
 Bi  83 234 151 1.5582e-02  60.305  38.106   1.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.552   0.000   0.000
 Bi  83 235 152 1.3487e-02  61.675  38.008   0.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.484   0.000   0.000
 Bi  83 236 153 1.1455e-02  50.906  45.837   3.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.640   0.000   0.000
 Bi  83 237 154 9.6557e-03  55.677  43.627   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.504   0.000   0.000
 Bi  83 238 155 8.1998e-03  44.980  50.083   4.935   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.600   0.679   0.000   0.000
 Bi  83 239 156 6.9793e-03  47.092  51.384   1.517   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.538   0.000   0.000
 Bi  83 240 157 5.9530e-03  38.882  53.269   7.760   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   0.656   0.000   0.000
 Bi  83 241 158 4.9932e-03  43.831  52.948   3.076   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.529   0.000   0.000
 Bi  83 242 159 4.2638e-03  36.074  54.991   8.663   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.731   0.657   0.000   0.000
 Bi  83 243 160 3.6738e-03  38.941  56.571   4.159   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.528   0.000   0.000
 Bi  83 244 161 3.1970e-03  34.209  54.485  10.746   0.551   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.777   0.645   0.000   0.000
 Bi  83 245 162 2.7845e-03  37.298  56.907   5.070   0.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.539   0.000   0.000
 Bi  83 246 163 2.4270e-03  29.581  56.301  13.075   0.965   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.857   0.569   0.000   0.000
 Bi  83 247 164 2.1397e-03  34.210  57.725   6.479   1.577   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.754   0.547   0.000   0.000
 Bi  83 248 165 1.8787e-03  29.062  53.512  15.078   2.095   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.910   0.537   0.000   0.000
 Bi  83 249 166 1.6450e-03  31.670  58.820   6.582   2.848   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.809   0.545   0.000   0.000
 Bi  83 250 167 1.4399e-03  32.618  49.089  15.247   2.600   0.445   0.001   0.000   0.000   0.000   0.000   0.000   0.892   0.479   0.000   0.000
 Bi  83 251 168 1.2689e-03  33.990  56.591   5.806   3.471   0.139   0.003   0.000   0.000   0.000   0.000   0.000   0.792   0.525   0.000   0.000
 Bi  83 252 169 1.1244e-03  31.171  47.230  17.866   3.054   0.674   0.006   0.000   0.000   0.000   0.000   0.000   0.948   0.476   0.000   0.000
 Bi  83 253 170 1.0023e-03  36.815  52.133   6.709   4.141   0.189   0.012   0.000   0.000   0.000   0.000   0.000   0.788   0.518   0.000   0.000
 Bi  83 254 171 8.9315e-04  35.498  43.945  16.138   3.435   0.970   0.013   0.000   0.000   0.000   0.000   0.000   0.905   0.486   0.000   0.000
 Bi  83 255 172 8.0008e-04  37.687  50.455   7.116   4.434   0.277   0.030   0.000   0.000   0.000   0.000   0.000   0.792   0.518   0.000   0.000
 Bi  83 256 173 7.1757e-04  35.189  41.819  17.725   3.843   1.383   0.038   0.001   0.000   0.000   0.000   0.000   0.945   0.490   0.000   0.000
 Bi  83 257 174 6.5247e-04  34.263  50.574   8.487   6.105   0.495   0.076   0.000   0.000   0.000   0.000   0.000   0.882   0.531   0.000   0.000
 Bi  83 258 175 5.8932e-04  30.244  39.217  22.076   5.455   2.888   0.110   0.011   0.000   0.000   0.000   0.000   1.119   0.508   0.000   0.000
 Bi  83 259 176 5.3270e-04  35.222  45.990   8.190   8.795   1.534   0.266   0.003   0.000   0.000   0.000   0.000   0.962   0.528   0.000   0.000
 Bi  83 260 177 4.8914e-04  33.327  32.445  22.029   6.483   5.255   0.392   0.069   0.000   0.000   0.000   0.000   1.193   0.510   0.000   0.000
 Bi  83 261 178 4.4600e-04  40.379  39.200   7.335   9.814   2.334   0.900   0.035   0.003   0.000   0.000   0.000   0.974   0.526   0.000   0.000
 Bi  83 262 179 4.0095e-04  41.059  26.975  17.548   6.421   6.651   1.075   0.264   0.007   0.000   0.000   0.000   1.150   0.466   0.000   0.000
 Bi  83 263 180 3.6161e-04  39.896  38.460   4.886  11.790   2.656   2.162   0.115   0.035   0.000   0.000   0.000   1.060   0.533   0.000   0.000
 Bi  83 264 181 3.2729e-04  44.003  18.060  19.516   5.667   9.593   2.117   0.980   0.053   0.012   0.000   0.000   1.294   0.482   0.000   0.000
 Bi  83 265 182 2.7903e-04  57.385  22.251   2.682   9.580   3.861   3.801   0.313   0.121   0.005   0.000   0.000   0.936   0.540   0.000   0.000
 Bi  83 266 183 2.4697e-04  63.493  10.335   9.111   2.266   9.442   2.769   2.387   0.136   0.058   0.002   0.000   1.027   0.522   0.000   0.000
 Bi  83 267 184 5.1502e-04   0.000  66.248   1.865   7.615   7.923  12.783   2.444   1.034   0.066   0.021   0.000   2.111   0.585   0.000   0.000
 Bi  83 268 185 6.5113e-04   3.015  10.542  27.041   6.589  14.581  10.908  20.669   4.489   2.020   0.113   0.035   3.702   0.688   0.000   0.000
 Bi  83 269 186 4.1378e-04   0.000  25.865   9.678  24.448   4.811  15.950   7.577   9.959   1.216   0.469   0.025   3.469   0.580   0.000   0.000
 Bi  83 270 187 4.3919e-04   1.465   0.331   3.987  11.688  27.858   9.831  19.930   9.743  12.730   1.759   0.679   5.160   0.668   0.000   0.000
 Bi  83 271 188 4.0903e-04   0.000   2.290   6.278   5.267   6.984  30.901   8.004  23.653   7.450   8.433   0.740   5.680   0.616   0.000   0.000
 Bi  83 272 189 3.7174e-04   1.177   0.990   0.736   0.902   2.078   5.958  31.403  11.893  27.147   7.450  10.266   6.929   0.649   0.000   0.000
 Bi  83 273 190 3.4321e-04   0.000   2.009   4.808   1.033   2.628   3.668   6.021  35.735  10.975  27.642   5.481   6.726   0.619   0.000   0.000
 Bi  83 274 191 3.1646e-04   0.104   2.019   0.637   0.610   0.413   0.860   1.731   5.693  37.298  18.910  31.726   7.263   0.647   0.000   0.000
 Bi  83 275 192 2.8048e-05   0.000  25.897  37.450   4.195   7.107   1.462   3.208   3.577   3.319  12.019   1.766   3.307   0.593   0.000   0.000
 Bi  83 276 193 2.9718e-05   0.000  60.827   9.257   6.254   1.518   1.961   0.727   1.336   2.015   3.038  13.067   2.758   0.571   0.000   0.000
 Po  84 215 131 2.0031e+08  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.000   0.013
 Po  84 217 133 2.2039e+04  99.930   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.070
 Po  84 218 134 1.7638e+03  97.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136   0.000   2.545
 Po  84 219 135 3.1257e+02  99.840   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.000   0.160
 Po  84 220 136 9.1359e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.000   0.000
 Po  84 221 137 3.4961e+01  99.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.154
 Po  84 222 138 1.5895e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Po  84 223 139 1.3083e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 224 140 1.5743e-01  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.000   0.026
 Po  84 225 141 1.6629e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 226 142 1.5848e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 227 143 1.4327e-01  99.548   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.253   0.000   0.082
 Po  84 228 144 1.2884e-01  99.706   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.317   0.000   0.000
 Po  84 229 145 1.1063e-01  98.735   1.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.305   0.000   0.000
 Po  84 230 146 8.8346e-02  99.014   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.476   0.000   0.000
 Po  84 231 147 7.2549e-02  96.925   3.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.330   0.000   0.000
 Po  84 232 148 5.9223e-02  98.352   1.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.456   0.000   0.000
 Po  84 233 149 4.7966e-02  94.303   5.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.344   0.000   0.000
 Po  84 234 150 3.8571e-02  97.499   2.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.457   0.000   0.000
 Po  84 235 151 3.1034e-02  90.402   9.591   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.361   0.000   0.000
 Po  84 236 152 2.5167e-02  95.599   4.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.466   0.000   0.000
 Po  84 237 153 2.0542e-02  85.524  14.213   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.338   0.000   0.000
 Po  84 238 154 1.6801e-02  94.093   5.907   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.490   0.000   0.000
 Po  84 239 155 1.3838e-02  78.362  21.050   0.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.363   0.000   0.000
 Po  84 240 156 1.1222e-02  91.547   8.369   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.472   0.000   0.000
 Po  84 241 157 9.3709e-03  67.813  30.641   1.546   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.368   0.000   0.000
 Po  84 242 158 5.1522e-03  92.842   6.902   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.457   0.000   0.000
 Po  84 243 159 4.9075e-03  74.940  22.961   2.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.387   0.000   0.000
 Po  84 244 160 3.9823e-03  91.876   7.647   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.464   0.000   0.000
 Po  84 245 161 3.5300e-03  77.880  19.307   2.798   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.397   0.000   0.000
 Po  84 246 162 3.3046e-03  89.224   9.938   0.834   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.468   0.000   0.000
 Po  84 247 163 2.8750e-03  66.907  28.694   4.290   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.399   0.000   0.000
 Po  84 248 164 2.5699e-03  87.036  11.213   1.674   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.463   0.000   0.000
 Po  84 249 165 2.2819e-03  66.774  27.042   5.862   0.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.396   0.000   0.000
 Po  84 250 166 2.0300e-03  84.587  12.372   2.775   0.266   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.459   0.000   0.000
 Po  84 251 167 1.7679e-03  60.931  31.043   7.360   0.640   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.478   0.403   0.000   0.000
 Po  84 252 168 1.5355e-03  84.071  11.969   3.500   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.471   0.000   0.000
 Po  84 253 169 1.3528e-03  70.566  21.361   7.181   0.813   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.403   0.000   0.000
 Po  84 254 170 1.2062e-03  83.136  12.749   3.532   0.575   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.475   0.000   0.000
 Po  84 255 171 1.1453e-03  71.952  18.996   7.926   1.013   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.444   0.000   0.000
 Po  84 256 172 1.0088e-03  81.276  14.014   3.970   0.721   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.480   0.000   0.000
 Po  84 257 173 8.9365e-04  71.358  18.140   9.018   1.324   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.463   0.000   0.000
 Po  84 258 174 8.0182e-04  78.709  15.268   4.695   1.277   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.482   0.000   0.000
 Po  84 259 175 7.1482e-04  66.652  19.547  10.819   2.595   0.380   0.006   0.000   0.000   0.000   0.000   0.000   0.505   0.485   0.000   0.000
 Po  84 260 176 6.4529e-04  77.820  14.138   5.164   2.707   0.163   0.009   0.000   0.000   0.000   0.000   0.000   0.333   0.500   0.000   0.000
 Po  84 261 177 5.9196e-04  70.397  13.261  11.798   3.501   0.998   0.045   0.001   0.000   0.000   0.000   0.000   0.516   0.505   0.000   0.000
 Po  84 262 178 5.3107e-04  77.686  12.544   5.764   3.592   0.360   0.053   0.000   0.000   0.000   0.000   0.000   0.366   0.507   0.000   0.000
 Po  84 263 179 4.7584e-04  72.525   9.560  12.159   3.691   1.922   0.129   0.015   0.000   0.000   0.000   0.000   0.534   0.535   0.000   0.000
 Po  84 264 180 4.2557e-04  77.215   9.575   7.684   4.545   0.824   0.148   0.009   0.000   0.000   0.000   0.000   0.427   0.518   0.000   0.000
 Po  84 265 181 3.8933e-04  71.797   7.615  10.676   5.892   3.532   0.405   0.079   0.003   0.000   0.000   0.000   0.633   0.550   0.000   0.000
 Po  84 266 182 3.2324e-04  80.571   4.976   6.295   5.725   1.970   0.417   0.042   0.004   0.000   0.000   0.000   0.450   0.521   0.000   0.000
 Po  84 267 183 2.8283e-04  79.769   3.363   5.387   5.102   4.869   1.283   0.204   0.021   0.002   0.000   0.000   0.567   0.562   0.000   0.000
 Po  84 268 184 6.5754e-04  64.902   3.943   6.257  15.675   5.199   3.626   0.308   0.088   0.003   0.000   0.000   1.049   0.534   0.000   0.000
 Po  84 269 185 6.8963e-04  23.033  18.654  15.292   6.493  20.187   8.893   6.575   0.715   0.151   0.007   0.000   2.397   0.589   0.000   0.000
 Po  84 270 186 6.3285e-04   0.000  44.018   8.622  13.248  12.965  14.795   4.390   1.764   0.167   0.031   0.000   2.671   0.586   0.000   0.000
 Po  84 271 187 5.5095e-04   4.467   1.652  22.337  11.560  21.301  11.644  18.981   5.065   2.726   0.223   0.043   3.980   0.599   0.000   0.000
 Po  84 272 188 4.3321e-04   0.000  15.050  13.911  24.357   7.756  17.301  10.411   8.884   1.686   0.594   0.051   3.774   0.593   0.000   0.000
 Po  84 273 189 3.9630e-04   4.084   1.427  10.758   0.410  20.969  13.989  21.167  11.805  12.033   2.491   0.869   5.146   0.582   0.000   0.000
 Po  84 274 190 3.6129e-04   0.000  13.968   9.309  10.700   4.469  18.192   8.881  20.555   7.828   5.383   0.717   4.877   0.578   0.000   0.000
 Po  84 275 191 3.2969e-04   0.000   4.167   6.196   2.022   7.205   1.586  20.626  15.181  25.511  10.009   7.498   6.476   0.584   0.000   0.000
 Po  84 276 192 3.0139e-04   0.000  12.274   3.249   8.763   2.586   8.992   1.968  21.595  12.421  21.203   6.950   5.949   0.574   0.000   0.000
 Po  84 277 193 2.7406e-04   0.000   2.709   5.176   0.783   5.363   1.321   7.634   1.352  25.379  19.994  30.288   6.635   0.582   0.000   0.000
 Po  84 278 194 2.5232e-04   0.000  14.296   1.337   5.796   0.837   7.166   1.426  11.826   2.477  32.061  22.778   4.772   0.573   0.000   0.000
 Po  84 279 195 2.3252e-04   0.000   2.141   6.934   0.473   4.119   0.446   7.198   1.315  15.054   2.232  60.084   3.105   0.579   0.000   0.000
 At  85 212 127 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 214 129 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 216 131 1.3290e+10  98.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000   1.848
 At  85 217 132 1.1861e+09  98.886   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   1.114
 At  85 218 133 4.4710e+08  99.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.000   0.922
 At  85 219 134 9.6181e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 At  85 220 135 1.8528e+04  99.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.000   0.413
 At  85 221 136 1.9782e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.000
 At  85 222 137 4.7225e+02  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.000   0.028
 At  85 223 138 1.6703e+02  93.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   6.735
 At  85 224 139 7.0927e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 225 140 3.1134e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 226 141 9.5003e-02  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.008
 At  85 227 142 1.4120e-01  99.802   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.282   0.000   0.004
 At  85 228 143 1.5599e-01  99.527   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.373   0.000   0.057
 At  85 229 144 1.5343e-01  98.782   1.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.509   0.000   0.000
 At  85 230 145 1.4286e-01  96.969   3.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.446   0.000   0.000
 At  85 231 146 1.2976e-01  97.041   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.473   0.000   0.765
 At  85 232 147 1.1214e-01  89.516  10.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.376   0.000   0.003
 At  85 233 148 9.4496e-02  92.365   7.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.433   0.000   0.000
 At  85 234 149 7.8002e-02  83.423  16.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.166   0.419   0.000   0.000
 At  85 235 150 6.3486e-02  86.561  13.439   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.434   0.000   0.000
 At  85 236 151 5.1025e-02  71.348  28.525   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.448   0.000   0.000
 At  85 237 152 4.0814e-02  77.355  22.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.427   0.000   0.000
 At  85 238 153 3.2678e-02  58.585  40.815   0.601   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.475   0.000   0.000
 At  85 239 154 2.6286e-02  66.049  33.945   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.432   0.000   0.000
 At  85 240 155 2.1365e-02  52.858  45.676   1.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.486   0.375   0.000   0.000
 At  85 241 156 1.7443e-02  53.698  46.051   0.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.480   0.000   0.000
 At  85 242 157 1.4318e-02  44.426  51.864   3.711   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.404   0.000   0.000
 At  85 243 158 1.1838e-02  46.893  52.411   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.497   0.000   0.000
 At  85 244 159 9.8243e-03  38.482  56.479   5.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.666   0.659   0.000   0.000
 At  85 245 160 8.1989e-03  43.885  54.873   1.241   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.490   0.000   0.000
 At  85 246 161 6.8914e-03  34.265  59.421   6.289   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.639   0.000   0.000
 At  85 247 162 5.6327e-03  38.336  59.264   2.341   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.641   0.490   0.000   0.000
 At  85 248 163 4.7986e-03  28.723  62.394   8.708   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.639   0.000   0.000
 At  85 249 164 4.1290e-03  32.957  62.961   3.810   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.500   0.000   0.000
 At  85 250 165 3.5588e-03  26.786  61.161  11.566   0.485   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.636   0.000   0.000
 At  85 251 166 3.0362e-03  30.278  64.237   4.799   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.759   0.513   0.000   0.000
 At  85 252 167 2.6491e-03  23.674  61.300  13.965   0.996   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.925   0.565   0.000   0.000
 At  85 253 168 2.2574e-03  29.130  63.449   6.086   1.332   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.507   0.000   0.000
 At  85 254 169 1.9435e-03  29.188  55.453  13.712   1.456   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.465   0.000   0.000
 At  85 255 170 1.6970e-03  32.418  60.167   5.638   1.747   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.768   0.493   0.000   0.000
 At  85 256 171 1.0150e-03  53.533  34.998  10.113   1.171   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.459   0.000   0.000
 At  85 257 172 1.0690e-03  45.118  47.706   4.988   2.131   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.643   0.493   0.000   0.000
 At  85 258 173 9.4809e-04  44.566  39.386  13.669   2.026   0.353   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.471   0.000   0.000
 At  85 259 174 8.7158e-04  42.128  48.165   6.549   3.026   0.128   0.004   0.000   0.000   0.000   0.000   0.000   0.709   0.491   0.000   0.000
 At  85 260 175 7.8476e-04  42.913  37.219  16.442   2.687   0.731   0.007   0.000   0.000   0.000   0.000   0.000   0.811   0.480   0.000   0.000
 At  85 261 176 7.0245e-04  42.150  45.619   7.773   4.155   0.272   0.030   0.000   0.000   0.000   0.000   0.000   0.749   0.491   0.000   0.000
 At  85 262 177 6.3602e-04  44.744  33.942  16.528   3.226   1.520   0.039   0.001   0.000   0.000   0.000   0.000   0.830   0.474   0.000   0.000
 At  85 263 178 5.6678e-04  47.198  39.091   8.084   5.031   0.502   0.095   0.000   0.000   0.000   0.000   0.000   0.728   0.476   0.000   0.000
 At  85 264 179 5.0807e-04  49.290  28.583  15.878   3.606   2.518   0.109   0.016   0.000   0.000   0.000   0.000   0.819   0.496   0.000   0.000
 At  85 265 180 4.3257e-04  49.324  34.233   7.726   7.142   1.297   0.270   0.007   0.000   0.000   0.000   0.000   0.777   0.492   0.000   0.000
 At  85 266 181 4.1412e-04  53.657  20.379  14.488   6.397   4.615   0.378   0.085   0.001   0.000   0.000   0.000   0.894   0.452   0.000   0.000
 At  85 267 182 3.4427e-04  63.193  20.439   3.571   9.559   2.223   0.968   0.042   0.007   0.000   0.000   0.000   0.703   0.496   0.000   0.000
 At  85 268 183 2.9064e-04  73.109   8.087   6.953   3.608   6.822   1.113   0.293   0.013   0.001   0.000   0.000   0.675   0.488   0.000   0.000
 At  85 269 184 5.9409e-04  63.131  10.896   2.259  12.732   5.363   5.186   0.322   0.108   0.002   0.000   0.000   1.037   0.547   0.000   0.000
 At  85 270 185 7.6153e-04   7.384  14.922  30.960   8.833  19.353   9.209   8.538   0.628   0.169   0.004   0.000   2.838   0.623   0.000   0.000
 At  85 271 186 6.8447e-04   0.000  29.086   9.312  23.755   8.564  21.747   4.059   3.276   0.160   0.042   0.000   3.109   0.568   0.000   0.000
 At  85 272 187 5.9126e-04   2.957   1.252  18.488  11.140  27.659  10.058  20.998   4.187   3.076   0.149   0.036   4.142   0.627   0.000   0.000
 At  85 273 188 5.1245e-04   0.000  16.375  13.737  11.621   8.547  23.531  10.669  12.776   1.831   0.875   0.038   4.069   0.574   0.000   0.000
 At  85 274 189 4.2016e-04   2.885   1.077  13.160   4.842  18.087  11.444  24.310  10.192  11.635   1.604   0.766   5.037   0.608   0.000   0.000
 At  85 275 190 3.7577e-04   0.000  13.598  15.138   5.373   9.157  12.314   8.901  21.526   7.079   6.399   0.514   4.805   0.564   0.000   0.000
 At  85 276 191 3.3083e-04   2.528   0.740   8.587   4.511  11.123   6.576  15.640  12.656  23.148   8.114   6.378   6.082   0.589   0.000   0.000
 At  85 277 192 3.0282e-04   0.000   8.129  15.776   4.844   8.175   5.213   9.020  13.269   9.675  21.170   4.728   5.536   0.555   0.000   0.000
 At  85 278 193 2.7549e-04   2.232   1.863   2.254   3.320   4.754   7.928   8.919  10.766  18.179  13.747  26.039   6.596   0.566   0.000   0.000
 At  85 279 194 2.5100e-04   0.000   5.505  12.710   3.630   8.661   5.928  10.769   7.065  12.675  21.394  11.665   4.623   0.548   0.000   0.000
 At  85 280 195 2.2966e-04   3.591   3.443   2.369   2.308   2.390   4.870   6.358  12.414  13.166  18.210  30.880   4.474   0.551   0.000   0.000
 At  85 281 196 2.0953e-04   0.000  11.182  24.930   3.597   5.872   2.689   6.780   5.212  12.344  10.261  17.134   2.965   0.534   0.000   0.000
 At  85 282 197 1.9250e-04   6.086   8.094   5.088   7.271   3.692   4.713   3.892   8.884  10.559  21.804  19.917   2.283   0.536   0.000   0.000
 Rn  86 219 133 5.4813e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Rn  86 221 135 1.0496e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Rn  86 222 136 8.5083e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rn  86 223 137 6.2377e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 224 138 1.0613e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Rn  86 225 139 3.1805e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 226 140 1.3165e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 227 141 6.4155e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 228 142 3.2785e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 229 143 1.0406e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.037
 Rn  86 230 144 1.5521e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Rn  86 231 145 1.7236e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 232 146 1.7155e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 233 147 1.6022e-01  99.805   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.242   0.000   0.000
 Rn  86 234 148 1.4131e-01  99.864   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.167   0.000   0.000
 Rn  86 235 149 1.1939e-01  99.052   0.948   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.294   0.000   0.000
 Rn  86 236 150 9.6789e-02  99.634   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.369   0.000   0.000
 Rn  86 237 151 7.9286e-02  97.256   2.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.321   0.000   0.000
 Rn  86 238 152 6.2389e-02  98.938   1.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.440   0.000   0.000
 Rn  86 239 153 4.9636e-02  94.944   5.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.326   0.000   0.000
 Rn  86 240 154 4.0113e-02  97.738   2.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.463   0.000   0.000
 Rn  86 241 155 3.2821e-02  90.816   9.181   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.328   0.000   0.000
 Rn  86 242 156 2.6699e-02  95.271   4.729   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.464   0.000   0.000
 Rn  86 243 157 2.1596e-02  80.007  19.713   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.330   0.000   0.000
 Rn  86 244 158 1.7570e-02  93.686   6.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.463   0.000   0.000
 Rn  86 245 159 1.4434e-02  81.504  17.976   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.323   0.000   0.000
 Rn  86 246 160 1.1675e-02  92.221   7.757   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.454   0.000   0.000
 Rn  86 247 161 9.7339e-03  77.436  21.650   0.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Rn  86 248 162 8.1258e-03  89.867   9.916   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.448   0.000   0.000
 Rn  86 249 163 6.8344e-03  68.247  29.713   2.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.179   0.000   0.000
 Rn  86 250 164 5.6442e-03  87.587  11.835   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.450   0.000   0.000
 Rn  86 251 165 4.7374e-03  64.989  31.644   3.353   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.388   0.000   0.000
 Rn  86 252 166 3.6141e-03  86.864  12.215   0.918   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141   0.454   0.000   0.000
 Rn  86 253 167 3.5048e-03  59.668  35.375   4.826   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.372   0.000   0.000
 Rn  86 254 168 2.7109e-03  85.469  12.934   1.521   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.456   0.000   0.000
 Rn  86 255 169 2.3234e-03  70.218  24.692   4.825   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.391   0.000   0.000
 Rn  86 256 170 1.9824e-03  84.958  12.919   1.936   0.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174   0.451   0.000   0.000
 Rn  86 257 171 1.7655e-03  73.790  20.644   5.171   0.391   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.413   0.000   0.000
 Rn  86 258 172 1.5318e-03  83.398  13.828   2.483   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.460   0.000   0.000
 Rn  86 259 173 1.3303e-03  72.740  20.555   6.141   0.541   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.426   0.000   0.000
 Rn  86 260 174 1.1949e-03  81.150  15.295   3.066   0.486   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.467   0.000   0.000
 Rn  86 261 175 1.0275e-03  71.753  19.674   7.491   0.991   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.436   0.000   0.000
 Rn  86 262 176 8.9419e-04  79.204  16.138   3.682   0.947   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.475   0.000   0.000
 Rn  86 263 177 9.0332e-04  72.004  15.891   9.888   1.975   0.241   0.001   0.000   0.000   0.000   0.000   0.000   0.426   0.460   0.000   0.000
 Rn  86 264 178 7.8460e-04  78.068  16.689   3.417   1.733   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.291   0.478   0.000   0.000
 Rn  86 265 179 6.8056e-04  73.939  13.373   9.867   2.414   0.395   0.013   0.000   0.000   0.000   0.000   0.000   0.420   0.484   0.000   0.000
 Rn  86 266 180 5.8486e-04  78.378  14.127   4.803   2.510   0.162   0.020   0.000   0.000   0.000   0.000   0.000   0.320   0.491   0.000   0.000
 Rn  86 267 181 4.8025e-04  77.261   7.002  11.465   3.198   1.019   0.052   0.003   0.000   0.000   0.000   0.000   0.439   0.512   0.000   0.000
 Rn  86 268 182 4.1347e-04  82.556   7.897   5.662   3.380   0.438   0.067   0.001   0.000   0.000   0.000   0.000   0.315   0.486   0.000   0.000
 Rn  86 269 183 3.6200e-04  82.525   3.890   7.879   3.416   2.119   0.146   0.024   0.000   0.000   0.000   0.000   0.392   0.532   0.000   0.000
 Rn  86 270 184 7.8884e-04  70.963   5.308  11.508   9.243   2.392   0.531   0.053   0.002   0.000   0.000   0.000   0.686   0.492   0.000   0.000
 Rn  86 271 185 9.0805e-04  33.270  15.561  15.731  13.415  16.910   3.890   1.134   0.083   0.005   0.000   0.000   1.818   0.539   0.000   0.000
 Rn  86 272 186 2.8024e-04   0.000  83.779   2.465   7.776   3.535   2.104   0.273   0.065   0.003   0.000   0.000   1.388   0.539   0.000   0.000
 Rn  86 273 187 5.1559e-04  33.958   0.353  24.469  11.081  14.844   9.303   5.086   0.742   0.156   0.007   0.000   2.255   0.544   0.000   0.000
 Rn  86 275 189 4.2694e-04  28.337   0.502  18.011   0.545  20.803   9.922  15.664   4.252   1.789   0.145   0.032   3.107   0.531   0.000   0.000
 Rn  86 276 190 3.7492e-04   0.000  53.633   4.355   8.726   1.288  13.243   9.931   7.066   1.381   0.348   0.028   2.834   0.522   0.000   0.000
 Rn  86 277 191 3.3607e-04  21.897   0.367  19.923   0.543  16.479   0.826  18.146  10.031   9.408   1.915   0.467   3.880   0.511   0.000   0.000
 Rn  86 278 192 3.0516e-04   0.000  31.569  17.191  13.811   1.936   8.273   1.132  15.742   5.803   4.089   0.452   3.608   0.502   0.000   0.000
 Rn  86 279 193 2.7638e-04  12.862   4.201  17.905   0.792  13.827   0.811  16.351   0.733  19.226   7.798   5.496   4.793   0.504   0.000   0.000
 Rn  86 280 194 2.4371e-04   0.000  18.659   9.210  20.785   6.623  13.219   1.446  10.027   1.102  14.822   4.108   4.426   0.501   0.000   0.000
 Rn  86 281 195 2.2291e-04   0.000  25.771   7.586   1.964   9.374   2.431  14.322   2.003  16.137   1.327  19.085   4.813   0.501   0.000   0.000
 Rn  86 282 196 2.0423e-04   0.000  25.138  24.450   7.260   1.890  10.507   3.285  12.181   1.371  12.763   1.155   3.344   0.485   0.000   0.000
 Rn  86 283 197 1.8617e-04  20.951  11.629  11.081   4.026   5.398   1.193   7.451   1.945  17.390   1.805  17.130   3.658   0.481   0.000   0.000
 Rn  86 284 198 1.6724e-04   0.000  28.099  27.036  11.068   4.462   5.225   1.149   8.144   2.026  11.502   1.287   2.779   0.474   0.000   0.000
 Rn  86 285 199 1.5382e-04   4.853  24.334  17.233   8.640   8.824   2.134   5.253   0.860   9.286   1.996  16.585   3.062   0.463   0.000   0.000
 Rn  86 286 200 1.4092e-04   0.000  31.488  17.282  17.957  10.314   8.023   2.623   3.918   0.870   5.975   1.547   2.307   0.462   0.000   0.000
 Fr  87 218 131 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 220 133 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 221 134 6.0220e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.000
 Fr  87 222 135 1.3599e+08  99.841   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.159
 Fr  87 223 136 2.3642e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 224 137 1.2189e+05  99.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409
 Fr  87 225 138 8.7674e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 226 139 1.5874e+03  99.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100
 Fr  87 227 140 4.3046e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 228 141 5.6378e+01  97.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.558
 Fr  87 229 142 2.6230e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 230 143 9.7166e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 231 144 9.4194e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 232 145 1.5790e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Fr  87 233 146 2.0396e-01  99.896   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.169   0.000   0.000
 Fr  87 234 147 2.1867e-01  99.573   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.381   0.000   0.000
 Fr  87 235 148 2.1725e-01  99.385   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.397   0.000   0.310
 Fr  87 236 149 2.0381e-01  97.566   2.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.417   0.000   0.000
 Fr  87 237 150 1.8371e-01  98.180   1.820   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.450   0.000   0.000
 Fr  87 238 151 1.5826e-01  92.858   7.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.419   0.000   0.000
 Fr  87 239 152 1.3151e-01  92.904   7.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.428   0.000   0.000
 Fr  87 240 153 1.0700e-01  78.350  21.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.423   0.000   0.000
 Fr  87 241 154 8.5783e-02  83.044  16.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.432   0.000   0.000
 Fr  87 242 155 6.8201e-02  66.898  33.037   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.374   0.000   0.001
 Fr  87 243 156 5.3447e-02  65.048  34.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.459   0.000   0.000
 Fr  87 244 157 4.2718e-02  51.878  47.244   0.830   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.406   0.000   0.048
 Fr  87 245 158 3.3954e-02  56.825  43.142   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.432   0.466   0.000   0.000
 Fr  87 246 159 2.7161e-02  47.784  50.537   1.679   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.539   0.368   0.000   0.000
 Fr  87 247 160 2.1791e-02  51.725  48.142   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.454   0.000   0.000
 Fr  87 248 161 1.7676e-02  42.992  54.373   2.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.368   0.000   0.000
 Fr  87 249 162 1.4407e-02  43.086  56.473   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.468   0.000   0.000
 Fr  87 250 163 1.1508e-02  33.176  62.785   4.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.709   0.615   0.000   0.000
 Fr  87 251 164 9.4822e-03  35.517  63.289   1.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.489   0.000   0.000
 Fr  87 252 165 7.6446e-03  26.307  66.690   6.983   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.618   0.000   0.000
 Fr  87 253 166 6.4768e-03  29.854  67.537   2.534   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.728   0.488   0.000   0.000
 Fr  87 254 167 5.4263e-03  22.742  67.078   9.990   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.583   0.000   0.000
 Fr  87 255 168 4.5976e-03  26.951  69.335   3.421   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.771   0.487   0.000   0.000
 Fr  87 256 169 3.8945e-03  23.687  64.842  11.054   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.882   0.540   0.000   0.000
 Fr  87 257 170 3.2608e-03  29.257  66.512   3.657   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.755   0.472   0.000   0.000
 Fr  87 258 171 2.7705e-03  28.389  59.631  11.377   0.590   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.842   0.522   0.000   0.000
 Fr  87 259 172 2.3737e-03  30.455  64.599   4.191   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.469   0.000   0.000
 Fr  87 260 173 2.0221e-03  32.969  53.538  12.587   0.851   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.438   0.000   0.000
 Fr  87 261 174 1.7368e-03  30.756  63.128   4.774   1.335   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.767   0.474   0.000   0.000
 Fr  87 262 175 1.5137e-03  33.085  49.993  15.328   1.416   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.856   0.448   0.000   0.000
 Fr  87 263 176 1.3219e-03  31.713  59.478   6.122   2.622   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.474   0.000   0.000
 Fr  87 264 177 1.1435e-03  34.755  44.312  17.965   2.498   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.463   0.000   0.000
 Fr  87 265 178 9.7042e-04  40.422  48.334   7.582   3.464   0.191   0.007   0.000   0.000   0.000   0.000   0.000   0.747   0.460   0.000   0.000
 Fr  87 266 179 8.2753e-04  46.010  33.346  16.975   2.651   1.003   0.015   0.000   0.000   0.000   0.000   0.000   0.793   0.447   0.000   0.000
 Fr  87 267 180 7.1766e-04  45.629  40.635   8.967   4.338   0.374   0.057   0.000   0.000   0.000   0.000   0.000   0.734   0.455   0.000   0.000
 Fr  87 268 181 6.3243e-04  55.195  23.751  15.923   3.114   1.940   0.071   0.006   0.000   0.000   0.000   0.000   0.731   0.416   0.000   0.000
 Fr  87 269 182 5.3021e-04  62.079  23.602   7.873   5.469   0.834   0.142   0.002   0.000   0.000   0.000   0.000   0.598   0.450   0.000   0.000
 Fr  87 270 183 4.2299e-04  76.281   7.915   9.610   3.387   2.650   0.128   0.029   0.000   0.000   0.000   0.000   0.487   0.455   0.000   0.000
 Fr  87 271 184 1.1513e-03  51.186  16.793   7.021  19.954   3.589   1.393   0.058   0.004   0.000   0.000   0.000   1.124   0.498   0.000   0.000
 Fr  87 272 185 1.0612e-03   6.537  25.466  31.181  11.120  20.922   3.457   1.266   0.049   0.003   0.000   0.000   2.301   0.578   0.000   0.000
 Fr  87 273 186 9.8125e-04   0.000  38.731  14.594  23.210  13.712   8.657   0.857   0.235   0.004   0.000   0.000   2.425   0.527   0.000   0.000
 Fr  87 274 187 8.2680e-04   3.010   1.856  29.489  18.077  25.763  13.041   7.860   0.706   0.196   0.003   0.000   3.370   0.588   0.000   0.000
 Fr  87 275 188 6.9239e-04   0.000  25.327  14.237  20.198   8.348  24.122   4.895   2.709   0.130   0.034   0.000   3.181   0.538   0.000   0.000
 Fr  87 276 189 5.8853e-04   3.494   2.209  23.785   5.899  25.269  10.077  22.771   4.268   2.106   0.099   0.022   4.034   0.584   0.000   0.000
 Fr  87 277 190 4.9787e-04   0.000  30.195  11.562  10.658   8.228  14.626  10.522  12.191   1.523   0.474   0.020   3.565   0.524   0.000   0.000
 Fr  87 278 191 4.3413e-04   3.610   1.949  25.197   5.111  16.409   6.340  17.812  10.484  11.312   1.358   0.417   4.521   0.565   0.000   0.000
 Fr  87 279 192 3.7635e-04   0.000  29.534  11.239   8.563   9.703   7.899   6.489  15.297   6.157   4.753   0.366   3.973   0.512   0.000   0.000
 Fr  87 280 193 3.3138e-04   3.136   1.385  18.757   5.761  16.068   7.500  13.361   6.123  16.248   6.321   5.340   5.187   0.548   0.000   0.000
 Fr  87 281 194 1.8976e-04   0.000  33.563  23.649   5.559   5.979   6.677   4.680   5.030   4.249   8.609   2.005   3.441   0.498   0.000   0.000
 Fr  87 282 195 1.9168e-04  16.560   2.064  15.220   5.311  12.907   5.591  11.944   6.132   8.898   4.887  10.486   4.399   0.519   0.000   0.000
 Fr  87 283 196 1.8407e-04   0.000  30.675  24.989   3.543   5.429   4.898   6.328   6.943   5.737   7.126   4.333   3.435   0.483   0.000   0.000
 Fr  87 284 197 1.7193e-04  10.932   9.512  17.429   9.075   6.023   5.974   7.095   7.473  10.886   6.785   8.816   3.937   0.495   0.000   0.000
 Fr  87 285 198 1.5773e-04   0.000  47.512  13.824   3.629   5.462   2.211   4.624   4.755   5.318   7.018   5.648   2.951   0.469   0.000   0.000
 Fr  87 286 199 1.4349e-04   8.231  10.282  23.372  11.813   8.813   5.815   4.163   5.289   6.352   6.788   9.081   3.380   0.481   0.000   0.000
 Fr  87 287 200 1.3150e-04   0.000  40.659  23.186   5.437   6.815   3.573   4.937   2.057   3.977   4.110   5.251   2.543   0.458   0.000   0.000
 Fr  87 288 201 1.2043e-04   6.064  11.492  14.372  14.675  16.533   9.100   6.884   5.956   3.435   5.347   6.142   3.089   0.468   0.000   0.000
 Fr  87 289 202 1.1102e-04   0.000  21.420  15.486  22.937  12.949   5.492   6.737   3.294   4.897   2.581   4.208   2.853   0.445   0.000   0.000
 Ra  88 225 137 2.0651e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 227 139 2.4467e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 228 140 9.5138e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 229 141 5.6616e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 230 142 1.4715e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 231 143 5.1168e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 232 144 2.1953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 233 145 1.0838e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 234 146 1.0494e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 235 147 2.2697e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037
 Ra  88 236 148 2.7218e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 237 149 2.8727e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 238 150 2.8004e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 239 151 2.5677e-01  99.872   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.184   0.000   0.026
 Ra  88 240 152 2.2627e-01  99.611   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.073   0.000   0.389
 Ra  88 241 153 1.9068e-01  98.283   1.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.276   0.000   0.660
 Ra  88 242 154 1.5658e-01  98.899   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.360   0.000   0.635
 Ra  88 243 155 1.2775e-01  96.584   3.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.301   0.000   0.000
 Ra  88 244 156 1.0034e-01  97.976   2.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.445   0.000   0.001
 Ra  88 245 157 7.8363e-02  90.678   9.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.298   0.000   0.000
 Ra  88 246 158 6.0543e-02  96.443   3.557   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.447   0.000   0.000
 Ra  88 247 159 4.8034e-02  89.131  10.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.316   0.000   0.000
 Ra  88 248 160 3.7858e-02  95.495   4.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.461   0.000   0.000
 Ra  88 249 161 2.9880e-02  82.966  16.954   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.171   0.319   0.000   0.000
 Ra  88 250 162 2.3687e-02  93.073   6.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.445   0.000   0.000
 Ra  88 251 163 1.8751e-02  77.960  21.637   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.339   0.000   0.000
 Ra  88 252 164 1.4941e-02  89.032  10.942   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.431   0.000   0.000
 Ra  88 253 165 1.2138e-02  64.367  34.354   1.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.355   0.000   0.000
 Ra  88 254 166 9.9670e-03  85.942  13.704   0.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.429   0.000   0.000
 Ra  88 255 167 8.0354e-03  60.801  36.804   2.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.365   0.000   0.000
 Ra  88 256 168 6.5114e-03  84.067  15.213   0.720   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.418   0.000   0.000
 Ra  88 257 169 5.3921e-03  63.626  33.188   3.176   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.373   0.000   0.000
 Ra  88 258 170 4.5043e-03  84.568  14.482   0.949   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.419   0.000   0.000
 Ra  88 259 171 3.7474e-03  70.080  26.605   3.246   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.398   0.000   0.000
 Ra  88 260 172 3.1493e-03  84.526  14.269   1.180   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.421   0.000   0.000
 Ra  88 261 173 2.6864e-03  75.453  20.971   3.442   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.390   0.000   0.000
 Ra  88 262 174 2.2844e-03  82.436  15.794   1.686   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.423   0.000   0.000
 Ra  88 263 175 1.9483e-03  73.042  22.477   4.181   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317   0.408   0.000   0.000
 Ra  88 264 176 1.6233e-03  80.354  16.835   2.514   0.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.428   0.000   0.000
 Ra  88 265 177 1.3742e-03  72.266  21.963   5.129   0.622   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.342   0.425   0.000   0.000
 Ra  88 266 178 1.1662e-03  80.621  15.846   2.958   0.572   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.433   0.000   0.000
 Ra  88 267 179 9.9112e-04  76.331  16.658   5.826   1.090   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.320   0.440   0.000   0.000
 Ra  88 268 180 8.3568e-04  80.268  15.396   3.152   1.147   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.451   0.000   0.000
 Ra  88 269 181 7.2416e-04  77.972  11.158   8.730   1.895   0.242   0.003   0.000   0.000   0.000   0.000   0.000   0.353   0.456   0.000   0.000
 Ra  88 270 182 5.9583e-04  84.532  10.575   2.991   1.795   0.102   0.004   0.000   0.000   0.000   0.000   0.000   0.224   0.456   0.000   0.000
 Ra  88 271 183 4.4825e-04  86.130   4.825   6.890   1.721   0.414   0.020   0.000   0.000   0.000   0.000   0.000   0.255   0.475   0.000   0.000
 Ra  88 272 184 1.3184e-03  68.103  15.454  10.576   5.279   0.488   0.101   0.000   0.000   0.000   0.000   0.000   0.549   0.456   0.000   0.000
 Ra  88 273 185 1.1286e-03  48.457  15.339  16.631  13.598   5.363   0.526   0.086   0.000   0.000   0.000   0.000   1.140   0.494   0.000   0.000
 Ra  88 274 186 1.1265e-03  37.499  23.647  13.375  19.883   4.508   1.000   0.084   0.004   0.000   0.000   0.000   1.336   0.470   0.000   0.000
 Ra  88 275 187 9.4367e-04  20.778   6.745  31.459  13.908  21.139   4.774   1.109   0.083   0.006   0.000   0.000   2.271   0.514   0.000   0.000
 Ra  88 276 188 7.7319e-04  34.968  21.973   3.485  19.163  13.474   5.939   0.847   0.146   0.005   0.000   0.000   1.762   0.480   0.000   0.000
 Ra  88 277 189 6.4198e-04  29.789   2.592  21.583   6.108  19.523  13.187   6.173   0.902   0.138   0.005   0.000   2.526   0.496   0.000   0.000
 Ra  88 278 190 5.3240e-04  41.795  18.600   2.617   9.065   5.920  16.465   3.839   1.564   0.120   0.015   0.000   1.921   0.464   0.000   0.000
 Ra  88 279 191 4.5569e-04  33.615   3.535  18.772   5.073  10.361   5.101  17.433   4.283   1.686   0.127   0.015   2.726   0.474   0.000   0.000
 Ra  88 280 192 3.8427e-04   0.000  61.186   3.487   8.654   2.704  12.214   3.253   6.867   1.350   0.268   0.017   2.470   0.444   0.000   0.000
 Ra  88 281 193 3.4139e-04  31.440   0.907  20.142   2.898  15.154   1.963  12.803   3.537   9.030   1.755   0.372   3.136   0.444   0.000   0.000
 Ra  88 282 194 2.9710e-04   0.000  60.576   2.476   7.548   1.995  11.510   2.555   8.075   1.515   3.368   0.382   2.716   0.437   0.000   0.000
 Ra  88 283 195 2.6040e-04  27.366   1.222  21.375   0.470  16.092   2.170  11.653   3.836   8.988   2.590   4.237   3.526   0.438   0.000   0.000
 Ra  88 284 196 2.2959e-04   0.000  50.309  14.058   5.751   1.152   8.166   2.320  10.477   2.512   4.144   1.110   2.923   0.434   0.000   0.000
 Ra  88 285 197 2.0331e-04  41.236   0.764  13.033   0.401  10.890   0.564  10.762   3.367  10.913   1.802   6.266   3.181   0.433   0.000   0.000
 Ra  88 286 198 1.7973e-04   0.000  70.689   1.557   3.326   0.925   4.816   0.872   9.023   1.847   6.152   0.793   2.501   0.410   0.000   0.000
 Ra  88 287 199 6.8950e-05  74.878   2.303   6.437   1.122   2.968   0.536   2.718   0.375   4.137   0.897   3.628   1.268   0.412   0.000   0.000
 Ra  88 288 200 1.0704e-04   0.000  79.937   1.182   4.502   0.688   2.999   0.599   4.012   0.531   4.749   0.801   1.924   0.397   0.000   0.000
 Ra  88 289 201 1.0223e-04  54.335   6.735  10.526   1.864   9.915   0.792   3.150   0.652   4.820   0.560   6.653   1.974   0.400   0.000   0.000
 Ra  88 290 202 9.4917e-05   0.000  78.599   2.022   4.324   0.750   5.548   0.666   3.505   0.537   3.672   0.377   1.835   0.395   0.000   0.000
 Ra  88 291 203 8.7588e-05  49.432   9.498   9.606   2.118  10.112   1.423   8.198   0.649   3.460   0.632   4.868   1.985   0.390   0.000   0.000
 Ra  88 292 204 8.0911e-05   0.000  41.968  27.641  14.213   0.983   4.574   0.651   6.294   0.562   2.630   0.484   2.287   0.390   0.000   0.000
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 226 137 5.6966e+03  99.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.710
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 229 140 9.9158e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 230 141 1.9414e+08  99.977   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.000
 Ac  89 231 142 1.2820e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 232 143 7.5035e+03  98.772   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.227   0.001
 Ac  89 233 144 1.7305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 234 145 6.1242e+02  93.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.002   0.003
 Ac  89 235 146 2.7261e+02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Ac  89 236 147 1.8140e+01  98.830   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.170   0.000
 Ac  89 237 148 2.8448e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Ac  89 238 149 3.7081e-01  99.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.058   0.000
 Ac  89 239 150 4.0652e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ac  89 240 151 4.1080e-01  99.790   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.327   0.029   0.013
 Ac  89 241 152 3.8431e-01  99.754   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.340   0.015   0.040
 Ac  89 242 153 3.4064e-01  97.492   2.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.396   0.000   0.000
 Ac  89 243 154 2.9039e-01  96.985   2.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.421   0.000   0.630
 Ac  89 244 155 2.3700e-01  85.923   8.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.323   2.184   2.982
 Ac  89 245 156 1.8606e-01  86.859  11.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.407   1.263   0.000
 Ac  89 246 157 1.5075e-01  70.667  25.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.362   4.262   0.000
 Ac  89 247 158 1.1600e-01  76.413  17.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.427   5.768   0.003
 Ac  89 248 159 8.8670e-02  61.966  33.346   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.355   4.675   0.000
 Ac  89 249 160 6.4685e-02  70.086  25.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.422   4.376   0.000
 Ac  89 250 161 4.9084e-02  51.670  46.096   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.332   1.941   0.000
 Ac  89 251 162 3.7629e-02  58.390  31.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.419  10.436   0.000
 Ac  89 252 163 2.9260e-02  37.636  59.322   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.586   2.096   0.000
 Ac  89 253 164 2.2909e-02  38.310  46.742   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.619   0.480  14.776   0.000
 Ac  89 254 165 1.7249e-02  25.784  68.521   2.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.629   2.894   0.000
 Ac  89 255 166 1.4231e-02  31.357  44.738   0.803   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.490  23.101   0.000
 Ac  89 256 167 1.1441e-02  18.094  69.949   4.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.802   0.610   7.838   0.000
 Ac  89 257 168 9.2501e-03  25.324  33.828   1.802   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.495  39.042   0.000
 Ac  89 258 169 7.2356e-03  22.813  68.298   4.644   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.578   4.212   0.000
 Ac  89 259 170 5.9279e-03  28.750  45.280   2.059   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.451  23.866   0.000
 Ac  89 260 171 4.8244e-03  28.168  63.927   3.921   0.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.478   3.871   0.000
 Ac  89 261 172 4.0152e-03  38.778  48.095   2.025   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   0.406  11.003   0.000
 Ac  89 262 173 3.3183e-03  36.074  56.726   4.031   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.377   3.021   0.000
 Ac  89 263 174 2.7765e-03  36.904  50.121   2.410   0.181   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.409  10.385   0.000
 Ac  89 264 175 2.3549e-03  36.851  53.490   5.245   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.384   4.113   0.000
 Ac  89 265 176 1.9902e-03  34.711  51.339   2.987   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.440  10.505   0.000
 Ac  89 266 177 1.6592e-03  40.100  49.765   7.985   0.682   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.708   0.394   1.442   0.000
 Ac  89 267 178 1.4171e-03  40.418  54.914   3.234   1.127   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.424   0.302   0.000
 Ac  89 268 179 1.1772e-03  49.715  37.759  11.078   1.275   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.393   0.027   0.000
 Ac  89 269 180 1.0034e-03  46.904  46.677   4.219   2.130   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.618   0.417   0.000   0.000
 Ac  89 270 181 8.4067e-04  64.916  20.489  12.385   1.844   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.371   0.000   0.000
 Ac  89 271 182 6.7394e-04  69.605  22.402   5.102   2.721   0.162   0.009   0.000   0.000   0.000   0.000   0.000   0.415   0.415   0.000   0.000
 Ac  89 273 184 1.3155e-03  65.504  13.124  12.995   7.603   0.646   0.127   0.000   0.000   0.000   0.000   0.000   0.651   0.457   0.000   0.000
 Ac  89 274 185 1.4133e-03  14.795  38.916  22.202  15.895   7.579   0.519   0.094   0.000   0.000   0.000   0.000   1.645   0.501   0.000   0.000
 Ac  89 275 186 1.3671e-03   0.000  53.633  10.127  29.404   4.703   2.042   0.085   0.006   0.000   0.000   0.000   1.917   0.489   0.000   0.000
 Ac  89 276 187 1.0888e-03   6.677   6.618  41.205  13.206  26.532   4.172   1.527   0.059   0.004   0.000   0.000   2.652   0.529   0.000   0.000
 Ac  89 277 188 8.6385e-04   0.000  41.140  14.051  18.204  15.682   9.755   0.955   0.211   0.003   0.000   0.000   2.426   0.475   0.000   0.000
 Ac  89 278 189 6.9969e-04   9.120   3.236  35.365   6.710  23.107  13.795   7.821   0.685   0.147   0.002   0.000   3.084   0.491   0.012   0.000
 Ac  89 279 190 5.7006e-04   0.000  40.847  10.039   8.480   6.692  18.778   4.327   2.262   0.103   0.018   0.000   2.583   0.467   8.453   0.000
 Ac  89 280 191 4.7085e-04  11.530   4.976  36.680   4.492  13.129   5.365  17.751   3.815   1.714   0.074   0.011   3.193   0.481   0.462   0.000
 Ac  89 281 192 3.9630e-04   0.000  52.222   9.139   7.063   5.127   9.658   5.561   7.809   1.245   0.348   0.011   2.635   0.449   1.818   0.000
 Ac  89 282 193 3.2293e-04   9.174   4.515  40.658   4.346  13.383   3.742  10.585   3.638   7.638   1.119   0.280   3.350   0.478   0.921   0.000
 Ac  89 283 194 2.8730e-04   0.000  53.131   9.212   7.896   4.304   6.888   4.873   7.201   1.825   3.075   0.284   2.728   0.441   1.311   0.000
 Ac  89 284 195 2.4762e-04   7.599   3.968  40.343   4.011  14.062   3.452   8.763   4.165   7.726   1.761   3.149   3.609   0.486   1.000   0.000
 Ac  89 285 196 2.1474e-04   0.000  52.784   8.999   7.038   4.627   6.076   4.448   7.456   2.622   4.011   0.925   2.834   0.442   1.014   0.000
 Ac  89 286 197 1.8358e-04  12.734   5.147  35.940   3.406  11.668   3.796   8.369   3.781   7.566   2.479   4.002   3.464   0.474   1.111   0.000
 Ac  89 287 198 1.6104e-04   0.000  64.768   8.022   2.688   2.512   3.474   3.441   6.466   2.892   4.183   1.043   2.490   0.414   0.511   0.000
 Ac  89 288 199 1.4120e-04  17.820   4.886  43.802   3.180   6.533   2.031   4.686   2.904   6.819   2.656   4.103   2.983   0.417   0.579   0.000
 Ac  89 289 200 1.1999e-04   0.000  69.335   7.609   4.619   2.563   1.866   2.458   3.353   2.606   3.995   1.253   2.201   0.400   0.344   0.000
 Ac  89 290 201 1.0203e-04  16.397  26.586  26.523   5.328   8.062   2.278   2.245   2.182   3.799   2.379   3.988   2.507   0.405   0.233   0.000
 Ac  89 291 202 7.5959e-05   0.000  74.917   6.378   4.933   1.936   3.147   2.298   1.615   1.536   2.166   1.011   1.871   0.399   0.065   0.000
 Ac  89 292 203 6.8909e-05  14.184  25.363  31.725   4.642   8.525   2.977   4.334   2.142   1.894   1.603   2.501   2.366   0.409   0.109   0.000
 Ac  89 293 204 6.3189e-05   0.000  72.608   6.140   5.192   3.129   2.998   2.237   3.665   1.758   1.302   0.928   1.946   0.392   0.045   0.000
 Ac  89 294 205 4.6769e-05  28.354  28.773  15.923   4.683   5.801   3.469   5.082   1.774   3.417   1.482   1.241   2.025   0.398   0.000   0.000
 Ac  89 295 206 4.7904e-05   0.000  75.248   2.664   4.708   3.988   2.987   1.687   2.975   1.927   2.866   0.949   2.003   0.377   0.000   0.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 233 143 6.0031e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 234 144 6.3727e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 235 145 6.8486e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 236 146 2.0514e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 237 147 8.0937e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 238 148 3.8696e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 239 149 4.6289e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 240 150 6.2538e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 241 151 6.7986e-01  99.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.069
 Th  90 242 152 6.8642e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 243 153 6.4773e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 244 154 5.7443e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 245 155 4.4395e-01  99.947   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.134   0.000   0.000
 Th  90 246 156 3.7136e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 247 157 2.9749e-01  97.513   1.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.256   0.000   1.165
 Th  90 248 158 2.2274e-01  99.449   0.551   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.337   0.000   0.000
 Th  90 249 159 1.6749e-01  96.154   2.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.290   0.000   0.936
 Th  90 250 160 1.2152e-01  98.898   1.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.430   0.000   0.000
 Th  90 251 161 8.8130e-02  93.822   6.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.310   0.000   0.000
 Th  90 252 162 6.5404e-02  98.008   1.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.463   0.000   0.000
 Th  90 253 163 4.9232e-02  90.437   9.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.315   0.001   0.000
 Th  90 254 164 3.7282e-02  95.031   4.969   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.434   0.000   0.000
 Th  90 255 165 2.8576e-02  79.666  20.148   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.205   0.304   0.027   0.000
 Th  90 256 166 2.2311e-02  93.311   6.676   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.426   0.014   0.000
 Th  90 257 167 1.6963e-02  74.746  24.203   0.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.254   0.261   0.534   0.000
 Th  90 258 168 1.3415e-02  90.849   7.601   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.399   1.475   0.000
 Th  90 259 169 1.0313e-02  78.099  20.598   1.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.323   0.266   0.000
 Th  90 260 170 8.2315e-03  92.247   7.438   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.409   0.099   0.000
 Th  90 261 171 6.8558e-03  81.507  17.252   1.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.347   0.079   0.000
 Th  90 262 172 5.4963e-03  93.065   6.642   0.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.414   0.006   0.000
 Th  90 263 173 4.4985e-03  85.038  13.678   1.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.361   0.059   0.000
 Th  90 264 174 3.6713e-03  91.846   7.674   0.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.409   0.000   0.000
 Th  90 265 175 3.0708e-03  84.734  13.358   1.906   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.352   0.000   0.000
 Th  90 266 176 2.5258e-03  89.268   9.802   0.925   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.405   0.000   0.000
 Th  90 267 177 2.0825e-03  83.948  13.372   2.588   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188   0.366   0.000   0.000
 Th  90 268 178 1.7416e-03  89.071   9.368   1.452   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.391   0.000   0.000
 Th  90 269 179 1.4713e-03  84.153  12.741   2.849   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.388   0.000   0.000
 Th  90 270 180 1.2324e-03  87.293  10.589   1.862   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.389   0.000   0.000
 Th  90 271 181 1.0266e-03  85.513  11.009   3.077   0.394   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.404   0.000   0.000
 Th  90 272 182 8.2794e-04  88.189   9.682   1.779   0.349   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.401   0.000   0.000
 Th  90 273 183 6.2411e-04  88.925   7.051   3.450   0.543   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.428   0.000   0.000
 Th  90 274 184 1.9250e-03  70.668  22.258   5.285   1.731   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.400   0.000   0.000
 Th  90 275 185 1.5957e-03  59.166  11.436  23.746   4.613   1.009   0.030   0.000   0.000   0.000   0.000   0.000   0.770   0.456   0.000   0.000
 Th  90 276 186 1.6421e-03  49.236  22.181  20.275   7.406   0.801   0.101   0.000   0.000   0.000   0.000   0.000   0.887   0.424   0.000   0.000
 Th  90 277 187 1.2849e-03  36.248   9.585  24.760  21.583   6.870   0.864   0.090   0.000   0.000   0.000   0.000   1.562   0.455   0.000   0.000
 Th  90 278 188 9.7340e-04  53.184  12.640   5.004  23.368   4.308   1.412   0.081   0.002   0.000   0.000   0.000   1.175   0.425   0.000   0.000
 Th  90 279 189 7.4391e-04  50.812   4.650  12.810   5.343  21.105   4.055   1.163   0.062   0.001   0.000   0.000   1.584   0.444   0.000   0.000
 Th  90 280 190 5.8615e-04  62.029   9.807   3.176  13.789   4.802   5.417   0.862   0.117   0.002   0.000   0.000   1.098   0.404   0.000   0.000
 Th  90 281 191 4.6241e-04  59.016   4.392  10.217   3.769  11.434   4.940   5.333   0.793   0.104   0.002   0.000   1.450   0.424   0.000   0.000
 Th  90 282 192 3.7442e-04  68.769   7.178   3.101  10.035   3.929   4.365   1.178   1.346   0.091   0.008   0.000   0.983   0.394   0.000   0.000
 Th  90 283 193 2.9295e-04  64.130   4.743   8.440   2.326   9.244   3.941   4.539   1.236   1.299   0.093   0.009   1.325   0.406   0.000   0.000
 Th  90 284 194 2.4910e-04   0.437  78.480   1.819   7.602   3.675   4.853   1.114   1.539   0.246   0.224   0.011   1.654   0.382   0.000   0.000
 Th  90 285 195 1.8587e-04  65.719   3.414  10.933   1.552   6.388   3.326   5.478   1.025   1.615   0.303   0.246   1.303   0.380   0.000   0.000
 Th  90 286 196 1.3697e-04  81.741   3.087   0.916   4.247   2.344   4.503   0.857   1.670   0.312   0.281   0.038   0.718   0.370   0.001   0.000
 Th  90 287 197 1.1970e-04  74.788   1.697   7.631   1.099   3.952   2.104   4.971   1.142   1.876   0.401   0.337   1.063   0.371   0.000   0.000
 Th  90 288 198 1.0555e-04  83.371   2.951   1.207   3.297   1.027   4.222   0.911   1.965   0.486   0.508   0.056   0.687   0.356   0.000   0.000
 Th  90 289 199 9.3249e-05  77.078   2.349   6.425   0.999   3.406   0.796   4.641   0.977   2.270   0.473   0.586   0.986   0.355   0.000   0.000
 Th  90 290 200 8.2538e-05  85.473   2.692   1.278   3.373   1.025   2.901   0.442   1.679   0.386   0.654   0.097   0.583   0.339   0.000   0.000
 Th  90 291 201 7.3545e-05  78.569   5.707   3.672   0.958   3.648   0.739   3.180   0.715   1.617   0.512   0.683   0.825   0.347   0.000   0.000
 Th  90 292 202 6.5764e-05  86.072   2.624   1.784   3.444   1.302   2.027   0.371   1.381   0.223   0.674   0.097   0.525   0.334   0.000   0.000
 Th  90 293 203 5.9401e-05  76.193   3.367   8.048   1.355   3.491   1.320   2.921   0.722   1.382   0.272   0.928   0.891   0.343   0.000   0.000
 Th  90 294 204 5.4269e-05   0.073  88.415   0.621   3.399   1.981   2.573   0.375   1.523   0.246   0.704   0.089   1.423   0.334   0.000   0.000
 Th  90 295 205 4.9949e-05  76.784   2.847   7.030   1.017   3.385   2.096   3.313   0.511   1.815   0.284   0.918   0.931   0.334   0.000   0.000
 Th  90 296 206 4.5899e-05  87.064   2.003   0.404   2.220   1.118   3.173   1.172   1.502   0.437   0.804   0.105   0.589   0.329   0.000   0.000
 Th  90 297 207 4.2785e-05  76.682   4.602   6.193   0.589   2.332   0.646   4.026   1.619   1.838   0.303   1.171   0.953   0.331   0.000   0.000
 Th  90 298 208 4.0220e-05   0.000  88.732   0.561   2.065   0.441   2.718   1.008   2.157   0.844   1.216   0.258   1.519   0.328   0.000   0.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 235 144 3.0111e+15 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 236 145 6.9328e+07  97.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.261   0.000
 Pa  91 237 146 8.3661e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 238 147 1.0458e+04  99.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.000
 Pa  91 239 148 3.2738e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 240 149 1.3800e+03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Pa  91 241 150 9.8192e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 242 151 1.3812e+00  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.000
 Pa  91 243 152 1.4784e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 244 153 1.4145e+00  98.512   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   1.450   0.038
 Pa  91 245 154 1.2968e+00  99.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.235
 Pa  91 246 155 1.1389e+00  96.225   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.222   3.677   0.000
 Pa  91 247 156 9.7349e-01  99.625   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.312   0.048   0.000
 Pa  91 249 158 6.0937e-01  94.820   3.691   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.387   0.821   0.667
 Pa  91 250 159 4.3924e-01  80.247   9.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.307   9.824   0.000
 Pa  91 251 160 3.1114e-01  90.280   6.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.413   1.904   1.161
 Pa  91 252 161 2.1251e-01  61.610  17.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.310  21.111   0.000
 Pa  91 253 162 1.4790e-01  85.639  10.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.401   4.081   0.000
 Pa  91 254 163 9.8160e-02  49.534  29.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.291   0.276  21.376   0.000
 Pa  91 255 164 7.0642e-02  51.694  28.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.381  19.913   0.000
 Pa  91 256 165 5.1425e-02  14.014  62.105   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.636   0.492  23.307   0.000
 Pa  91 257 166 3.7163e-02  40.043  23.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.394  36.915   0.000
 Pa  91 258 167 2.8045e-02   6.217  58.952   1.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.528  33.673   0.000
 Pa  91 259 168 2.1376e-02  30.505  24.178   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.423  45.187   0.000
 Pa  91 260 169 1.0816e-02  15.246  44.225   1.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.518  39.321   0.000
 Pa  91 261 170 1.2317e-02  35.715  23.576   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.647   0.372  40.280   0.000
 Pa  91 262 171 9.5185e-03   8.675  67.877   1.538   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.738   0.491  21.909   0.000
 Pa  91 263 172 7.5857e-03  54.683  16.525   0.651   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.460   0.336  28.141   0.000
 Pa  91 264 173 5.9870e-03  27.321  45.298   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498   0.377  26.758   0.000
 Pa  91 265 174 4.8625e-03  52.827  24.412   0.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.339  21.835   0.000
 Pa  91 266 175 3.9566e-03  36.953  37.677   1.299   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.434   0.318  24.065   0.000
 Pa  91 267 176 3.2303e-03  52.129  25.274   1.121   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.495   0.341  21.446   0.000
 Pa  91 268 177 2.6462e-03  62.511  28.872   1.693   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   0.334   6.855   0.000
 Pa  91 269 178 2.1650e-03  59.365  27.073   1.790   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.345  11.650   0.000
 Pa  91 270 179 1.7834e-03  71.035  20.202   2.680   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.361   5.862   0.000
 Pa  91 271 180 1.4579e-03  69.369  21.526   2.003   0.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.359   6.741   0.000
 Pa  91 272 181 1.2230e-03  78.791  14.946   4.179   0.438   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.352   1.634   0.000
 Pa  91 273 182 9.5415e-04  81.120  14.626   2.200   0.705   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.397   1.348   0.000
 Pa  91 274 183 7.1302e-04  87.314   6.045   5.922   0.666   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.378   0.006   0.000
 Pa  91 275 184 2.2728e-03  64.580  23.675   8.976   2.532   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.412   0.157   0.000
 Pa  91 276 185 1.7707e-03  51.645  17.769  24.826   4.328   1.412   0.016   0.000   0.000   0.000   0.000   0.000   0.862   0.384   0.004   0.000
 Pa  91 277 186 1.8329e-03  24.825  39.278  22.220  12.373   1.154   0.147   0.000   0.000   0.000   0.000   0.000   1.262   0.432   0.004   0.000
 Pa  91 278 187 1.3982e-03  34.936   6.161  27.019  20.687   9.321   0.708   0.084   0.000   0.000   0.000   0.000   1.636   0.409   1.085   0.000
 Pa  91 279 188 6.5115e-04  44.141  28.343   4.619  15.352   3.952   1.277   0.050   0.002   0.000   0.000   0.000   1.084   0.436   2.264   0.000
 Pa  91 280 189 4.6642e-04  34.738   3.822   6.722   3.622  13.670   2.396   0.812   0.023   0.000   0.000   0.000   1.004   0.396  34.193   0.000
 Pa  91 281 190 3.6348e-04  49.195  27.811   2.645   4.632   4.353   5.615   0.598   0.097   0.000   0.000   0.000   1.048   0.409   5.054   0.000
 Pa  91 282 191 2.7510e-04  59.983   2.334   6.917   1.056   6.382   2.896   4.314   0.377   0.059   0.000   0.000   0.950   0.430  15.682   0.000
 Pa  91 283 192 2.2220e-04   0.000  60.500   1.788   2.540   2.680   3.379   0.887   0.989   0.054   0.006   0.000   1.486   0.395  27.177   0.000
 Pa  91 284 193 1.8037e-04  59.195   1.321   8.837   0.895   4.375   1.591   3.439   0.724   0.829   0.037   0.003   0.930   0.414  18.754   0.000
 Pa  91 285 194 1.4694e-04   0.000  40.705   1.283   1.989   2.129   2.227   0.844   0.918   0.207   0.140   0.005   1.461   0.389  49.554   0.000
 Pa  91 286 195 1.2922e-04  67.089   1.045   9.235   0.415   3.859   1.402   2.958   0.637   0.846   0.153   0.108   0.910   0.412  12.252   0.000
 Pa  91 287 196 1.1171e-04   0.000  62.096   1.398   1.432   1.863   2.088   0.879   0.710   0.224   0.177   0.026   1.446   0.370  29.105   0.000
 Pa  91 288 197 8.1203e-05  47.537   2.652  16.854   0.635   2.708   0.813   2.606   0.512   0.723   0.150   0.129   0.995   0.360  24.682   0.000
 Pa  91 289 198 8.3533e-05   0.000  38.343   1.293   1.679   1.764   1.596   0.778   0.807   0.290   0.184   0.034   1.430   0.360  53.231   0.000
 Pa  91 290 199 7.4134e-05  38.908   1.049   9.367   0.636   3.038   1.190   2.310   0.414   0.902   0.202   0.163   0.834   0.381  41.822   0.000
 Pa  91 291 200 6.6081e-05  53.705  30.012   1.167   1.064   1.652   1.648   0.528   0.564   0.283   0.190   0.043   0.836   0.340   9.141   0.000
 Pa  91 292 201 5.8583e-05  76.929   1.522   9.879   0.564   2.435   1.021   2.076   0.449   0.714   0.167   0.197   0.746   0.362   4.044   0.000
 Pa  91 293 202 5.1164e-05   0.000  89.753   1.242   0.865   1.365   0.950   0.571   0.719   0.218   0.162   0.044   1.266   0.339   4.110   0.000
 Pa  91 294 203 4.5331e-05  73.175   1.156  15.329   0.784   2.112   0.939   1.610   0.506   0.805   0.197   0.185   0.779   0.372   3.203   0.000
 Pa  91 295 204 4.1141e-05   0.000  89.835   1.228   2.180   1.449   0.901   0.448   0.415   0.317   0.260   0.051   1.252   0.332   2.915   0.000
 Pa  91 296 205 3.7635e-05  71.382   6.139  11.542   1.282   2.775   1.269   1.283   0.460   0.500   0.272   0.294   0.756   0.355   2.801   0.000
 Pa  91 297 206 3.5650e-05   0.000  89.764   1.328   1.603   1.182   2.719   0.872   0.399   0.295   0.217   0.087   1.310   0.327   1.532   0.000
 Pa  91 298 207 3.1695e-05  69.734   7.510  11.727   1.437   2.360   0.951   2.882   0.877   0.522   0.283   0.242   0.841   0.347   1.475   0.000
 Pa  91 299 208 2.9861e-05   0.000  88.117   2.347   1.858   0.995   2.106   1.009   1.779   0.447   0.301   0.151   1.402   0.334   0.889   0.000
 Pa  91 300 209 2.9743e-05  52.193  17.323  13.774   3.113   4.848   0.946   2.454   1.035   2.290   0.581   0.373   1.284   0.357   1.069   0.000
 Pa  91 301 210 3.0450e-05   0.000  82.923   2.034   4.432   1.390   2.130   1.249   2.290   0.825   1.573   0.499   1.659   0.334   0.654   0.000
 Pa  91 302 211 2.5182e-05  25.502  38.720  11.938   4.760   6.200   2.320   3.600   1.095   2.606   0.826   1.713   1.870   0.340   0.722   0.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 239 147 3.5405e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 240 148 4.3411e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 241 149 4.8822e+05  99.695   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305
  U  92 242 150 3.5369e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 243 151 2.8382e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 244 152 3.7497e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 245 153 3.9517e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 246 154 3.7410e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 247 155 3.3333e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 248 156 2.8470e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 249 157 2.4112e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 250 158 1.9739e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 251 159 1.4338e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 252 160 9.5026e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
  U  92 253 161 5.7757e-01  99.959   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.000
  U  92 254 162 3.6524e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 255 163 2.3576e-01  93.162   0.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.208   6.195   0.000
  U  92 256 164 1.4676e-01  99.652   0.245   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.198   0.103   0.000
  U  92 257 165 9.7230e-02  78.384   2.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.285  19.224   0.000
  U  92 258 166 6.8442e-02  98.516   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.273   0.811   0.000
  U  92 259 167 4.9943e-02  33.085   2.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.336  64.444   0.000
  U  92 260 168 3.6290e-02  97.558   0.850   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.294   1.592   0.000
  U  92 261 169 2.6917e-02  36.425   3.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.332  59.970   0.000
  U  92 262 170 2.0026e-02  97.274   0.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.305   1.829   0.000
  U  92 263 171 1.4553e-02  55.526   4.167   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.328  40.285   0.000
  U  92 264 172 1.1094e-02  97.600   0.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.315   1.518   0.000
  U  92 265 173 8.5978e-03  87.964   3.464   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.341   8.559   0.000
  U  92 266 174 6.6376e-03  97.286   1.764   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.326   0.950   0.000
  U  92 267 175 5.2297e-03  88.333   3.785   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.350   7.706   0.000
  U  92 268 176 4.2022e-03  96.834   1.623   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.332   1.518   0.000
  U  92 269 177 3.2366e-03  95.710   3.769   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.356   0.149   0.000
  U  92 270 178 2.6025e-03  97.124   2.734   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.337   0.000   0.000
  U  92 271 179 2.1107e-03  95.550   3.875   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.361   0.000   0.000
  U  92 272 180 1.6915e-03  95.835   3.779   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.392   0.000   0.000
  U  92 273 181 1.3397e-03  94.438   4.265   1.289   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.364   0.000   0.000
  U  92 274 182 1.0642e-03  95.361   3.914   0.694   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.369   0.000   0.000
  U  92 275 183 7.0682e-04  94.452   4.299   1.184   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.339   0.000   0.000
  U  92 276 184 2.5747e-03  84.290  13.634   1.828   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.340   0.000   0.000
  U  92 277 185 1.3920e-03  79.875  13.115   6.146   0.818   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.371   0.000   0.000
  U  92 278 186 1.0563e-03  81.408  14.060   3.583   0.920   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.394   0.000   0.000
  U  92 279 187 6.5092e-04  81.359   4.567  11.361   2.157   0.543   0.014   0.000   0.000   0.000   0.000   0.000   0.360   0.385   0.000   0.000
  U  92 280 188 4.2840e-04  87.773   5.161   4.169   2.541   0.324   0.032   0.000   0.000   0.000   0.000   0.000   0.226   0.363   0.001   0.000
  U  92 281 189 3.1468e-04  86.855   2.239   5.010   3.638   2.005   0.225   0.020   0.000   0.000   0.000   0.000   0.324   0.359   0.007   0.000
  U  92 282 190 2.3937e-04  90.187   3.782   2.849   2.063   0.567   0.324   0.017   0.000   0.000   0.000   0.000   0.203   0.345   0.210   0.000
  U  92 283 191 1.8049e-04  89.566   1.679   3.693   2.375   1.933   0.468   0.241   0.011   0.000   0.000   0.000   0.279   0.347   0.035   0.000
  U  92 284 192 1.4522e-04  91.743   3.096   2.265   1.856   0.533   0.385   0.056   0.023   0.000   0.000   0.000   0.179   0.336   0.043   0.000
  U  92 285 193 1.0332e-04  91.868   1.056   2.701   1.821   1.723   0.426   0.298   0.044   0.017   0.000   0.000   0.233   0.338   0.046   0.000
  U  92 286 194 7.9237e-05  94.373   2.205   1.484   1.146   0.452   0.266   0.044   0.023   0.003   0.000   0.000   0.122   0.316   0.005   0.000
  U  92 287 195 8.0411e-05  92.423   1.648   2.602   1.303   1.253   0.401   0.263   0.036   0.020   0.002   0.000   0.199   0.322   0.048   0.000
  U  92 288 196 6.8171e-05  93.795   2.644   1.735   1.007   0.361   0.285   0.051   0.026   0.004   0.001   0.000   0.128   0.310   0.090   0.000
  U  92 289 197 4.7879e-05  93.714   0.929   2.304   1.462   0.951   0.295   0.240   0.039   0.020   0.003   0.001   0.172   0.319   0.043   0.000
  U  92 290 198 2.9286e-05  96.333   1.506   0.685   0.858   0.349   0.148   0.025   0.015   0.003   0.001   0.000   0.081   0.302   0.076   0.000
  U  92 291 199 3.9257e-04  57.470   4.490  14.434   9.159   8.043   3.352   1.660   0.346   0.212   0.035   0.011   1.249   0.312   0.787   0.000
  U  92 292 200 1.0079e-04  88.434   4.466   2.432   2.043   0.783   0.833   0.191   0.057   0.011   0.005   0.000   0.253   0.302   0.743   0.000
  U  92 293 201 3.9814e-05  91.782   1.276   2.649   1.422   1.142   0.418   0.496   0.082   0.025   0.004   0.002   0.220   0.304   0.700   0.000
  U  92 294 202 7.1985e-04  16.612  25.898  19.302  16.545   6.535   6.417   1.551   1.233   0.191   0.060   0.003   2.039   0.295   5.653   0.000
  U  92 295 203 6.8980e-04   2.473   3.753  22.880  18.913  23.235   7.861   7.899   1.932   1.413   0.215   0.065   3.328   0.311   9.359   0.000
  U  92 296 204 6.5735e-04  13.079  16.450  18.191  17.931   6.902  10.613   2.288   1.725   0.266   0.194   0.017   2.348   0.296  12.343   0.000
  U  92 297 205 6.2353e-04   0.259   1.676  12.635  15.510  26.561   7.503  12.090   3.298   2.072   0.371   0.222   3.710   0.308  17.802   0.000
  U  92 298 206 5.8834e-04  12.151  10.244  14.866  12.488   5.510  11.405   3.427   3.166   0.540   0.281   0.039   2.518   0.291  25.883   0.000
  U  92 299 207 5.5290e-04   3.670   2.554   8.299  10.921  22.882   5.009  12.432   4.487   4.136   0.812   0.351   3.698   0.317  24.447   0.000
  U  92 300 208 5.1859e-04   0.233  28.404  13.521  15.028   3.863   7.351   4.672   5.637   1.349   0.954   0.134   2.737   0.299  18.853   0.000
  U  92 301 209 4.8581e-04   4.454   0.550   8.825   8.503  17.010   8.666   8.119   5.687   8.069   1.895   1.625   3.841   0.324  26.596   0.000
  U  92 302 210 4.5339e-04   0.000  23.308   0.003  31.373   8.618   5.430   4.195   6.905   2.170   2.878   0.534   3.244   0.306  14.585   0.000
  U  92 303 211 4.2242e-04   6.552   0.673   4.494   0.943  21.937  10.669  13.373   3.956   7.338   3.829   4.171   4.249   0.327  22.062   0.000
  U  92 304 212 3.8846e-04   0.000  19.743   1.064  16.480   2.396  26.848   4.642   4.686   4.053   4.358   1.579   3.765   0.312  14.152   0.000
  U  92 305 213 3.6009e-04   2.698   4.999   6.460   0.538   6.473   1.746  27.694   9.742   8.827   4.401   5.936   4.595   0.331  20.487   0.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 241 148 5.9394e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 242 149 6.7497e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 243 150 3.3691e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 244 151 4.8151e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 245 152 3.1022e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 246 153 5.8043e+00  98.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   1.837
 Np  93 247 154 6.4774e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 248 155 6.0599e+00  99.949   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.051   0.000
 Np  93 249 156 5.1849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 250 157 4.2871e+00  96.960   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.040   0.000
 Np  93 251 158 3.5695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 252 159 2.8661e+00  68.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.928   0.000
 Np  93 253 160 2.0246e+00  99.763   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237   0.000
 Np  93 254 161 1.2715e+00  58.799   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214  41.156   0.000
 Np  93 255 162 7.4622e-01  98.528   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.232   1.104   0.209
 Np  93 256 163 4.4881e-01  16.425   2.510   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.395  81.065   0.000
 Np  93 257 164 2.7590e-01  94.055   1.647   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.274   4.298   0.000
 Np  93 258 165 1.7226e-01   0.286   1.334   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.369  98.380   0.000
 Np  93 259 166 1.1424e-01  51.265   0.687   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.248  48.048   0.000
 Np  93 260 167 7.7771e-02   0.045   1.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.375  98.706   0.000
 Np  93 261 168 5.4875e-02  56.104   4.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.165   0.241  39.587   0.000
 Np  93 262 169 3.9650e-02   0.028   2.958   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.363  96.957   0.000
 Np  93 263 170 2.8032e-02  64.729   1.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.260  33.643   0.000
 Np  93 264 171 2.0046e-02   0.019   3.048   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.361  96.868   0.000
 Np  93 265 172 1.4529e-02  84.086   2.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.270  13.850   0.000
 Np  93 266 173 1.0419e-02   1.411   3.393   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.340  95.129   0.000
 Np  93 267 174 7.9203e-03  91.046   1.021   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.290   7.931   0.000
 Np  93 268 175 6.0401e-03   1.629   6.186   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.318  92.081   0.000
 Np  93 269 176 4.7490e-03  88.870   1.521   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.285   9.385   0.000
 Np  93 270 177 3.7242e-03  54.529   8.562   0.150   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.292  36.759   0.000
 Np  93 271 178 2.9385e-03  87.335   7.300   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.385   4.922   0.000
 Np  93 272 179 2.3141e-03  75.086   8.631   0.736   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.325  15.546   0.000
 Np  93 273 180 1.8039e-03  84.919  10.770   0.909   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.399   3.383   0.000
 Np  93 274 181 1.3844e-03  82.700   9.253   1.754   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.394   6.214   0.000
 Np  93 275 182 9.9430e-04  88.298   7.679   1.032   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.394   2.787   0.000
 Np  93 276 183 4.2840e-04  86.127   3.909   1.436   0.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.430   8.365   0.000
 Np  93 277 184 2.1384e-03  75.194  15.317   3.161   0.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.381   5.626   0.000
 Np  93 278 185 3.2427e-04  57.881   9.039   3.020   0.506   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.362  29.484   0.000
 Np  93 279 186 1.5723e-04  78.452  10.817   1.810   0.647   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.371   8.222   0.000
 Np  93 280 187 2.3020e-04   9.192  13.225   5.643   1.590   0.440   0.012   0.000   0.000   0.000   0.000   0.000   0.428   0.349  69.898   0.000
 Np  93 281 188 1.1662e-04  63.550   5.403   1.093   1.250   0.240   0.023   0.000   0.000   0.000   0.000   0.000   0.190   0.396  28.442   0.000
 Np  93 282 189 1.3399e-04   2.208   2.422   3.349   1.283   1.146   0.152   0.012   0.000   0.000   0.000   0.000   0.278   0.369  89.428   0.000
 Np  93 283 190 1.4898e-03   8.574  26.015   8.237  10.121   2.813   1.806   0.138   0.002   0.000   0.000   0.000   1.753   0.377  42.294   0.000
 Np  93 284 191 1.4717e-03   0.302  11.318  19.457   9.736  10.063   2.335   1.402   0.073   0.001   0.000   0.000   2.459   0.361  45.313   0.000
 Np  93 286 193 1.4079e-03   1.048  12.430  10.066  11.894   9.719   2.132   1.200   0.248   0.077   0.000   0.000   2.405   0.344  51.186   0.000
 Np  93 287 194 1.3714e-03  14.345  10.831  14.066  12.005   2.668   1.783   0.443   0.145   0.016   0.000   0.000   1.926   0.326  43.698   0.000
 Np  93 288 195 1.3594e-03   0.250  13.157   1.478  23.434   2.675   3.633   0.463   0.337   0.046   0.003   0.000   2.583   0.318  54.524   0.000
 Np  93 289 196 1.3272e-03   7.036   6.887  15.735  16.452   3.970   1.928   0.497   0.160   0.023   0.002   0.000   2.324   0.324  47.308   0.000
 Np  93 290 197 4.4103e-05   6.229   4.471   0.499   1.543   0.234   0.307   0.042   0.013   0.002   0.000   0.000   0.253   0.278  86.658   0.000
 Np  93 291 198 1.5643e-04  79.418   2.559   2.082   2.797   0.822   0.456   0.094   0.022   0.004   0.001   0.000   0.445   0.316  11.745   0.000
 Np  93 292 199 9.9856e-05   0.486   3.669   0.638   2.793   0.492   0.806   0.107   0.044   0.006   0.001   0.000   0.443   0.294  90.957   0.000
 Np  93 293 200 6.3439e-05  82.381   3.024   1.409   1.591   0.563   0.347   0.106   0.022   0.003   0.000   0.000   0.289   0.336  10.554   0.000
 Np  93 294 201 8.5146e-04   0.005   2.151   1.327  17.878   4.768   6.651   1.383   1.142   0.130   0.031   0.002   3.456   0.301  64.534   0.000
 Np  93 295 202 7.8705e-04   1.661   6.669  10.584  15.854   7.007   4.263   1.717   0.688   0.139   0.029   0.000   2.903   0.334  51.389   0.000
 Np  93 296 203 7.3592e-04   0.001   1.097   0.746  12.969   3.403   7.769   2.016   1.984   0.293   0.117   0.013   3.771   0.300  69.592   0.000
 Np  93 297 204 6.9087e-04   0.639   6.688   7.559  14.767   7.471   4.309   3.224   1.161   0.264   0.073   0.005   3.122   0.328  53.840   0.000
 Np  93 298 205 6.5264e-04   0.000   1.216   0.477   8.628   2.809   8.049   1.875   3.156   0.554   0.231   0.035   3.961   0.298  72.968   0.000
 Np  93 299 206 6.1967e-04   0.239   7.474   7.577  13.375   6.923   4.232   3.678   1.889   0.665   0.160   0.026   3.315   0.326  53.760   0.000
 Np  93 300 207 5.9029e-04   0.001   0.694   0.050   6.372   1.626   6.729   1.832   4.201   0.968   0.667   0.103   4.323   0.304  76.756   0.000
 Np  93 301 208 5.6376e-04   0.000   5.396   5.206  10.636  10.592   5.000   3.824   2.849   1.205   0.469   0.105   3.831   0.326  54.719   0.000
 Np  93 302 209 5.4173e-04   0.000   1.007   0.633   4.548   4.727  13.812   4.244   4.156   2.371   1.506   0.437   5.053   0.332  62.561   0.000
 Np  93 303 210 5.2207e-04   0.000   3.511   2.821   6.336  11.934  11.146   3.549   3.724   2.224   1.101   0.386   4.709   0.330  53.269   0.000
 Np  93 304 211 5.0302e-04   0.000   0.700   0.288   2.611   2.040  12.714   7.397   4.501   2.761   2.645   1.064   5.931   0.340  63.278   0.000
 Np  93 305 212 4.8336e-04   0.000   1.907   1.526   2.700   8.005  10.169   9.844   5.846   3.667   2.599   1.181   5.272   0.335  52.555   0.000
 Np  93 306 213 4.6509e-04   1.015   0.121   0.118   0.871   0.608   5.008   4.806  13.747   5.273   4.284   2.315   5.923   0.349  61.833   0.000
 Np  93 307 214 4.4723e-04   0.000   1.484   0.790   0.552   2.166   4.064  11.240  10.518   7.499   3.925   3.335   5.538   0.340  54.427   0.000
 Np  93 308 215 4.2886e-04   0.906   0.100   0.149   0.140   0.120   0.927   1.018   7.797   6.241  11.822   4.175   5.722   0.358  66.606   0.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 245 151 6.6489e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 246 152 5.1185e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 247 153 4.0253e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 248 154 9.0185e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 249 155 9.3471e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 250 156 8.1752e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 251 157 6.7122e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 252 158 5.4210e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 253 159 4.3614e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 254 160 3.4761e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 255 161 2.4871e+00  99.993   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.000
 Pu  94 256 162 1.5782e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 257 163 9.5476e-01  93.782   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.218   0.000
 Pu  94 258 164 5.7441e-01  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.000
 Pu  94 259 165 3.4272e-01  40.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  59.869   0.000
 Pu  94 260 166 2.1542e-01  99.919   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.000
 Pu  94 261 167 1.4023e-01  15.567   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.217  84.378   0.000
 Pu  94 262 168 9.4007e-02  99.696   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.171   0.228   0.000
 Pu  94 263 169 6.4368e-02  27.270   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.286  72.034   0.000
 Pu  94 264 170 4.4864e-02  99.267   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.237   0.576   0.000
 Pu  94 265 171 3.0857e-02  42.808   1.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.295  55.996   0.000
 Pu  94 266 172 2.1521e-02  99.193   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.257   0.551   0.000
 Pu  94 267 173 1.5347e-02  80.996   1.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.284  17.842   0.000
 Pu  94 268 174 1.1285e-02  98.787   0.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.276   0.670   0.000
 Pu  94 269 175 8.2697e-03  82.705   2.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.296  15.233   0.000
 Pu  94 270 176 6.1324e-03  98.521   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.286   0.806   0.000
 Pu  94 271 177 3.5334e-03  89.792   3.075   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.307   7.082   0.000
 Pu  94 272 178 2.7133e-03  99.181   0.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.291   0.296   0.000
 Pu  94 273 179 2.0570e-03  95.657   1.932   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.322   2.406   0.000
 Pu  94 274 180 1.4853e-03  98.101   1.365   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.301   0.475   0.000
 Pu  94 275 181 1.0164e-03  97.533   2.021   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.199   0.000
 Pu  94 276 182 4.1454e-04  98.400   1.389   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.354   0.000   0.000
 Pu  94 277 183 5.1997e-04  97.255   2.122   0.621   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.325   0.000   0.000
 Pu  94 278 184 4.5874e-04  97.554   1.888   0.321   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.334   0.229   0.000
 Pu  94 279 185 3.2801e-03  79.536  15.420   4.628   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.257   0.311   0.172   0.000
 Pu  94 280 186 1.5635e-04  96.188   2.915   0.633   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.368   0.056   0.000
 Pu  94 281 187 2.4925e-04  28.670   3.245   3.087   0.486   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.313  64.433   0.000
 Pu  94 282 188 2.2945e-04  94.603   1.891   1.080   0.583   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.328   1.804   0.000
 Pu  94 283 189 1.5890e-04  22.909   1.167   1.098   0.496   0.325   0.010   0.000   0.000   0.000   0.000   0.000   0.107   0.306  73.993   0.000
 Pu  94 284 190 1.4154e-03  67.343  10.232   4.412   1.528   0.652   0.163   0.000   0.000   0.000   0.000   0.000   0.467   0.313  15.670   0.000
 Pu  94 285 191 1.4124e-03  32.105   9.831   9.644   2.238   0.929   0.369   0.070   0.000   0.000   0.000   0.000   0.838   0.302  44.815   0.000
 Pu  94 286 192 1.4243e-03  62.523  18.127   3.981   1.815   0.545   0.149   0.003   0.000   0.000   0.000   0.000   0.529   0.304  12.858   0.000
 Pu  94 287 193 1.4050e-03  45.189  15.071  12.808   1.907   1.002   0.212   0.041   0.000   0.000   0.000   0.000   0.920   0.285  23.770   0.000
 Pu  94 288 194 1.3473e-03  54.758  28.097   6.211   2.501   0.452   0.150   0.002   0.000   0.000   0.000   0.000   0.619   0.300   7.828   0.000
 Pu  94 289 195 1.2840e-03  41.607  18.156  27.881   3.738   1.242   0.178   0.047   0.000   0.000   0.000   0.000   1.072   0.281   7.151   0.000
 Pu  94 290 196 5.1530e-04  77.673  15.396   3.475   1.970   0.295   0.064   0.001   0.000   0.000   0.000   0.000   0.320   0.297   1.125   0.000
 Pu  94 291 197 1.0687e-03  36.471  18.576  33.031   5.544   3.377   0.380   0.062   0.000   0.000   0.000   0.000   1.233   0.297   2.559   0.000
 Pu  94 292 198 1.1355e-03  41.751  36.133  12.007   7.446   1.439   0.409   0.020   0.000   0.000   0.000   0.000   0.927   0.295   0.795   0.000
 Pu  94 293 199 1.1319e-03  19.051  18.358  40.088  10.545   7.445   1.024   0.306   0.010   0.000   0.000   0.000   1.733   0.296   3.173   0.000
 Pu  94 294 200 4.4067e-04  71.853  15.388   4.391   4.458   1.143   0.423   0.041   0.002   0.000   0.000   0.000   0.472   0.296   2.301   0.000
 Pu  94 295 201 1.2626e-04  87.055   3.018   5.760   1.500   1.513   0.300   0.097   0.008   0.000   0.000   0.000   0.284   0.288   0.751   0.000
 Pu  94 296 202 7.8194e-05  92.551   3.972   1.315   1.323   0.352   0.180   0.022   0.005   0.000   0.000   0.000   0.136   0.290   0.280   0.000
 Pu  94 297 203 8.2791e-04  11.750  12.083  37.785  11.470  11.385   2.782   1.595   0.202   0.038   0.000   0.000   2.016   0.293  10.909   0.000
 Pu  94 298 204 7.5929e-04  35.052  23.646   8.759  11.314   3.939   2.476   0.336   0.153   0.005   0.000   0.000   1.237   0.292  14.319   0.000
 Pu  94 299 205 7.0547e-04   6.377   8.080  22.623  10.382  11.971   4.067   2.343   0.321   0.129   0.004   0.000   2.099   0.297  33.705   0.000
 Pu  94 300 206 6.5792e-04  32.934  13.011  12.027   7.787   4.329   3.633   0.582   0.277   0.022   0.001   0.000   1.375   0.297  25.396   0.000
 Pu  94 301 207 6.1981e-04  11.903   6.205  14.457  10.554   7.216   4.605   4.083   0.765   0.294   0.025   0.002   2.390   0.301  39.891   0.000
 Pu  94 302 208 5.8704e-04  30.626  19.949  13.675   6.807   4.974   4.388   1.104   0.661   0.081   0.018   0.000   1.642   0.296  17.718   0.000
 Pu  94 303 209 5.5964e-04  14.010   7.132  15.497  11.942   8.984   4.082   4.245   1.424   0.915   0.109   0.025   2.885   0.306  31.635   0.000
 Pu  94 304 210 5.3682e-04  25.913  21.574  11.807  13.108   4.919   5.355   1.892   1.367   0.202   0.120   0.005   2.035   0.301  13.736   0.000
 Pu  94 305 211 5.1666e-04   7.687   5.583  18.296  11.538  22.999   4.963   5.656   2.705   1.795   0.322   0.168   3.472   0.323  18.289   0.000
 Pu  94 306 212 4.9752e-04   0.000  18.362   9.581  23.963   4.655   8.443   3.474   2.989   0.865   0.356   0.052   2.913   0.298  27.262   0.000
 Pu  94 307 213 4.7189e-04   6.050   0.775   6.498   7.457  27.290  10.287  10.999   4.631   4.110   1.269   0.710   4.468   0.323  19.924   0.000
 Pu  94 308 214 4.5682e-04   0.000  13.187   0.873  11.542   9.275  14.228   4.578   7.859   2.458   1.730   0.368   3.866   0.299  33.901   0.000
 Pu  94 309 215 4.4396e-04   4.266   0.000   2.504   0.568   8.754   8.029  28.504   6.985   9.183   3.958   2.633   5.696   0.325  24.615   0.000
 Pu  94 310 216 4.3047e-04   0.000   5.062   0.430   9.512   1.558  13.067   7.566  12.941   6.386   6.522   1.850   5.108   0.298  35.107   0.000
 Pu  94 311 217 4.1840e-04   3.475   0.000   1.303   0.393   2.423   0.989  14.218  13.274  23.818   6.735   8.819   6.325   0.326  24.554   0.000
 Pu  94 312 218 4.0681e-04   0.000   3.523   0.395   4.911   3.466   7.571   1.986  14.860   5.220  14.896   5.653   5.417   0.297  37.521   0.000
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 247 152 4.5065e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 248 153 9.1905e+06  81.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.030
 Am  95 249 154 8.2486e+05  99.746   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.254
 Am  95 250 155 1.1177e+01  96.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   3.263
 Am  95 251 156 1.1853e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 252 157 1.0846e+01  83.418   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  16.582   0.000
 Am  95 253 158 8.3574e+00  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.000
 Am  95 254 159 6.5458e+00  56.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090  43.379   0.000
 Am  95 255 160 5.2575e+00  99.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.000
 Am  95 256 161 3.9799e+00  46.521   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  53.479   0.000
 Am  95 257 162 2.7761e+00  99.912   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.000
 Am  95 258 163 1.7628e+00   4.916   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.084   0.000
 Am  95 259 164 1.0812e+00  98.415   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   1.577   0.000
 Am  95 260 165 6.4646e-01   0.330   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261  99.649   0.000
 Am  95 261 166 4.0972e-01  70.319   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.221  29.626   0.000
 Am  95 262 167 2.5585e-01   0.047   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.315  99.879   0.000
 Am  95 263 168 1.6323e-01  27.358   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.232  72.434   0.000
 Am  95 264 169 1.0247e-01   0.021   0.278   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.333  99.701   0.000
 Am  95 265 170 4.9121e-02  64.664   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.251  35.183   0.000
 Am  95 266 171 3.3127e-02   0.042   0.953   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.329  99.005   0.000
 Am  95 267 172 2.3629e-02  95.398   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.268   4.509   0.000
 Am  95 268 173 1.7088e-02   0.555   1.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.323  98.376   0.000
 Am  95 269 174 1.1902e-02  95.477   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.273   4.180   0.000
 Am  95 270 175 8.2902e-03   0.445   2.133   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.318  97.399   0.000
 Am  95 271 176 6.2014e-03  93.341   0.557   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.271   6.102   0.000
 Am  95 272 177 4.5863e-03   9.353   8.280   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.275  82.288   0.000
 Am  95 273 178 3.4180e-03  97.625   0.225   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.285   2.128   0.000
 Am  95 274 179 2.6033e-03  24.858   5.269   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.296  69.825   0.000
 Am  95 275 180 1.7651e-03  89.582   5.242   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.388   4.951   0.000
 Am  95 276 181 1.1103e-03  26.524   3.960   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.298  69.228   0.000
 Am  95 277 182 2.4997e-04  96.122   1.909   0.399   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.355   1.552   0.000
 Am  95 278 183 3.5403e-04  58.859   2.909   0.706   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.374  37.488   0.000
 Am  95 279 184 2.6252e-02  10.185  26.305   5.382   0.391   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.982   0.314  57.737   0.000
 Am  95 280 185 4.3123e-03  10.992   7.634   7.381   0.598   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.374   0.378  73.388   0.000
 Am  95 281 186 2.0489e-03   4.331   1.750   4.644   0.459   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.343  88.814   0.000
 Am  95 282 187 2.1621e-04   0.001   2.328   2.407   0.644   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.352  94.472   0.000
 Am  95 283 188 2.1065e-04   0.051   9.385   0.417   0.452   0.086   0.002   0.000   0.000   0.000   0.000   0.000   0.238   0.373  89.606   0.000
 Am  95 284 189 1.2872e-04   0.000   0.468   1.479   0.179   0.198   0.009   0.000   0.000   0.000   0.000   0.000   0.139   0.359  97.666   0.000
 Am  95 285 190 1.3873e-03   0.030  33.101   1.753   1.994   0.270   0.133   0.000   0.000   0.000   0.000   0.000   1.087   0.412  62.720   0.000
 Am  95 286 191 1.3954e-03   0.000   2.813   9.373   0.814   0.797   0.106   0.038   0.000   0.000   0.000   0.000   0.969   0.344  86.060   0.000
 Am  95 287 192 1.4432e-03   0.214  24.336   1.880   1.819   0.200   0.105   0.000   0.000   0.000   0.000   0.000   0.964   0.319  71.447   0.000
 Am  95 288 193 1.6136e-04   0.006   0.747   1.690   0.104   0.172   0.009   0.003   0.000   0.000   0.000   0.000   0.182   0.329  97.269   0.000
 Am  95 289 194 1.2324e-04   8.826   2.285   0.419   0.255   0.018   0.008   0.000   0.000   0.000   0.000   0.000   0.118   0.320  88.190   0.000
 Am  95 290 195 7.9542e-05   0.097   0.831   1.170   0.133   0.135   0.003   0.001   0.000   0.000   0.000   0.000   0.139   0.319  97.629   0.000
 Am  95 291 196 4.6772e-05  49.082   1.466   0.465   0.219   0.021   0.004   0.000   0.000   0.000   0.000   0.000   0.087   0.316  48.744   0.000
 Am  95 292 197 3.6504e-05   0.055   2.117   0.114   0.437   0.014   0.007   0.000   0.000   0.000   0.000   0.000   0.114   0.292  97.255   0.000
 Am  95 293 198 4.2161e-05  91.555   1.429   0.735   0.376   0.078   0.009   0.000   0.000   0.000   0.000   0.000   0.101   0.324   5.818   0.000
 Am  95 294 199 1.1393e-03   0.158  19.855   1.400  14.609   0.913   0.855   0.020   0.001   0.000   0.000   0.000   2.068   0.286  62.189   0.000
 Am  95 295 200 1.1259e-03  13.111   9.656  19.611   9.248   2.547   0.764   0.075   0.003   0.000   0.000   0.000   1.761   0.323  44.984   0.000
 Am  95 296 201 1.0952e-03   0.024  10.612   1.679  23.536   1.784   2.512   0.151   0.035   0.000   0.000   0.000   2.435   0.286  59.667   0.000
 Am  95 297 202 1.0473e-03   3.858   7.825  18.225  12.793   4.712   1.402   0.258   0.045   0.000   0.000   0.000   2.118   0.327  50.884   0.000
 Am  95 298 203 9.7702e-04   0.002   2.096   1.420  25.279   2.951   4.606   0.422   0.192   0.011   0.000   0.000   2.826   0.292  63.021   0.000
 Am  95 299 204 8.7318e-04   2.249   9.803  12.890  14.077   5.382   2.110   0.652   0.111   0.004   0.000   0.000   2.293   0.337  52.723   0.000
 Am  95 300 205 7.9715e-04   0.004   2.236   1.399  13.468   3.070   5.664   0.728   0.432   0.040   0.001   0.000   2.977   0.292  72.957   0.000
 Am  95 301 206 7.3262e-04   3.086  11.135  11.782  13.014   3.746   2.783   1.139   0.247   0.039   0.002   0.000   2.407   0.340  53.027   0.000
 Am  95 302 207 6.7660e-04   1.348   2.227   6.758   6.344   7.134   2.744   1.818   0.978   0.149   0.021   0.001   3.219   0.282  70.479   0.000
 Am  95 303 208 6.2774e-04   3.836  11.252   9.911  13.785   3.955   2.976   1.446   0.534   0.116   0.018   0.000   2.618   0.341  52.171   0.000
 Am  95 304 209 5.8883e-04   0.027   2.243   0.927  12.708   2.682   3.718   1.023   1.190   0.272   0.096   0.008   3.549   0.304  75.107   0.000
 Am  95 305 210 5.5602e-04   0.000   4.586   8.056   2.691   7.701   1.553   2.106   0.491   0.196   0.048   0.004   2.964   0.289  72.567   0.000
 Am  95 306 211 5.2952e-04   0.173   0.865   1.095   8.994   3.136   8.848   1.717   2.076   0.528   0.207   0.048   4.047   0.307  72.314   0.000
 Am  95 307 212 5.0693e-04   0.000   1.521   8.249   2.748  11.485   3.260   4.524   1.287   0.690   0.177   0.036   3.637   0.296  66.024   0.000
 Am  95 308 213 4.8610e-04   0.088   0.267   0.679   7.428   3.985  12.438   4.189   5.394   1.428   0.857   0.239   5.037   0.315  63.009   0.000
 Am  95 309 214 4.6216e-04   0.000   0.602   4.947   2.343   8.567   4.960   7.077   2.044   3.142   0.793   0.268   4.678   0.305  65.257   0.000
 Am  95 310 215 4.4675e-04   0.026   0.002   0.156   1.431   2.237   8.266   4.989  10.426   2.596   3.959   1.032   6.081   0.325  64.881   0.000
 Am  95 311 216 4.3183e-04   0.000   0.213   0.591   1.174   5.078   3.435  10.659   5.421   4.967   2.041   1.901   5.664   0.309  64.520   0.000
 Am  95 312 217 4.2041e-04   0.011   0.002   0.066   0.133   0.767   3.828   3.503  11.753   6.374   6.207   2.345   6.760   0.327  65.012   0.000
 Am  95 313 218 4.0920e-04   0.000   0.134   0.549   0.542   1.511   1.949   6.837   5.415   9.001   4.380   4.924   5.881   0.313  64.756   0.000
 Am  95 314 219 3.9938e-04   0.009   0.005   0.040   0.122   0.265   0.621   1.652   6.339   6.222   9.567   6.513   6.514   0.331  68.643   0.000
 Am  95 315 220 3.9059e-04   0.000   0.087   0.476   0.390   1.499   1.242   2.593   3.797   9.379   6.350   8.224   5.312   0.317  65.963   0.000
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 249 153 2.5314e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 250 154 1.6575e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 251 155 1.4739e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 253 157 4.5934e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 255 159 3.2149e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 256 160 6.6177e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 257 161 5.5032e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 258 162 3.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 259 163 1.9152e+00  93.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.999   0.000
 Cm  96 260 164 1.0961e+00  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.000
 Cm  96 261 165 6.7729e-01  70.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.809   0.000
 Cm  96 262 166 4.2320e-01  99.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.000
 Cm  96 263 167 2.6975e-01  13.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.294   0.000
 Cm  96 264 168 1.7056e-01  99.847   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.000
 Cm  96 265 169 9.7186e-02  11.467   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  88.533   0.000
 Cm  96 266 170 6.2477e-02  99.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.238   0.000
 Cm  96 267 171 4.1394e-02  13.353   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.161  86.633   0.000
 Cm  96 268 172 2.9248e-02  99.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.000
 Cm  96 269 173 2.0835e-02  55.564   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.217  44.391   0.000
 Cm  96 270 174 1.4562e-02  99.677   0.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.208   0.000
 Cm  96 271 175 1.0322e-02  70.317   0.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.259  29.024   0.000
 Cm  96 272 176 7.4157e-03  99.358   0.251   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.242   0.390   0.000
 Cm  96 273 177 5.3059e-03  87.132   2.278   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.267  10.590   0.000
 Cm  96 274 178 3.8901e-03  98.735   0.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.251   0.772   0.000
 Cm  96 275 179 2.8745e-03  94.696   0.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.267   5.025   0.000
 Cm  96 276 180 1.9305e-03  98.697   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.261   0.615   0.000
 Cm  96 277 181 1.2216e-03  98.360   1.403   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.282   0.157   0.000
 Cm  96 278 182 5.0113e-03  95.805   3.751   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.328   0.397   0.000
 Cm  96 279 183 3.4575e-04  98.014   1.519   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.292   0.123   0.000
 Cm  96 280 184 3.8528e-02  52.300  36.826   1.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   0.271   9.733   0.000
 Cm  96 281 185 3.8433e-03  64.670   9.184   1.593   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.292  24.529   0.000
 Cm  96 282 186 6.5539e-05  86.520   1.828   0.515   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.341  11.062   0.000
 Cm  96 283 187 1.7177e-04   0.001   0.581   0.855   0.261   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.302  98.300   0.000
 Cm  96 284 188 1.1999e-04   0.492   0.466   0.216   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.325  98.619   0.000
 Cm  96 285 189 1.3752e-03   0.000   0.122   1.551   0.274   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.281  97.830   0.000
 Cm  96 286 190 1.5408e-03   3.378   3.914   0.108   0.342   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.308  92.249   0.000
 Cm  96 287 191 1.5724e-03   0.004   0.321   1.652   0.025   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.270  97.920   0.000
 Cm  96 288 192 1.5672e-03  44.455   5.639   0.130   0.305   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.262   0.306  49.467   0.000
 Cm  96 289 193 1.5052e-03   0.141   3.585   1.966   0.054   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.270  94.189   0.000
 Cm  96 290 194 1.7169e-04  90.472   0.861   0.203   0.073   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.297   8.391   0.000
 Cm  96 291 195 1.7552e-04  11.922   1.406   0.575   0.091   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.277  85.993   0.000
 Cm  96 292 196 1.3766e-04  95.215   1.402   0.395   0.110   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.302   2.873   0.000
 Cm  96 293 197 8.0189e-04  54.831   6.460   6.630   0.881   0.208   0.004   0.000   0.000   0.000   0.000   0.000   0.524   0.286  30.985   0.000
 Cm  96 294 198 6.2593e-05  96.761   1.814   0.460   0.159   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.285   0.796   0.000
 Cm  96 295 199 8.3550e-04  57.620  14.476  14.226   2.076   0.560   0.055   0.001   0.000   0.000   0.000   0.000   0.734   0.293  10.987   0.000
 Cm  96 296 200 8.3638e-04  65.343  22.821   5.276   2.430   0.227   0.046   0.000   0.000   0.000   0.000   0.000   0.476   0.300   3.856   0.000
 Cm  96 297 201 8.3721e-04  38.691  20.215  22.646   4.263   1.781   0.145   0.013   0.000   0.000   0.000   0.000   0.920   0.288  12.246   0.000
 Cm  96 298 202 8.8150e-04  56.327   8.253   7.435   4.748   0.716   0.168   0.001   0.000   0.000   0.000   0.000   0.647   0.269  22.352   0.000
 Cm  96 299 203 9.4187e-04  24.087  20.964  25.730   7.281   4.621   0.630   0.116   0.000   0.000   0.000   0.000   1.407   0.289  16.571   0.000
 Cm  96 300 204 9.8053e-04  41.157  12.526  10.044   3.416   1.920   0.544   0.036   0.000   0.000   0.000   0.000   0.959   0.267  30.357   0.000
 Cm  96 301 205 9.3950e-04  15.162  23.791  27.997   8.541   6.900   1.588   0.423   0.022   0.000   0.000   0.000   1.775   0.291  15.575   0.000
 Cm  96 302 206 4.2703e-05  95.533   1.071   0.788   0.287   0.188   0.028   0.006   0.000   0.000   0.000   0.000   0.078   0.268   2.099   0.000
 Cm  96 303 207 7.7381e-04  16.671  21.781  27.405  10.362   7.276   2.252   0.878   0.102   0.006   0.000   0.000   1.852   0.295  13.266   0.000
 Cm  96 304 208 6.6940e-04  43.219  14.562  11.731   4.401   3.000   0.806   0.257   0.044   0.000   0.000   0.000   1.062   0.275  21.979   0.000
 Cm  96 305 209 6.2064e-04  18.786  19.372  25.546  12.501   7.794   3.527   1.438   0.243   0.058   0.000   0.000   1.943   0.299  10.735   0.000
 Cm  96 306 210 5.7983e-04  41.490  13.359  12.699   4.766   4.791   1.507   0.529   0.105   0.010   0.000   0.000   1.195   0.280  20.744   0.000
 Cm  96 307 211 5.4423e-04  19.295  14.824  23.584  13.695   9.465   5.120   2.881   0.599   0.170   0.012   0.000   2.174   0.305  10.354   0.000
 Cm  96 308 212 5.1554e-04  38.362  12.103  11.883   6.426   4.966   3.088   1.418   0.342   0.064   0.006   0.000   1.444   0.287  21.342   0.000
 Cm  96 309 213 4.8883e-04   8.395  12.157  12.649  16.882  11.291   6.156   4.763   1.925   0.648   0.099   0.016   2.863   0.307  25.018   0.000
 Cm  96 310 214 4.6899e-04   0.000  31.496  10.218  10.974   5.671   5.119   2.943   1.558   0.337   0.094   0.007   2.372   0.292  31.581   0.000
 Cm  96 311 215 4.5060e-04   7.249   4.386  13.325   5.617  15.089   9.061   7.525   4.151   2.572   0.685   0.166   3.680   0.313  30.173   0.000
 Cm  96 312 216 4.3454e-04   0.000  28.309   3.600  12.523   5.538   8.039   4.867   4.178   1.573   0.643   0.091   2.933   0.296  30.638   0.000
 Cm  96 313 217 4.2058e-04   6.977   1.126   9.798   2.932  14.751   9.610  10.943   5.700   5.790   2.440   1.086   4.359   0.314  28.846   0.000
 Cm  96 314 218 4.0928e-04   0.000  26.276   0.757  10.547   2.335   8.234   3.698   6.304   3.431   2.572   0.559   3.367   0.299  35.286   0.000
 Cm  96 315 219 3.9813e-04   6.387   0.590   7.970   3.017  11.959   3.897  14.541   5.120   9.456   4.691   3.828   4.909   0.319  28.546   0.000
 Cm  96 316 220 3.8856e-04   0.000  19.258   0.947  11.126   3.023   7.961   1.675   7.545   2.366   5.650   2.212   3.694   0.306  38.238   0.000
 Cm  96 317 221 3.8020e-04   4.763   0.622   6.571   1.015  11.995   0.800  14.559   2.608  10.014   4.266   8.081   5.102   0.324  34.705   0.000
 Cm  96 318 222 3.7246e-04   0.000  12.780   1.593  10.345   1.754  11.432   0.430   8.101   0.170   7.112   3.140   3.929   0.311  43.142   0.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 251 154 3.4329e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 252 155 9.0265e+06  97.592   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.629   0.780
 Bk  97 253 156 5.3279e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Bk  97 254 157 1.0115e+05  68.550   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.450   0.000
 Bk  97 255 158 5.8503e+04  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Bk  97 256 159 1.8687e+04  48.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  51.849   0.000
 Bk  97 257 160 7.8596e+03  99.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.000
 Bk  97 258 161 5.3274e-01  51.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.822   0.000
 Bk  97 259 162 1.3310e+00  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.000
 Bk  97 260 163 8.3410e-01   1.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.486   0.000
 Bk  97 261 164 3.8963e-01  99.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.000
 Bk  97 262 165 4.6515e+00   1.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.792   0.000
 Bk  97 263 166 1.6903e+00  81.540   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.460   0.000
 Bk  97 264 167 7.7711e-01   0.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.656   0.000
 Bk  97 265 168 3.9837e-01  36.625   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  63.373   0.000
 Bk  97 266 169 2.1580e-01   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222  99.998   0.000
 Bk  97 267 170 1.2466e-01   8.724   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.225  91.275   0.000
 Bk  97 268 171 3.0230e-02   0.007   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264  99.992   0.000
 Bk  97 269 172 3.2277e-02  43.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.238  56.187   0.000
 Bk  97 270 173 2.4710e-02   0.136   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273  99.843   0.000
 Bk  97 271 174 1.8152e-02  96.645   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.234   3.279   0.000
 Bk  97 272 175 1.2702e-02   0.240   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.289  99.263   0.000
 Bk  97 273 176 8.9580e-03  91.631   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.235   8.274   0.000
 Bk  97 274 177 6.2499e-03   0.257   4.719   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.262  95.008   0.000
 Bk  97 275 178 4.5284e-03  94.186   0.398   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.235   5.412   0.000
 Bk  97 276 179 3.1298e-03   0.815   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.284  99.024   0.000
 Bk  97 277 180 1.9642e-03  90.064   3.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.380   6.371   0.000
 Bk  97 278 181 1.0015e-03   0.693   2.025   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.290  97.189   0.000
 Bk  97 279 182 1.2425e-03  91.044   2.812   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.360   6.013   0.000
 Bk  97 280 183 2.2229e-03   1.823   4.264   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.289  93.687   0.000
 Bk  97 281 184 5.1866e-02  22.402   7.326   2.388   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.780   0.289  67.875   0.000
 Bk  97 282 185 3.8040e-03   0.840   3.423   2.280   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.150   0.348  93.391   0.000
 Bk  97 283 186 1.7484e-03   0.172   1.345   0.752   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.344  97.607   0.000
 Bk  97 284 187 1.2576e-04   0.000   0.060   0.719   0.184   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.381  99.017   0.000
 Bk  97 285 188 1.1164e-03   0.000   0.346   0.073   0.259   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.358  99.321   0.000
 Bk  97 286 189 9.0513e-05   0.000   0.009   0.021   0.014   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.371  99.881   0.000
 Bk  97 287 190 1.1755e-04   0.000   0.009   0.003   0.002   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.363  99.985   0.000
 Bk  97 288 191 8.6427e-04   0.000   0.035   0.040   0.003   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.343  99.921   0.000
 Bk  97 289 192 9.4242e-04   0.000   1.126   0.026   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.333  98.845   0.000
 Bk  97 290 193 5.1842e-04   0.000   0.129   0.379   0.005   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.330  99.486   0.000
 Bk  97 291 194 8.4401e-04   0.007   7.216   0.156   0.046   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.325  92.573   0.000
 Bk  97 292 195 8.6216e-04   0.000   0.630   3.870   0.050   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.343  95.420   0.000
 Bk  97 293 196 8.3437e-04   0.670  12.616   0.710   0.369   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.307  85.621   0.000
 Bk  97 294 197 7.9419e-04   0.005  17.400   0.026   0.450   0.005   0.003   0.000   0.000   0.000   0.000   0.000   0.803   0.284  82.111   0.000
 Bk  97 295 198 7.4891e-04  29.671   8.308   2.270   0.966   0.054   0.010   0.000   0.000   0.000   0.000   0.000   0.547   0.324  58.720   0.000
 Bk  97 296 199 8.9323e-05  61.333   1.430   0.317   0.077   0.016   0.001   0.000   0.000   0.000   0.000   0.000   0.153   0.251  36.826   0.000
 Bk  97 297 200 4.0383e-05  64.733   0.178   0.508   0.025   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.259  34.542   0.000
 Bk  97 298 201 8.1869e-04   4.124   9.775   5.376   1.724   0.366   0.043   0.003   0.000   0.000   0.000   0.000   1.144   0.264  78.588   0.000
 Bk  97 299 202 8.1927e-04  39.588   1.110  14.435   0.960   0.638   0.035   0.002   0.000   0.000   0.000   0.000   0.995   0.273  43.232   0.000
 Bk  97 300 203 8.4467e-04   7.459   9.184   7.236   5.739   1.237   0.238   0.028   0.000   0.000   0.000   0.000   1.539   0.274  68.880   0.000
 Bk  97 301 204 8.8775e-04  27.790   0.959  17.709   2.197   1.755   0.181   0.027   0.000   0.000   0.000   0.000   1.388   0.277  49.382   0.000
 Bk  97 302 205 9.4117e-04   3.760   9.343  11.352  14.130   2.238   1.001   0.184   0.005   0.000   0.000   0.000   2.123   0.278  57.987   0.000
 Bk  97 303 206 9.3118e-04   7.213   1.383  23.581   3.164   4.655   0.424   0.169   0.011   0.000   0.000   0.000   1.898   0.284  59.400   0.000
 Bk  97 304 207 8.7897e-04   1.527   5.030  11.021  22.405   4.631   2.746   0.506   0.077   0.005   0.000   0.000   2.605   0.285  52.052   0.000
 Bk  97 305 208 5.0022e-04  37.314   1.077  11.524   2.458   3.503   0.512   0.292   0.026   0.000   0.000   0.000   1.375   0.285  43.294   0.000
 Bk  97 306 209 7.2387e-04   1.630   3.923  11.210  19.281   6.674   4.872   1.017   0.279   0.034   0.000   0.000   2.842   0.289  51.081   0.000
 Bk  97 307 210 6.6932e-04   4.628   2.236  13.186   4.077   4.402   1.128   1.068   0.107   0.016   0.000   0.000   2.266   0.291  69.153   0.000
 Bk  97 308 211 6.2345e-04   1.650   2.030  10.647  13.811   9.404   4.261   1.675   0.887   0.111   0.009   0.000   3.138   0.296  55.515   0.000
 Bk  97 309 212 5.8062e-04   4.051   3.382  10.671   4.338   5.805   1.430   1.644   0.337   0.105   0.009   0.000   2.523   0.300  68.229   0.000
 Bk  97 310 213 5.4997e-04   1.519   0.625   8.324  12.726  10.518   7.144   2.370   1.954   0.477   0.094   0.008   3.595   0.307  54.242   0.000
 Bk  97 311 214 5.1990e-04   0.000   2.511   9.451   5.115  10.443   2.532   3.584   0.822   0.432   0.060   0.005   3.073   0.305  65.046   0.000
 Bk  97 312 215 4.9593e-04   0.473   0.043   1.993  12.873   9.107  11.500   3.772   3.591   1.082   0.508   0.074   4.354   0.318  54.984   0.000
 Bk  97 313 216 4.7276e-04   0.000   0.897   8.293   4.529  10.457   5.530   4.305   1.656   1.550   0.324   0.076   3.785   0.310  62.382   0.000
 Bk  97 314 217 4.5333e-04   0.041   0.031   0.416   6.721   6.078  10.636   6.473   5.741   1.768   1.785   0.381   5.070   0.326  59.929   0.000
 Bk  97 315 218 4.2757e-04   0.000   0.798   4.553   2.194   6.782   5.066   5.211   2.851   3.264   0.959   0.419   4.237   0.313  67.900   0.000
 Bk  97 316 219 4.1554e-04   0.061   0.024   0.406   2.208   2.642   6.409   6.137   5.862   3.261   3.572   1.071   5.520   0.328  68.345   0.000
 Bk  97 317 220 4.0361e-04   0.000   0.525   4.244   2.055   4.692   5.150   4.624   3.140   3.236   2.043   1.534   4.625   0.317  68.757   0.000
 Bk  97 318 221 3.9345e-04   0.018   0.000   0.291   1.497   3.717   3.845   3.630   5.051   4.012   3.909   2.341   5.765   0.333  71.692   0.000
 Bk  97 319 222 3.8430e-04   0.000   0.144   0.885   2.180   5.185   3.335   4.389   2.305   4.158   2.775   2.668   4.881   0.327  71.977   0.000
 Bk  97 320 223 3.7587e-04   0.003   0.000   0.078   0.203   1.438   4.011   3.660   4.740   3.483   3.871   3.176   5.898   0.345  75.336   0.000
 Bk  97 321 224 3.6913e-04   0.000   0.085   0.415   0.731   2.177   3.784   6.689   3.842   3.759   3.428   3.159   5.194   0.337  71.931   0.000
 Cf  98 253 155 1.3813e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 259 161 5.7121e+03  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 261 163 3.6162e+02  97.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.420   0.000
 Cf  98 262 164 2.5921e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 263 165 3.8176e+01  81.713   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.287   0.000
 Cf  98 264 166 6.7179e+00  99.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.000
 Cf  98 265 167 2.3384e+00  42.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.777   0.000
 Cf  98 266 168 9.4590e-01  99.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.000
 Cf  98 267 169 4.4031e-01   7.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.147   0.000
 Cf  98 268 170 2.2810e-01  98.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.000
 Cf  98 269 171 1.2561e-01   5.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.903   0.000
 Cf  98 270 172 7.3131e-02  99.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000
 Cf  98 271 173 4.6058e-02  25.435   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  74.565   0.000
 Cf  98 272 174 2.9688e-02  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.000
 Cf  98 273 175 1.1981e-02  34.479   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.128  65.517   0.000
 Cf  98 274 176 1.0963e-02  99.944   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.052   0.000
 Cf  98 275 177 7.5657e-03  27.186   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.235  71.868   0.000
 Cf  98 276 178 5.3410e-03  99.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.000
 Cf  98 277 179 3.6369e-03  81.122   0.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.244  18.465   0.000
 Cf  98 278 180 2.1992e-03  99.075   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.236   0.656   0.000
 Cf  98 279 181 1.0454e-03  92.852   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.262   6.527   0.000
 Cf  98 280 182 2.2223e-04  98.718   1.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.351   0.278   0.000
 Cf  98 281 183 1.3431e-02  66.650   3.447   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.244  29.829   0.000
 Cf  98 282 184 6.2566e-02  65.945  22.537   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.283  11.432   0.000
 Cf  98 283 185 7.3627e-03  14.993   5.291   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.272  79.028   0.000
 Cf  98 284 186 3.3311e-03  40.395   1.115   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.320  58.305   0.000
 Cf  98 285 187 1.5979e-03   0.000   0.169   0.398   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.305  99.423   0.000
 Cf  98 286 188 1.0444e-03   0.001   0.015   0.042   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.341  99.912   0.000
 Cf  98 287 189 1.0286e-04   0.000   0.000   0.007   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.358  99.987   0.000
 Cf  98 288 190 7.0947e-05   0.000   0.001   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.366  99.997   0.000
 Cf  98 289 191 8.8365e-04   0.000   0.003   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.320  99.995   0.000
 Cf  98 290 192 9.8797e-04   0.022   0.101   0.004   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.339  99.872   0.000
 Cf  98 291 193 8.3673e-04   0.000   0.011   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.296  99.913   0.000
 Cf  98 292 194 9.5640e-04  10.046   1.868   0.018   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.321  88.044   0.000
 Cf  98 293 195 9.1199e-04   0.029   0.523   0.527   0.003   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.281  98.917   0.000
 Cf  98 294 196 8.6665e-04  61.258   3.376   0.162   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.150   0.324  35.082   0.000
 Cf  98 295 197 8.2168e-04   4.892   3.945   1.955   0.061   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.282  89.116   0.000
 Cf  98 296 198 7.8605e-04  80.710   4.216   0.712   0.253   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.319  14.108   0.000
 Cf  98 297 199 8.3376e-04  25.313  15.377   3.132   0.357   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.378   0.283  55.742   0.000
 Cf  98 298 200 1.1770e-04  96.129   0.238   0.625   0.080   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.262   2.926   0.000
 Cf  98 299 201 9.5955e-05  70.231   2.824   0.855   0.289   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.280  25.782   0.000
 Cf  98 300 202 5.3385e-05  97.184   0.571   0.547   0.022   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.265   1.668   0.000
 Cf  98 301 203 7.8309e-04  53.026  19.778  12.465   2.746   0.425   0.037   0.000   0.000   0.000   0.000   0.000   0.690   0.288  11.523   0.000
 Cf  98 302 204 7.8404e-04  68.295   9.973   5.026   0.818   0.268   0.008   0.000   0.000   0.000   0.000   0.000   0.426   0.268  15.612   0.000
 Cf  98 303 205 7.8176e-04  48.081  21.401  16.385   3.947   1.281   0.139   0.003   0.000   0.000   0.000   0.000   0.843   0.293   8.762   0.000
 Cf  98 304 206 1.0605e-03  47.230  17.830   8.308   2.451   0.766   0.079   0.000   0.000   0.000   0.000   0.000   0.747   0.277  23.336   0.000
 Cf  98 305 207 8.4199e-04  33.686  22.062  23.520   6.095   2.881   0.454   0.061   0.000   0.000   0.000   0.000   1.246   0.297  11.240   0.000
 Cf  98 306 208 7.3132e-04  55.143  15.212   7.234   2.928   1.155   0.166   0.010   0.000   0.000   0.000   0.000   0.695   0.283  18.152   0.000
 Cf  98 307 209 6.5923e-04  34.988  20.103  24.116   6.971   4.611   0.976   0.199   0.005   0.000   0.000   0.000   1.312   0.308   8.031   0.000
 Cf  98 308 210 7.4148e-04  47.015  15.722  10.362   4.077   1.962   0.538   0.084   0.001   0.000   0.000   0.000   0.901   0.288  20.239   0.000
 Cf  98 309 211 6.8101e-04  20.681  22.939  26.408  10.347   6.612   1.884   0.734   0.062   0.001   0.000   0.000   1.715   0.313  10.331   0.000
 Cf  98 310 212 6.3214e-04  45.563  15.491  11.245   4.007   3.191   1.055   0.214   0.032   0.000   0.000   0.000   1.007   0.295  19.202   0.000
 Cf  98 311 213 5.9249e-04  14.076  23.858  27.185  13.106   7.835   3.569   1.800   0.236   0.049   0.000   0.000   2.018   0.317   8.286   0.000
 Cf  98 312 214 5.5929e-04  42.909  14.192  10.673   6.178   4.229   2.000   0.665   0.151   0.007   0.000   0.000   1.207   0.301  18.995   0.000
 Cf  98 313 215 5.2917e-04   9.043  16.954  16.397  15.984  10.414   5.047   3.439   0.934   0.255   0.016   0.000   2.514   0.320  21.516   0.000
 Cf  98 314 216 5.0617e-04  39.503  11.051  10.568   7.043   4.469   4.096   1.699   0.582   0.095   0.013   0.000   1.533   0.307  20.880   0.000
 Cf  98 315 217 4.8365e-04   9.073  12.370  14.440  13.117  14.011   5.520   5.318   2.236   0.952   0.120   0.020   2.872   0.322  22.823   0.000
 Cf  98 316 218 4.6394e-04  37.797  11.267  10.107   7.157   4.087   4.106   2.603   1.688   0.322   0.090   0.005   1.704   0.311  20.773   0.000
 Cf  98 317 219 4.4744e-04   7.059  15.256  11.896  13.596  11.302   5.333   5.606   3.115   2.338   0.470   0.123   3.098   0.327  23.906   0.000
 Cf  98 318 220 4.3344e-04  34.186  10.269  11.676   7.012   4.018   4.089   2.500   2.898   0.961   0.387   0.048   1.938   0.315  21.954   0.000
 Cf  98 319 221 4.1990e-04   5.941  10.066  12.241  10.859  12.002   4.692   6.251   2.831   3.939   1.257   0.601   3.436   0.333  29.320   0.000
 Cf  98 320 222 4.0785e-04  26.653   9.733   9.518   8.930   5.540   5.349   2.865   3.629   1.542   1.267   0.218   2.429   0.320  24.756   0.000
 Cf  98 321 223 4.6777e-05  80.321   0.181   2.004   1.662   2.167   0.922   1.160   0.464   0.644   0.316   0.244   0.623   0.334   9.915   0.000
 Cf  98 322 224 5.9960e-05   0.000  47.814   0.219   2.143   1.124   1.312   0.631   0.833   0.360   0.434   0.107   1.413   0.326  45.022   0.000
 Cf  98 323 225 6.4315e-05  52.297   0.000   1.564   1.009   2.885   2.310   2.283   1.148   1.274   0.494   0.685   1.024   0.343  34.049   0.000
 Cf  98 324 226 6.1581e-05   0.000  17.850   1.719  14.684   0.951   2.344   1.070   1.443   0.600   0.885   0.309   2.211   0.334  58.147   0.000
 Cf  98 325 227 4.9277e-05   0.000   0.000   9.140   6.302  19.427   0.840   3.156   1.367   1.991   0.930   1.037   3.667   0.352  55.809   0.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 264 165 2.6983e+04   3.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.590   0.000
 Es  99 265 166 6.0460e+01  98.757   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.243   0.000
 Es  99 266 167 9.6161e+00   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.826   0.000
 Es  99 267 168 2.8161e+00  37.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.303   0.000
 Es  99 268 169 1.0240e+00   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Es  99 269 170 4.4433e-01   7.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  92.787   0.000
 Es  99 270 171 1.4296e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Es  99 271 172 7.9146e-02  29.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108  70.899   0.000
 Es  99 272 173 4.8367e-02   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.959   0.000
 Es  99 273 174 2.9813e-02  94.435   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   5.562   0.000
 Es  99 274 175 1.8782e-02   0.105   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227  99.886   0.000
 Es  99 275 176 1.1777e-02  96.043   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.205   3.947   0.000
 Es  99 276 177 7.6592e-03   0.006   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.275  99.834   0.000
 Es  99 277 178 4.7127e-03  96.796   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   3.199   0.003
 Es  99 278 179 2.7079e-03   0.042   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.282  99.695   0.000
 Es  99 279 180 2.1104e-02  63.416  10.560   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.318  26.024   0.000
 Es  99 280 181 1.1775e-03   0.063   0.688   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.309  99.223   0.000
 Es  99 281 182 1.0471e-02  64.964   3.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.345  31.801   0.000
 Es  99 282 183 2.5301e-02   0.041   2.489   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.299  97.298   0.000
 Es  99 283 184 6.8050e-02  22.874   2.586   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.297  74.441   0.000
 Es  99 284 185 9.2910e-03   0.061   1.230   1.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.330  97.379   0.000
 Es  99 285 186 3.9565e-03   0.020   0.299   0.094   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.338  99.584   0.000
 Es  99 286 187 1.5978e-03   0.000   0.004   0.200   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.367  99.791   0.000
 Es  99 287 188 7.8374e-04   0.000   0.002   0.003   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.371  99.981   0.000
 Es  99 288 189 5.3098e-05   0.000   0.001   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.399  99.998   0.000
 Es  99 289 190 7.6492e-04   0.000   0.005   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.380  99.994   0.000
 Es  99 290 191 1.0529e-03   0.000   0.008   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.362  99.988   0.000
 Es  99 291 192 7.5018e-04   0.000   0.052   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.352  99.945   0.000
 Es  99 292 193 1.0160e-03   0.000   0.049   0.071   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.342  99.879   0.000
 Es  99 293 194 9.3523e-04   0.005   0.711   0.022   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.073   0.342  99.258   0.000
 Es  99 294 195 8.9432e-04   0.000   0.181   0.702   0.007   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.336  99.110   0.000
 Es  99 295 196 8.7257e-04   0.160   6.271   0.118   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.338  93.411   0.000
 Es  99 296 197 7.9884e-04   0.002   1.301   0.332   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   0.253  98.358   0.000
 Es  99 297 198 7.8207e-04  11.801   0.123   0.524   0.017   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.301   0.267  87.534   0.000
 Es  99 298 199 7.4956e-04   2.868   2.540   0.650   0.068   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.261  93.858   0.000
 Es  99 299 200 6.9564e-05  53.937   0.181   0.307   0.010   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.272  45.564   0.000
 Es  99 300 201 1.1159e-04  61.102   2.069   0.645   0.080   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.268  36.091   0.000
 Es  99 301 202 7.8092e-05  93.482   0.355   0.845   0.043   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.277   5.266   0.000
 Es  99 302 203 2.8474e-05  69.862   2.113   0.538   0.198   0.044   0.001   0.000   0.000   0.000   0.000   0.000   0.081   0.272  27.245   0.000
 Es  99 303 204 7.7711e-04  52.892   1.467  11.696   0.476   0.307   0.015   0.000   0.000   0.000   0.000   0.000   0.705   0.288  33.147   0.000
 Es  99 304 205 7.8596e-04  10.542  16.858   8.720   4.705   0.714   0.094   0.004   0.000   0.000   0.000   0.000   1.079   0.286  58.362   0.000
 Es  99 305 206 8.1575e-04  39.027   1.207  17.230   0.946   1.003   0.056   0.000   0.000   0.000   0.000   0.000   0.984   0.298  40.531   0.000
 Es  99 306 207 8.3914e-04   8.927  11.707  12.260  10.055   1.243   0.496   0.041   0.000   0.000   0.000   0.000   1.537   0.292  55.270   0.000
 Es  99 307 208 8.5509e-04  23.230   2.132  19.088   2.194   2.295   0.155   0.021   0.000   0.000   0.000   0.000   1.361   0.300  50.885   0.000
 Es  99 308 209 8.4101e-04   4.653  10.216  13.767  14.822   2.655   1.463   0.148   0.003   0.000   0.000   0.000   2.018   0.301  52.273   0.000
 Es  99 309 210 8.0726e-04  13.845   1.877  21.410   3.151   3.391   0.405   0.144   0.004   0.000   0.000   0.000   1.680   0.304  55.773   0.000
 Es  99 310 211 7.8889e-04   2.917   5.832  12.795  20.276   4.484   2.598   0.475   0.064   0.001   0.000   0.000   2.426   0.306  50.559   0.000
 Es  99 311 212 7.5261e-04   5.624   1.736  19.925   3.735   4.100   0.803   0.385   0.034   0.000   0.000   0.000   1.969   0.307  63.658   0.000
 Es  99 312 213 7.0082e-04   1.563   3.429  12.054  19.791   6.542   3.809   1.005   0.262   0.028   0.000   0.000   2.792   0.313  51.517   0.000
 Es  99 313 214 6.4586e-04   5.481   1.586  14.551   4.613   4.824   1.046   1.010   0.125   0.013   0.000   0.000   2.213   0.315  66.752   0.000
 Es  99 314 215 6.0026e-04   0.656   2.093   4.368  15.320   6.716   5.002   1.172   0.929   0.116   0.007   0.000   3.153   0.325  63.621   0.000
 Es  99 315 216 5.6481e-04   6.210   1.628  10.681   4.162   7.639   1.569   1.941   0.350   0.097   0.008   0.000   2.498   0.319  65.715   0.000
 Es  99 316 217 5.4109e-04   0.594   3.536   2.777  13.381   6.824   8.060   1.920   2.015   0.386   0.082   0.007   3.523   0.332  60.418   0.000
 Es  99 317 218 5.1274e-04   5.918   1.423  12.940   3.608   6.863   2.194   2.752   0.799   0.354   0.046   0.002   2.732   0.329  63.101   0.000
 Es  99 318 219 4.9230e-04   0.624   3.702   2.392  17.827   4.715   6.632   2.662   2.826   0.859   0.292   0.039   3.717   0.346  57.429   0.000
 Es  99 319 220 4.6887e-04   0.000   6.546  13.992   3.426   7.838   2.290   2.574   1.089   0.911   0.178   0.026   2.980   0.334  61.129   0.000
 Es  99 320 221 4.4892e-04   0.629   1.520   3.059  17.671   4.325   8.713   2.201   3.042   1.174   0.960   0.175   3.980   0.350  56.530   0.000
 Es  99 321 222 4.3136e-04   0.000   1.317  10.185   5.197  11.481   2.761   3.646   1.313   1.511   0.492   0.148   3.493   0.335  61.949   0.000
 Es  99 322 223 4.1571e-04   0.066   0.203   0.825   7.671   6.249  13.053   3.015   4.655   1.339   1.688   0.547   4.658   0.355  60.689   0.000
 Es  99 323 224 3.9967e-04   0.000   0.487   3.697   4.283  10.697   6.007   5.989   2.010   2.585   0.969   0.518   4.277   0.341  62.756   0.000
 Es  99 324 225 3.8096e-04   0.009   0.103   0.376   1.432   2.530  10.372   6.852   6.080   2.148   2.937   1.010   5.410   0.362  66.151   0.000
 Es  99 325 226 3.6609e-04   0.000   0.148   2.249   1.150   5.533   4.065   9.174   4.304   3.729   1.760   1.938   5.085   0.357  65.948   0.000
 Es  99 326 227 3.5183e-04   0.002   0.000   0.055   0.898   0.871   2.955   3.932  11.433   6.505   5.182   2.062   6.355   0.378  66.107   0.000
 Es  99 327 228 3.3812e-04   0.000   0.072   0.978   0.506   4.702   1.992   6.919   5.129   8.309   4.130   3.658   5.961   0.367  63.604   0.000
 Es  99 328 229 3.1693e-04   0.006   0.000   0.020   0.128   0.249   2.388   1.629   4.682   5.364  11.067   5.950   6.696   0.385  68.518   0.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 265 165 2.3233e+07  88.375   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  11.625   0.000
 Fm 100 266 166 8.4292e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 267 167 8.3927e+00  58.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.214   0.000
 Fm 100 268 168 2.5827e+00  99.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000
 Fm 100 269 169 9.5859e-01   6.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.238   0.000
 Fm 100 270 170 4.2414e-01  99.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.365   0.000
 Fm 100 271 171 2.0822e-01   3.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.843   0.000
 Fm 100 272 172 1.0805e-01  99.883   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.000
 Fm 100 273 173 6.2407e-02  17.515   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.485   0.000
 Fm 100 274 174 3.7624e-02  99.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.000
 Fm 100 275 175 2.2113e-02  39.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  60.644   0.000
 Fm 100 276 176 1.3743e-02  99.984   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.000
 Fm 100 277 177 8.3919e-03  10.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  89.022   0.000
 Fm 100 278 178 5.2712e-03  99.349   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.190   0.602   0.000
 Fm 100 279 179 2.6639e-03  17.852   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.148   0.000
 Fm 100 280 180 1.7619e-03  99.048   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.192   0.916   0.000
 Fm 100 281 181 6.9846e-04  24.367   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.246  75.426   0.000
 Fm 100 282 182 2.1193e-02  95.893   0.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.350   3.476   0.000
 Fm 100 283 183 3.8367e-02  14.563   1.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.260  84.315   0.000
 Fm 100 284 184 5.8216e-02  91.573   2.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.272   6.412   0.000
 Fm 100 285 185 1.1435e-02   2.618   1.701   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.278  95.611   0.000
 Fm 100 286 186 5.0140e-03   8.181   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.331  91.734   0.000
 Fm 100 287 187 2.5034e-03   0.000   0.009   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.335  99.949   0.000
 Fm 100 288 188 1.5935e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.352  99.999   0.000
 Fm 100 289 189 7.2027e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.375 100.000   0.000
 Fm 100 290 190 4.2977e-05   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.365  99.999   0.000
 Fm 100 291 191 6.4419e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.349  99.999   0.000
 Fm 100 292 192 7.8559e-04   0.117   0.018   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.355  99.864   0.000
 Fm 100 293 193 1.1879e-03   0.038   0.010   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.313  99.942   0.000
 Fm 100 294 194 1.1381e-03  31.213   0.002   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.276  68.780   0.000
 Fm 100 295 195 1.0527e-03   0.791   1.869   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.290  97.035   0.000
 Fm 100 296 196 9.0097e-04  75.097   0.070   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.256  24.792   0.000
 Fm 100 297 197 8.1378e-04  15.853   6.609   0.615   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.283  76.889   0.000
 Fm 100 298 198 7.7422e-04  90.356   0.455   0.255   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.262   8.928   0.000
 Fm 100 299 199 7.8284e-04  53.938   9.100   0.969   0.191   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.288  35.801   0.000
 Fm 100 300 200 7.9348e-04  87.803   1.734   0.783   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.268   9.656   0.000
 Fm 100 301 201 1.3931e-04  86.271   3.337   0.862   0.103   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.294   9.424   0.000
 Fm 100 302 202 1.3202e-04  96.569   1.104   0.515   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.276   1.794   0.000
 Fm 100 303 203 1.1016e-04  91.550   3.085   1.262   0.194   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.299   3.897   0.000
 Fm 100 304 204 8.5228e-05  97.063   1.051   0.534   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.279   1.314   0.000
 Fm 100 305 205 5.8821e-05  93.921   2.284   1.051   0.211   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.304   2.517   0.000
 Fm 100 306 206 7.4472e-04  75.038   9.502   3.591   0.514   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.286  11.295   0.000
 Fm 100 307 207 7.3953e-04  55.557  19.862  12.780   2.493   0.535   0.015   0.000   0.000   0.000   0.000   0.000   0.649   0.308   8.758   0.000
 Fm 100 308 208 7.2770e-04  69.129  10.936   4.071   1.102   0.208   0.003   0.000   0.000   0.000   0.000   0.000   0.402   0.291  14.551   0.000
 Fm 100 309 209 7.1697e-04  47.238  21.725  17.059   3.680   1.321   0.116   0.001   0.000   0.000   0.000   0.000   0.841   0.318   8.860   0.000
 Fm 100 310 210 7.1235e-04  64.021  11.482   5.848   1.834   0.506   0.056   0.000   0.000   0.000   0.000   0.000   0.512   0.295  16.254   0.000
 Fm 100 311 211 7.1176e-04  37.595  23.519  21.624   4.945   2.751   0.358   0.048   0.000   0.000   0.000   0.000   1.105   0.323   9.160   0.000
 Fm 100 312 212 6.8944e-04  57.905  13.203   7.043   2.340   1.056   0.168   0.003   0.000   0.000   0.000   0.000   0.634   0.298  18.281   0.000
 Fm 100 313 213 6.7020e-04  32.104  20.943  23.929   6.729   4.047   0.939   0.206   0.003   0.000   0.000   0.000   1.331   0.327  11.100   0.000
 Fm 100 314 214 6.4998e-04  51.717  14.067   9.944   2.987   1.741   0.420   0.054   0.001   0.000   0.000   0.000   0.787   0.305  19.070   0.000
 Fm 100 315 215 6.2585e-04  24.108  22.466  32.282  10.132   6.655   1.970   0.721   0.053   0.002   0.000   0.000   1.638   0.340   1.611   0.000
 Fm 100 316 216 6.0217e-04  47.971  14.004  10.915   3.849   3.026   1.001   0.175   0.023   0.000   0.000   0.000   0.951   0.310  19.036   0.000
 Fm 100 317 217 5.8101e-04  19.962  16.680  33.126  13.234   9.063   3.063   1.902   0.205   0.038   0.000   0.000   1.927   0.343   2.726   0.000
 Fm 100 318 218 5.5894e-04  44.903  13.150   9.396   4.681   3.336   1.849   0.497   0.098   0.003   0.000   0.000   1.107   0.313  22.088   0.000
 Fm 100 319 219 5.3850e-04  15.005  19.454  17.122  11.809   7.453   3.160   2.446   0.541   0.111   0.003   0.000   2.082   0.337  22.896   0.000
 Fm 100 320 220 5.1973e-04  39.782  14.696  10.860   4.867   3.186   2.498   0.827   0.252   0.028   0.001   0.000   1.240   0.321  23.003   0.000
 Fm 100 321 221 5.0171e-04  10.655  16.612  18.433  13.087   8.138   3.301   3.288   1.075   0.325   0.027   0.002   2.305   0.349  25.056   0.000
 Fm 100 322 222 4.8513e-04  34.507  13.711  13.434   6.279   3.886   3.000   1.593   0.629   0.093   0.019   0.000   1.539   0.331  22.849   0.000
 Fm 100 323 223 4.6907e-04   9.073   6.951  19.570  19.237  11.552   5.269   4.258   1.888   0.988   0.127   0.030   2.880   0.357  21.057   0.000
 Fm 100 324 224 4.5429e-04  27.822  11.455  12.946   8.373   7.736   3.855   2.470   1.556   0.301   0.099   0.007   2.020   0.335  23.379   0.000
 Fm 100 325 225 4.4006e-04   7.006   2.230  11.043  12.282  17.004   7.337   6.083   3.317   2.295   0.483   0.157   3.563   0.364  30.761   0.000
 Fm 100 326 226 4.2744e-04   0.000  19.603   9.419  13.833   5.677   7.258   4.380   3.879   1.648   0.528   0.070   2.976   0.346  33.704   0.000
 Fm 100 327 227 4.1391e-04   4.533   0.000   4.778   7.482  18.757  12.241  12.406   6.606   5.205   2.271   1.059   4.698   0.379  24.661   0.000
 Fm 100 328 228 4.0145e-04   0.000   8.037   0.000  14.802   9.591  12.124   5.273   7.107   4.116   3.170   0.722   4.210   0.353  35.058   0.000
 Fm 100 329 229 3.8578e-04   4.993   0.000   1.489   0.033   7.751   9.395  19.738   8.824  10.288   5.331   4.381   5.803   0.384  27.778   0.000
 Fm 100 330 230 3.7454e-04   0.000   3.247   0.234   5.405   0.177  19.710   8.082  11.711   5.188   7.302   3.771   5.490   0.361  35.174   0.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   1.422   0.379   4.435   0.182  13.461  11.437  24.047   8.071  11.500   6.556   0.393  25.066   0.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 267 166 5.7640e+04  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.005   0.000
 Md 101 268 167 5.3481e+01   2.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.944   0.000
 Md 101 269 168 7.7967e+00  59.871   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.129   0.000
 Md 101 270 169 1.9621e+00   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.801   0.000
 Md 101 271 170 7.3199e-01  37.877   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  62.123   0.000
 Md 101 272 171 3.2478e-01   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.994   0.000
 Md 101 273 172 1.5192e-01  35.993   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.007   0.000
 Md 101 274 173 8.2102e-02   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.949   0.000
 Md 101 275 174 4.7910e-02  99.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.670   0.000
 Md 101 276 175 2.8354e-02   0.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.886   0.000
 Md 101 277 176 1.6810e-02  99.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.715   0.000
 Md 101 278 177 9.9877e-03   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139  99.995   0.000
 Md 101 279 178 6.3406e-03  38.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201  61.712   0.000
 Md 101 280 179 2.3735e-03   0.002   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264  99.995   0.000
 Md 101 281 180 1.8122e-03  56.268   0.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.430  43.145   0.000
 Md 101 282 181 2.7261e-02   0.002   0.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.348  99.552   0.000
 Md 101 283 182 4.4804e-02  47.233   1.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.381  51.289   0.000
 Md 101 284 183 4.3226e-02   0.003   0.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.309  99.682   0.000
 Md 101 285 184 6.2011e-02  17.674   1.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.311  81.221   0.000
 Md 101 286 185 1.5507e-02   0.012   0.217   0.308   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.345  99.462   0.000
 Md 101 287 186 6.5187e-03   0.006   0.019   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.350  99.974   0.000
 Md 101 288 187 2.8535e-03   0.000   0.001   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.383  99.990   0.000
 Md 101 289 188 1.8332e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.384  99.999   0.000
 Md 101 290 189 9.8215e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.415 100.000   0.000
 Md 101 291 190 1.3028e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.402  99.999   0.000
 Md 101 292 191 7.1885e-04   0.000   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.397  99.998   0.000
 Md 101 293 192 5.9658e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.379  99.999   0.000
 Md 101 294 193 1.0096e-03   0.004   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.374  99.993   0.000
 Md 101 295 194 1.0495e-03   0.058   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.345  99.940   0.000
 Md 101 296 195 9.8510e-04   0.043   0.000   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.357  99.869   0.000
 Md 101 297 196 8.2302e-04   1.625   0.003   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.300  98.352   0.000
 Md 101 298 197 7.4283e-04   0.532   0.011   1.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.347  98.403   0.000
 Md 101 299 198 6.4317e-04  44.123   0.343   0.124   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163   0.275  55.407   0.000
 Md 101 300 199 6.2068e-04   4.019   2.649   0.669   0.015   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.271  92.649   0.000
 Md 101 301 200 5.7368e-04  59.515   0.652   0.942   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.285  38.870   0.000
 Md 101 302 201 6.5686e-04  11.713   7.323   2.013   0.190   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.277  78.742   0.000
 Md 101 303 202 6.5730e-04  76.351   1.349   2.299   0.095   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.290  19.901   0.000
 Md 101 304 203 6.1049e-04  14.165  14.317   3.253   0.508   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.286  67.682   0.000
 Md 101 305 204 6.2094e-04  73.072   0.925   4.168   0.159   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.295  21.648   0.000
 Md 101 306 205 1.0467e-04  62.095   3.667   0.968   0.445   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.293  32.793   0.000
 Md 101 307 206 8.3661e-05  93.029   0.417   1.381   0.065   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.299   5.090   0.000
 Md 101 308 207 5.4996e-05  66.465   2.490   0.878   0.530   0.058   0.001   0.000   0.000   0.000   0.000   0.000   0.108   0.296  29.578   0.000
 Md 101 309 208 6.1899e-04  59.425   1.180   9.864   0.441   0.379   0.011   0.000   0.000   0.000   0.000   0.000   0.589   0.311  28.699   0.000
 Md 101 310 209 5.9097e-04  11.989  17.281   7.136   4.014   0.654   0.117   0.001   0.000   0.000   0.000   0.000   0.932   0.299  58.808   0.000
 Md 101 311 210 5.7842e-04  54.234   1.226  11.787   0.879   0.790   0.046   0.000   0.000   0.000   0.000   0.000   0.729   0.315  31.039   0.000
 Md 101 312 211 5.7565e-04  11.366  12.886   8.070   7.869   0.967   0.401   0.029   0.000   0.000   0.000   0.000   1.154   0.306  58.411   0.000
 Md 101 313 212 5.7565e-04  46.919   1.967  12.953   1.343   1.470   0.114   0.008   0.000   0.000   0.000   0.000   0.911   0.312  35.225   0.000
 Md 101 314 213 5.5825e-04   9.989  15.370   8.342   9.955   1.565   0.970   0.102   0.001   0.000   0.000   0.000   1.386   0.311  53.705   0.000
 Md 101 315 214 5.5809e-04  40.916   1.546  16.019   1.807   2.059   0.237   0.070   0.002   0.000   0.000   0.000   1.100   0.321  37.345   0.000
 Md 101 316 215 5.4655e-04   8.443  11.939  18.438  10.360   4.719   1.263   0.384   0.028   0.001   0.000   0.000   1.806   0.390  44.426   0.000
 Md 101 317 216 5.3879e-04  33.040   1.774  16.225   2.600   2.814   0.438   0.214   0.017   0.000   0.000   0.000   1.377   0.327  42.878   0.000
 Md 101 318 217 5.2419e-04   6.760  13.178  19.495  12.118   7.862   2.077   0.839   0.116   0.014   0.000   0.000   2.147   0.393  37.541   0.000
 Md 101 319 218 5.1271e-04  28.662   1.845  15.772   2.945   3.313   0.644   0.577   0.051   0.002   0.000   0.000   1.582   0.338  46.187   0.000
 Md 101 320 219 5.0058e-04   5.581  14.615  19.223  13.601   9.769   2.401   1.357   0.327   0.050   0.001   0.000   2.335   0.395  33.076   0.000
 Md 101 321 220 4.9105e-04  24.490   2.268  18.878   3.241   4.094   0.765   1.057   0.139   0.020   0.001   0.000   1.747   0.341  45.046   0.000
 Md 101 322 221 4.7940e-04   1.451  17.499   4.352  20.822   3.688   3.864   0.817   0.823   0.111   0.010   0.000   2.598   0.377  46.562   0.000
 Md 101 323 222 4.7842e-04  14.163   3.723  16.779   4.341   6.371   1.126   1.851   0.315   0.089   0.009   0.000   2.243   0.352  51.231   0.000
 Md 101 324 223 4.6412e-04   1.560   3.391   6.659  20.459   6.125   6.292   1.334   1.769   0.322   0.073   0.007   3.286   0.370  52.010   0.000
 Md 101 325 224 4.5198e-04   0.000  12.945   8.936   6.654   9.518   2.183   2.601   0.721   0.305   0.044   0.003   2.926   0.352  56.088   0.000
 Md 101 326 225 4.3865e-04   2.424   1.593   6.302   6.387  10.932  11.193   2.470   3.146   0.726   0.306   0.040   3.920   0.366  54.477   0.000
 Md 101 327 226 4.2255e-04   0.000   2.163   4.409   7.245  11.814   5.642   5.029   1.356   1.506   0.224   0.040   3.661   0.363  60.574   0.000
 Md 101 328 227 4.1294e-04   0.450   0.053   1.145   2.804   7.137  11.695   7.809   7.226   1.549   1.741   0.271   4.989   0.386  58.119   0.000
 Md 101 329 228 4.0093e-04   0.000   2.016   2.295   1.805   6.370   9.351   7.279   3.730   3.777   1.134   0.477   4.767   0.377  61.767   0.000
 Md 101 330 229 3.8837e-04   0.539   0.041   1.005   1.261   1.507   3.479  10.327   9.527   5.286   4.649   1.242   6.068   0.394  61.137   0.000
 Md 101 331 230 3.7621e-04   0.000   1.198   6.070   1.156   3.790   3.437  10.586   9.825   5.264   3.180   3.018   5.725   0.385  52.475   0.000
 Md 101 332 231 3.6543e-04   0.002   0.000   0.964   1.637   0.780   1.815   2.538   8.915  12.765   7.123   4.357   6.629   0.403  59.106   0.000
 Md 101 333 232 3.5219e-04   0.000   0.081   1.598   1.680   5.917   1.928   5.950   5.050   8.453   9.082   5.284   5.882   0.393  54.977   0.000
 Md 101 334 233 3.3160e-04   0.001   0.000   0.079   0.285   1.257   1.960   0.995   3.295   4.329  11.628  13.280   5.889   0.408  62.891   0.000
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 269 167 4.3870e+03  95.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.793   0.000
 No 102 270 168 4.0788e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 271 169 5.9025e+00  57.403   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.597   0.000
 No 102 272 170 1.5302e+00  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.000
 No 102 273 171 5.9993e-01  10.780   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  89.220   0.000
 No 102 274 172 2.2737e-01  99.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.000
 No 102 275 173 1.1538e-01  42.167   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.833   0.000
 No 102 276 174 6.1835e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 No 102 277 175 3.5248e-02  75.464   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  24.536   0.000
 No 102 278 176 2.0885e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 No 102 279 177 1.6752e-02  32.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  67.253   0.000
 No 102 280 178 1.5683e-03  99.553   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.447   0.000
 No 102 281 179 3.1638e-03   9.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  90.457   0.000
 No 102 282 180 6.5717e-02  93.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.410   0.000
 No 102 283 181 7.3513e-02  23.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063  76.168   0.000
 No 102 284 182 9.1006e-02  99.069   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.230   0.810   0.000
 No 102 285 183 1.1088e-01  15.224   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.237  84.673   0.000
 No 102 286 184 5.1983e-02  97.776   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.308   1.935   0.000
 No 102 287 185 1.4817e-02   0.871   0.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.287  98.915   0.000
 No 102 288 186 8.1306e-03   2.310   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340  97.686   0.000
 No 102 289 187 4.5091e-03   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.344  99.999   0.000
 No 102 290 188 2.1758e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328 100.000   0.000
 No 102 291 189 1.3498e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.376 100.000   0.000
 No 102 292 190 4.0631e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340 100.000   0.000
 No 102 293 191 4.2352e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.379 100.000   0.000
 No 102 294 192 8.2041e-04   0.008   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.358  99.991   0.000
 No 102 295 193 1.0577e-03   0.016   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.357  99.983   0.000
 No 102 296 194 1.1473e-03  14.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.350  85.272   0.000
 No 102 297 195 1.0812e-03   0.716   0.336   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.325  98.937   0.000
 No 102 298 196 1.0751e-03  75.755   0.052   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.271  24.191   0.000
 No 102 299 197 9.4080e-04  27.545   3.776   0.214   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.295  68.464   0.000
 No 102 300 198 8.0727e-04  94.386   0.217   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.271   5.324   0.000
 No 102 301 199 7.0157e-04  58.126   4.874   0.435   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.296  36.561   0.000
 No 102 302 200 6.4575e-04  94.523   0.689   0.234   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.280   4.554   0.000
 No 102 303 201 6.2509e-04  77.311   7.944   1.066   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.304  13.611   0.000
 No 102 304 202 6.8630e-04  92.839   2.402   0.692   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.283   4.060   0.000
 No 102 305 203 6.2821e-04  79.076   9.646   1.811   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.311   9.258   0.000
 No 102 306 204 5.9728e-04  91.066   3.311   0.930   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.287   4.648   0.000
 No 102 307 205 6.0198e-04  78.238  11.604   2.949   0.379   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.314   6.823   0.000
 No 102 308 206 5.6956e-04  88.396   4.692   1.372   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.291   5.414   0.000
 No 102 309 207 1.0102e-04  86.878   2.845   1.305   0.197   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.324   8.764   0.000
 No 102 310 208 8.3713e-05  96.817   0.983   0.545   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.298   1.602   0.000
 No 102 311 209 4.9160e-05  76.266   2.011   1.073   0.238   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.330  20.392   0.000
 No 102 312 210 5.3712e-04  81.069   5.086   2.445   0.432   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.300  10.918   0.000
 No 102 313 211 5.3103e-04  59.505  14.869   9.768   1.903   0.515   0.015   0.000   0.000   0.000   0.000   0.000   0.494   0.334  13.424   0.000
 No 102 314 212 5.0641e-04  79.559   5.923   3.054   0.627   0.143   0.003   0.000   0.000   0.000   0.000   0.000   0.271   0.301  10.692   0.000
 No 102 315 213 4.9487e-04  60.148  16.630  10.888   2.308   0.908   0.071   0.001   0.000   0.000   0.000   0.000   0.574   0.339   9.045   0.000
 No 102 316 214 4.9198e-04  74.983   7.778   3.930   0.860   0.306   0.023   0.000   0.000   0.000   0.000   0.000   0.340   0.305  12.121   0.000
 No 102 317 215 4.8398e-04  59.246  13.749  19.320   3.317   1.751   0.213   0.023   0.000   0.000   0.000   0.000   0.742   0.344   2.381   0.000
 No 102 318 216 4.8115e-04  69.829  10.102   5.142   1.419   0.622   0.069   0.000   0.000   0.000   0.000   0.000   0.438   0.311  12.816   0.000
 No 102 319 217 4.4332e-04  56.220  12.338  21.110   4.319   2.734   0.463   0.081   0.000   0.000   0.000   0.000   0.855   0.358   2.734   0.000
 No 102 320 218 3.6032e-04  73.724   8.615   4.902   1.378   0.931   0.149   0.010   0.000   0.000   0.000   0.000   0.410   0.316  10.291   0.000
 No 102 321 219 4.6670e-04  47.816  15.338  24.611   4.856   3.693   0.994   0.251   0.006   0.000   0.000   0.000   1.046   0.361   2.434   0.000
 No 102 322 220 4.7146e-04  60.372  12.181   7.659   2.055   1.671   0.359   0.049   0.001   0.000   0.000   0.000   0.634   0.321  15.653   0.000
 No 102 323 221 4.6736e-04  14.122  17.992  17.295   5.948   3.124   1.466   0.409   0.035   0.001   0.000   0.000   1.264   0.360  39.609   0.000
 No 102 324 222 4.6523e-04  50.338  14.307  10.664   3.026   2.596   0.743   0.128   0.017   0.000   0.000   0.000   0.873   0.334  18.181   0.000
 No 102 325 223 4.6051e-04  26.569  11.948  19.484  13.249   5.407   2.594   1.096   0.132   0.019   0.000   0.000   1.722   0.373  19.502   0.000
 No 102 326 224 4.5447e-04  44.778  12.910  11.943   5.897   3.534   1.961   0.477   0.078   0.003   0.000   0.000   1.144   0.344  18.419   0.000
 No 102 327 225 4.5068e-04   9.082   8.877  16.782  16.149   9.906   3.988   2.744   0.507   0.098   0.004   0.000   2.126   0.377  31.862   0.000
 No 102 328 226 4.4529e-04   0.000  36.280  14.478   7.115   5.377   3.739   2.203   0.495   0.051   0.004   0.000   1.930   0.353  30.257   0.000
 No 102 329 227 4.4051e-04  16.133   1.938  14.718  18.647  18.808   6.459   5.617   2.701   0.883   0.074   0.008   3.002   0.389  14.013   0.000
 No 102 330 228 4.3352e-04   0.000  29.414   1.842  14.852   7.134   5.603   3.595   3.089   0.672   0.108   0.005   2.680   0.353  33.685   0.000
 No 102 331 229 4.2585e-04  10.850   1.063   8.391   4.090  19.275  12.520   9.145   4.583   4.109   1.015   0.181   4.002   0.389  24.777   0.000
 No 102 332 230 4.1149e-04   0.000  19.688   0.000  17.153   4.066  12.834   4.839   4.407   2.965   1.464   0.173   3.327   0.360  32.412   0.000
 No 102 333 231 4.0671e-04   8.788   0.000   4.210   0.714  16.438   6.021  18.692   7.756   7.027   3.581   2.259   5.032   0.388  24.514   0.000
 No 102 334 232 4.0187e-04   0.000  14.314   0.000   9.420   1.368  15.574   2.606   8.923   4.750   4.858   1.614   4.143   0.365  36.574   0.000
 No 102 335 233 3.9716e-04   7.121   0.000   3.024   0.031   8.382   0.230  21.333   4.827  17.300   6.440   6.453   5.658   0.394  24.860   0.000
 No 102 336 234 3.9201e-04   0.000  12.499   0.125   8.951   0.093  10.405   0.165   7.996   2.342  10.297   4.635   4.531   0.369  42.495   0.000
 No 102 337 235 3.8678e-04   5.856   0.000   1.536   0.420   5.894   0.182  14.016   1.487  23.871   3.847  14.217   5.818   0.398  28.675   0.000
 No 102 338 236 3.8149e-04   0.000   3.596   0.217  12.871   1.758  12.783   0.256  10.448   0.270  10.255   2.725   4.283   0.376  44.819   0.000
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 271 168 3.3338e+02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.001   0.000
 Lr 103 272 169 1.5208e+01   8.448   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  91.552   0.000
 Lr 103 273 170 2.9525e+00  84.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.114  15.870   0.000
 Lr 103 274 171 1.0512e+00   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.984   0.000
 Lr 103 275 172 3.5526e-01  74.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108  25.869   0.000
 Lr 103 276 173 1.5891e-01   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.876   0.000
 Lr 103 277 174 8.5020e-02  99.967   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.000
 Lr 103 278 175 5.5595e-02   0.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.638   0.000
 Lr 103 279 176 3.8798e+01  99.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.000
 Lr 103 280 177 3.2480e+00   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.988   0.000
 Lr 103 281 178 5.1291e-03  98.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.214   0.000
 Lr 103 282 179 4.2194e-01   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066  99.990   0.000
 Lr 103 283 180 2.7143e-01  92.836   1.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.375   6.151   0.005
 Lr 103 284 181 2.3729e-01   0.140   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.354  99.781   0.000
 Lr 103 285 182 2.1198e-01  70.047   0.724   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.438  29.228   0.001
 Lr 103 286 183 2.0405e-01   0.053   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.342  99.840   0.000
 Lr 103 287 184 1.4990e-01  28.396   1.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.332  70.543   0.000
 Lr 103 288 185 4.2218e-02   0.013   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.329  99.894   0.000
 Lr 103 289 186 1.8005e-02   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.349  99.995   0.000
 Lr 103 290 187 8.6478e-03   0.000   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.371  99.999   0.000
 Lr 103 291 188 4.6502e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356 100.000   0.000
 Lr 103 292 189 8.4343e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.404 100.000   0.000
 Lr 103 293 190 1.2118e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.378 100.000   0.000
 Lr 103 294 191 6.7064e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.412 100.000   0.000
 Lr 103 295 192 1.6561e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.385 100.000   0.000
 Lr 103 296 193 6.8242e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.415  99.999   0.000
 Lr 103 297 194 1.0799e-03   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.385  99.994   0.000
 Lr 103 298 195 9.9594e-04   0.044   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.393  99.953   0.000
 Lr 103 299 196 1.0234e-03   0.232   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.368  99.766   0.000
 Lr 103 300 197 7.8337e-04   0.604   0.000   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.374  99.349   0.000
 Lr 103 301 198 7.3486e-04  33.145   0.065   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.292  66.775   0.000
 Lr 103 302 199 7.2297e-04   3.636   1.369   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.284  94.793   0.000
 Lr 103 303 200 6.1186e-04  60.440   0.657   0.198   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.288  38.701   0.000
 Lr 103 304 201 5.3917e-04   9.031   4.100   0.858   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.161   0.286  85.991   0.000
 Lr 103 305 202 5.8014e-04  82.423   0.644   0.632   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.295  16.273   0.000
 Lr 103 306 203 5.5833e-04  15.936  11.002   1.479   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.218   0.290  71.457   0.000
 Lr 103 307 204 5.2606e-04  83.801   0.737   1.508   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.301  13.903   0.000
 Lr 103 308 205 5.2050e-04  18.394  11.756   2.250   0.514   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.296  67.070   0.000
 Lr 103 309 206 5.1355e-04  79.537   0.850   2.981   0.096   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.307  16.535   0.000
 Lr 103 310 207 4.8426e-04  16.067  13.116   3.069   0.982   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.300  66.685   0.000
 Lr 103 311 208 4.3216e-04  56.782   1.028   3.888   0.153   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.270   0.313  38.104   0.000
 Lr 103 312 209 4.3242e-04  11.817   9.317   3.330   1.430   0.158   0.000   0.000   0.000   0.000   0.000   0.000   0.424   0.305  73.948   0.000
 Lr 103 313 210 7.4106e-05  59.545   0.344   0.940   0.065   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.319  39.081   0.000
 Lr 103 314 211 1.8632e-04  40.921   3.451   1.941   0.635   0.147   0.009   0.000   0.000   0.000   0.000   0.000   0.268   0.312  52.896   0.000
 Lr 103 315 212 1.1936e-04  78.041   0.525   1.701   0.126   0.069   0.002   0.000   0.000   0.000   0.000   0.000   0.149   0.325  19.537   0.000
 Lr 103 316 213 3.3756e-04  21.485   7.671   3.759   1.424   0.360   0.049   0.001   0.000   0.000   0.000   0.000   0.540   0.316  65.251   0.000
 Lr 103 317 214 3.7303e-04  70.821   1.151   6.762   0.450   0.349   0.023   0.000   0.000   0.000   0.000   0.000   0.455   0.326  20.444   0.000
 Lr 103 318 215 3.9929e-04  22.027   7.505  11.131   2.791   1.055   0.165   0.017   0.000   0.000   0.000   0.000   0.812   0.417  55.310   0.000
 Lr 103 319 216 3.9549e-04  63.061   1.815  10.370   0.694   0.773   0.061   0.002   0.000   0.000   0.000   0.000   0.613   0.332  23.224   0.000
 Lr 103 320 217 4.0792e-04  21.347  13.993  13.248   4.735   1.631   0.376   0.060   0.000   0.000   0.000   0.000   1.022   0.406  44.611   0.000
 Lr 103 321 218 4.2120e-04  55.744   2.251  12.447   1.125   1.325   0.144   0.019   0.000   0.000   0.000   0.000   0.782   0.346  26.944   0.000
 Lr 103 322 219 4.1447e-04  20.786  14.513  15.077   6.675   2.446   0.738   0.143   0.003   0.000   0.000   0.000   1.175   0.417  39.621   0.000
 Lr 103 323 220 4.1868e-04  51.283   1.961  14.469   1.363   1.666   0.236   0.060   0.002   0.000   0.000   0.000   0.898   0.346  28.959   0.000
 Lr 103 324 221 4.2693e-04  24.852  16.484  17.623   8.097   3.565   1.257   0.325   0.020   0.001   0.000   0.000   1.433   0.411  27.776   0.000
 Lr 103 325 222 4.3073e-04  39.456   7.159  18.231   2.355   2.152   0.412   0.165   0.011   0.000   0.000   0.000   1.216   0.360  30.060   0.000
 Lr 103 326 223 4.2780e-04   7.670  29.166   9.009  20.131   2.727   2.409   0.426   0.105   0.006   0.000   0.000   2.061   0.395  28.351   0.000
 Lr 103 327 224 4.3335e-04  25.423  12.688  15.692   6.777   4.773   0.715   0.628   0.050   0.003   0.000   0.000   1.717   0.361  33.252   0.000
 Lr 103 328 225 4.1368e-04   5.784  25.576  11.245  18.549   8.093   4.144   0.856   0.438   0.036   0.001   0.000   2.473   0.401  25.277   0.000
 Lr 103 329 226 4.1753e-04   0.000  20.720  12.384  12.291   7.487   2.516   2.177   0.306   0.047   0.002   0.000   2.397   0.372  42.069   0.000
 Lr 103 330 227 4.2222e-04   3.658   0.001  20.266  14.669  16.806   8.750   3.352   2.497   0.347   0.045   0.002   3.488   0.393  29.607   0.000
 Lr 103 331 228 4.2231e-04   0.000  17.487   3.365  15.640  15.214   6.910   3.691   1.702   0.642   0.057   0.003   3.207   0.380  35.288   0.000
 Lr 103 332 229 4.1880e-04   2.308   0.001  12.814   0.724  21.263  20.792   9.414   4.417   2.102   0.731   0.064   4.451   0.390  25.369   0.000
 Lr 103 333 230 4.1633e-04   0.000   1.970   3.160   8.968   7.580  18.083   6.917   4.352   2.654   0.869   0.111   4.094   0.380  45.335   0.000
 Lr 103 334 231 4.1357e-04   0.121   0.083   1.088   2.347  11.308   4.820  23.601   9.664   5.131   2.891   0.942   5.481   0.395  38.004   0.000
 Lr 103 335 232 4.1016e-04   0.000   1.158   3.327   1.538   7.169  15.838   6.081  10.874   5.170   3.326   1.249   4.908   0.385  44.271   0.000
 Lr 103 336 233 4.0636e-04   0.115   0.086   0.726   1.878   1.489   4.205  18.328   5.494  16.010   6.031   3.789   6.121   0.397  41.851   0.000
 Lr 103 337 234 4.0453e-04   0.000   0.793   2.503   0.985   6.551   3.440   8.092  12.301   3.514   6.993   4.182   5.296   0.393  50.645   0.000
 Lr 103 338 235 4.0167e-04   1.665   0.000   0.350   1.425   1.010   3.488   3.261   7.099  19.580   3.453   9.833   6.285   0.406  48.835   0.000
 Lr 103 339 236 3.9841e-04   0.000   0.286   1.493   0.783   5.438   3.090  10.542   4.609   6.071   9.740   3.485   5.095   0.398  54.463   0.000
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 272 168 2.0375e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rf 104 273 169 2.6380e+01  99.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.118   0.000
 Rf 104 274 170 3.8616e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rf 104 275 171 1.3091e+00  84.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109  15.936   0.000
 Rf 104 276 172 5.8031e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.002   0.000
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 278 174 2.1399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Rf 104 279 175 1.2457e+05  99.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.000
 Rf 104 280 176 6.8764e-03  99.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000
 Rf 104 281 177 1.0705e-02  98.538   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.462   0.000
 Rf 104 282 178 1.6947e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Rf 104 283 179 3.5283e+00  95.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.463   0.000
 Rf 104 284 180 1.4970e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Rf 104 285 181 8.4707e-01  97.930   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.070   0.000
 Rf 104 286 182 5.6501e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Rf 104 287 183 4.0435e-01  30.824   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  69.176   0.000
 Rf 104 288 184 2.3264e-01  98.980   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   1.013   0.000
 Rf 104 289 185 7.1065e-02   0.175   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235  99.815   0.000
 Rf 104 290 186 3.0519e-02   2.680   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251  97.320   0.000
 Rf 104 291 187 1.5039e-02   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305  99.997   0.000
 Rf 104 292 188 7.9061e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286 100.000   0.000
 Rf 104 293 189 4.5553e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333 100.000   0.000
 Rf 104 294 190 2.5750e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304 100.000   0.000
 Rf 104 295 191 1.3569e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345 100.000   0.000
 Rf 104 296 192 6.3184e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.310 100.000   0.000
 Rf 104 297 193 3.0319e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.377 100.000   0.000
 Rf 104 298 194 6.6453e-04   1.291   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349  98.708   0.000
 Rf 104 299 195 1.0536e-03   0.014   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.365  99.982   0.000
 Rf 104 300 196 1.0262e-03  68.412   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.358  31.552   0.000
 Rf 104 301 197 9.7343e-04   3.354   0.467   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.334  96.164   0.000
 Rf 104 302 198 8.3240e-04  95.796   0.855   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.361   3.349   0.000
 Rf 104 303 199 7.1543e-04  49.248   1.791   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.319  48.755   0.000
 Rf 104 304 200 5.6313e-04  97.304   1.315   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.365   1.341   0.000
 Rf 104 305 201 5.2688e-04  76.219   2.155   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.313  21.021   0.257
 Rf 104 306 202 4.4061e-04  97.018   1.993   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.368   0.814   0.000
 Rf 104 307 203 4.6161e-04  93.704   3.974   0.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.320   1.752   0.000
 Rf 104 308 204 4.2207e-04  95.935   3.495   0.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.364   0.220   0.000
 Rf 104 309 205 3.9393e-04  92.222   5.180   1.236   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.325   1.323   0.000
 Rf 104 310 206 3.8909e-04  94.426   4.525   0.542   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.343   0.482   0.000
 Rf 104 311 207 3.6539e-04  77.690   5.668   2.093   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.326  14.369   0.000
 Rf 104 312 208 3.0457e-04  94.198   4.123   0.666   0.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.356   0.874   0.000
 Rf 104 313 209 3.0799e-04  54.055   6.881   1.824   0.301   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.339  36.927   0.000
 Rf 104 314 210 3.1363e-04  92.566   1.336   0.853   0.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.309   5.026   0.000
 Rf 104 315 211 2.9759e-04  77.106   7.684   2.645   0.510   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.342  12.008   0.000
 Rf 104 316 212 1.5273e-05  98.522   0.945   0.332   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.353   0.188   0.000
 Rf 104 317 213 1.4029e-04  82.917   4.158   2.519   0.411   0.061   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.345   9.933   0.000
 Rf 104 318 214 2.8320e-04  90.788   2.986   1.237   0.500   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.314   4.475   0.000
 Rf 104 319 215 3.1297e-04  81.497   8.898   6.823   0.941   0.245   0.003   0.000   0.000   0.000   0.000   0.000   0.284   0.341   1.592   0.000
 Rf 104 320 216 3.1362e-04  85.006   4.918   1.791   0.348   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.169   0.315   7.883   0.000
 Rf 104 321 217 3.3418e-04  77.330  10.330   9.167   1.410   0.588   0.017   0.000   0.000   0.000   0.000   0.000   0.369   0.360   1.158   0.000
 Rf 104 322 218 3.3532e-04  81.847   6.040   2.120   0.595   0.117   0.003   0.000   0.000   0.000   0.000   0.000   0.220   0.317   9.278   0.000
 Rf 104 323 219 3.7252e-04  70.378  12.355  11.964   1.721   1.032   0.063   0.001   0.000   0.000   0.000   0.000   0.492   0.366   2.485   0.000
 Rf 104 324 220 3.9795e-04  78.659   8.915   3.519   0.901   0.259   0.016   0.000   0.000   0.000   0.000   0.000   0.295   0.325   7.731   0.000
 Rf 104 325 221 3.3965e-04  68.327  14.064  13.486   2.028   1.328   0.109   0.010   0.000   0.000   0.000   0.000   0.548   0.368   0.648   0.000
 Rf 104 326 222 3.5223e-04  73.496   9.499   4.727   1.155   0.509   0.047   0.000   0.000   0.000   0.000   0.000   0.380   0.332  10.566   0.000
 Rf 104 327 223 3.6865e-04  59.317  11.003  21.884   4.730   2.487   0.384   0.061   0.000   0.000   0.000   0.000   0.817   0.390   0.134   0.000
 Rf 104 328 224 3.1996e-04  71.308  12.449   5.498   2.286   1.368   0.169   0.011   0.000   0.000   0.000   0.000   0.465   0.339   6.913   0.000
 Rf 104 329 225 3.4608e-04  55.096  10.210  18.747   6.309   3.669   1.337   0.209   0.008   0.000   0.000   0.000   0.988   0.383   4.415   0.000
 Rf 104 330 226 3.7039e-04  57.980  22.699   9.531   4.543   2.386   1.331   0.142   0.008   0.000   0.000   0.000   0.772   0.354   1.379   0.000
 Rf 104 331 227 3.8443e-04  41.880   5.212  23.060  13.256   6.797   2.587   1.558   0.185   0.014   0.000   0.000   1.561   0.398   5.451   0.000
 Rf 104 332 228 3.9931e-04  48.176  13.711  10.476  10.232   4.089   2.945   1.046   0.199   0.010   0.000   0.000   1.206   0.360   9.116   0.000
 Rf 104 333 229 4.0621e-04  32.724   2.701  11.565  14.310  16.946   5.772   4.161   1.379   0.329   0.012   0.000   2.245   0.395  10.101   0.000
 Rf 104 334 230 4.1488e-04  40.120  12.951   8.935   7.661   4.355   6.223   2.970   1.591   0.166   0.023   0.000   1.665   0.361  15.006   0.000
 Rf 104 335 231 4.1972e-04  24.467   1.541   9.467   9.421  18.666   5.909   8.439   3.732   2.070   0.235   0.033   2.955   0.394  16.021   0.000
 Rf 104 336 232 4.0908e-04  33.576  10.999   6.297   9.496   3.182   5.488   2.290   5.248   1.347   0.296   0.019   2.065   0.362  21.762   0.000
 Rf 104 337 233 4.1747e-04  19.255   1.407   8.362   6.000  18.643   4.743   8.535   2.991   6.282   1.586   0.377   3.450   0.391  21.817   0.000
 Rf 104 338 234 4.2157e-04  25.483  13.832   7.651  11.222   2.273   6.678   2.483   5.287   1.948   2.680   0.260   2.577   0.367  20.204   0.000
 Rf 104 339 235 4.2008e-04   8.087   0.430   8.607   5.822  18.687   3.940  10.208   3.188   6.895   2.335   3.366   4.159   0.398  28.434   0.000
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 273 168 5.2540e+02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.001   0.000
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 280 175 3.0404e-02   4.042   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  95.958   0.000
 Db 105 281 176 2.2141e-02  99.967   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.000
 Db 105 282 177 1.2080e+04  45.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  54.953   0.000
 Db 105 283 178 2.2091e+03  99.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.000
 Db 105 284 179 5.4051e+01  16.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.187   0.000
 Db 105 285 180 1.1845e+01  96.336   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.077   1.834   1.830
 Db 105 286 181 3.7822e+00  34.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135  65.355   0.000
 Db 105 287 182 1.5643e+00  99.074   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.127   0.923   0.000
 Db 105 288 183 8.5280e-01   0.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129  99.457   0.000
 Db 105 289 184 4.0872e-01  92.063   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.228   7.841   0.000
 Db 105 290 185 1.3437e-01   0.000   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301  99.988   0.000
 Db 105 291 186 5.8219e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317  99.999   0.000
 Db 105 292 187 2.8568e-02   0.000   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.361  99.995   0.000
 Db 105 293 188 1.5494e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315 100.000   0.000
 Db 105 294 189 8.8863e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.353 100.000   0.000
 Db 105 295 190 5.3078e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.327 100.000   0.000
 Db 105 296 191 3.1785e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367 100.000   0.000
 Db 105 297 192 1.8325e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352 100.000   0.000
 Db 105 298 193 9.7944e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405 100.000   0.000
 Db 105 299 194 5.9392e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382  99.999   0.000
 Db 105 300 195 5.7775e-04   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.420  99.999   0.000
 Db 105 301 196 6.2568e-04   0.013   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.396  99.984   0.000
 Db 105 302 197 8.1495e-04   0.000   0.005   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.409  99.993   0.000
 Db 105 303 198 6.1776e-04   2.432   0.152   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.394  97.414   0.000
 Db 105 304 199 6.0860e-04   0.000   0.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.384  99.726   0.000
 Db 105 305 200 4.6552e-04  41.499   1.003   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.408  57.489   0.000
 Db 105 306 201 4.6923e-04   0.005   0.626   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.362  99.352   0.000
 Db 105 307 202 4.1937e-04  62.339   2.001   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.427  35.590   0.000
 Db 105 309 204 4.2163e-04  70.598   2.844   0.290   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.435  26.247   0.000
 Db 105 310 205 4.0301e-04   0.100   5.244   0.315   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.121   0.342  94.307   0.000
 Db 105 311 206 4.0853e-04  63.933   3.247   0.631   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.428  32.100   0.000
 Db 105 312 207 3.4378e-04  10.097   6.039   1.243   0.269   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.168   0.307  82.351   0.000
 Db 105 313 208 3.3097e-04  40.052   0.682   1.168   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.321  58.044   0.000
 Db 105 314 209 3.0281e-04   8.914   3.086   1.454   0.375   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.189   0.314  86.142   0.000
 Db 105 315 210 2.8329e-04  56.636   3.223   0.898   0.212   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.150   0.425  39.029   0.000
 Db 105 316 211 2.3725e-04  16.445   3.376   1.501   0.266   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.319  78.353   0.000
 Db 105 317 212 2.2937e-04  79.328   0.502   1.513   0.084   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.329  18.562   0.000
 Db 105 318 213 2.6198e-04  22.761   7.239   2.236   0.480   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.319  67.183   0.000
 Db 105 319 214 1.3314e-05  97.057   0.153   0.497   0.037   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.333   2.254   0.000
 Db 105 320 215 1.1949e-04  31.190   2.270   3.117   0.444   0.149   0.001   0.000   0.000   0.000   0.000   0.000   0.182   0.421  62.828   0.000
 Db 105 321 216 3.4955e-06  95.721   0.416   0.639   0.051   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.329   3.146   0.000
 Db 105 322 217 1.6620e-03   1.781  10.354  36.734   5.043   1.486   0.081   0.000   0.000   0.000   0.000   0.000   1.821   0.459  44.521   0.000
 Db 105 323 218 1.5300e-03  10.810   1.430  22.482   1.185   0.903   0.028   0.000   0.000   0.000   0.000   0.000   1.317   0.351  63.162   0.000
 Db 105 324 219 1.4063e-03   3.274  12.267  36.828   6.990   1.963   0.183   0.005   0.000   0.000   0.000   0.000   1.910   0.475  38.490   0.000
 Db 105 325 220 1.2977e-03   9.823   6.626  22.889   1.342   1.297   0.065   0.000   0.000   0.000   0.000   0.000   1.378   0.356  57.958   0.000
 Db 105 326 221 1.1990e-03   3.632  12.989  43.134   8.660   2.545   0.370   0.029   0.000   0.000   0.000   0.000   1.990   0.480  28.639   0.000
 Db 105 327 222 1.1048e-03   6.383  23.355  32.449   2.704   2.170   0.138   0.002   0.000   0.000   0.000   0.000   1.596   0.367  32.799   0.000
 Db 105 328 223 1.0306e-03   3.407   5.953  46.546  14.925   4.861   1.043   0.117   0.000   0.000   0.000   0.000   2.239   0.470  23.147   0.000
 Db 105 329 224 9.5957e-04   5.205  27.250  33.447  10.929   3.817   0.506   0.051   0.000   0.000   0.000   0.000   1.870   0.378  18.793   0.000
 Db 105 330 225 2.9205e-04  54.239  10.781  15.543   9.801   3.504   1.187   0.121   0.004   0.000   0.000   0.000   1.026   0.400   4.820   0.000
 Db 105 331 226 3.3713e-04  51.843  11.727  14.643  10.149   2.552   1.284   0.182   0.009   0.000   0.000   0.000   1.063   0.384   7.611   0.000
 Db 105 332 227 3.7219e-04  12.620  17.985  17.232  18.306  13.051   2.646   1.551   0.146   0.006   0.000   0.000   1.952   0.383  16.457   0.000
 Db 105 333 228 4.0214e-04   0.000  38.611   7.536  24.599   5.671   4.151   1.253   0.293   0.009   0.000   0.000   2.150   0.377  17.875   0.000
 Db 105 334 229 4.1769e-04   5.714   5.310  14.313   5.221  32.977   6.615   4.951   1.232   0.273   0.006   0.000   2.923   0.367  23.388   0.000
 Db 105 335 230 4.3123e-04   0.000  12.242   6.514   8.686   8.750   9.395   3.123   2.048   0.173   0.022   0.000   2.694   0.380  49.047   0.000
 Db 105 336 231 4.4371e-04   3.641   0.001  12.102   2.448  14.184   8.402  13.041   3.415   2.133   0.152   0.018   3.717   0.374  40.463   0.000
 Db 105 337 232 4.5565e-04   0.000  19.447   3.931   9.145   8.241   5.974   3.015   5.792   1.375   0.370   0.011   3.289   0.380  42.698   0.000
 Db 105 338 233 4.6599e-04   3.061   0.001   7.991   0.513  15.889   5.134   9.036   3.369   6.933   1.197   0.313   4.325   0.380  46.564   0.000
 Db 105 339 234 4.7252e-04   0.000   5.179   3.850   9.364   7.688   7.828   3.230   3.201   2.452   2.632   0.189   3.861   0.387  54.388   0.000
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 279 173 2.3861e+00  99.896   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.104   0.000
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 282 176 2.2877e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Sg 106 283 177 4.5607e+04  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Sg 106 284 178 6.2820e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 285 179 1.5447e+03  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Sg 106 286 180 1.0410e+02  99.251   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.012   0.737
 Sg 106 287 181 1.5924e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Sg 106 288 182 4.9543e+00  99.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.015   0.364
 Sg 106 289 183 1.8823e+00  90.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.926   0.000
 Sg 106 290 184 7.6312e-01  99.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.142   0.158   0.000
 Sg 106 291 185 2.6470e-01  77.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098  21.961   0.047
 Sg 106 292 186 1.1516e-01  31.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  68.806   0.000
 Sg 106 293 187 5.7340e-02   0.326   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240  99.668   0.000
 Sg 106 294 188 3.0954e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Sg 106 295 189 1.7885e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244 100.000   0.000
 Sg 106 296 190 1.0537e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.206 100.000   0.000
 Sg 106 297 191 6.3169e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287 100.000   0.000
 Sg 106 298 192 3.9681e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.260 100.000   0.000
 Sg 106 299 193 2.4905e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322 100.000   0.000
 Sg 106 300 194 1.3858e-03   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398  99.992   0.000
 Sg 106 301 195 9.5731e-04   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.357 100.000   0.000
 Sg 106 302 196 6.7969e-04   6.292   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367  93.707   0.000
 Sg 106 303 197 5.6053e-04   0.182   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.365  99.814   0.000
 Sg 106 304 198 5.8139e-04  87.967   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.351  12.016   0.000
 Sg 106 305 199 5.5518e-04  13.441   0.275   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.364  86.275   0.000
 Sg 106 306 200 3.4861e-04  96.525   0.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.343   3.309   0.000
 Sg 106 307 201 3.1744e-04  41.085   0.585   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.359  58.272   0.000
 Sg 106 308 202 2.8528e-04  98.757   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.369   0.839   0.000
 Sg 106 309 203 2.5293e-04  77.851   0.865   0.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.339  21.149   0.000
 Sg 106 310 204 2.3353e-04  98.326   0.981   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.373   0.671   0.000
 Sg 106 311 205 2.1624e-04  80.394   1.891   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.340  17.387   0.000
 Sg 106 312 206 1.8098e-04  97.996   1.196   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.364   0.649   0.000
 Sg 106 313 207 1.6383e-04  65.696   2.007   0.451   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.352  31.846   0.000
 Sg 106 314 208 1.4131e-04  97.597   1.164   0.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.370   0.952   0.000
 Sg 106 315 209 1.1068e-04  55.173   1.189   0.445   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.356  43.169   0.000
 Sg 106 316 210 8.4641e-05  97.737   0.973   0.319   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.376   0.958   0.000
 Sg 106 317 211 3.9018e-03  20.168  27.794   7.272   0.278   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.792   0.328  44.488   0.000
 Sg 106 318 212 3.4838e-03  58.257  28.813   2.354   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.353  10.355   0.000
 Sg 106 319 213 3.1380e-03  28.536  46.306   8.772   0.531   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.839   0.336  15.846   0.000
 Sg 106 320 214 2.8112e-03  54.753  35.291   2.978   0.340   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.346   6.637   0.000
 Sg 106 321 215 2.5233e-03  23.016  52.116  15.199   1.341   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.957   0.330   8.288   0.000
 Sg 106 322 216 2.2784e-03  50.638  37.532   4.215   0.838   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.366   6.776   0.000
 Sg 106 323 217 2.0604e-03  21.202  50.241  17.812   1.886   0.236   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.336   8.622   0.000
 Sg 106 324 218 1.8831e-03  49.408  41.879   5.136   1.401   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.367   2.165   0.000
 Sg 106 325 219 1.7161e-03  20.406  56.854  18.856   2.844   0.456   0.000   0.000   0.000   0.000   0.000   0.000   1.061   0.338   0.584   0.000
 Sg 106 326 220 1.3330e-03  57.582  36.289   4.424   1.581   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.503   0.369   0.078   0.000
 Sg 106 327 221 1.3600e-03  22.883  54.220  18.754   3.445   0.686   0.004   0.000   0.000   0.000   0.000   0.000   1.049   0.347   0.008   0.000
 Sg 106 328 222 1.2737e-03  43.392  46.914   6.654   2.875   0.163   0.001   0.000   0.000   0.000   0.000   0.000   0.695   0.381   0.001   0.000
 Sg 106 329 223 1.1798e-03  15.863  40.976  35.357   5.788   1.779   0.068   0.000   0.000   0.000   0.000   0.000   1.370   0.354   0.169   0.000
 Sg 106 330 224 1.0906e-03  38.379  47.774   8.089   5.157   0.565   0.034   0.000   0.000   0.000   0.000   0.000   0.819   0.394   0.001   0.000
 Sg 106 331 225 1.0177e-03  14.811  32.028  41.653   6.913   4.244   0.335   0.013   0.000   0.000   0.000   0.000   1.548   0.404   0.002   0.000
 Sg 106 332 226 9.4831e-04  24.716  55.328  10.617   7.200   1.762   0.366   0.001   0.000   0.000   0.000   0.000   1.071   0.397   0.011   0.000
 Sg 106 333 227 8.8420e-04   8.839  13.864  56.465  11.587   7.182   1.734   0.323   0.002   0.000   0.000   0.000   2.009   0.433   0.004   0.000
 Sg 106 334 228 8.2517e-04  22.103  46.381  14.005  11.540   4.041   1.802   0.121   0.004   0.000   0.000   0.000   1.349   0.392   0.002   0.000
 Sg 106 335 229 6.2394e-04  23.981   9.628  39.578  11.266  10.277   3.321   1.314   0.070   0.003   0.000   0.000   1.887   0.427   0.561   0.000
 Sg 106 336 230 6.2112e-04  31.397  39.417  10.639  10.222   3.117   4.478   0.614   0.098   0.000   0.000   0.000   1.307   0.395   0.017   0.000
 Sg 106 337 231 5.3267e-04  25.614   7.589  34.624  12.959  10.782   3.244   4.045   0.522   0.071   0.000   0.000   2.039   0.423   0.549   0.000
 Sg 106 338 232 5.3915e-04  31.987  35.715  11.262  10.193   3.519   5.106   1.322   0.713   0.032   0.001   0.000   1.418   0.398   0.151   0.000
 Sg 106 339 233 5.5041e-04  14.890   7.441  37.568  13.608  13.363   4.969   5.333   1.557   0.646   0.024   0.001   2.506   0.424   0.600   0.000
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 284 177 1.9778e+05  87.767   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.233   0.000
 Bh 107 285 178 1.2427e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.000   0.000
 Bh 107 286 179 2.5322e+03  91.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   8.737   0.000
 Bh 107 287 180 5.9773e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.000   0.000
 Bh 107 288 181 7.1279e+01  93.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   6.631   0.001
 Bh 107 289 182 1.6112e+01  98.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.121   0.080   1.377
 Bh 107 290 183 4.0073e+00  72.313   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.687   0.000
 Bh 107 291 184 1.4928e+00  99.990   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.145   0.010   0.000
 Bh 107 292 185 6.0872e-01  16.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139  83.714   0.000
 Bh 107 293 186 2.7838e-01  72.115   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.226  27.351   0.471
 Bh 107 294 187 1.3853e-01   0.591   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.380  99.327   0.000
 Bh 107 295 188 7.4527e-02   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303  99.935   0.000
 Bh 107 296 189 4.1306e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319 100.000   0.000
 Bh 107 297 190 2.4750e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319 100.000   0.000
 Bh 107 298 191 1.5008e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340 100.000   0.000
 Bh 107 299 192 9.6390e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498 100.000   0.000
 Bh 107 300 193 6.1664e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349 100.000   0.000
 Bh 107 301 194 4.1011e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384 100.000   0.000
 Bh 107 302 195 2.6946e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380 100.000   0.000
 Bh 107 303 196 1.6089e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368 100.000   0.000
 Bh 107 304 197 1.2742e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.417 100.000   0.000
 Bh 107 305 198 9.3027e-04   0.028   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.387  99.971   0.000
 Bh 107 306 199 7.7853e-04   0.000   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.411  99.990   0.000
 Bh 107 307 200 5.8001e-04   2.572   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.410  97.422   0.000
 Bh 107 308 201 5.0185e-04   0.000   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.408  99.991   0.000
 Bh 107 309 202 4.3144e-04  24.301   0.089   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.415  75.608   0.000
 Bh 107 310 203 3.4106e-04   0.002   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.399  99.898   0.000
 Bh 107 311 204 2.6396e-04  35.769   0.606   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.431  63.614   0.000
 Bh 107 312 205 1.9129e-04   0.002   0.231   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.381  99.737   0.000
 Bh 107 313 206 1.5518e-04  27.447   0.590   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.434  71.923   0.000
 Bh 107 314 207 1.0419e-04   0.000   0.139   0.035   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.389  99.825   0.000
 Bh 107 315 208 5.3939e-05  15.583   0.474   0.035   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.434  83.895   0.000
 Bh 107 316 209 6.6455e-03   0.000   2.079   0.931   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.350  96.971   0.000
 Bh 107 317 210 5.8519e-03   1.365  12.091   0.425   0.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.534   0.445  85.956   0.000
 Bh 107 318 211 5.1678e-03   0.002   3.938   1.430   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.344  94.585   0.000
 Bh 107 319 212 4.5845e-03   5.036  15.373   0.999   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.747   0.449  78.319   0.000
 Bh 107 320 213 4.0759e-03   0.009  12.998   2.727   0.160   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.157   0.348  84.101   0.000
 Bh 107 321 214 3.6194e-03   6.507  14.110   3.996   0.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   0.442  74.870   0.000
 Bh 107 322 215 3.2171e-03   1.321  12.683  14.701   0.853   0.062   0.000   0.000   0.000   0.000   0.000   0.000   1.467   0.336  70.380   0.000
 Bh 107 323 216 2.8712e-03   3.090  13.165   6.535   0.984   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.989   0.438  76.220   0.000
 Bh 107 324 217 2.5634e-03   1.892  12.692  15.587   1.881   0.247   0.000   0.000   0.000   0.000   0.000   0.000   1.592   0.348  67.700   0.000
 Bh 107 325 218 2.2947e-03  12.615  12.791   2.945   1.426   0.077   0.000   0.000   0.000   0.000   0.000   0.000   1.082   0.424  70.146   0.000
 Bh 107 326 219 2.0720e-03   5.002  21.056  18.442   3.392   0.391   0.001   0.000   0.000   0.000   0.000   0.000   1.659   0.355  51.717   0.000
 Bh 107 327 220 1.8850e-03  12.013  23.196  12.697   1.850   0.085   0.002   0.000   0.000   0.000   0.000   0.000   1.119   0.429  50.158   0.000
 Bh 107 328 221 1.7099e-03   6.994  20.816  30.246   6.029   0.593   0.013   0.000   0.000   0.000   0.000   0.000   1.717   0.357  35.310   0.000
 Bh 107 329 222 1.5558e-03   7.520  36.904  16.785   2.967   0.488   0.017   0.000   0.000   0.000   0.000   0.000   1.216   0.424  35.263   0.055
 Bh 107 330 223 1.4184e-03   3.526  14.704  56.215   8.587   1.639   0.135   0.001   0.000   0.000   0.000   0.000   1.914   0.375  15.175   0.018
 Bh 107 331 224 1.2967e-03   8.046  40.513  25.526   6.420   1.273   0.088   0.000   0.000   0.000   0.000   0.000   1.426   0.414  18.134   0.000
 Bh 107 332 225 1.1202e-03   4.403   9.940  61.747  11.227   4.809   0.482   0.016   0.000   0.000   0.000   0.000   1.971   0.385   7.376   0.000
 Bh 107 333 226 1.0534e-03   3.350  15.041  34.126  12.519   2.805   0.669   0.006   0.000   0.000   0.000   0.000   1.696   0.406  31.433   0.050
 Bh 107 334 227 9.8608e-04   1.127   4.359   9.898  27.390   9.615   2.241   0.332   0.002   0.000   0.000   0.000   2.437   0.424  45.008   0.028
 Bh 107 335 228 9.2166e-04   3.898  11.077  24.141  19.480   5.065   2.797   0.172   0.008   0.000   0.000   0.000   2.246   0.403  33.362   0.000
 Bh 107 336 229 8.6289e-04   3.320   2.182   9.586  28.920   7.025   4.640   1.990   0.077   0.002   0.000   0.000   2.906   0.414  42.258   0.000
 Bh 107 337 230 8.1044e-04   4.335  11.732  31.477  17.089   4.512   3.461   1.047   0.175   0.001   0.000   0.000   2.434   0.440  26.172   0.000
 Bh 107 338 231 7.6158e-04   2.659   1.719  19.119  28.651  10.362   4.928   1.884   0.634   0.080   0.000   0.000   3.180   0.405  29.965   0.000
 Bh 107 339 232 7.1769e-04   3.800   9.230  28.997  24.520   6.659   3.939   1.832   0.707   0.040   0.001   0.000   2.662   0.444  20.274   0.000
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 285 177 2.5858e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 286 178 1.1376e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Hs 108 287 179 2.0236e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 288 180 4.6057e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 289 181 1.0875e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 290 182 2.1035e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.000
 Hs 108 291 183 1.7156e+00  99.646   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.000   0.354
 Hs 108 292 184 5.5266e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.000   0.000
 Hs 108 293 185 1.3795e+00  94.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.067   0.000
 Hs 108 294 186 6.5019e-01  99.898   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.102   0.000
 Hs 108 295 187 3.1615e-01  71.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  28.380   0.000
 Hs 108 296 188 1.6512e-01  89.746   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.254   0.000
 Hs 108 297 189 8.8127e-02   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.000
 Hs 108 298 190 5.0367e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 299 191 2.9629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 300 192 1.8325e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 301 193 1.1821e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163 100.000   0.000
 Hs 108 302 194 8.1359e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163 100.000   0.000
 Hs 108 303 195 6.2643e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280 100.000   0.000
 Hs 108 304 196 4.1060e-03   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.403  99.997   0.000
 Hs 108 305 197 2.8026e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333 100.000   0.000
 Hs 108 306 198 2.0022e-03   2.603   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.437  97.397   0.000
 Hs 108 307 199 1.5884e-03   0.085   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.365  99.914   0.000
 Hs 108 308 200 1.2497e-03  38.840   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402  61.159   0.000
 Hs 108 309 201 9.3510e-04   0.893   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.383  99.076   0.000
 Hs 108 310 202 7.3500e-04  86.295   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369  13.699   0.000
 Hs 108 311 203 5.6112e-04  19.531   0.203   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.381  80.265   0.000
 Hs 108 312 204 4.5599e-04  95.363   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.353   4.464   0.000
 Hs 108 313 205 3.4884e-04   8.430   0.425   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.388  91.081   0.000
 Hs 108 314 206 2.5116e-04  87.167   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.363  12.643   0.000
 Hs 108 315 207 1.7010e-04   2.197   0.306   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.403  97.415   0.000
 Hs 108 316 208 7.6272e-05  80.181   0.144   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.383  19.673   0.000
 Hs 108 317 209 8.7658e-03   0.154   8.533   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278   0.349  90.570   0.000
 Hs 108 318 210 7.7649e-03  55.029   5.521   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.324  39.393   0.000
 Hs 108 319 211 6.8464e-03   0.806  10.965   0.716   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.344  87.513   0.000
 Hs 108 320 212 6.0289e-03  63.470  11.899   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.336  24.156   0.292
 Hs 108 321 213 5.2939e-03   2.755  23.048   1.758   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.572   0.325  72.437   0.000
 Hs 108 322 214 4.6760e-03  65.276  15.584   0.891   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.336  18.249   0.000
 Hs 108 323 215 4.1322e-03   8.816  29.137   1.443   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.738   0.314  60.483   0.000
 Hs 108 324 216 3.6475e-03  62.772  18.745   1.733   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.392   0.341  16.682   0.000
 Hs 108 325 217 3.2483e-03  27.278  53.935   2.569   0.398   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.324  15.603   0.217
 Hs 108 326 218 2.8876e-03  47.189  45.643   3.190   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468   0.338   3.339   0.382
 Hs 108 327 219 2.5614e-03  26.763  60.401  11.341   0.714   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.331   0.777   0.000
 Hs 108 328 220 2.2850e-03  56.689  39.217   3.573   0.484   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.344   0.036   0.000
 Hs 108 329 221 2.0612e-03  25.175  60.788  12.251   1.538   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.338   0.170   0.000
 Hs 108 330 222 1.8727e-03  52.103  39.730   4.554   0.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.374   2.668   0.000
 Hs 108 331 223 1.6969e-03  18.847  58.275  19.273   2.869   0.289   0.000   0.000   0.000   0.000   0.000   0.000   1.047   0.346   0.378   0.068
 Hs 108 332 224 1.5417e-03  50.754  38.424   5.818   2.005   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.380   2.966   0.000
 Hs 108 333 225 1.4034e-03  17.819  55.223  21.714   4.175   0.891   0.006   0.000   0.000   0.000   0.000   0.000   1.148   0.356   0.173   0.000
 Hs 108 334 226 1.2825e-03  38.996  49.077   7.292   3.571   0.264   0.004   0.000   0.000   0.000   0.000   0.000   0.762   0.393   0.796   0.000
 Hs 108 335 227 1.1748e-03  12.445  34.184  43.051   6.716   2.748   0.137   0.001   0.000   0.000   0.000   0.000   1.524   0.421   0.719   0.000
 Hs 108 336 228 1.0771e-03  33.191  50.318   8.010   7.035   1.287   0.151   0.000   0.000   0.000   0.000   0.000   0.934   0.394   0.007   0.000
 Hs 108 337 229 9.9953e-04  11.360  27.040  46.616   7.697   6.429   0.785   0.065   0.000   0.000   0.000   0.000   1.734   0.421   0.008   0.000
 Hs 108 338 230 9.3479e-04  29.546  50.805   8.071   7.992   2.602   0.957   0.019   0.000   0.000   0.000   0.000   1.063   0.390   0.008   0.000
 Hs 108 339 231 8.7247e-04  10.075  22.796  47.848   8.692   7.986   1.940   0.634   0.010   0.000   0.000   0.000   1.902   0.420   0.020   0.000
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 285 176 4.2604e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Mt 109 286 177 6.3441e+03  97.307   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   2.693   0.000
 Mt 109 287 178 1.1470e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.000   0.000
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 291 182 1.1330e+04  98.398   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.000   1.602
 Mt 109 292 183 1.1030e+02  97.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   2.172   0.001
 Mt 109 293 184 1.8261e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.000   0.000
 Mt 109 294 185 5.3733e+00  77.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  22.588   0.000
 Mt 109 295 186 1.7691e+00  99.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.531   0.000
 Mt 109 296 187 9.0792e-01  55.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094  44.350   0.000
 Mt 109 297 188 4.4797e-01  20.225   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.270  79.772   0.000
 Mt 109 298 189 2.3643e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280  99.999   0.000
 Mt 109 299 190 1.2916e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341  99.999   0.000
 Mt 109 300 191 7.4347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337 100.000   0.000
 Mt 109 301 192 4.3962e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.569 100.000   0.000
 Mt 109 302 193 2.7629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355 100.000   0.000
 Mt 109 303 194 1.7977e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663 100.000   0.000
 Mt 109 304 195 1.1654e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356 100.000   0.000
 Mt 109 305 196 7.8209e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.563 100.000   0.000
 Mt 109 306 197 5.2670e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364 100.000   0.000
 Mt 109 307 198 3.7664e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.445 100.000   0.000
 Mt 109 308 199 2.7057e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.381 100.000   0.000
 Mt 109 309 200 2.1740e-03   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382  99.990   0.000
 Mt 109 310 201 1.6749e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.409 100.000   0.000
 Mt 109 311 202 1.2977e-03   1.178   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.399  98.821   0.000
 Mt 109 312 203 9.9037e-04   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.419  99.998   0.000
 Mt 109 313 204 7.9010e-04   1.597   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.430  98.398   0.000
 Mt 109 314 205 4.7801e-04   0.000   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.435  99.996   0.000
 Mt 109 315 206 4.1314e-04   0.486   0.005   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.451  99.508   0.000
 Mt 109 316 207 3.1701e-04   0.000   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.449  99.997   0.000
 Mt 109 317 208 2.2069e-04   0.142   0.005   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.470  99.852   0.000
 Mt 109 318 209 1.1279e-04   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.459  99.998   0.000
 Mt 109 319 210 1.0085e-02   0.013   0.073   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.437  99.908   0.000
 Mt 109 320 211 8.9740e-03   0.000   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.206   0.404  99.930   0.000
 Mt 109 321 212 7.9446e-03   0.088   0.735   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.434  99.165   0.000
 Mt 109 322 213 6.9885e-03   0.000   0.287   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.430   0.395  99.705   0.000
 Mt 109 323 214 6.1199e-03   0.747   8.114   0.078   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304   0.449  91.050   0.000
 Mt 109 324 215 5.3657e-03   0.043   3.720   2.308   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.976   0.334  93.888   0.036
 Mt 109 325 216 4.6877e-03   4.659  17.119   0.469   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.683   0.469  77.180   0.421
 Mt 109 326 217 4.1287e-03   1.225  25.617   6.108   0.074   0.001   0.000   0.000   0.000   0.000   0.000   0.000   1.146   0.349  66.946   0.029
 Mt 109 327 218 3.6557e-03  18.224  17.128   0.733   0.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.460  63.531   0.000
 Mt 109 328 219 3.2328e-03   7.736  37.608  16.614   1.039   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.338   0.352  36.982   0.000
 Mt 109 329 220 2.8614e-03  16.246  29.305   7.385   0.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.949   0.456  46.316   0.000
 Mt 109 330 221 2.5330e-03   9.114  37.127  26.227   2.564   0.117   0.000   0.000   0.000   0.000   0.000   0.000   1.397   0.358  24.851   0.000
 Mt 109 331 222 2.2562e-03  13.674  37.332   8.932   1.432   0.023   0.000   0.000   0.000   0.000   0.000   0.000   1.011   0.457  38.606   0.000
 Mt 109 332 223 2.0311e-03   2.752  28.153  42.495   4.528   0.418   0.000   0.000   0.000   0.000   0.000   0.000   1.573   0.364  21.633   0.021
 Mt 109 333 224 1.8460e-03  12.447  19.805  10.006   2.691   0.135   0.000   0.000   0.000   0.000   0.000   0.000   1.076   0.459  54.916   0.000
 Mt 109 334 225 1.6744e-03   4.685  21.536  25.284   5.642   1.281   0.008   0.000   0.000   0.000   0.000   0.000   1.706   0.369  41.562   0.000
 Mt 109 335 226 1.5222e-03   9.255  22.462  19.533   2.756   0.574   0.018   0.000   0.000   0.000   0.000   0.000   1.264   0.437  45.401   0.000
 Mt 109 336 227 1.3888e-03   1.391  11.061  13.574   9.020   0.837   0.190   0.002   0.000   0.000   0.000   0.000   1.986   0.414  63.924   0.000
 Mt 109 337 228 1.2714e-03   5.939  21.717  30.665   6.168   2.044   0.163   0.000   0.000   0.000   0.000   0.000   1.587   0.419  33.305   0.000
 Mt 109 338 229 1.1659e-03   3.481   7.800  20.991  18.229   2.470   1.072   0.034   0.000   0.000   0.000   0.000   2.245   0.409  45.924   0.000
 Mt 109 339 230 1.0782e-03   4.462  33.643  32.143   9.839   3.362   0.927   0.029   0.000   0.000   0.000   0.000   1.820   0.445  15.595   0.000
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 293 183 8.6541e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Ds 110 294 184 1.1208e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Ds 110 295 185 2.1872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000   0.000
 Ds 110 296 186 6.7658e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ds 110 297 187 2.6682e+00  99.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.153   0.716
 Ds 110 298 188 1.3091e+00  99.939   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.061   0.000
 Ds 110 299 189 6.1758e-01  18.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.902   0.000
 Ds 110 300 190 3.2282e-01  38.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.876   0.000
 Ds 110 301 191 1.7915e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 302 192 1.0129e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 303 193 5.9347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 307 197 1.0189e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134 100.000   0.000
 Ds 110 308 198 7.0611e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 309 199 5.0098e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290 100.000   0.000
 Ds 110 310 200 3.7300e-03   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243  99.989   0.000
 Ds 110 311 201 2.8507e-03   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336  99.987   0.000
 Ds 110 312 202 2.2127e-03  26.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.439  73.521   0.000
 Ds 110 313 203 1.6884e-03   0.393   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.373  99.600   0.000
 Ds 110 314 204 1.3230e-03  28.924   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.404  71.075   0.000
 Ds 110 315 205 1.0192e-03   0.130   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.403  99.851   0.000
 Ds 110 316 206 8.2109e-04  18.819   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385  81.180   0.000
 Ds 110 317 207 6.1182e-04   0.025   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.429  99.963   0.000
 Ds 110 318 208 3.8983e-04   3.730   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398  96.270   0.000
 Ds 110 319 209 2.9595e-04   0.013   0.004   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.448  99.981   0.000
 Ds 110 320 210 1.5873e-04  11.438   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411  88.561   0.000
 Ds 110 321 211 1.0891e-02   0.002   0.125   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.409  99.871   0.000
 Ds 110 322 212 9.9480e-03   4.434   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.418  95.230   0.278
 Ds 110 323 213 8.9066e-03   0.019   0.788   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.114   0.388  99.160   0.000
 Ds 110 324 214 7.8727e-03  37.866   2.567   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.321  59.565   0.000
 Ds 110 325 215 6.9095e-03   9.997  19.050   0.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.305  70.575   0.277
 Ds 110 326 216 6.0407e-03  83.851   6.152   0.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.347   9.858   0.000
 Ds 110 327 217 5.2675e-03  44.771  44.923   0.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.517   0.305   9.540   0.355
 Ds 110 328 218 4.6323e-03  74.823  23.329   0.905   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.333   0.943   0.000
 Ds 110 329 219 4.0884e-03  42.265  51.927   4.977   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.314   0.105   0.663
 Ds 110 330 220 3.6033e-03  64.926  32.441   1.963   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.336   0.190   0.464
 Ds 110 331 221 3.1825e-03  38.929  54.341   6.289   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.322   0.151   0.000
 Ds 110 332 222 2.8159e-03  59.215  31.263   2.680   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.336   6.123   0.570
 Ds 110 333 223 2.4933e-03  31.109  59.446   8.465   0.734   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.332   0.061   0.184
 Ds 110 334 224 2.2209e-03  66.562  29.938   3.091   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.372   0.341   0.069   0.000
 Ds 110 335 225 1.9965e-03  30.705  58.601   9.335   1.310   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.814   0.336   0.009   0.000
 Ds 110 336 226 1.8195e-03  55.035  38.737   4.620   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.361   0.763   0.000
 Ds 110 337 227 1.6507e-03  21.192  53.031  22.129   2.910   0.325   0.000   0.000   0.000   0.000   0.000   0.000   1.082   0.373   0.413   0.000
 Ds 110 338 228 1.5032e-03  38.000  50.667   7.176   3.166   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.389   0.252   0.639
 Ds 110 339 229 1.3696e-03  17.905  45.300  30.260   4.962   1.526   0.021   0.000   0.000   0.000   0.000   0.000   1.270   0.382   0.026   0.000


==> B-Delayed-Neutron-HFB14-Supplement.dat <==
#
#  B-Delayed Neutron Emission branching ratio, Pxn (%), calculated by pn-RQRPA+Hauser-
#  Feshbach Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is
#  calculated as stable nucleus in terms of pn-RQRPA[1]. Fission Barrier data of HFB-14[2]
#  is used. <n> is the mean number of delayed neutron per beta-decay and <En> is the
#  average delayed neutron kinetic energy. Pf and Pa are the total B-Delayed Fission
#  and Alpha Emission branching ratios, respectively.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] S. Goriely et al., Phys. Rev. C75, 064312 (2007). 
#
#     Z   A   N   T1/2 (s)     P0n     P1n     P2n     P3n     P4n     P5n     P6n     P7n     P8n     P9n    P10n     <n>    <En>      Pf      Pa 
#--------------------------------------------------------------------------------------------------------------------------------------------------
  O   8  19  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  20  12 5.5336e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  21  13 6.1287e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  22  14 6.9686e-01  97.653   2.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.617   0.000   0.000
  O   8  23  15 1.6284e-01  95.967   4.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.679   0.000   0.000
  O   8  24  16 4.1304e-02  87.568  12.430   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   1.788   0.000   0.000
  O   8  25  17 1.1820e-02  91.440   7.054   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   1.670   0.000   0.000
  O   8  26  18 6.7405e-03  48.977  46.804   4.156   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.909   0.000   0.000
  O   8  27  19 4.6920e-03   5.314  67.406  25.012   2.239   0.029   0.000   0.000   0.000   0.000   0.000   0.000   1.243   1.170   0.000   0.000
  O   8  28  20 3.6173e-03   0.000  41.168  44.978  12.673   1.167   0.013   0.000   0.000   0.000   0.000   0.000   1.739   1.629   0.000   0.000
  O   8  29  21 3.4502e-03   1.423   9.470  38.109  34.890  15.344   0.755   0.008   0.000   0.000   0.000   0.000   2.556   1.678   0.000   0.000
  O   8  30  22 3.2466e-03   0.000   8.739  12.901  41.395  25.756  10.868   0.338   0.003   0.000   0.000   0.000   3.181   1.623   0.000   0.000
  O   8  31  23 3.0386e-03   0.116   0.505   9.398   7.750  37.233  27.323  17.241   0.428   0.005   0.000   0.000   4.346   1.730   0.000   0.000
  O   8  32  24 2.7875e-03   0.000   5.154   0.622  14.347  10.978  38.452  20.176  10.105   0.164   0.002   0.000   4.787   1.658   0.000   0.000
  O   8  33  25 2.5917e-03   0.001   0.271   7.486   1.254  18.603  10.767  36.149  16.758   8.600   0.108   0.001   5.512   1.692   0.000   0.000
  O   8  34  26 2.3899e-03   0.000   1.243   0.322   8.858   1.757  21.206  10.610  34.332  14.355   7.246   0.072   6.263   1.690   0.000   0.000
  F   9  20  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  21  12 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  22  13 1.7435e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  23  14 4.8608e+01  97.970   2.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.434   0.000   0.000
  F   9  24  15 1.8925e+00  98.345   1.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.690   0.000   0.000
  F   9  25  16 1.8525e-01  91.199   8.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   1.655   0.000   0.000
  F   9  26  17 3.7684e-02  94.284   5.386   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   1.766   0.000   0.000
  F   9  27  18 1.6184e-02  11.507  87.140   1.349   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.898   0.961   0.000   0.000
  F   9  28  19 8.8558e-03  12.223  80.520   7.171   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.951   0.861   0.000   0.000
  F   9  29  20 5.3381e-03   0.000  86.207   9.304   4.473   0.017   0.000   0.000   0.000   0.000   0.000   0.000   1.183   1.741   0.000   0.000
  F   9  30  21 4.8468e-03   2.243   4.589  84.504   5.589   3.069   0.006   0.000   0.000   0.000   0.000   0.000   2.027   1.548   0.000   0.000
  F   9  31  22 4.2114e-03   0.000  21.393  25.617  49.050   2.890   1.049   0.001   0.000   0.000   0.000   0.000   2.366   1.615   0.000   0.000
  F   9  32  23 3.6946e-03   0.832  13.727  37.417  16.900  29.684   1.205   0.234   0.000   0.000   0.000   0.000   2.654   1.405   0.000   0.000
  F   9  33  24 3.2921e-03   0.000  13.221  31.804  37.746   7.273   9.440   0.458   0.058   0.000   0.000   0.000   2.695   1.679   0.000   0.000
  F   9  34  25 3.0744e-03   0.403  14.018  14.011  42.527  21.715   2.511   4.679   0.122   0.014   0.000   0.000   2.981   1.611   0.000   0.000
  F   9  35  26 2.6930e-03   0.000  12.502  11.137  19.918  36.430  15.469   1.714   2.779   0.047   0.005   0.000   3.477   1.552   0.000   0.000
  F   9  36  27 2.4041e-03   0.267  10.159   9.323  12.863  20.397  31.105  12.584   1.333   1.941   0.026   0.002   4.051   1.549   0.000   0.000
  F   9  37  28 2.1248e-03   0.000   6.854   5.765   9.013  16.203  19.892  28.709  10.863   1.130   1.552   0.017   4.812   1.550   0.000   0.000
  F   9  38  29 1.9067e-03   0.000   4.855   3.828   4.596   9.188  16.400  19.619  27.720  11.092   1.182   1.519   5.713   1.570   0.000   0.000
 Ne  10  23  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  24  14 1.3872e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  25  15 7.2858e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  26  16 1.3583e+00  99.697   0.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.503   0.000   0.000
 Ne  10  27  17 1.4680e-01  98.842   1.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.814   0.000   0.000
 Ne  10  28  18 4.6478e-02  96.598   3.402   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   1.672   0.000   0.000
 Ne  10  29  19 1.8918e-02  95.380   3.776   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   1.338   0.000   0.000
 Ne  10  30  20 8.7387e-03  90.368   8.611   1.013   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.107   1.290   0.000   0.000
 Ne  10  31  21 7.7166e-03   7.950  81.448   9.920   0.675   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.033   0.935   0.000   0.000
 Ne  10  32  22 6.6911e-03   8.007  85.196   3.905   2.877   0.015   0.000   0.000   0.000   0.000   0.000   0.000   1.017   1.205   0.000   0.000
 Ne  10  33  23 5.6909e-03   8.765  31.437  55.749   3.014   1.033   0.003   0.000   0.000   0.000   0.000   0.000   1.561   1.046   0.000   0.000
 Ne  10  34  24 4.7182e-03   9.405  59.991  23.252   6.430   0.856   0.065   0.000   0.000   0.000   0.000   0.000   1.295   1.246   0.000   0.000
 Ne  10  35  25 3.9335e-03   8.434  14.429  66.873   5.523   4.492   0.231   0.017   0.000   0.000   0.000   0.000   1.840   1.175   0.000   0.000
 Ne  10  36  26 3.5482e-03   8.670  32.005  33.604  21.383   2.878   1.437   0.022   0.001   0.000   0.000   0.000   1.822   1.241   0.000   0.000
 Ne  10  37  27 3.0710e-03   4.275   8.689  42.986  25.280  15.828   2.185   0.747   0.009   0.001   0.000   0.000   2.493   1.250   0.000   0.000
 Ne  10  38  28 2.6723e-03   0.000  31.496   4.714  48.202   8.176   6.285   0.942   0.182   0.002   0.000   0.000   2.566   1.341   0.000   0.000
 Ne  10  39  29 2.2407e-03   0.000   1.759  29.407   6.885  43.397  10.426   7.150   0.815   0.160   0.001   0.000   3.568   1.373   0.000   0.000
 Ne  10  40  30 2.0050e-03   0.000  22.618   1.167  23.690   8.044  34.804   4.897   4.376   0.350   0.053   0.000   3.655   1.375   0.000   0.000
 Ne  10  41  31 1.7595e-03   0.000   6.027  15.290   1.595  20.908   8.869  35.397   6.675   4.828   0.351   0.059   4.709   1.460   0.000   0.000
 Na  11  24  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  25  14 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  26  15 1.0405e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  27  16 3.1340e+01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.137   0.000   0.000
 Na  11  28  17 1.2241e+00  99.556   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.615   0.000   0.000
 Na  11  29  18 1.7541e-01  95.425   4.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.286   0.000   0.000
 Na  11  30  19 4.8338e-02  96.176   3.601   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   1.207   0.000   0.000
 Na  11  31  20 1.5983e-02  72.634  27.017   0.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.525   0.000   0.000
 Na  11  32  21 1.4114e-02   5.283  88.181   6.477   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.013   1.136   0.000   0.000
 Na  11  33  22 1.1829e-02   2.178  92.556   3.975   1.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.044   1.592   0.000   0.000
 Na  11  34  23 9.6946e-03   4.793  44.951  48.156   1.939   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.477   1.430   0.000   0.000
 Na  11  35  24 7.8839e-03   1.372  73.521  20.144   4.813   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.288   1.560   0.000   0.000
 Na  11  36  25 6.2673e-03   5.192  27.073  62.544   3.320   1.862   0.009   0.000   0.000   0.000   0.000   0.000   1.696   1.352   0.000   0.000
 Na  11  37  26 5.0021e-03   0.751  45.002  41.271  11.095   1.638   0.242   0.000   0.000   0.000   0.000   0.000   1.686   1.573   0.000   0.000
 Na  11  38  27 4.1624e-03   1.439  24.060  53.858  15.719   4.519   0.369   0.035   0.000   0.000   0.000   0.000   1.991   1.499   0.000   0.000
 Na  11  39  28 3.6305e-03   0.000  23.839  26.586  42.815   4.486   2.216   0.053   0.005   0.000   0.000   0.000   2.348   1.573   0.000   0.000
 Na  11  40  29 3.0938e-03   0.426  15.827  24.592  28.096  26.563   3.442   1.036   0.016   0.001   0.000   0.000   2.791   1.623   0.000   0.000
 Na  11  41  30 2.6319e-03   0.000  19.838  17.328  25.161  23.699  11.912   1.785   0.272   0.003   0.000   0.000   2.970   1.692   0.000   0.000
 Na  11  42  31 2.2373e-03   0.121  15.179  16.897  16.664  24.514  16.856   8.536   1.088   0.145   0.001   0.000   3.413   1.756   0.000   0.000
 Na  11  43  32 1.9018e-03   0.000   8.091  11.667  16.516  20.168  22.452  13.943   6.489   0.610   0.063   0.000   4.084   1.731   0.000   0.000
 Na  11  44  33 1.6210e-03   0.000   3.722   5.679   9.645  16.460  20.572  22.651  14.188   6.527   0.505   0.050   5.052   1.749   0.000   0.000
 Mg  12  27  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  28  16 1.1614e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  29  17 3.1972e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  30  18 1.3378e+00  99.990   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.000   0.000
 Mg  12  31  19 1.6898e-01  99.694   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.455   0.000   0.000
 Mg  12  32  20 3.3324e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.954   0.000   0.000
 Mg  12  33  21 3.0556e-02  94.830   4.678   0.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   1.045   0.000   0.000
 Mg  12  34  22 2.4936e-02  63.997  35.449   0.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.533   0.000   0.000
 Mg  12  35  23 1.9436e-02  29.156  66.153   4.676   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.563   0.000   0.000
 Mg  12  36  24 1.5104e-02  22.525  74.280   2.799   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.729   0.000   0.000
 Mg  12  37  25 1.1670e-02  20.650  71.077   7.489   0.767   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.803   0.000   0.000
 Mg  12  38  26 8.7722e-03  22.305  70.635   4.574   2.477   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.873   1.671   0.000   0.000
 Mg  12  39  27 7.1054e-03  23.793  34.323  37.687   3.807   0.390   0.001   0.000   0.000   0.000   0.000   0.000   1.227   0.978   0.000   0.000
 Mg  12  40  28 5.5406e-03  23.389  59.250   9.976   7.030   0.340   0.014   0.000   0.000   0.000   0.000   0.000   1.017   1.692   0.000   0.000
 Mg  12  41  29 4.5256e-03  18.783  21.187  50.697   5.304   3.963   0.065   0.002   0.000   0.000   0.000   0.000   1.547   1.302   0.000   0.000
 Mg  12  42  30 3.7908e-03  17.024  41.429  24.328  13.467   3.126   0.621   0.003   0.000   0.000   0.000   0.000   1.461   1.361   0.000   0.000
 Mg  12  43  31 3.1308e-03   6.587  18.919  44.892  16.946  10.599   1.779   0.276   0.001   0.000   0.000   0.000   2.125   1.373   0.000   0.000
 Mg  12  44  32 2.5847e-03   0.000  46.134   6.626  34.746   6.461   5.581   0.416   0.036   0.000   0.000   0.000   2.201   1.563   0.000   0.000
 Mg  12  45  33 2.1608e-03   0.000  15.705  32.224   9.633  30.876   6.782   4.425   0.327   0.029   0.000   0.000   2.955   1.620   0.000   0.000
 Mg  12  46  34 1.7688e-03   0.000  23.209   8.566  24.045   9.880  26.233   5.055   2.841   0.159   0.012   0.000   3.348   1.698   0.000   0.000
 Mg  12  47  35 1.3773e-03   0.000   2.414   8.510   3.877  22.821  14.811  34.284   8.762   4.234   0.262   0.026   4.999   1.764   0.000   0.000
 Al  13  28  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  29  16 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  30  17 2.1094e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  31  18 3.7023e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  32  19 1.0172e+00  99.952   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.000   0.000
 Al  13  33  20 1.0685e-01  98.709   1.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   1.282   0.000   0.000
 Al  13  34  21 9.1033e-02  94.868   5.026   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   1.226   0.000   0.000
 Al  13  35  22 7.0652e-02   6.512  93.207   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.938   1.410   0.000   0.000
 Al  13  36  23 5.3840e-02  12.759  84.746   2.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   0.902   0.000   0.000
 Al  13  37  24 3.8838e-02   7.338  89.621   2.872   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.959   1.267   0.000   0.000
 Al  13  38  25 2.7565e-02  17.696  74.826   7.279   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   1.319   0.000   0.000
 Al  13  39  26 1.9912e-02   9.225  83.710   5.461   1.604   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.994   1.562   0.000   0.000
 Al  13  40  27 1.4957e-02  20.647  49.443  27.944   1.925   0.042   0.000   0.000   0.000   0.000   0.000   0.000   1.113   1.666   0.000   0.000
 Al  13  41  28 1.1115e-02   3.860  78.296  11.608   6.188   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.203   1.585   0.000   0.000
 Al  13  42  29 8.3491e-03  16.052  40.977  37.036   5.206   0.728   0.001   0.000   0.000   0.000   0.000   0.000   1.336   1.491   0.000   0.000
 Al  13  43  30 6.3292e-03   1.396  61.096  25.809  10.652   0.991   0.056   0.000   0.000   0.000   0.000   0.000   1.489   1.747   0.000   0.000
 Al  13  44  31 4.8358e-03   1.985  43.044  37.620  12.233   4.951   0.161   0.006   0.000   0.000   0.000   0.000   1.756   1.807   0.000   0.000
 Al  13  45  32 3.7508e-03   0.000  42.758  22.006  28.233   5.569   1.415   0.018   0.000   0.000   0.000   0.000   2.009   1.926   0.000   0.000
 Al  13  46  33 2.9641e-03   0.893  35.634  24.039  18.717  17.283   2.908   0.523   0.004   0.000   0.000   0.000   2.267   1.970   0.000   0.000
 Al  13  47  34 2.3268e-03   0.000  16.258  27.444  23.831  17.921  12.860   1.504   0.180   0.001   0.000   0.000   2.889   1.935   0.000   0.000
 Al  13  48  35 1.8379e-03   0.000   7.426  12.968  21.680  24.398  18.862  13.193   1.306   0.167   0.001   0.000   3.799   2.039   0.000   0.000
 Al  13  49  36 1.4253e-03   0.000   1.877   2.857   7.628  19.332  29.650  21.813  15.423   1.265   0.153   0.001   5.064   1.927   0.000   0.000
 Al  13  50  37 1.1434e-03   0.000   1.052   0.808   1.163   4.217  15.368  29.611  25.785  19.907   1.865   0.224   6.363   1.984   0.000   0.000
 Al  13  51  38 9.3258e-04   0.000   2.098   0.799   0.271   0.635   2.983  12.886  29.195  27.363  21.794   1.979   7.369   1.962   0.000   0.000
 Si  14  31  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  32  18 4.9967e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  33  19 9.5886e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  34  20 1.2458e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  35  21 1.1154e+00  99.714   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.467   0.000   0.000
 Si  14  36  22 7.4482e-01  95.421   4.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.387   0.000   0.000
 Si  14  37  23 4.5846e-01  92.992   6.943   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.868   0.000   0.000
 Si  14  38  24 2.6629e-01  87.762  12.227   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   1.224   0.000   0.000
 Si  14  39  25 1.4278e-01  83.916  14.046   2.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.956   0.000   0.000
 Si  14  40  26 8.4364e-02  78.095  21.600   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   1.285   0.000   0.000
 Si  14  41  27 4.8727e-02  58.147  33.317   8.533   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.808   0.000   0.000
 Si  14  42  28 2.9477e-02  57.010  38.742   4.172   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   1.311   0.000   0.000
 Si  14  43  29 1.8720e-02  59.820  25.029  14.977   0.173   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.352   0.000   0.000
 Si  14  44  30 1.2583e-02  59.265  30.047   9.159   1.527   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.687   0.000   0.000
 Si  14  45  31 8.7878e-03  59.606  10.535  26.461   3.201   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.738   1.523   0.000   0.000
 Si  14  46  32 6.3553e-03  59.124  14.309  16.882   9.373   0.306   0.007   0.000   0.000   0.000   0.000   0.000   0.774   1.500   0.000   0.000
 Si  14  47  33 4.6740e-03  43.966  21.965  20.449   9.279   4.285   0.055   0.001   0.000   0.000   0.000   0.000   1.081   1.472   0.000   0.000
 Si  14  48  34 3.3892e-03   0.000  64.854  10.287  19.711   3.805   1.337   0.006   0.000   0.000   0.000   0.000   1.665   1.546   0.000   0.000
 Si  14  49  35 2.3082e-03   0.001   6.601  51.133  16.749  21.216   3.361   0.935   0.005   0.000   0.000   0.000   2.664   1.442   0.000   0.000
 Si  14  50  36 1.7338e-03   0.000  34.676   4.066  23.721  17.279  17.559   2.201   0.497   0.002   0.000   0.000   2.876   1.684   0.000   0.000
 Si  14  51  37 1.3157e-03   0.000   0.486   7.207   1.902  37.601  23.114  25.179   3.756   0.750   0.005   0.000   4.700   1.654   0.000   0.000
 Si  14  52  38 1.1149e-03   0.000  23.456   0.574   3.259   1.186  25.770  21.371  21.435   2.567   0.381   0.002   4.702   1.687   0.000   0.000
 Si  14  53  39 9.0918e-04   0.000   4.928   4.565   0.204   2.086   0.982  28.607  26.394  27.694   3.959   0.580   6.473   1.689   0.000   0.000
 Si  14  54  40 8.0551e-04   0.000  16.278   0.507   1.026   0.074   1.084   0.618  23.306  25.557  27.786   3.762   6.817   1.695   0.000   0.000
  P  15  32  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  33  18 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  34  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  35  20 6.4926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  36  21 2.2522e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  37  22 4.8170e+01  36.987  63.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.864   0.000   0.000
  P  15  38  23 1.2564e+01  51.672  48.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.675   0.000   0.000
  P  15  39  24 3.9041e+00  48.469  51.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.128   0.000   0.000
  P  15  40  25 1.3430e+00  58.943  40.660   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   1.521   0.000   0.000
  P  15  41  26 5.0910e-01  57.705  42.144   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.424   1.749   0.000   0.000
  P  15  42  27 2.1926e-01  62.232  30.360   7.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.452   1.587   0.000   0.000
  P  15  43  28 1.0120e-01  55.789  39.318   4.874   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.491   1.740   0.000   0.000
  P  15  44  29 5.2947e-02  64.127  17.274  18.552   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   1.643   0.000   0.000
  P  15  45  30 3.0275e-02  49.397  35.144  14.185   1.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.673   1.560   0.000   0.000
  P  15  46  31 1.8422e-02  57.409  14.188  26.160   2.205   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.733   1.617   0.000   0.000
  P  15  47  32 1.1769e-02  12.647  61.936  17.721   7.582   0.113   0.001   0.000   0.000   0.000   0.000   0.000   1.206   1.413   0.000   0.000
  P  15  48  33 7.6748e-03  28.506  37.405  25.725   6.446   1.912   0.006   0.000   0.000   0.000   0.000   0.000   1.159   1.533   0.000   0.000
  P  15  49  34 5.0227e-03   0.000  58.853  20.096  18.098   2.596   0.357   0.000   0.000   0.000   0.000   0.000   1.655   1.907   0.000   0.000
  P  15  50  35 3.3471e-03   1.526  39.919  20.031  26.214  10.985   1.217   0.108   0.000   0.000   0.000   0.000   2.093   1.796   0.000   0.000
  P  15  51  36 2.3976e-03   0.000  31.814  15.436  21.286  23.529   7.354   0.546   0.034   0.000   0.000   0.000   2.610   1.926   0.000   0.000
  P  15  52  37 1.8253e-03   0.193   6.890  13.871  17.789  27.457  24.519   8.808   0.443   0.030   0.000   0.000   3.766   1.733   0.000   0.000
  P  15  53  38 1.4291e-03   0.000  21.167   6.137   6.399  12.818  26.305  21.016   5.924   0.222   0.011   0.000   4.049   1.767   0.000   0.000
  P  15  54  39 1.1521e-03   0.116   7.002   8.187   3.396   6.987  15.688  31.222  20.992   6.222   0.180   0.009   5.257   1.654   0.000   0.000
  P  15  55  40 9.8922e-04   0.000   7.416   4.459   4.162   2.794   6.075  16.258  32.441  20.481   5.773   0.139   6.122   1.644   0.000   0.000
  P  15  56  41 9.6191e-04   0.000   3.199   2.273   2.737   3.150   2.473   6.352  18.094  36.460  20.021   5.242   7.292   1.600   0.000   0.000
  P  15  57  42 9.4803e-04   0.000   1.411   0.744   0.947   1.605   2.311   2.116   6.246  19.862  42.297  22.460   7.990   1.588   0.000   0.000
  S  16  35  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  37  21 1.9565e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  38  22 5.8814e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  39  23 3.1714e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  40  24 6.8722e+01  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.420   0.000   0.000
  S  16  41  25 1.3778e+01  97.924   2.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.401   0.000   0.000
  S  16  42  26 1.2552e+00  90.998   9.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.889   0.000   0.000
  S  16  43  27 5.4084e-01  79.705  20.276   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.900   0.000   0.000
  S  16  44  28 2.2853e-01  67.461  32.521   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   1.290   0.000   0.000
  S  16  45  29 1.4691e-01  68.962  29.738   1.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.125   0.000   0.000
  S  16  46  30 6.8955e-02  65.215  33.844   0.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   1.673   0.000   0.000
  S  16  47  31 3.5904e-02  63.787  28.220   7.980   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   1.377   0.000   0.000
  S  16  48  32 2.1046e-02  57.216  34.586   7.689   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.888   0.000   0.000
  S  16  49  33 1.2438e-02  48.272  27.375  22.205   2.122   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.783   1.263   0.000   0.000
  S  16  50  34 7.5306e-03  32.538  44.969  16.682   5.700   0.110   0.001   0.000   0.000   0.000   0.000   0.000   0.959   1.560   0.000   0.000
  S  16  51  35 4.9095e-03  24.136  16.218  49.462   7.556   2.606   0.023   0.000   0.000   0.000   0.000   0.000   1.483   1.504   0.000   0.000
  S  16  52  36 3.2512e-03   0.000  51.640  21.523  24.223   2.249   0.365   0.001   0.000   0.000   0.000   0.000   1.782   1.287   0.000   0.000
  S  16  53  37 2.4430e-03  14.345  15.296  21.886  22.040  24.428   1.765   0.240   0.001   0.000   0.000   0.000   2.332   1.233   0.000   0.000
  S  16  54  38 1.9276e-03   0.000  33.745   3.142  26.582  20.222  15.273   0.976   0.059   0.000   0.000   0.000   2.833   1.382   0.000   0.000
  S  16  55  39 1.5019e-03   3.001   7.247  28.228   3.777  25.925  18.671  12.468   0.640   0.042   0.000   0.000   3.517   1.301   0.000   0.000
  S  16  56  40 1.2613e-03   0.000  32.936   0.896  11.634   4.088  28.782  13.831   7.525   0.293   0.013   0.000   3.680   1.362   0.000   0.000
  S  16  57  41 1.2127e-03   0.000   0.324  13.087   2.190  19.410   6.376  31.411  15.860  10.956   0.365   0.019   5.332   1.380   0.000   0.000
  S  16  58  42 1.1892e-03   0.000  18.473   0.500   6.607   1.379  12.489   5.403  31.925  14.436   8.579   0.209   5.579   1.401   0.000   0.000
  S  16  59  43 1.1209e-03   0.000   1.670   6.046   0.549   7.068   2.201  19.202   7.618  36.057  12.740   6.846   6.938   1.345   0.000   0.000
  S  16  60  44 1.0564e-03   0.000  11.575   0.778   5.892   0.578   6.344   2.149  17.973   7.444  35.780  11.485   6.637   1.345   0.000   0.000
 Cl  17  36  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  38  21 2.3634e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  39  22 1.1465e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  40  23 2.4734e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  41  24 8.9260e+02  99.720   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.463   0.000   0.000
 Cl  17  42  25 8.9185e+01  99.531   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.396   0.000   0.000
 Cl  17  43  26 2.2957e+01  90.128   9.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.935   0.000   0.000
 Cl  17  44  27 6.1033e+00  76.491  23.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.873   0.000   0.000
 Cl  17  45  28 1.0286e+00  75.251  24.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   2.618   0.000   0.000
 Cl  17  46  29 4.2728e-01  59.454  40.166   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.991   0.000   0.000
 Cl  17  47  30 1.6165e-01  48.656  50.687   0.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.520   1.774   0.000   0.000
 Cl  17  48  31 7.0907e-02  50.010  44.450   5.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.725   0.000   0.000
 Cl  17  49  32 3.3990e-02  41.766  54.373   3.638   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   1.824   0.000   0.000
 Cl  17  50  33 1.7204e-02  40.449  47.928  11.211   0.411   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.716   1.989   0.000   0.000
 Cl  17  51  34 1.0111e-02  12.900  69.926  14.571   2.595   0.008   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.726   0.000   0.000
 Cl  17  52  35 6.5094e-03  23.377  23.168  49.757   2.957   0.742   0.000   0.000   0.000   0.000   0.000   0.000   1.345   1.742   0.000   0.000
 Cl  17  53  36 4.4988e-03   3.009  40.000  39.862  15.702   1.351   0.077   0.000   0.000   0.000   0.000   0.000   1.726   1.480   0.000   0.000
 Cl  17  54  37 3.3066e-03   4.446  27.001  24.070  35.258   8.644   0.566   0.015   0.000   0.000   0.000   0.000   2.184   1.225   0.000   0.000
 Cl  17  55  38 2.5703e-03   0.000  29.772  11.696  41.053  13.491   3.848   0.138   0.002   0.000   0.000   0.000   2.504   1.572   0.000   0.000
 Cl  17  56  39 1.9891e-03   1.477  19.900  15.719  21.193  32.932   6.761   1.975   0.043   0.000   0.000   0.000   2.926   1.381   0.000   0.000
 Cl  17  57  40 1.6923e-03   0.000  18.280  12.141   9.268  22.539  29.801   6.297   1.651   0.022   0.000   0.000   3.590   1.550   0.000   0.000
 Cl  17  58  41 1.5647e-03   0.049   7.542  12.338  14.491  15.099  25.143  21.238   3.295   0.797   0.008   0.000   4.187   1.502   0.000   0.000
 Cl  17  59  42 1.5600e-03   0.000   4.559   9.567   9.176  11.376  18.704  26.182  17.227   2.691   0.514   0.003   4.941   1.471   0.000   0.000
 Cl  17  60  43 1.3801e-03   0.154   2.068   4.546   9.301  11.711  16.901  22.151  21.261  10.430   1.256   0.221   5.491   1.421   0.000   0.000
 Cl  17  61  44 1.3422e-03   0.000   2.680   1.619   5.559   9.753  10.557  17.279  23.414  19.378   8.816   0.947   6.250   1.404   0.000   0.000
 Cl  17  62  45 1.2432e-03   0.039   1.559   1.707   1.586   5.425   9.873  12.210  20.162  23.887  16.658   6.894   7.001   1.391   0.000   0.000
 Cl  17  63  46 1.1440e-03   0.000   1.037   0.450   1.098   1.296   5.162  11.094  15.153  25.090  25.492  14.128   7.386   1.351   0.000   0.000
 Ar  18  39  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  41  23 1.5399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  42  24 1.3726e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  43  25 6.4146e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  44  26 5.4830e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  45  27 5.7741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  46  28 7.0826e+00  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.601   0.000   0.000
 Ar  18  47  29 1.2033e+00  96.772   3.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.734   0.000   0.000
 Ar  18  48  30 3.5349e-01  89.638  10.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   1.458   0.000   0.000
 Ar  18  49  31 1.3153e-01  91.512   8.138   0.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.995   0.000   0.000
 Ar  18  50  32 5.5187e-02  88.627  11.218   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.922   0.000   0.000
 Ar  18  51  33 2.5978e-02  81.762  16.937   1.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.713   0.000   0.000
 Ar  18  52  34 1.5130e-02  29.354  68.852   1.775   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.725   1.181   0.000   0.000
 Ar  18  53  35 9.4012e-03  26.937  64.949   7.708   0.406   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.816   1.065   0.000   0.000
 Ar  18  54  36 6.6807e-03  26.244  68.262   3.710   1.778   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.810   1.937   0.000   0.000
 Ar  18  55  37 4.8823e-03  25.724  13.155  57.861   2.443   0.816   0.001   0.000   0.000   0.000   0.000   0.000   1.395   1.163   0.000   0.000
 Ar  18  56  38 3.7264e-03  26.576  34.473  32.920   5.016   0.946   0.069   0.000   0.000   0.000   0.000   0.000   1.195   1.254   0.000   0.000
 Ar  18  57  39 2.8581e-03  24.288   5.085  43.010  22.806   4.220   0.564   0.027   0.000   0.000   0.000   0.000   1.794   1.157   0.000   0.000
 Ar  18  58  40 2.3613e-03  27.114   7.316  17.049  44.584   2.143   1.744   0.049   0.001   0.000   0.000   0.000   1.928   0.993   0.000   0.000
 Ar  18  59  41 2.1688e-03   2.407  16.295  16.043  14.761  45.303   3.344   1.783   0.062   0.002   0.000   0.000   3.017   1.140   0.000   0.000
 Ar  18  60  42 1.9757e-03   0.000  26.193   4.462  24.128  22.666  20.452   1.501   0.591   0.007   0.000   0.000   3.136   1.113   0.000   0.000
 Ar  18  61  43 1.8042e-03   0.920   0.066  24.010   7.532  31.363  19.632  14.993   1.123   0.357   0.004   0.000   3.950   1.134   0.000   0.000
 Ar  18  62  44 1.6506e-03   0.000  13.086   0.326  21.998   9.035  39.772  10.031   5.223   0.442   0.087   0.001   4.158   1.102   0.000   0.000
 Ar  18  63  45 1.5235e-03   0.386   1.492  10.387   1.079  26.490  11.961  36.351   7.817   3.729   0.263   0.045   4.967   1.114   0.000   0.000
 Ar  18  64  46 1.4147e-03   0.000   6.982   1.812  15.737   1.719  26.925  14.085  27.477   3.426   1.750   0.087   5.201   1.085   0.000   0.000
 Ar  18  65  47 1.3257e-03   0.222   1.374   5.459   1.834  16.624   3.002  32.654  14.122  21.237   2.346   1.128   5.961   1.097   0.000   0.000
 Ar  18  66  48 1.2408e-03   0.000   4.535   0.974  10.206   2.712  19.237   4.012  34.232  11.906  11.098   1.089   6.109   1.064   0.000   0.000
 Ar  18  67  49 1.1630e-03   0.000   1.146   3.172   1.015   9.886   2.821  22.125   5.234  34.872  10.131   9.598   6.912   1.096   0.000   0.000
  K  19  40  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  42  23 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  43  24 1.1056e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  44  25 1.3490e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  45  26 3.4752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  46  27 1.8536e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  47  28 5.0097e+01  96.166   3.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.469   0.000   0.000
  K  19  48  29 2.9856e+00  98.214   1.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.897   0.000   0.000
  K  19  49  30 6.6708e-01  70.391  29.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.760   0.000   0.000
  K  19  50  31 2.1469e-01  92.001   7.769   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   1.208   0.000   0.000
  K  19  51  32 8.2811e-02  39.363  60.480   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.608   0.562   0.000   0.000
  K  19  52  33 3.8066e-02  75.453  23.540   1.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.660   0.000   0.000
  K  19  53  34 2.2281e-02  12.202  86.589   1.203   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   1.914   0.000   0.000
  K  19  54  35 1.4385e-02  13.499  78.399   8.019   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.947   1.792   0.000   0.000
  K  19  55  36 9.9094e-03  10.519  82.613   5.345   1.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.979   2.529   0.000   0.000
  K  19  56  37 7.2852e-03  13.498  18.850  65.336   1.970   0.344   0.000   0.000   0.000   0.000   0.000   0.000   1.568   1.448   0.000   0.000
  K  19  57  38 5.5576e-03  11.039  41.184  43.072   4.285   0.410   0.010   0.000   0.000   0.000   0.000   0.000   1.419   1.460   0.000   0.000
  K  19  58  39 4.2723e-03  13.535   8.185  69.402   6.706   2.101   0.072   0.001   0.000   0.000   0.000   0.000   1.759   1.474   0.000   0.000
  K  19  59  40 3.4816e-03  10.966  15.361  48.858  22.548   1.844   0.421   0.002   0.000   0.000   0.000   0.000   1.902   1.184   0.000   0.000
  K  19  60  41 3.1271e-03   1.118  15.253  20.749  46.316  15.045   1.305   0.214   0.001   0.000   0.000   0.000   2.637   1.091   0.000   0.000
  K  19  61  42 2.7769e-03   0.000  18.367  10.978  59.299   8.277   2.832   0.232   0.014   0.000   0.000   0.000   2.670   1.443   0.000   0.000
  K  19  62  43 2.4745e-03   0.060   0.869  21.222  22.560  49.065   4.356   1.777   0.088   0.004   0.000   0.000   3.403   1.338   0.000   0.000
  K  19  63  44 2.2153e-03   0.000   7.209   3.483  28.549  37.837  20.438   1.903   0.568   0.011   0.000   0.000   3.689   1.259   0.000   0.000
  K  19  64  45 2.0082e-03   0.240   0.562  13.011   7.366  39.496  29.566   8.585   0.984   0.186   0.002   0.000   4.144   1.267   0.000   0.000
  K  19  65  46 1.8390e-03   0.000   3.276   2.410  20.732  13.623  44.545  11.929   3.127   0.320   0.038   0.000   4.439   1.260   0.000   0.000
  K  19  66  47 1.6841e-03   0.158   1.725   7.193   6.375  25.082  19.236  33.629   4.906   1.585   0.101   0.009   4.815   1.260   0.000   0.000
  K  19  67  48 1.5514e-03   0.000   1.901   3.299  14.422  10.399  29.931  18.196  18.880   2.266   0.681   0.025   5.089   1.255   0.000   0.000
  K  19  68  49 1.4201e-03   0.127   1.433   3.973   6.295  19.394  15.413  29.682  12.428   9.744   1.230   0.281   5.398   1.266   0.000   0.000
  K  19  69  50 1.3020e-03   0.000   1.628   2.281   9.750   9.068  24.138  18.218  23.501   6.333   4.528   0.554   5.627   1.262   0.000   0.000
  K  19  70  51 1.2052e-03   0.092   1.294   3.018   4.496  13.959   9.922  27.903  17.185  15.983   3.672   2.475   5.979   1.279   0.000   0.000
 Ca  20  45  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  47  27 1.1644e+16 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  48  28 2.9104e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  49  29 5.5064e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  50  30 9.7364e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  51  31 2.8168e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.000   0.000
 Ca  20  52  32 1.0592e-01  99.686   0.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.519   0.000   0.000
 Ca  20  53  33 4.9533e-02  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.848   0.000   0.000
 Ca  20  54  34 2.9815e-02  98.511   1.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.910   0.000   0.000
 Ca  20  55  35 1.9948e-02  97.781   2.059   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.859   0.000   0.000
 Ca  20  56  36 1.4243e-02  96.714   3.118   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.807   0.000   0.000
 Ca  20  57  37 1.0673e-02  95.333   3.351   1.315   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.939   0.000   0.000
 Ca  20  58  38 8.2663e-03  93.623   5.377   0.978   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.732   0.000   0.000
 Ca  20  59  39 6.4318e-03  82.243  13.725   3.811   0.219   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.687   0.000   0.000
 Ca  20  60  40 5.3025e-03  79.704  16.786   2.889   0.619   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.544   0.000   0.000
 Ca  20  61  41 4.6571e-03   7.239  77.192  13.055   2.228   0.287   0.000   0.000   0.000   0.000   0.000   0.000   1.111   0.855   0.000   0.000
 Ca  20  62  42 4.0428e-03   8.776  83.012   4.460   3.573   0.173   0.006   0.000   0.000   0.000   0.000   0.000   1.034   0.842   0.000   0.000
 Ca  20  63  43 3.5254e-03   8.754  10.134  75.072   3.935   2.057   0.046   0.001   0.000   0.000   0.000   0.000   1.805   0.995   0.000   0.000
 Ca  20  64  44 3.0824e-03  10.864  37.827  43.174   6.478   1.485   0.170   0.001   0.000   0.000   0.000   0.000   1.504   0.697   0.000   0.000
 Ca  20  65  45 2.7508e-03   7.728   7.936  65.498  12.962   5.174   0.654   0.048   0.000   0.000   0.000   0.000   2.021   0.961   0.000   0.000
 Ca  20  66  46 2.4660e-03   8.114  15.298  42.149  29.636   2.930   1.828   0.043   0.002   0.000   0.000   0.000   2.096   0.730   0.000   0.000
 Ca  20  67  47 2.2145e-03   5.120   9.115  35.699  35.901  11.257   2.070   0.824   0.014   0.001   0.000   0.000   2.486   0.915   0.000   0.000
 Ca  20  68  48 2.0028e-03   5.090  16.327  10.802  58.966   3.952   4.202   0.557   0.103   0.001   0.000   0.000   2.557   0.911   0.000   0.000
 Ca  20  69  49 1.8074e-03   2.168   7.465  21.928  22.599  39.708   2.986   2.877   0.231   0.038   0.000   0.000   3.121   0.965   0.000   0.000
 Ca  20  70  50 1.6357e-03   3.834  17.503   5.021  44.473  17.934   8.635   1.695   0.868   0.032   0.004   0.000   2.924   1.009   0.000   0.000
 Ca  20  71  51 1.5050e-03   1.531   5.443  21.441   9.148  45.589   9.360   6.003   1.048   0.421   0.013   0.002   3.518   1.061   0.000   0.000
 Ca  20  72  52 1.3805e-03   0.000  10.600   8.140  23.078  13.776  35.386   4.348   4.000   0.506   0.161   0.004   3.878   1.105   0.000   0.000
 Ca  20  73  53 1.2682e-03   0.000   0.615   7.844   5.502  25.968  12.516  35.373   6.641   4.761   0.578   0.201   5.033   1.218   0.000   0.000
 Sc  21  46  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  47  26 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  48  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  49  28 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  50  29 1.5430e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  51  30 9.4311e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  52  31 1.6306e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  53  32 4.6353e-01  99.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.669   0.000   0.000
 Sc  21  54  33 1.7373e-01  99.231   0.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.967   0.000   0.000
 Sc  21  55  34 8.8659e-02  97.208   2.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   1.061   0.000   0.000
 Sc  21  56  35 5.1120e-02  97.266   2.568   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.938   0.000   0.000
 Sc  21  57  36 3.3584e-02  90.962   8.906   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.853   0.000   0.000
 Sc  21  58  37 2.2537e-02  93.716   4.919   1.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.895   0.000   0.000
 Sc  21  59  38 1.5700e-02  52.731  46.600   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.480   0.536   0.000   0.000
 Sc  21  60  39 1.0888e-02  48.300  48.153   3.519   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.562   0.000   0.000
 Sc  21  61  40 8.1237e-03  10.736  86.482   2.400   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.936   0.000   0.000
 Sc  21  62  41 7.0400e-03   5.785  71.126  21.793   1.264   0.032   0.000   0.000   0.000   0.000   0.000   0.000   1.186   0.690   0.000   0.000
 Sc  21  63  42 6.0041e-03   6.270  86.166   4.612   2.917   0.035   0.000   0.000   0.000   0.000   0.000   0.000   1.043   1.211   0.000   0.000
 Sc  21  64  43 5.0941e-03   7.900  22.134  66.647   2.685   0.634   0.001   0.000   0.000   0.000   0.000   0.000   1.660   0.663   0.000   0.000
 Sc  21  65  44 4.3421e-03   4.401  65.313  25.135   4.765   0.370   0.016   0.000   0.000   0.000   0.000   0.000   1.314   0.848   0.000   0.000
 Sc  21  66  45 3.7912e-03   4.388  11.880  77.614   3.624   2.459   0.033   0.001   0.000   0.000   0.000   0.000   1.880   0.854   0.000   0.000
 Sc  21  67  46 3.3238e-03   2.022  22.765  62.180  11.111   1.678   0.244   0.001   0.000   0.000   0.000   0.000   1.884   0.923   0.000   0.000
 Sc  21  68  47 2.9219e-03   1.695  14.627  55.507  22.517   5.098   0.518   0.038   0.000   0.000   0.000   0.000   2.164   1.073   0.000   0.000
 Sc  21  69  48 2.5843e-03   0.662  17.666  25.091  50.755   3.538   2.239   0.046   0.003   0.000   0.000   0.000   2.458   1.078   0.000   0.000
 Sc  21  70  49 2.2899e-03   0.859  13.626  18.522  45.598  17.985   2.626   0.775   0.009   0.000   0.000   0.000   2.773   1.106   0.000   0.000
 Sc  21  71  50 2.0683e-03   0.000  12.932  15.523  47.350  17.802   5.328   0.930   0.134   0.001   0.000   0.000   2.904   1.161   0.000   0.000
 Sc  21  72  51 1.8711e-03   0.724   2.804  21.736  27.536  38.493   5.266   3.145   0.267   0.028   0.000   0.000   3.302   1.142   0.000   0.000
 Sc  21  73  52 1.7148e-03   0.000   5.398   7.188  26.667  29.304  25.892   3.550   1.888   0.103   0.010   0.000   3.819   1.188   0.000   0.000
 Sc  21  74  53 1.5612e-03   0.058   1.062   6.382   6.508  31.813  29.434  20.127   3.219   1.327   0.064   0.005   4.623   1.210   0.000   0.000
 Sc  21  75  54 1.4263e-03   0.000   2.370   2.752   7.138   8.364  35.687  24.592  15.809   2.408   0.845   0.034   5.266   1.240   0.000   0.000
 Sc  21  76  55 1.3039e-03   0.000   0.676   1.950   1.921   6.596   8.521  37.831  24.281  15.227   2.296   0.699   6.256   1.253   0.000   0.000
 Ti  22  51  29 8.9197e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  52  30 3.1017e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  53  31 1.7724e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  54  32 2.9146e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  55  33 7.7468e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  56  34 3.2128e-01  99.773   0.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.254   0.000   0.000
 Ti  22  57  35 1.5763e-01  99.407   0.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.650   0.000   0.000
 Ti  22  58  36 7.9905e-02  98.499   1.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.778   0.000   0.000
 Ti  22  59  37 4.9410e-02  98.106   1.851   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.784   0.000   0.000
 Ti  22  60  38 3.0961e-02  97.312   2.682   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.961   0.000   0.000
 Ti  22  61  39 1.9835e-02  96.350   3.199   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.798   0.000   0.000
 Ti  22  62  40 1.2943e-02  95.998   3.856   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   1.004   0.000   0.000
 Ti  22  63  41 1.1115e-02  85.795  12.027   2.173   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.633   0.000   0.000
 Ti  22  64  42 9.3065e-03  73.325  25.280   1.364   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.443   0.000   0.000
 Ti  22  65  43 7.7130e-03  16.333  79.125   4.357   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.494   0.000   0.000
 Ti  22  66  44 6.4105e-03  16.143  80.154   3.227   0.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.882   0.000   0.000
 Ti  22  67  45 5.4621e-03  12.262  78.414   8.126   1.162   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.983   0.756   0.000   0.000
 Ti  22  68  46 4.6723e-03  15.157  78.886   3.954   1.987   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.854   0.000   0.000
 Ti  22  69  47 4.0171e-03  12.824  41.133  42.338   3.140   0.564   0.002   0.000   0.000   0.000   0.000   0.000   1.375   0.827   0.000   0.000
 Ti  22  70  48 3.4538e-03  15.669  68.767  10.619   4.570   0.362   0.013   0.000   0.000   0.000   0.000   0.000   1.052   0.916   0.000   0.000
 Ti  22  71  49 2.9613e-03   8.082  15.282  68.940   4.681   2.922   0.090   0.003   0.000   0.000   0.000   0.000   1.794   1.028   0.000   0.000
 Ti  22  72  50 2.6814e-03   9.632  24.041  51.478  11.899   2.534   0.412   0.004   0.000   0.000   0.000   0.000   1.749   0.838   0.000   0.000
 Ti  22  73  51 2.4091e-03   6.264  12.788  48.407  25.007   6.266   1.149   0.117   0.001   0.000   0.000   0.000   2.161   1.064   0.000   0.000
 Ti  22  74  52 2.1678e-03   0.000  21.862  17.107  52.417   4.702   3.636   0.258   0.018   0.000   0.000   0.000   2.520   1.060   0.000   0.000
 Ti  22  75  53 1.9593e-03   1.202   2.054  23.437  23.071  42.593   4.648   2.818   0.167   0.011   0.000   0.000   3.299   1.151   0.000   0.000
 Ti  22  76  54 1.7776e-03   0.000  11.195   3.150  30.251  26.554  24.619   2.882   1.301   0.046   0.002   0.000   3.643   1.139   0.000   0.000
 Ti  22  77  55 1.6170e-03   0.000   1.245  11.417   3.122  29.770  24.819  25.585   2.834   1.162   0.043   0.002   4.597   1.220   0.000   0.000
 Ti  22  78  56 1.4728e-03   0.000   7.422   1.804  11.918   3.745  34.698  22.914  15.208   1.724   0.552   0.014   4.981   1.211   0.000   0.000
 Ti  22  79  57 1.3386e-03   0.000   0.715   6.997   1.231   9.853   3.706  34.407  22.389  18.217   1.913   0.573   6.081   1.269   0.000   0.000
 Ti  22  80  58 1.2167e-03   0.000   5.548   0.957   6.588   1.304  11.020   4.342  35.945  20.452  12.658   1.184   6.526   1.254   0.000   0.000
  V  23  50  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  52  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  53  30 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  54  31 1.5519e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  55  32 5.0421e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  56  33 6.5924e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  57  34 1.5435e+00  99.543   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.464   0.000   0.000
  V  23  58  35 5.9046e-01  99.386   0.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.638   0.000   0.000
  V  23  59  36 2.5530e-01  97.265   2.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.809   0.000   0.000
  V  23  60  37 1.2170e-01  97.633   2.366   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.789   0.000   0.000
  V  23  61  38 6.3105e-02  95.203   4.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.901   0.000   0.000
  V  23  62  39 3.7436e-02  95.801   3.952   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.798   0.000   0.000
  V  23  63  40 2.2279e-02  92.720   7.159   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.843   0.000   0.000
  V  23  64  41 1.8612e-02  72.274  26.288   1.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.420   0.000   0.000
  V  23  65  42 1.5266e-02   9.121  89.804   1.047   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.816   0.000   0.000
  V  23  66  43 1.2378e-02  10.769  85.198   3.996   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.933   0.627   0.000   0.000
  V  23  67  44 9.9821e-03   8.313  88.038   3.221   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.958   1.317   0.000   0.000
  V  23  68  45 8.2406e-03  10.039  78.901  10.491   0.565   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.016   0.759   0.000   0.000
  V  23  69  46 6.8960e-03   7.234  86.558   4.362   1.841   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.008   1.273   0.000   0.000
  V  23  70  47 5.7723e-03   8.349  38.574  50.666   2.206   0.205   0.000   0.000   0.000   0.000   0.000   0.000   1.473   0.879   0.000   0.000
  V  23  71  48 4.8525e-03   4.813  74.999  15.661   4.402   0.123   0.002   0.000   0.000   0.000   0.000   0.000   1.200   1.058   0.000   0.000
  V  23  72  49 4.0948e-03   3.871  18.958  71.056   4.321   1.783   0.011   0.000   0.000   0.000   0.000   0.000   1.812   1.197   0.000   0.000
  V  23  73  50 3.6003e-03   1.269  25.121  59.744  11.972   1.744   0.150   0.000   0.000   0.000   0.000   0.000   1.882   1.119   0.000   0.000
  V  23  74  51 3.1636e-03   1.744  18.028  51.934  22.692   5.180   0.403   0.019   0.000   0.000   0.000   0.000   2.128   1.235   0.000   0.000
  V  23  75  52 2.8205e-03   0.000  15.023  27.135  50.353   4.949   2.473   0.065   0.002   0.000   0.000   0.000   2.529   1.297   0.000   0.000
  V  23  76  53 2.5307e-03   0.525   2.363  23.706  38.626  29.938   3.720   1.104   0.018   0.000   0.000   0.000   3.108   1.258   0.000   0.000
  V  23  77  54 2.2760e-03   0.000   5.721   6.537  33.358  35.597  16.235   2.135   0.412   0.004   0.000   0.000   3.582   1.268   0.000   0.000
  V  23  78  55 2.0508e-03   0.227   1.399   8.333   6.797  40.087  30.825  10.783   1.341   0.206   0.002   0.000   4.287   1.260   0.000   0.000
  V  23  79  56 1.8510e-03   0.000   2.992   3.713  10.696   9.255  42.631  22.734   7.145   0.741   0.092   0.001   4.859   1.278   0.000   0.000
  V  23  80  57 1.6678e-03   0.053   0.815   3.137   3.205  11.729   9.484  44.989  20.110   5.898   0.522   0.058   5.742   1.275   0.000   0.000
  V  23  81  58 1.4838e-03   0.000   2.377   2.428   4.015   3.903  13.273  11.081  44.080  14.516   4.039   0.290   6.315   1.275   0.000   0.000
  V  23  82  59 1.3290e-03   0.000   2.354   2.077   1.616   3.150   4.014  12.827  12.164  42.888  14.696   4.215   7.216   1.330   0.000   0.000
  V  23  83  60 1.2101e-03   0.000   0.823   0.829   1.404   1.272   3.005   3.896  13.912  11.983  47.577  15.300   7.912   1.307   0.000   0.000
 Cr  24  55  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  56  32 7.7611e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  57  33 2.1968e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  58  34 1.5135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  59  35 3.1654e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  60  36 9.5639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  61  37 3.6545e-01  99.795   0.205   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.328   0.000   0.000
 Cr  24  62  38 1.5969e-01  99.245   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.527   0.000   0.000
 Cr  24  63  39 7.2409e-02  99.084   0.916   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.699   0.000   0.000
 Cr  24  64  40 4.0726e-02  98.419   1.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.784   0.000   0.000
 Cr  24  65  41 3.3642e-02  96.440   3.443   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.829   0.000   0.000
 Cr  24  66  42 2.6950e-02  94.572   5.351   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.884   0.000   0.000
 Cr  24  67  43 2.1330e-02  91.528   7.633   0.839   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.740   0.000   0.000
 Cr  24  68  44 1.6706e-02  88.969  10.597   0.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.735   0.000   0.000
 Cr  24  69  45 1.3231e-02  71.603  26.212   2.183   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.472   0.000   0.000
 Cr  24  70  46 1.0815e-02  59.270  39.373   1.344   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.491   0.000   0.000
 Cr  24  71  47 8.8093e-03  20.068  75.591   4.245   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.844   0.558   0.000   0.000
 Cr  24  72  48 7.2061e-03  19.948  76.292   3.490   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.922   0.000   0.000
 Cr  24  73  49 5.8651e-03  16.478  73.954   8.522   1.031   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.942   0.899   0.000   0.000
 Cr  24  74  50 5.0460e-03  18.564  74.000   5.258   2.163   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.911   1.161   0.000   0.000
 Cr  24  75  51 4.3824e-03  15.254  30.573  49.820   3.831   0.520   0.001   0.000   0.000   0.000   0.000   0.000   1.438   0.976   0.000   0.000
 Cr  24  76  52 3.8443e-03   7.566  43.788  40.918   6.900   0.796   0.033   0.000   0.000   0.000   0.000   0.000   1.497   1.045   0.000   0.000
 Cr  24  77  53 3.3905e-03   5.709   9.473  60.320  19.268   4.912   0.308   0.010   0.000   0.000   0.000   0.000   2.092   1.224   0.000   0.000
 Cr  24  78  54 3.0029e-03   0.709  23.300  15.452  53.551   5.170   1.776   0.041   0.001   0.000   0.000   0.000   2.447   1.135   0.000   0.000
 Cr  24  79  55 2.6530e-03   1.867   3.108  30.270  17.882  41.877   3.919   1.057   0.018   0.000   0.000   0.000   3.109   1.190   0.000   0.000
 Cr  24  80  56 2.3214e-03   0.000  14.230   4.034  41.435  17.137  21.024   1.806   0.331   0.003   0.000   0.000   3.334   1.165   0.000   0.000
 Cr  24  81  57 2.0624e-03   0.956   1.328  15.320   6.238  39.914  15.626  18.952   1.429   0.235   0.002   0.000   4.141   1.237   0.000   0.000
 Cr  24  82  58 1.8499e-03   0.000   8.410   2.477  22.405   7.369  39.508  10.192   8.981   0.591   0.067   0.000   4.370   1.195   0.000   0.000
 Cr  24  83  59 1.6601e-03   0.000   1.583   9.187   2.326  18.367   8.475  38.167  11.086  10.173   0.571   0.065   5.366   1.268   0.000   0.000
 Cr  24  84  60 1.4698e-03   0.000   4.271   0.829  10.009   2.845  22.375   8.383  35.859   8.417   6.708   0.304   5.911   1.248   0.000   0.000
 Cr  24  85  61 1.2906e-03   0.000   1.426   2.316   0.483   6.035   2.272  19.281   8.608  39.106  10.999   9.473   7.223   1.319   0.000   0.000
 Cr  24  86  62 1.1185e-03   0.000   1.974   0.481   1.825   0.506   7.210   2.804  23.383   9.860  41.836  10.123   7.270   1.297   0.000   0.000
 Mn  25  54  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  56  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  57  32 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  58  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  59  34 1.1255e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  60  35 3.7108e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  61  36 5.7030e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  62  37 1.3555e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.000
 Mn  25  63  38 4.6189e-01  98.607   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.687   0.000   0.000
 Mn  25  64  39 1.8641e-01  98.741   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.627   0.000   0.000
 Mn  25  65  40 8.4225e-02  97.420   2.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.823   0.000   0.000
 Mn  25  66  41 6.0363e-02  96.106   3.822   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.842   0.000   0.000
 Mn  25  67  42 5.2515e-02  86.339  13.633   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.712   0.000   0.000
 Mn  25  68  43 4.0376e-02  91.741   7.757   0.502   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.756   0.000   0.000
 Mn  25  69  44 3.0832e-02  22.420  77.211   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.779   0.482   0.000   0.000
 Mn  25  70  45 2.3444e-02  48.297  50.072   1.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.357   0.000   0.000
 Mn  25  71  46 1.8467e-02  13.273  85.456   1.263   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   1.240   0.000   0.000
 Mn  25  72  47 1.4644e-02  15.253  80.476   4.257   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   0.711   0.000   0.000
 Mn  25  73  48 1.1592e-02  12.551  83.709   3.538   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.914   1.406   0.000   0.000
 Mn  25  74  49 9.1629e-03  13.718  76.719   9.079   0.482   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.963   1.040   0.000   0.000
 Mn  25  75  50 7.5514e-03   9.755  82.260   6.100   1.882   0.003   0.000   0.000   0.000   0.000   0.000   0.000   1.001   1.484   0.000   0.000
 Mn  25  76  51 6.4330e-03   8.314  43.206  45.336   2.966   0.178   0.000   0.000   0.000   0.000   0.000   0.000   1.435   1.288   0.000   0.000
 Mn  25  77  52 5.5328e-03   1.143  39.955  51.356   7.125   0.414   0.007   0.000   0.000   0.000   0.000   0.000   1.657   1.286   0.000   0.000
 Mn  25  78  53 4.7683e-03   1.333  20.227  57.845  17.132   3.397   0.067   0.001   0.000   0.000   0.000   0.000   2.012   1.425   0.000   0.000
 Mn  25  79  54 4.1420e-03   0.000  17.410  34.639  42.018   4.999   0.929   0.006   0.000   0.000   0.000   0.000   2.374   1.416   0.000   0.000
 Mn  25  80  55 3.6067e-03   0.814   3.129  33.351  35.132  24.878   2.410   0.285   0.001   0.000   0.000   0.000   2.885   1.315   0.000   0.000
 Mn  25  81  56 3.0447e-03   0.000   8.342  11.115  41.602  27.024  10.889   0.955   0.072   0.000   0.000   0.000   3.242   1.314   0.000   0.000
 Mn  25  82  57 2.7235e-03   0.430   1.681  15.212  11.299  45.313  18.952   6.653   0.438   0.022   0.000   0.000   3.852   1.268   0.000   0.000
 Mn  25  83  58 2.3844e-03   0.000   4.652   6.673  23.098  13.542  38.874  10.082   2.926   0.147   0.005   0.000   4.180   1.264   0.000   0.000
 Mn  25  84  59 2.0631e-03   0.173   3.731   7.513   9.059  22.704  15.642  31.960   7.178   1.956   0.083   0.002   4.734   1.358   0.000   0.000
 Mn  25  85  60 1.7805e-03   0.000   1.626   2.809   8.424   8.665  27.167  12.992  31.906   5.042   1.329   0.039   5.570   1.268   0.000   0.000
 Mn  25  86  61 1.5550e-03   0.000   1.719   1.707   2.278   7.258   9.667  26.661  13.787  30.612   5.109   1.202   6.485   1.332   0.000   0.000
 Mn  25  87  62 1.3237e-03   0.000   0.973   1.079   1.576   2.078   7.716   9.284  29.210  12.948  31.114   4.023   7.318   1.276   0.000   0.000
 Mn  25  88  63 1.1417e-03   0.000   1.777   0.652   0.374   0.758   1.575   6.478   9.528  28.973  15.189  34.695   7.864   1.340   0.000   0.000
 Mn  25  89  64 9.8898e-04   0.000   1.928   2.247   0.869   0.550   1.207   2.391  10.238  14.014  45.789  20.767   5.288   1.293   0.000   0.000
 Fe  26  59  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  60  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  61  35 4.2319e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  62  36 7.4977e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  63  37 8.3105e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  64  38 1.7687e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  65  39 5.2706e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  66  40 2.1849e-01  99.915   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.484   0.000   0.000
 Fe  26  67  41 1.6505e-01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.618   0.000   0.000
 Fe  26  68  42 1.1588e-01  98.015   1.985   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.675   0.000   0.000
 Fe  26  69  43 8.8858e-02  97.203   2.794   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.745   0.000   0.000
 Fe  26  70  44 6.6336e-02  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.826   0.000   0.000
 Fe  26  71  45 4.8642e-02  95.619   4.226   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.795   0.000   0.000
 Fe  26  72  46 3.6399e-02  94.453   5.514   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.900   0.000   0.000
 Fe  26  73  47 2.7856e-02  92.109   7.355   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.800   0.000   0.000
 Fe  26  74  48 2.1334e-02  90.050   9.617   0.333   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.885   0.000   0.000
 Fe  26  75  49 1.6216e-02  73.124  24.024   2.850   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.617   0.000   0.000
 Fe  26  76  50 1.2613e-02  40.995  57.125   1.864   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.609   0.496   0.000   0.000
 Fe  26  77  51 1.0377e-02  27.893  65.482   6.506   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.789   0.845   0.000   0.000
 Fe  26  78  52 8.6555e-03  23.218  68.718   7.187   0.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.857   1.630   0.000   0.000
 Fe  26  79  53 7.2388e-03  12.412  31.831  52.489   3.088   0.181   0.000   0.000   0.000   0.000   0.000   0.000   1.468   1.186   0.000   0.000
 Fe  26  80  54 6.0675e-03  10.713  46.417  31.753  10.666   0.445   0.006   0.000   0.000   0.000   0.000   0.000   1.437   1.162   0.000   0.000
 Fe  26  81  55 4.9715e-03   8.429  20.760  51.286  14.427   4.977   0.122   0.001   0.000   0.000   0.000   0.000   1.871   1.207   0.000   0.000
 Fe  26  82  56 4.3121e-03   7.674  37.893  17.770  32.268   3.206   1.180   0.007   0.000   0.000   0.000   0.000   1.890   1.129   0.000   0.000
 Fe  26  83  57 3.6756e-03   4.689   9.128  46.494  18.080  19.410   1.681   0.517   0.002   0.000   0.000   0.000   2.455   1.158   0.000   0.000
 Fe  26  84  58 3.0990e-03   0.000  28.294  18.087  37.594  10.142   5.265   0.520   0.097   0.000   0.000   0.000   2.479   1.131   0.000   0.000
 Fe  26  85  59 2.5816e-03   1.593   1.244  34.510  14.166  36.237   7.658   4.183   0.352   0.058   0.000   0.000   3.240   1.217   0.000   0.000
 Fe  26  86  60 2.2292e-03   0.000   9.055   4.219  43.037  13.337  25.257   3.348   1.614   0.119   0.013   0.000   3.587   1.167   0.000   0.000
 Fe  26  87  61 1.8747e-03   0.000   1.005   9.103   4.369  36.102  15.525  27.536   4.335   1.886   0.126   0.015   4.663   1.264   0.000   0.000
 Fe  26  88  62 1.5669e-03   0.000   4.804   1.010  12.631   5.623  39.410  13.723  19.721   2.153   0.879   0.046   5.102   1.199   0.000   0.000
 Fe  26  89  63 1.3685e-03   0.000   1.484   3.520   0.621   7.083   4.563  37.826  16.346  24.239   3.142   1.177   6.365   1.272   0.000   0.000
 Fe  26  90  64 1.1786e-03   0.000   2.567   1.006   4.157   0.859   9.593   5.672  40.599  14.924  18.775   1.848   6.891   1.209   0.000   0.000
 Fe  26  91  65 1.0110e-03   0.000   1.318   3.850   0.195   2.080   0.588   6.445   4.917  38.790  17.752  24.063   7.761   1.260   0.000   0.000
 Fe  26  92  66 8.6168e-04   0.000   5.629   3.159   3.783   0.516   3.752   0.927  10.342   6.694  48.276  16.922   6.500   1.172   0.000   0.000
 Co  27  58  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  60  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  61  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  62  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  63  36 1.5277e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  64  37 1.3227e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  65  38 1.2335e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  66  39 2.5504e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  67  40 8.4344e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.432   0.000   0.000
 Co  27  68  41 5.5397e-01  99.410   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.659   0.000   0.000
 Co  27  69  42 4.0603e-01  96.982   3.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   1.081   0.000   0.000
 Co  27  70  43 2.8164e-01  97.001   2.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.811   0.000   0.000
 Co  27  71  44 1.7883e-01  92.961   7.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.974   0.000   0.000
 Co  27  72  45 1.3750e-01  94.642   5.227   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.919   0.000   0.000
 Co  27  73  46 9.7480e-02  84.793  15.170   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.883   0.000   0.000
 Co  27  74  47 7.1141e-02  89.049  10.663   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.934   0.000   0.000
 Co  27  75  48 5.1857e-02  35.042  64.650   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.572   0.000   0.000
 Co  27  76  49 3.7568e-02  48.336  50.028   1.636   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.486   0.000   0.000
 Co  27  77  50 2.6950e-02  22.489  75.631   1.872   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.794   0.747   0.000   0.000
 Co  27  78  51 2.0596e-02  30.656  63.356   5.964   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.581   0.000   0.000
 Co  27  79  52 1.5807e-02   4.166  85.448   9.724   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.579   0.000   0.000
 Co  27  80  53 1.2267e-02   6.734  43.395  47.286   2.552   0.034   0.000   0.000   0.000   0.000   0.000   0.000   1.458   1.226   0.000   0.000
 Co  27  81  54 9.4447e-03   2.043  53.057  34.349  10.277   0.274   0.001   0.000   0.000   0.000   0.000   0.000   1.537   1.467   0.000   0.000
 Co  27  82  55 7.7012e-03   2.937  41.906  36.784  15.634   2.715   0.025   0.000   0.000   0.000   0.000   0.000   1.734   1.455   0.000   0.000
 Co  27  83  56 6.2354e-03   1.357  45.477  28.284  21.626   2.767   0.489   0.001   0.000   0.000   0.000   0.000   1.804   1.425   0.000   0.000
 Co  27  84  57 5.0420e-03   1.906  11.743  53.432  23.783   8.145   0.891   0.100   0.000   0.000   0.000   0.000   2.276   1.212   0.000   0.000
 Co  27  85  58 3.9948e-03   0.000  23.678  27.303  36.735  10.037   2.022   0.213   0.012   0.000   0.000   0.000   2.401   1.243   0.000   0.000
 Co  27  86  59 3.3590e-03   0.865   1.993  40.115  20.980  30.560   4.371   1.040   0.073   0.003   0.000   0.000   2.960   1.250   0.000   0.000
 Co  27  87  60 2.7621e-03   0.000   4.911  12.760  42.081  16.916  21.034   1.833   0.445   0.019   0.001   0.000   3.438   1.251   0.000   0.000
 Co  27  88  61 2.2783e-03   0.307   2.679   8.122  14.846  37.490  17.868  16.933   1.446   0.298   0.012   0.000   4.170   1.355   0.000   0.000
 Co  27  89  62 1.9217e-03   0.000   1.778   4.550  11.006  13.008  42.403  14.231  12.144   0.735   0.141   0.003   4.855   1.217   0.000   0.000
 Co  27  90  63 1.6382e-03   0.156   1.514   2.795   3.550   9.131  14.796  40.503  15.716  11.047   0.678   0.112   5.769   1.287   0.000   0.000
 Co  27  91  64 1.3960e-03   0.000   1.103   1.878   3.125   3.956  10.652  13.560  44.394  12.262   8.679   0.390   6.552   1.189   0.000   0.000
 Co  27  92  65 1.2021e-03   0.195   2.784   1.315   0.867   2.262   3.583   9.667  14.910  43.717  12.594   8.106   7.386   1.226   0.000   0.000
 Co  27  93  66 1.0362e-03   0.000   2.679   5.501   1.844   1.483   3.443   4.592  12.230  14.641  43.723   9.864   7.278   1.129   0.000   0.000
 Co  27  94  67 8.9228e-04   0.362   5.344   3.430   1.888   1.367   1.275   3.279   4.981  12.757  17.774  47.542   7.076   1.178   0.000   0.000
 Co  27  95  68 7.6584e-04   0.000   6.468  12.841   5.290   6.185   3.369   2.767   6.524   8.598  22.657  25.301   3.590   1.089   0.000   0.000
 Co  27  96  69 6.5241e-04   1.163   1.406  26.587   4.944   5.085   5.330   3.555   3.176   7.900  11.437  29.418   2.373   1.148   0.000   0.000
 Ni  28  63  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  65  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  66  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  67  39 4.5973e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  68  40 1.3071e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  69  41 1.0283e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  70  42 2.3479e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  71  43 7.9366e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  72  44 2.8215e+01  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ni  28  73  45 1.1967e+01  99.210   0.790   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.318   0.000   0.000
 Ni  28  74  46 5.5099e+00  97.073   2.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.555   0.000   0.000
 Ni  28  75  47 2.7086e+00  90.270   9.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.443   0.000   0.000
 Ni  28  76  48 1.3961e+00  78.435  21.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.616   0.000   0.000
 Ni  28  77  49 7.7006e-01  56.405  43.552   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.725   0.000   0.000
 Ni  28  78  50 6.0552e-01  30.941  68.980   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   1.485   0.000   0.000
 Ni  28  79  51 8.4915e-02  78.388  20.858   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.886   0.000   0.000
 Ni  28  80  52 4.2392e-02  75.952  23.180   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   1.777   0.000   0.000
 Ni  28  81  53 2.5807e-02  74.983  17.755   7.215   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.240   0.000   0.000
 Ni  28  82  54 1.7661e-02  72.863  22.561   4.078   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.672   0.000   0.000
 Ni  28  83  55 1.2829e-02  70.394  14.206  14.413   0.928   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.461   1.143   0.000   0.000
 Ni  28  84  56 9.4407e-03  67.367  24.756   5.935   1.877   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.425   1.444   0.000   0.000
 Ni  28  85  57 6.8231e-03  60.087  13.470  23.514   2.317   0.606   0.006   0.000   0.000   0.000   0.000   0.000   0.699   1.196   0.000   0.000
 Ni  28  86  58 5.3467e-03  56.471  21.532  17.642   3.769   0.528   0.060   0.000   0.000   0.000   0.000   0.000   0.705   1.164   0.000   0.000
 Ni  28  87  59 4.2010e-03  43.086  17.101  27.624   9.574   2.357   0.239   0.018   0.000   0.000   0.000   0.000   1.118   1.119   0.000   0.000
 Ni  28  88  60 3.3843e-03   0.000  63.700  10.656  22.873   1.858   0.876   0.035   0.001   0.000   0.000   0.000   1.657   1.061   0.000   0.000
 Ni  28  89  61 2.7591e-03  13.854  17.338  32.777  12.809  20.806   1.740   0.653   0.022   0.001   0.000   0.000   2.173   0.973   0.000   0.000
 Ni  28  90  62 2.2977e-03   0.000  55.810   3.914  20.012  11.766   7.593   0.711   0.191   0.003   0.000   0.000   2.143   1.054   0.000   0.000
 Ni  28  91  63 1.9401e-03   4.216  12.069  32.160   5.546  22.693  12.114  10.295   0.719   0.186   0.003   0.000   3.127   1.013   0.000   0.000
 Ni  28  92  64 1.6545e-03   0.000  52.208   3.671  10.170   4.113  21.468   5.352   2.755   0.228   0.035   0.000   2.674   0.994   0.000   0.000
 Ni  28  93  65 1.4253e-03   7.842   3.450  37.206   3.479  12.834   4.162  21.799   5.909   3.094   0.195   0.029   3.594   0.952   0.000   0.000
 Ni  28  94  66 1.2295e-03   0.000  50.770   1.001  13.906   2.151  13.409   3.899  12.198   1.670   0.951   0.045   3.013   0.942   0.000   0.000
 Ni  28  95  67 1.0632e-03   4.464   3.982  26.798   5.001  18.264   2.268  14.642   3.463  16.888   2.882   1.351   4.433   0.946   0.000   0.000
 Ni  28  96  68 9.1592e-04   0.000  42.352   1.451  15.696   1.527  15.368   2.382  11.432   2.370   6.624   0.798   3.547   0.936   0.000   0.000
 Ni  28  97  69 8.1339e-04   0.000   7.623  17.636   2.548  18.748   4.403  18.912   2.491  14.085   2.740  10.813   5.134   0.951   0.000   0.000
 Ni  28  98  70 7.0542e-04   0.000  27.796   1.237  22.018   1.507  15.307   2.478  16.447   2.177   9.390   1.644   4.052   0.935   0.000   0.000
 Ni  28  99  71 6.6324e-04   0.000   0.012   9.473   0.942  12.866   1.886  22.631   5.078  27.731   3.410  15.974   5.787   0.981   0.000   0.000
 Cu  29  64  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  66  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  67  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  68  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  69  40 2.2557e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  70  41 3.7574e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  71  42 1.7715e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  72  43 1.6060e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  73  44 2.9427e+02  99.953   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.000   0.000
 Cu  29  74  45 7.7372e+01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.228   0.000   0.000
 Cu  29  75  46 2.6286e+01  87.974  12.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.492   0.000   0.000
 Cu  29  76  47 9.9789e+00  88.701  11.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.527   0.000   0.000
 Cu  29  77  48 4.2134e+00  56.865  43.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.740   0.000   0.000
 Cu  29  78  49 1.9525e+00  56.740  43.250   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.761   0.000   0.000
 Cu  29  79  50 1.1389e+00  43.041  56.942   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   1.463   0.000   0.000
 Cu  29  80  51 1.7290e-01  73.136  25.633   1.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   1.097   0.000   0.000
 Cu  29  81  52 7.6023e-02  68.065  30.753   1.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331   1.846   0.000   0.000
 Cu  29  82  53 4.3542e-02  68.640  24.460   6.885   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   1.749   0.000   0.000
 Cu  29  83  54 2.7733e-02  61.371  33.561   4.700   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441   1.728   0.000   0.000
 Cu  29  84  55 1.8703e-02  61.090  20.090  18.189   0.615   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.443   0.000   0.000
 Cu  29  85  56 1.3063e-02  37.174  45.574  15.004   2.219   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.824   1.099   0.000   0.000
 Cu  29  86  57 9.3421e-03  45.940  21.328  29.785   2.570   0.377   0.001   0.000   0.000   0.000   0.000   0.000   0.901   1.347   0.000   0.000
 Cu  29  87  58 7.1155e-03   7.421  58.881  27.139   6.051   0.480   0.029   0.000   0.000   0.000   0.000   0.000   1.334   1.051   0.000   0.000
 Cu  29  88  59 5.4207e-03  11.195  43.471  31.945  11.233   2.040   0.114   0.002   0.000   0.000   0.000   0.000   1.498   1.073   0.000   0.000
 Cu  29  89  60 4.3200e-03   0.000  55.907  13.746  27.785   1.982   0.570   0.010   0.000   0.000   0.000   0.000   1.776   1.167   0.000   0.000
 Cu  29  90  61 3.4897e-03   3.465  29.378  29.250  19.248  17.236   1.177   0.245   0.002   0.000   0.000   0.000   2.219   1.076   0.000   0.000
 Cu  29  91  62 2.8783e-03   0.000  46.968   8.156  27.024  12.817   4.614   0.376   0.046   0.000   0.000   0.000   2.213   1.159   0.000   0.000
 Cu  29  92  63 2.4039e-03   2.960   3.793  43.291   6.129  32.240   8.270   3.112   0.189   0.018   0.000   0.000   2.992   0.921   0.000   0.000
 Cu  29  93  64 2.0289e-03   0.000  46.149   8.320  15.681   9.899  17.763   1.344   0.815   0.028   0.001   0.000   2.522   1.068   0.000   0.000
 Cu  29  94  65 1.7265e-03   2.110  10.733  36.071   5.788  20.650   6.330  16.812   0.963   0.530   0.012   0.000   3.265   0.910   0.000   0.000
 Cu  29  95  66 1.4701e-03   0.000  33.897  18.120  14.014   8.850  17.828   2.422   4.374   0.356   0.137   0.001   2.860   1.050   0.000   0.000
 Cu  29  96  67 1.2518e-03   1.191   3.673  21.979  15.996  23.699   6.865  19.155   2.025   5.025   0.285   0.106   3.977   0.930   0.000   0.000
 Cu  29  97  68 1.0872e-03   0.000  22.865  19.292  13.868   9.799  18.183   5.560   8.415   0.611   1.324   0.082   3.430   1.030   0.000   0.000
 Cu  29  98  69 9.6574e-04   0.825   0.116   5.602   7.496  29.969  10.324  25.663   3.468  13.934   0.678   1.923   5.199   0.832   0.000   0.000
 Cu  29  99  70 8.4658e-04   0.000  12.887  15.169  13.490  11.861  12.969  10.969  15.799   2.357   4.226   0.274   4.295   0.998   0.000   0.000
 Cu  29 100  71 7.9596e-04   0.209   1.665   1.205   4.786   9.450  14.120  21.959  15.086  20.882   3.446   7.191   6.256   0.983   0.000   0.000
 Cu  29 101  72 7.5135e-04   0.000   2.853   3.146   3.015   7.636  13.226  15.380  21.457  13.601  17.489   2.197   6.144   0.970   0.000   0.000
 Cu  29 102  73 7.0864e-04   0.027   0.023   1.222   1.176   1.799   5.349  12.037  16.249  24.786  17.152  20.180   7.188   1.006   0.000   0.000
 Zn  30  69  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  70  40 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  71  41 4.1999e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  72  42 9.7458e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  73  43 4.8239e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  74  44 6.1548e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  75  45 1.0305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  76  46 2.1636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  77  47 5.8211e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  78  48 1.9119e+01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.315   0.000   0.000
 Zn  30  79  49 7.2352e+00  96.775   3.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.436   0.000   0.000
 Zn  30  80  50 3.5307e+00  72.312  27.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.755   0.000   0.000
 Zn  30  81  51 3.5440e-01  92.359   7.633   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.846   0.000   0.000
 Zn  30  82  52 1.4126e-01  79.181  20.808   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.706   0.000   0.000
 Zn  30  83  53 7.4260e-02  74.087  25.059   0.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.588   0.000   0.000
 Zn  30  84  54 4.4050e-02  67.987  31.496   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.829   0.000   0.000
 Zn  30  85  55 2.7911e-02  63.752  33.756   2.471   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.388   0.818   0.000   0.000
 Zn  30  86  56 1.8751e-02  60.706  37.289   1.900   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   1.226   0.000   0.000
 Zn  30  87  57 1.2971e-02  57.488  36.468   5.727   0.313   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.917   0.000   0.000
 Zn  30  88  58 9.7214e-03  56.190  40.345   2.660   0.800   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.396   0.000   0.000
 Zn  30  89  59 7.3117e-03  53.441  20.135  24.941   1.299   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.874   0.000   0.000
 Zn  30  90  60 5.6735e-03  52.421  34.339  10.828   2.239   0.167   0.006   0.000   0.000   0.000   0.000   0.000   0.634   1.055   0.000   0.000
 Zn  30  91  61 4.5247e-03  46.353   9.477  38.807   3.974   1.331   0.057   0.001   0.000   0.000   0.000   0.000   1.046   0.993   0.000   0.000
 Zn  30  92  62 3.6954e-03  50.011  16.197  23.649   9.023   0.919   0.200   0.001   0.000   0.000   0.000   0.000   0.952   0.785   0.000   0.000
 Zn  30  93  63 3.0958e-03  43.788   9.390  25.264  16.734   4.189   0.548   0.086   0.000   0.000   0.000   0.000   1.301   0.848   0.000   0.000
 Zn  30  94  64 2.6033e-03  50.067  13.084  18.699  15.976   1.141   0.971   0.058   0.003   0.000   0.000   0.000   1.082   0.727   0.000   0.000
 Zn  30  95  65 2.2095e-03  37.403  14.403  18.666  17.313  10.598   0.954   0.636   0.026   0.001   0.000   0.000   1.548   0.772   0.000   0.000
 Zn  30  96  66 1.8889e-03  45.404  14.774   8.148  28.277   1.439   1.599   0.264   0.093   0.001   0.000   0.000   1.319   0.769   0.000   0.000
 Zn  30  97  67 1.6232e-03  14.444  22.954  23.967  10.043  25.056   1.808   1.446   0.212   0.069   0.001   0.000   2.210   0.752   0.000   0.000
 Zn  30  98  68 1.3969e-03  42.139  17.471   2.226  24.251   9.543   3.382   0.564   0.394   0.026   0.005   0.000   1.562   0.812   0.000   0.000
 Zn  30  99  69 1.2208e-03   5.751  10.983  40.563   3.863  22.224  10.748   4.890   0.573   0.376   0.025   0.005   2.830   0.772   0.000   0.000
 Zn  30 100  70 1.0645e-03   0.000  54.330   3.627  14.119   5.711  19.193   1.516   1.281   0.156   0.066   0.002   2.427   0.788   0.000   0.000
 Zn  30 101  71 9.7280e-04   1.624   2.567  16.758  14.884  27.515   6.856  22.232   4.930   2.255   0.256   0.123   4.145   0.795   0.000   0.000
 Zn  30 102  72 8.9016e-04   0.000  27.035   2.080  25.729   4.850  19.891   6.049  12.370   1.158   0.769   0.067   3.669   0.806   0.000   0.000
 Zn  30 103  73 8.3508e-04   0.950   0.235   4.371   3.903  23.137  12.453  27.890   7.650  16.184   2.169   1.058   5.553   0.816   0.000   0.000
 Zn  30 104  74 7.7360e-04   0.000  10.144   1.288  19.459   2.657  24.473   6.221  22.440   5.074   7.522   0.722   5.118   0.820   0.000   0.000
 Zn  30 105  75 7.1780e-04   0.000   0.227   2.937   0.535   9.856   2.410  27.183  10.006  29.990   6.249  10.607   6.831   0.871   0.000   0.000
 Ga  31  70  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  72  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  73  42 9.8016e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  74  43 3.9925e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  75  44 1.2866e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  76  45 1.3048e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  77  46 2.3487e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  78  47 5.1009e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  79  48 1.1859e+02  97.991   2.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.330   0.000   0.000
 Ga  31  80  49 3.4678e+01  96.884   3.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.477   0.000   0.000
 Ga  31  81  50 1.3235e+01  66.813  33.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.881   0.000   0.000
 Ga  31  82  51 6.9950e-01  93.277   6.719   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.913   0.000   0.000
 Ga  31  83  52 2.5505e-01  60.891  39.096   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.990   0.000   0.000
 Ga  31  84  53 1.2563e-01  61.098  38.057   0.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.659   0.000   0.000
 Ga  31  85  54 7.0401e-02  55.014  44.478   0.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   1.047   0.000   0.000
 Ga  31  86  55 4.2817e-02  54.399  43.066   2.532   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.335   0.000   0.000
 Ga  31  87  56 2.7534e-02  48.647  49.361   1.868   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.535   1.713   0.000   0.000
 Ga  31  88  57 1.8381e-02  49.676  41.753   8.345   0.225   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.388   0.000   0.000
 Ga  31  89  58 1.3537e-02  39.659  55.844   3.525   0.970   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.658   1.343   0.000   0.000
 Ga  31  90  59 1.0037e-02  44.605  16.992  37.207   1.072   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.951   1.087   0.000   0.000
 Ga  31  91  60 7.7156e-03  24.003  46.962  26.388   2.534   0.111   0.001   0.000   0.000   0.000   0.000   0.000   1.078   0.838   0.000   0.000
 Ga  31  92  61 6.0206e-03  40.071  12.809  44.257   2.043   0.813   0.007   0.000   0.000   0.000   0.000   0.000   1.107   1.113   0.000   0.000
 Ga  31  93  62 4.9369e-03  18.599  41.418  32.840   6.567   0.498   0.078   0.000   0.000   0.000   0.000   0.000   1.292   0.757   0.000   0.000
 Ga  31  94  63 4.0674e-03  15.463  33.309  38.769  10.326   1.973   0.149   0.010   0.000   0.000   0.000   0.000   1.505   0.891   0.000   0.000
 Ga  31  95  64 3.3836e-03   6.214  48.124  14.307  29.755   1.055   0.536   0.008   0.000   0.000   0.000   0.000   1.730   0.860   0.000   0.000
 Ga  31  96  65 2.8571e-03   5.629  18.168  37.247  22.630  15.440   0.644   0.240   0.002   0.000   0.000   0.000   2.270   0.698   0.000   0.000
 Ga  31  97  66 2.4236e-03   4.065  48.589   6.461  33.971   4.972   1.787   0.134   0.021   0.000   0.000   0.000   1.932   0.975   0.000   0.000
 Ga  31  98  67 2.0734e-03   3.706  19.090  34.719   7.959  31.211   2.051   1.207   0.051   0.006   0.000   0.000   2.552   0.795   0.000   0.000
 Ga  31  99  68 1.7793e-03   3.545  48.201   8.455  20.238  12.409   6.233   0.640   0.276   0.003   0.000   0.000   2.124   0.942   0.000   0.000
 Ga  31 100  69 1.5413e-03   2.521   9.562  43.035   8.315  23.322   7.942   4.718   0.434   0.149   0.001   0.000   2.861   0.818   0.000   0.000
 Ga  31 101  70 1.3448e-03   0.000  43.366  14.577  12.684  13.463  13.719   0.937   1.142   0.093   0.019   0.000   2.475   0.948   0.000   0.000
 Ga  31 102  71 1.2116e-03   0.942   4.766  16.729  27.126  19.898  12.156  15.662   1.364   1.244   0.094   0.020   3.745   0.868   0.000   0.000
 Ga  31 103  72 1.1157e-03   0.000  10.195  24.246  20.444  10.269  20.367   8.689   4.808   0.506   0.460   0.018   3.571   0.903   0.000   0.000
 Ga  31 104  73 1.0207e-03   0.504   0.714   5.768  17.756  26.220  13.670  22.174   7.403   4.958   0.451   0.383   4.711   0.871   0.000   0.000
 Ga  31 105  74 9.4719e-04   0.000   3.168   2.615  22.245  19.193  18.640  11.370  17.883   2.931   1.761   0.194   4.791   0.861   0.000   0.000
 Ga  31 106  75 8.7990e-04   0.166   0.374   1.413   2.856  15.398  18.633  25.101  12.637  18.455   3.014   1.951   5.981   0.868   0.000   0.000
 Ga  31 107  76 8.1874e-04   0.000   1.614   0.650   4.332   6.059  25.433  16.270  20.538  11.723  12.002   1.380   6.178   0.851   0.000   0.000
 Ga  31 108  77 7.6543e-04   0.130   0.022   0.918   0.301   3.193   4.030  22.512  18.630  24.748  12.352  13.165   7.221   0.893   0.000   0.000
 Ge  32  75  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  77  45 4.1253e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  78  46 3.0176e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  79  47 4.5242e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  80  48 9.6416e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  81  49 2.2774e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  82  50 6.6189e+01  99.975   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.000   0.000
 Ge  32  83  51 1.3687e+00  98.612   1.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.553   0.000   0.000
 Ge  32  84  52 4.6148e-01  96.887   3.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   1.031   0.000   0.000
 Ge  32  85  53 2.1409e-01  96.742   3.252   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.763   0.000   0.000
 Ge  32  86  54 1.1436e-01  95.281   4.717   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   1.022   0.000   0.000
 Ge  32  87  55 6.7044e-02  93.793   5.922   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.699   0.000   0.000
 Ge  32  88  56 4.1849e-02  88.006  11.803   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.617   0.000   0.000
 Ge  32  89  57 2.7094e-02  66.130  32.610   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.443   0.000   0.000
 Ge  32  90  58 1.9568e-02  59.296  39.897   0.775   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.562   0.000   0.000
 Ge  32  91  59 1.4319e-02  49.614  48.022   2.263   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.528   0.703   0.000   0.000
 Ge  32  92  60 1.0858e-02  50.290  48.134   1.373   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   0.938   0.000   0.000
 Ge  32  93  61 8.4716e-03  48.986  46.746   3.910   0.345   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.750   0.000   0.000
 Ge  32  94  62 6.6935e-03  49.930  47.715   1.831   0.520   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.166   0.000   0.000
 Ge  32  95  63 5.5391e-03  48.008  23.667  27.251   0.931   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.730   0.000   0.000
 Ge  32  96  64 4.5795e-03  50.223  41.887   6.259   1.541   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.594   0.943   0.000   0.000
 Ge  32  97  65 3.8125e-03  47.022   8.879  40.793   2.439   0.844   0.023   0.000   0.000   0.000   0.000   0.000   1.013   0.848   0.000   0.000
 Ge  32  98  66 3.1043e-03  51.299  16.440  28.437   3.166   0.572   0.086   0.000   0.000   0.000   0.000   0.000   0.855   0.649   0.000   0.000
 Ge  32  99  67 2.7191e-03  45.412   9.949  28.454  13.782   2.061   0.313   0.029   0.000   0.000   0.000   0.000   1.182   0.756   0.000   0.000
 Ge  32 100  68 2.3178e-03  53.994   9.392  26.339   8.838   0.959   0.463   0.015   0.000   0.000   0.000   0.000   0.948   0.614   0.000   0.000
 Ge  32 101  69 1.9887e-03  42.922  13.833  16.518  20.704   5.015   0.737   0.264   0.006   0.000   0.000   0.000   1.344   0.694   0.000   0.000
 Ge  32 102  70 1.7278e-03  48.963  13.368  14.932  20.409   1.185   1.012   0.115   0.017   0.000   0.000   0.000   1.151   0.634   0.000   0.000
 Ge  32 103  71 1.5333e-03   6.095  29.529  26.130  12.281  23.207   1.534   1.074   0.128   0.020   0.000   0.000   2.266   0.693   0.000   0.000
 Ge  32 104  72 1.4029e-03  24.904  31.778   4.574  22.986  12.438   2.518   0.554   0.238   0.010   0.001   0.000   1.773   0.688   0.000   0.000
 Ge  32 105  73 1.2807e-03   2.639   7.992  41.910   8.462  22.944  12.334   2.984   0.515   0.210   0.009   0.001   2.939   0.704   0.000   0.000
 Ge  32 106  74 1.1673e-03   0.000  40.791  12.502  14.629   8.461  20.759   1.665   1.028   0.132   0.032   0.001   2.659   0.726   0.000   0.000
 Ge  32 107  75 1.0698e-03   1.231   0.278  18.347  23.278  23.134   9.130  20.882   2.476   1.067   0.140   0.034   3.978   0.721   0.000   0.000
 Ge  32 108  76 9.9047e-04   0.000  14.523   2.547  38.739   8.060  20.313   7.860   6.722   0.840   0.370   0.025   3.741   0.711   0.000   0.000
 Ge  32 109  77 9.1578e-04   0.793   0.209   4.458   1.793  36.457  14.102  22.207   8.979   9.615   0.975   0.411   5.166   0.737   0.000   0.000
 Ge  32 110  78 8.5022e-04   0.000   6.034   1.084  23.257   4.349  30.152   9.260  18.951   3.677   2.829   0.410   4.927   0.724   0.000   0.000
 Ge  32 111  79 7.9286e-04   0.511   0.305   2.569   0.684  13.017   3.749  37.837  11.263  20.888   4.992   4.184   6.341   0.780   0.000   0.000
 Ge  32 112  80 7.4232e-04   0.000   4.296   0.603   8.778   2.290  26.121   4.396  28.449   9.865  13.335   1.866   6.040   0.733   0.000   0.000
 As  33  74  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  76  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  77  44 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  78  45 5.3538e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  79  46 1.6734e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  80  47 7.3309e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  81  48 8.8864e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  82  49 1.6488e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  83  50 4.0714e+02  99.873   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.279   0.000   0.000
 As  33  84  51 2.6964e+00  98.855   1.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.695   0.000   0.000
 As  33  85  52 8.3633e-01  88.702  11.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.690   0.000   0.000
 As  33  86  53 3.6983e-01  94.656   5.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   1.374   0.000   0.000
 As  33  87  54 1.9046e-01  58.821  41.178   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.331   0.000   0.000
 As  33  88  55 1.0810e-01  82.506  17.070   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.179   0.630   0.000   0.000
 As  33  89  56 6.5941e-02  40.562  59.199   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.692   0.000   0.000
 As  33  90  57 4.1558e-02  42.160  56.188   1.653   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.898   0.000   0.000
 As  33  91  58 2.9320e-02  38.810  60.197   0.958   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   1.447   0.000   0.000
 As  33  92  59 2.1285e-02  40.561  55.872   3.495   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.631   1.132   0.000   0.000
 As  33  93  60 1.5858e-02  39.542  58.624   1.576   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   1.694   0.000   0.000
 As  33  94  61 1.2237e-02  41.743  50.603   7.377   0.272   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.662   1.033   0.000   0.000
 As  33  95  62 9.6654e-03  38.220  58.538   2.566   0.675   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.657   1.298   0.000   0.000
 As  33  96  63 7.7280e-03  39.262  15.144  44.687   0.805   0.102   0.000   0.000   0.000   0.000   0.000   0.000   1.073   0.865   0.000   0.000
 As  33  97  64 6.3451e-03  35.626  38.399  23.978   1.933   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.748   0.000   0.000
 As  33  98  65 5.2624e-03  37.339  11.600  48.118   2.206   0.733   0.003   0.000   0.000   0.000   0.000   0.000   1.174   0.788   0.000   0.000
 As  33  99  66 4.3762e-03  24.919  31.078  34.654   8.800   0.485   0.064   0.000   0.000   0.000   0.000   0.000   1.290   0.706   0.000   0.000
 As  33 100  67 3.6608e-03  24.086  24.628  33.626  15.449   2.055   0.149   0.007   0.000   0.000   0.000   0.000   1.472   0.674   0.000   0.000
 As  33 101  68 3.0408e-03  20.213  36.752  19.295  22.413   0.929   0.395   0.003   0.000   0.000   0.000   0.000   1.483   0.738   0.000   0.000
 As  33 102  69 2.5924e-03  12.245  37.413  21.141  24.208   4.420   0.461   0.112   0.000   0.000   0.000   0.000   1.730   0.650   0.000   0.000
 As  33 103  70 2.2679e-03   6.206  51.615   9.320  30.653   1.235   0.919   0.049   0.004   0.000   0.000   0.000   1.721   0.824   0.000   0.000
 As  33 104  71 1.9847e-03   2.597  25.852  31.672  14.712  23.472   1.026   0.644   0.024   0.002   0.000   0.000   2.364   0.835   0.000   0.000
 As  33 105  72 1.8028e-03   2.094  44.918  11.421  24.687  13.971   2.453   0.350   0.104   0.001   0.000   0.000   2.128   0.891   0.000   0.000
 As  33 106  73 1.6322e-03   1.415   2.788  46.970  10.045  30.400   6.421   1.715   0.198   0.048   0.000   0.000   2.926   0.816   0.000   0.000
 As  33 107  74 1.4797e-03   0.000  13.956  19.894  30.610  13.424  20.170   1.217   0.688   0.037   0.005   0.000   3.126   0.743   0.000   0.000
 As  33 108  75 1.3425e-03   0.680   0.592  14.830  21.634  30.977  13.911  15.824   1.030   0.497   0.021   0.003   3.950   0.757   0.000   0.000
 As  33 109  76 1.1975e-03   0.000   4.779   4.119  42.267   9.778  25.953   8.673   3.831   0.461   0.135   0.003   3.925   0.785   0.000   0.000
 As  33 110  77 1.1217e-03   0.369   0.470   4.468   7.203  39.968  12.571  25.250   6.132   3.158   0.329   0.082   4.772   0.787   0.000   0.000
 As  33 111  78 1.0303e-03   0.000   2.531   1.694  21.414  10.285  30.855  12.783  17.406   1.642   1.284   0.104   4.898   0.765   0.000   0.000
 As  33 112  79 9.4967e-04   0.153   0.386   1.739   2.858  18.781  13.121  31.879  12.953  15.399   1.594   1.137   5.835   0.788   0.000   0.000
 As  33 113  80 8.7857e-04   0.000   2.351   0.935   7.835   7.974  32.223   9.200  23.508   8.890   6.418   0.664   5.733   0.764   0.000   0.000
 As  33 114  81 8.1110e-04   0.067   0.060   2.661   0.960  10.303   7.059  33.168   9.024  23.654   7.508   5.540   6.533   0.800   0.000   0.000
 As  33 115  82 7.6059e-04   0.000   1.118   0.616   3.783   4.151  15.698  11.614  28.803   9.880  19.344   4.993   6.601   0.789   0.000   0.000
 Se  34  79  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  81  47 9.5758e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  82  48 2.1412e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  83  49 1.7282e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  84  50 2.7516e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  85  51 5.5849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  86  52 1.5963e+00  99.350   0.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.586   0.000   0.000
 Se  34  87  53 6.5947e-01  99.206   0.794   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.721   0.000   0.000
 Se  34  88  54 3.1889e-01  98.490   1.510   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.774   0.000   0.000
 Se  34  89  55 1.7799e-01  98.165   1.835   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.740   0.000   0.000
 Se  34  90  56 1.0716e-01  97.179   2.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.967   0.000   0.000
 Se  34  91  57 6.6862e-02  96.391   3.457   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.585   0.000   0.000
 Se  34  92  58 4.5344e-02  95.193   4.767   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.711   0.000   0.000
 Se  34  93  59 3.2735e-02  90.422   8.942   0.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.603   0.000   0.000
 Se  34  94  60 2.4079e-02  93.550   6.225   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.741   0.000   0.000
 Se  34  95  61 1.8313e-02  86.212  13.015   0.773   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.451   0.000   0.000
 Se  34  96  62 1.4120e-02  61.596  37.863   0.539   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.389   0.483   0.000   0.000
 Se  34  97  63 1.1319e-02  44.291  53.373   2.263   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.645   0.000   0.000
 Se  34  98  64 9.1569e-03  46.411  52.139   1.261   0.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.875   0.000   0.000
 Se  34  99  65 7.3284e-03  45.351  48.285   5.882   0.460   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.615   0.670   0.000   0.000
 Se  34 100  66 6.1611e-03  47.965  49.221   2.154   0.651   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.098   0.000   0.000
 Se  34 101  67 5.1079e-03  48.470  17.640  32.597   1.100   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.661   0.000   0.000
 Se  34 102  68 4.2591e-03  51.971  43.504   3.178   1.259   0.088   0.001   0.000   0.000   0.000   0.000   0.000   0.540   0.907   0.000   0.000
 Se  34 103  69 3.5467e-03  50.713   9.624  37.650   1.403   0.596   0.015   0.000   0.000   0.000   0.000   0.000   0.916   0.725   0.000   0.000
 Se  34 104  70 3.0279e-03  53.443  25.259  19.198   1.808   0.263   0.028   0.000   0.000   0.000   0.000   0.000   0.703   0.599   0.000   0.000
 Se  34 105  71 2.5396e-03  41.970  13.130  33.487   9.700   1.536   0.164   0.013   0.000   0.000   0.000   0.000   1.162   0.655   0.000   0.000
 Se  34 106  72 2.3348e-03  47.580  12.671  25.244  13.186   1.042   0.272   0.005   0.000   0.000   0.000   0.000   1.083   0.598   0.000   0.000
 Se  34 107  73 2.1180e-03  11.507  38.582  16.556  24.050   8.378   0.771   0.154   0.002   0.000   0.000   0.000   1.821   0.581   0.000   0.000
 Se  34 108  74 1.9073e-03  20.433  36.084   7.068  32.696   2.135   1.425   0.148   0.010   0.000   0.000   0.000   1.649   0.677   0.000   0.000
 Se  34 109  75 1.7195e-03   2.836  11.841  40.978  11.637  29.181   2.130   1.283   0.108   0.007   0.000   0.000   2.646   0.628   0.000   0.000
 Se  34 110  76 1.5529e-03   6.927  41.456   6.684  21.182  18.579   4.049   0.788   0.327   0.008   0.000   0.000   2.200   0.653   0.000   0.000
 Se  34 111  77 1.3913e-03   2.267   4.348  38.344  10.327  23.572  16.383   3.845   0.663   0.245   0.005   0.000   3.179   0.630   0.000   0.000
 Se  34 112  78 1.2774e-03   3.807  35.505  10.911  14.750   8.999  22.843   1.725   1.265   0.163   0.031   0.000   2.726   0.663   0.000   0.000
 Se  34 113  79 1.1669e-03   1.648   1.563  25.890  19.635  17.376  11.119  19.561   1.949   1.114   0.121   0.022   3.786   0.634   0.000   0.000
 Se  34 114  80 1.0666e-03   4.146  33.395   8.617  16.698   6.498  23.662   3.410   2.663   0.663   0.235   0.011   2.917   0.653   0.000   0.000
 Se  34 115  81 9.7247e-04   1.595   1.845  24.543  12.521  23.451   8.612  20.248   3.463   2.934   0.589   0.198   4.018   0.684   0.000   0.000
 Se  34 116  82 9.0675e-04   0.000   9.761  17.086  30.606   3.279  22.513   7.043   7.309   0.923   1.307   0.173   3.756   0.659   0.000   0.000
 Se  34 117  83 8.6253e-04   0.833   0.352   7.717  12.938  34.470   4.828  21.576   7.631   7.475   0.997   1.183   4.793   0.712   0.000   0.000
 Se  34 118  84 8.1794e-04   0.000   3.089   0.304  15.303  18.066  28.343   4.735  20.349   5.019   4.117   0.676   5.144   0.725   0.000   0.000
 Br  35  78  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  80  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  82  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  83  48 1.1869e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  84  49 7.4111e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  85  50 3.8469e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  86  51 1.3655e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  87  52 3.4073e+00  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.730   0.000   0.000
 Br  35  88  53 1.2916e+00  98.583   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.624   0.000   0.000
 Br  35  89  54 5.9728e-01  96.079   3.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.751   0.000   0.000
 Br  35  90  55 3.1291e-01  96.962   3.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.874   0.000   0.000
 Br  35  91  56 1.7528e-01  89.714  10.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.599   0.000   0.000
 Br  35  92  57 1.0846e-01  91.842   7.952   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.659   0.000   0.000
 Br  35  93  58 7.2137e-02  45.235  54.713   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.548   0.435   0.000   0.000
 Br  35  94  59 5.1525e-02  46.773  52.401   0.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.541   0.399   0.000   0.000
 Br  35  95  60 3.7352e-02  40.719  58.971   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.465   0.000   0.000
 Br  35  96  61 2.8075e-02  49.495  49.692   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.406   0.000   0.000
 Br  35  97  62 2.1573e-02  33.095  66.297   0.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.675   0.714   0.000   0.000
 Br  35  98  63 1.6967e-02  34.929  61.628   3.426   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.685   1.117   0.000   0.000
 Br  35  99  64 1.3465e-02  35.727  62.471   1.583   0.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   1.641   0.000   0.000
 Br  35 100  65 1.0736e-02  37.583  49.867  12.233   0.313   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.753   0.696   0.000   0.000
 Br  35 101  66 8.7918e-03  37.083  58.757   3.399   0.760   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.678   1.036   0.000   0.000
 Br  35 102  67 7.0749e-03  38.042  11.359  49.458   1.002   0.139   0.000   0.000   0.000   0.000   0.000   0.000   1.138   0.865   0.000   0.000
 Br  35 103  68 6.0147e-03  38.845  37.363  21.867   1.846   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.666   0.000   0.000
 Br  35 104  69 4.9165e-03  37.759  12.671  47.156   1.726   0.684   0.004   0.000   0.000   0.000   0.000   0.000   1.149   0.936   0.000   0.000
 Br  35 105  70 4.2236e-03  29.755  28.810  37.317   3.749   0.329   0.040   0.000   0.000   0.000   0.000   0.000   1.162   0.710   0.000   0.000
 Br  35 106  71 3.5774e-03  14.028  32.811  35.229  15.942   1.873   0.111   0.005   0.000   0.000   0.000   0.000   1.592   0.549   0.000   0.000
 Br  35 107  72 3.1455e-03   5.899  47.711  12.881  31.999   1.144   0.364   0.002   0.000   0.000   0.000   0.000   1.759   0.790   0.000   0.000
 Br  35 108  73 2.7648e-03   3.315  33.302  24.203  24.698  13.713   0.648   0.121   0.000   0.000   0.000   0.000   2.146   0.640   0.000   0.000
 Br  35 109  74 2.4195e-03   1.675  43.086   9.574  39.379   4.412   1.739   0.127   0.009   0.000   0.000   0.000   2.075   0.901   0.000   0.000
 Br  35 110  75 2.1869e-03   1.608   9.073  40.155  14.219  32.062   1.673   1.165   0.043   0.002   0.000   0.000   2.760   0.688   0.000   0.000
 Br  35 111  76 1.9838e-03   1.409  33.321   9.856  26.753  22.146   5.648   0.647   0.219   0.002   0.000   0.000   2.555   0.749   0.000   0.000
 Br  35 112  77 1.7899e-03   1.177   5.373  38.348  13.187  28.578  10.681   2.242   0.331   0.082   0.000   0.000   3.058   0.655   0.000   0.000
 Br  35 113  78 1.6118e-03   0.000  10.428  22.278  29.185  11.825  23.688   1.433   1.091   0.064   0.008   0.000   3.251   0.689   0.000   0.000
 Br  35 114  79 1.4274e-03   0.688   2.269  16.299  29.605  20.942  19.503   8.771   1.299   0.596   0.025   0.003   3.717   0.667   0.000   0.000
 Br  35 115  80 1.3173e-03   0.800  10.460   3.323  42.478  11.283  27.500   1.536   2.182   0.345   0.092   0.001   3.553   0.693   0.000   0.000
 Br  35 116  81 1.1869e-03   0.591   2.552  19.270  24.022  17.598  21.188  11.839   1.525   1.206   0.178   0.030   3.828   0.665   0.000   0.000
 Br  35 117  82 1.0940e-03   0.467   5.931  11.503  39.294   6.088  27.757   5.077   2.934   0.508   0.418   0.020   3.690   0.716   0.000   0.000
 Br  35 118  83 1.0327e-03   0.322   1.238  13.528  19.631  29.788  10.071  20.005   2.962   1.959   0.309   0.188   4.178   0.741   0.000   0.000
 Br  35 119  84 9.7279e-04   0.000   1.311   1.184  23.373  18.700  28.809   7.805  15.356   1.884   1.410   0.169   4.759   0.801   0.000   0.000
 Br  35 120  85 9.2142e-04   0.000   0.283   0.399   1.761  18.463  21.178  30.428   9.326  14.294   2.480   1.385   5.830   0.839   0.000   0.000
 Br  35 121  86 8.7205e-04   0.000   0.602   0.296   0.363   1.689  22.009  20.747  31.691   7.861  12.726   2.016   6.546   0.860   0.000   0.000
 Kr  36  85  49 1.7278e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  87  51 4.0934e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  88  52 8.6345e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  89  53 2.8597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  90  54 1.2353e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Kr  36  91  55 6.2218e-01  99.809   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.186   0.000   0.000
 Kr  36  92  56 3.4557e-01  99.278   0.722   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.576   0.000   0.000
 Kr  36  93  57 2.0501e-01  98.949   1.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.605   0.000   0.000
 Kr  36  94  58 1.2164e-01  98.215   1.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.803   0.000   0.000
 Kr  36  95  59 8.6037e-02  97.081   2.910   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.606   0.000   0.000
 Kr  36  96  60 6.2153e-02  97.674   2.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.692   0.000   0.000
 Kr  36  97  61 4.5723e-02  97.184   2.781   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.597   0.000   0.000
 Kr  36  98  62 3.4566e-02  96.089   3.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.699   0.000   0.000
 Kr  36  99  63 2.6752e-02  92.442   7.174   0.384   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.529   0.000   0.000
 Kr  36 100  64 2.1135e-02  91.914   7.906   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.548   0.000   0.000
 Kr  36 101  65 1.6837e-02  54.429  44.572   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.392   0.000   0.000
 Kr  36 102  66 1.3463e-02  46.761  52.498   0.734   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.540   0.442   0.000   0.000
 Kr  36 103  67 1.0790e-02  40.823  56.152   2.895   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.602   0.000   0.000
 Kr  36 104  68 8.6940e-03  44.815  53.568   1.378   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   0.779   0.000   0.000
 Kr  36 105  69 6.8740e-03  44.057  48.624   6.762   0.524   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.639   0.600   0.000   0.000
 Kr  36 106  70 6.0611e-03  47.539  49.819   2.022   0.612   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.985   0.000   0.000
 Kr  36 107  71 5.0960e-03  45.491  13.410  39.628   1.260   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.585   0.000   0.000
 Kr  36 108  72 4.4195e-03  47.413  41.404   9.381   1.679   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.657   0.633   0.000   0.000
 Kr  36 109  73 3.8928e-03  38.438  13.265  44.891   2.380   0.996   0.030   0.000   0.000   0.000   0.000   0.000   1.143   0.633   0.000   0.000
 Kr  36 110  74 3.4198e-03  38.785  18.179  38.400   3.837   0.697   0.101   0.000   0.000   0.000   0.000   0.000   1.098   0.556   0.000   0.000
 Kr  36 111  75 3.0047e-03  13.562  30.352  25.837  27.142   2.671   0.395   0.041   0.000   0.000   0.000   0.000   1.764   0.575   0.000   0.000
 Kr  36 112  76 2.6384e-03  25.774  24.662  12.936  34.178   1.604   0.814   0.031   0.001   0.000   0.000   0.000   1.637   0.610   0.000   0.000
 Kr  36 113  77 2.3181e-03  12.279  28.854  16.710  28.577  11.978   1.251   0.346   0.006   0.000   0.000   0.000   2.043   0.550   0.000   0.000
 Kr  36 114  78 2.0504e-03  26.515  26.172  15.708  28.334   1.482   1.615   0.160   0.013   0.000   0.000   0.000   1.576   0.566   0.000   0.000
 Kr  36 115  79 1.8374e-03   4.466  36.074  22.769  25.399   8.895   1.361   0.972   0.060   0.003   0.000   0.000   2.065   0.575   0.000   0.000
 Kr  36 116  80 1.6577e-03  14.260  36.302  17.099  28.989   1.325   1.658   0.288   0.078   0.001   0.000   0.000   1.733   0.599   0.000   0.000
 Kr  36 117  81 1.4643e-03   2.900  27.458  25.660  27.788  13.622   1.306   1.090   0.146   0.030   0.000   0.000   2.310   0.613   0.000   0.000
 Kr  36 118  82 1.3562e-03   8.507  40.020  12.398  34.103   2.464   2.141   0.261   0.101   0.005   0.001   0.000   1.900   0.702   0.000   0.000
 Kr  36 119  83 1.2616e-03   2.777  16.220  35.218  18.092  23.880   2.183   1.455   0.128   0.043   0.002   0.000   2.574   0.713   0.000   0.000
 Kr  36 120  84 1.1819e-03   0.000  12.778  27.442  28.098  20.604   8.968   1.457   0.606   0.036   0.010   0.000   2.926   0.747   0.000   0.000
 Kr  36 121  85 1.1061e-03   0.000   0.481   6.884  23.269  34.993  18.956  13.042   1.623   0.690   0.048   0.014   4.145   0.833   0.000   0.000
 Kr  36 122  86 1.0364e-03   0.000   4.375   0.362  10.032  26.948  33.604  15.925   7.368   1.031   0.338   0.018   4.696   0.827   0.000   0.000
 Kr  36 123  87 9.7136e-04   0.000   0.350   1.726   0.279   6.339  24.743  38.057  17.523   9.366   1.229   0.388   5.944   0.874   0.000   0.000
 Kr  36 124  88 9.1072e-04   0.000   3.644   0.204   1.596   0.316   8.428  28.376  36.518  13.815   6.335   0.769   6.519   0.858   0.000   0.000
 Rb  37  84  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  86  49 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  87  50 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  88  51 1.8132e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  89  52 2.9967e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  90  53 7.8669e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  91  54 3.0162e+00  99.591   0.409   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.356   0.000   0.000
 Rb  37  92  55 1.3717e+00  99.680   0.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.222   0.000   0.000
 Rb  37  93  56 7.0522e-01  98.537   1.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.542   0.000   0.000
 Rb  37  94  57 4.1050e-01  98.559   1.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.778   0.000   0.000
 Rb  37  95  58 2.4918e-01  95.430   4.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.660   0.000   0.000
 Rb  37  96  59 1.5604e-01  94.041   5.953   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.602   0.000   0.000
 Rb  37  97  60 1.0705e-01  91.192   8.808   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.557   0.000   0.000
 Rb  37  98  61 7.6000e-02  95.273   4.663   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.593   0.000   0.000
 Rb  37  99  62 5.7808e-02  81.534  18.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.504   0.000   0.000
 Rb  37 100  63 4.4003e-02  74.322  25.225   0.453   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.478   0.000   0.000
 Rb  37 101  64 3.4242e-02  33.304  66.498   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.669   0.543   0.000   0.000
 Rb  37 102  65 2.7040e-02  33.131  65.742   1.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.446   0.000   0.000
 Rb  37 103  66 2.1502e-02  29.091  70.127   0.779   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.786   0.000   0.000
 Rb  37 104  67 1.7206e-02  31.184  63.539   5.230   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.741   0.978   0.000   0.000
 Rb  37 105  68 1.3901e-02  32.960  64.833   1.874   0.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   1.463   0.000   0.000
 Rb  37 106  69 1.1241e-02  35.429  36.823  27.266   0.467   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.685   0.000   0.000
 Rb  37 107  70 9.2232e-03  36.140  59.642   3.301   0.914   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.949   0.000   0.000
 Rb  37 108  71 7.4886e-03  34.492  10.999  53.112   1.195   0.202   0.000   0.000   0.000   0.000   0.000   0.000   1.216   0.528   0.000   0.000
 Rb  37 109  72 6.3866e-03  25.844  41.587  30.168   2.286   0.115   0.001   0.000   0.000   0.000   0.000   0.000   1.092   0.608   0.000   0.000
 Rb  37 110  73 5.5699e-03  19.857  22.953  53.733   2.478   0.971   0.008   0.000   0.000   0.000   0.000   0.000   1.418   0.605   0.000   0.000
 Rb  37 111  74 4.8724e-03   5.118  41.211  39.398  13.506   0.674   0.093   0.000   0.000   0.000   0.000   0.000   1.637   0.685   0.000   0.000
 Rb  37 112  75 4.2611e-03   3.560  29.960  33.695  29.876   2.687   0.210   0.012   0.000   0.000   0.000   0.000   1.988   0.636   0.000   0.000
 Rb  37 113  76 3.7309e-03   3.137  40.528  12.459  41.734   1.481   0.655   0.005   0.000   0.000   0.000   0.000   1.999   0.768   0.000   0.000
 Rb  37 114  77 3.2725e-03   3.780  31.841  26.006  33.243   4.289   0.732   0.109   0.000   0.000   0.000   0.000   2.051   0.648   0.000   0.000
 Rb  37 115  78 2.8780e-03   2.549  42.614  17.922  34.244   1.381   1.245   0.043   0.002   0.000   0.000   0.000   1.932   0.762   0.000   0.000
 Rb  37 116  79 2.5382e-03   2.142  26.180  34.673  32.093   3.634   0.977   0.297   0.004   0.000   0.000   0.000   2.130   0.662   0.000   0.000
 Rb  37 117  80 2.2405e-03   1.686  40.334  13.615  41.210   1.706   1.352   0.083   0.013   0.000   0.000   0.000   2.054   0.835   0.000   0.000
 Rb  37 118  81 1.9723e-03   1.379  13.476  36.845  36.143  10.365   1.359   0.414   0.017   0.001   0.000   0.000   2.465   0.709   0.000   0.000
 Rb  37 119  82 1.7575e-03   1.810  36.722  12.660  44.023   2.481   2.157   0.125   0.021   0.000   0.000   0.000   2.157   0.887   0.000   0.000
 Rb  37 120  83 1.6211e-03   1.387  11.880  38.074  24.085  21.867   1.832   0.845   0.027   0.003   0.000   0.000   2.622   0.774   0.000   0.000
 Rb  37 121  84 1.4968e-03   0.000   7.473  21.635  38.964  21.893   8.681   1.032   0.316   0.006   0.001   0.000   3.071   0.842   0.000   0.000
 Rb  37 122  85 1.3853e-03   0.096   1.173   6.209  23.316  40.176  19.521   8.382   0.877   0.244   0.005   0.000   4.003   0.890   0.000   0.000
 Rb  37 123  86 1.2835e-03   0.000   2.266   2.236   9.462  26.388  39.959  13.818   5.246   0.503   0.118   0.002   4.652   0.916   0.000   0.000
 Rb  37 124  87 1.1936e-03   0.106   0.951   0.830   1.559   9.792  28.395  39.989  13.007   4.871   0.412   0.088   5.630   0.921   0.000   0.000
 Rb  37 125  88 1.1122e-03   0.000   1.909   1.463   1.358   2.246  11.694  29.852  38.346   9.568   3.328   0.237   6.325   0.922   0.000   0.000
 Rb  37 126  89 1.0360e-03   0.094   0.785   0.532   0.828   0.861   1.751  11.566  32.711  38.476   9.280   3.116   7.357   0.923   0.000   0.000
 Rb  37 127  90 9.6447e-04   0.000   1.833   1.041   0.809   1.153   1.189   2.233  12.813  34.764  37.253   6.910   7.844   0.914   0.000   0.000
 Rb  37 128  91 8.9815e-04   0.000   1.207   0.562   0.546   0.515   0.874   0.976   2.035  12.758  39.602  40.926   8.156   0.930   0.000   0.000
 Sr  38  89  51 3.1386e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  90  52 1.8460e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  91  53 3.3273e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  92  54 9.7417e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  93  55 3.8932e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  94  56 1.8174e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  95  57 9.5016e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  96  58 5.3146e-01  99.916   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.179   0.000   0.000
 Sr  38  97  59 3.1078e-01  99.316   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.417   0.000   0.000
 Sr  38  98  60 2.0891e-01  99.071   0.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.595   0.000   0.000
 Sr  38  99  61 1.4404e-01  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.467   0.000   0.000
 Sr  38 100  62 1.0212e-01  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.576   0.000   0.000
 Sr  38 101  63 7.2535e-02  97.929   2.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.556   0.000   0.000
 Sr  38 102  64 5.6395e-02  97.790   2.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.600   0.000   0.000
 Sr  38 103  65 4.4362e-02  96.217   3.742   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.540   0.000   0.000
 Sr  38 104  66 3.4890e-02  94.511   5.480   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.539   0.000   0.000
 Sr  38 105  67 2.7629e-02  82.043  17.195   0.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.377   0.000   0.000
 Sr  38 106  68 2.2124e-02  85.594  14.041   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.452   0.000   0.000
 Sr  38 107  69 1.7830e-02  41.091  57.414   1.493   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604   0.438   0.000   0.000
 Sr  38 108  70 1.4467e-02  48.432  50.751   0.800   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.396   0.000   0.000
 Sr  38 109  71 1.1887e-02  36.074  60.752   3.034   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.486   0.000   0.000
 Sr  38 110  72 9.8482e-03  37.337  60.644   1.766   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.669   0.000   0.000
 Sr  38 111  73 8.3069e-03  34.970  46.180  18.060   0.745   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.847   0.542   0.000   0.000
 Sr  38 112  74 6.9547e-03  35.087  59.924   3.693   1.266   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.712   0.693   0.000   0.000
 Sr  38 113  75 6.1615e-03  31.408  14.694  51.617   1.876   0.403   0.001   0.000   0.000   0.000   0.000   0.000   1.252   0.543   0.000   0.000
 Sr  38 114  76 5.3115e-03  36.633  56.269   4.999   1.939   0.159   0.002   0.000   0.000   0.000   0.000   0.000   0.727   0.671   0.000   0.000
 Sr  38 115  77 4.5816e-03  32.081  24.798  40.540   1.837   0.730   0.014   0.000   0.000   0.000   0.000   0.000   1.144   0.530   0.000   0.000
 Sr  38 116  78 3.9685e-03  34.946  55.948   6.870   1.996   0.228   0.012   0.000   0.000   0.000   0.000   0.000   0.766   0.623   0.000   0.000
 Sr  38 117  79 3.4679e-03  23.791  21.339  51.437   2.563   0.836   0.033   0.001   0.000   0.000   0.000   0.000   1.354   0.578   0.000   0.000
 Sr  38 118  80 3.0427e-03  30.745  42.864  22.943   2.996   0.433   0.020   0.000   0.000   0.000   0.000   0.000   0.996   0.577   0.000   0.000
 Sr  38 119  81 2.6702e-03  17.392  24.425  52.887   3.448   1.760   0.086   0.002   0.000   0.000   0.000   0.000   1.480   0.623   0.000   0.000
 Sr  38 120  82 2.3430e-03  27.573  40.462  27.509   3.600   0.786   0.069   0.000   0.000   0.000   0.000   0.000   1.098   0.611   0.000   0.000
 Sr  38 121  83 2.1367e-03  13.550  30.132  48.945   4.840   2.312   0.208   0.012   0.000   0.000   0.000   0.000   1.529   0.795   0.000   0.000
 Sr  38 122  84 1.9419e-03   0.000  35.721  31.329  29.800   2.364   0.755   0.030   0.001   0.000   0.000   0.000   2.012   0.825   0.000   0.000
 Sr  38 123  85 1.7686e-03   1.144   1.870  30.177  35.293  28.355   2.429   0.699   0.032   0.001   0.000   0.000   2.981   0.885   0.000   0.000
 Sr  38 124  86 1.6130e-03   0.000  19.564   1.533  28.735  36.023  12.683   1.233   0.223   0.006   0.000   0.000   3.254   0.896   0.000   0.000
 Sr  38 125  87 1.4813e-03   0.000   4.143   8.844   3.500  33.282  35.817  13.078   1.134   0.196   0.006   0.000   4.326   0.902   0.000   0.000
 Sr  38 126  88 1.3603e-03   0.000  20.806   2.147   4.597   2.270  33.031  30.419   6.170   0.500   0.060   0.001   4.434   0.894   0.000   0.000
 Sr  38 127  89 1.2440e-03   0.000   3.518   7.534   2.224   6.717   4.273  37.631  30.680   6.888   0.477   0.057   5.740   0.883   0.000   0.000
 Sr  38 128  90 1.1427e-03   0.000  22.729   1.556   3.703   1.118   4.128   3.074  37.321  22.976   3.201   0.196   5.562   0.881   0.000   0.000
 Sr  38 129  91 1.0492e-03   0.000   2.488   7.076   1.426   5.487   1.911   6.428   4.971  42.715  23.865   3.633   7.171   0.867   0.000   0.000
 Sr  38 130  92 9.6096e-04   0.000  18.906   1.453   4.296   0.915   3.302   1.223   4.680   4.165  41.628  19.432   6.817   0.877   0.000   0.000
 Sr  38 131  93 8.7375e-04   0.000   1.342   3.358   0.691   3.888   1.092   5.450   2.206   8.775   7.812  65.388   6.496   0.876   0.000   0.000
  Y  39  90  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  91  52 1.5659e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  92  53 4.9352e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  93  54 6.4894e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  94  55 1.8506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  95  56 6.8867e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  96  57 3.0518e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  97  58 1.5325e+00  99.640   0.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.248   0.000   0.000
  Y  39  98  59 8.3616e-01  99.122   0.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.486   0.000   0.000
  Y  39  99  60 4.7266e-01  98.759   1.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.616   0.000   0.000
  Y  39 100  61 3.0438e-01  98.575   1.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.455   0.000   0.000
  Y  39 101  62 2.0247e-01  97.306   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.581   0.000   0.000
  Y  39 102  63 1.4581e-01  97.311   2.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.537   0.000   0.000
  Y  39 103  64 1.0559e-01  95.034   4.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.600   0.000   0.000
  Y  39 104  65 7.8421e-02  94.650   5.332   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.506   0.000   0.000
  Y  39 105  66 5.8063e-02  63.564  36.435   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.320   0.000   0.000
  Y  39 106  67 4.5865e-02  53.536  45.618   0.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.422   0.000   0.000
  Y  39 107  68 3.6730e-02  28.184  71.512   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.421   0.000   0.000
  Y  39 108  69 2.9338e-02  27.832  70.403   1.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.739   0.754   0.000   0.000
  Y  39 109  70 2.3258e-02  26.222  72.997   0.778   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.617   0.000   0.000
  Y  39 110  71 1.9213e-02  26.593  69.618   3.751   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.531   0.000   0.000
  Y  39 111  72 1.5645e-02  25.479  72.124   2.111   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   1.449   0.000   0.000
  Y  39 112  73 1.2931e-02  24.871  36.874  37.685   0.559   0.011   0.000   0.000   0.000   0.000   0.000   0.000   1.140   0.570   0.000   0.000
  Y  39 113  74 1.0968e-02  22.296  71.351   4.965   1.383   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.855   0.843   0.000   0.000
  Y  39 114  75 9.2836e-03  22.018  19.067  57.313   1.376   0.226   0.000   0.000   0.000   0.000   0.000   0.000   1.387   0.569   0.000   0.000
  Y  39 115  76 7.8156e-03  15.283  73.872   8.710   2.055   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.694   0.000   0.000
  Y  39 116  77 6.6996e-03  15.819  22.043  60.013   1.712   0.412   0.000   0.000   0.000   0.000   0.000   0.000   1.489   0.595   0.000   0.000
  Y  39 117  78 5.7453e-03   5.728  66.072  25.293   2.758   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.255   0.636   0.000   0.000
  Y  39 118  79 4.9273e-03   4.940  28.636  63.116   2.441   0.862   0.005   0.000   0.000   0.000   0.000   0.000   1.657   0.682   0.000   0.000
  Y  39 119  80 4.2408e-03   3.272  45.405  46.624   4.277   0.401   0.021   0.000   0.000   0.000   0.000   0.000   1.532   0.693   0.000   0.000
  Y  39 120  81 3.6489e-03   4.188  27.695  62.904   3.356   1.823   0.034   0.000   0.000   0.000   0.000   0.000   1.710   0.735   0.000   0.000
  Y  39 121  82 3.1209e-03   6.257  41.061  46.710   5.144   0.755   0.073   0.000   0.000   0.000   0.000   0.000   1.533   0.773   0.000   0.000
  Y  39 122  83 2.8305e-03   9.109  21.925  61.680   4.810   2.375   0.098   0.004   0.000   0.000   0.000   0.000   1.697   0.881   0.000   0.000
  Y  39 123  84 2.5431e-03   0.000  23.535  29.745  43.744   2.201   0.763   0.011   0.000   0.000   0.000   0.000   2.269   0.981   0.000   0.000
  Y  39 124  85 2.2880e-03   0.667   5.315  24.403  33.585  33.884   1.689   0.451   0.006   0.000   0.000   0.000   3.016   1.000   0.000   0.000
  Y  39 125  86 2.0671e-03   0.000  16.320   5.213  24.632  36.597  16.327   0.781   0.129   0.001   0.000   0.000   3.343   1.030   0.000   0.000
  Y  39 126  87 1.8713e-03   0.825   5.455  12.860   7.173  27.098  34.726  11.316   0.483   0.065   0.000   0.000   4.065   1.013   0.000   0.000
  Y  39 127  88 1.6968e-03   0.000  17.589   5.212   6.831   6.502  31.883  26.869   4.911   0.185   0.018   0.000   4.312   1.026   0.000   0.000
  Y  39 128  89 1.5336e-03   0.866  10.161   9.379   6.154   6.112   7.998  33.242  22.506   3.466   0.106   0.009   4.976   1.007   0.000   0.000
  Y  39 129  90 1.3907e-03   0.000  19.864   6.916   4.476   4.448   5.027   9.605  33.891  14.179   1.557   0.036   5.127   1.009   0.000   0.000
  Y  39 130  91 1.2581e-03   0.930  10.074   9.407   6.510   4.989   6.117   5.533  10.632  32.790  11.890   1.126   5.871   0.985   0.000   0.000
  Y  39 131  92 1.1303e-03   0.000  15.195   7.419   5.853   4.560   4.054   6.541   5.918  11.717  30.533   8.210   6.135   0.987   0.000   0.000
  Y  39 132  93 1.0024e-03   0.000   6.496   3.737   4.987   6.072   7.064   6.752  10.355   7.392  13.484  33.661   6.563   0.956   0.000   0.000
  Y  39 133  94 9.1238e-04   0.000  20.162   5.235   3.540   5.056   6.193   7.854   8.216  14.290  10.126  19.331   3.905   0.959   0.000   0.000
  Y  39 134  95 8.2470e-04   0.000   8.179   4.282   2.681   2.423   5.114   7.849  12.419  14.210  26.021  16.816   3.573   0.925   0.000   0.000
 Zr  40  93  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  95  55 3.6461e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  96  56 6.8135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  97  57 1.9678e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  98  58 7.3354e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  99  59 3.2421e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 100  60 1.5720e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 101  61 8.5249e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 102  62 5.1507e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 103  63 3.3407e-01  99.790   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.191   0.000   0.000
 Zr  40 104  64 2.2326e-01  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Zr  40 105  65 1.5416e-01  99.026   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.401   0.000   0.000
 Zr  40 106  66 1.1473e-01  98.501   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.468   0.000   0.000
 Zr  40 107  67 8.5636e-02  97.373   2.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.449   0.000   0.000
 Zr  40 108  68 6.4893e-02  97.680   2.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.539   0.000   0.000
 Zr  40 109  69 4.8993e-02  96.214   3.720   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.449   0.000   0.000
 Zr  40 110  70 3.8118e-02  96.020   3.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.553   0.000   0.000
 Zr  40 111  71 3.1635e-02  86.582  12.906   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.456   0.000   0.000
 Zr  40 112  72 2.5374e-02  86.380  13.353   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.461   0.000   0.000
 Zr  40 113  73 2.0352e-02  35.678  62.534   1.787   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.661   0.324   0.000   0.000
 Zr  40 114  74 1.6834e-02  35.157  63.702   1.106   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.445   0.000   0.000
 Zr  40 115  75 1.4050e-02  27.377  69.418   3.047   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.760   0.446   0.000   0.000
 Zr  40 116  76 1.1723e-02  30.150  67.957   1.694   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.598   0.000   0.000
 Zr  40 117  77 9.8154e-03  27.104  68.785   3.771   0.336   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.774   0.569   0.000   0.000
 Zr  40 118  78 8.2260e-03  28.843  68.524   2.263   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.983   0.000   0.000
 Zr  40 119  79 6.8873e-03  25.888  66.572   6.759   0.755   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.825   0.615   0.000   0.000
 Zr  40 120  80 5.9256e-03  28.194  67.800   3.126   0.877   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.767   1.007   0.000   0.000
 Zr  40 121  81 5.0469e-03  22.715  49.971  25.403   1.781   0.128   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.610   0.000   0.000
 Zr  40 122  82 4.2657e-03  27.821  66.534   3.945   1.669   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.796   1.029   0.000   0.000
 Zr  40 123  83 3.8250e-03  15.373  44.672  37.275   2.359   0.321   0.001   0.000   0.000   0.000   0.000   0.000   1.276   0.692   0.000   0.000
 Zr  40 124  84 3.3973e-03  14.554  31.128  49.712   4.085   0.502   0.020   0.000   0.000   0.000   0.000   0.000   1.449   0.857   0.000   0.000
 Zr  40 125  85 3.0205e-03   7.304  12.007  36.029  41.132   3.211   0.306   0.010   0.000   0.000   0.000   0.000   2.219   0.881   0.000   0.000
 Zr  40 126  86 2.6973e-03   0.000  27.133   5.624  53.245  12.868   1.089   0.040   0.000   0.000   0.000   0.000   2.553   0.904   0.000   0.000
 Zr  40 127  87 2.4121e-03  10.068   6.084  14.499   7.313  51.116  10.168   0.729   0.022   0.000   0.000   0.000   3.169   0.885   0.000   0.000
 Zr  40 128  88 2.1576e-03   0.000  31.157   1.275  13.290  12.016  39.488   2.593   0.179   0.002   0.000   0.000   3.359   0.869   0.000   0.000
 Zr  40 129  89 1.9314e-03   8.948  11.102  12.794   2.299  13.558  13.290  35.754   2.139   0.115   0.001   0.000   3.947   0.853   0.000   0.000
 Zr  40 130  90 1.7246e-03   0.000  34.876   1.109   6.962   4.027  18.850  13.516  19.967   0.672   0.021   0.000   3.948   0.832   0.000   0.000
 Zr  40 131  91 1.5343e-03  13.711  10.670  10.837   1.496   8.615   4.436  19.365  13.271  17.077   0.509   0.013   4.439   0.823   0.000   0.000
 Zr  40 132  92 1.3526e-03   0.000  35.318   2.200   4.837   1.550  12.146   5.931  19.380  10.039   8.416   0.181   4.503   0.821   0.000   0.000
 Zr  40 133  93 1.2184e-03   0.000  13.256  16.545   2.985   8.252   1.738  12.255   5.441  19.656  10.411   9.460   5.531   0.836   0.000   0.000
 Zr  40 134  94 1.0879e-03   0.000   1.542  11.814  20.479   4.335  11.621   2.092  15.603   6.556  18.265   7.691   5.490   0.821   0.000   0.000
 Zr  40 135  95 9.7087e-04   0.000   0.005  10.034   5.456  15.669   4.476  15.084   2.696  17.944   7.096  21.540   5.661   0.808   0.000   0.000
 Zr  40 136  96 8.6095e-04   0.000   0.973   0.052  11.335   4.201  16.596   5.770  24.846   4.050  24.684   7.493   5.029   0.831   0.000   0.000
 Zr  40 137  97 7.6151e-04   0.000   0.974   5.147   0.132   7.257   2.101  11.585   5.086  29.869   5.666  32.183   4.943   0.808   0.000   0.000
 Nb  41  92  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  94  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  95  54 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  96  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  97  56 3.7421e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  98  57 7.8256e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  99  58 1.0607e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 100  59 2.6302e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 101  60 8.8695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 102  61 3.4565e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 103  62 1.7397e+00  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.000   0.000
 Nb  41 104  63 9.6333e-01  99.661   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.229   0.000   0.000
 Nb  41 105  64 5.7774e-01  98.572   1.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.530   0.000   0.000
 Nb  41 106  65 3.6424e-01  98.428   1.572   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.509   0.000   0.000
 Nb  41 107  66 2.4538e-01  96.455   3.545   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nb  41 108  67 1.7038e-01  96.644   3.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.573   0.000   0.000
 Nb  41 109  68 1.2283e-01  94.092   5.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.617   0.000   0.000
 Nb  41 110  69 9.2285e-02  93.928   6.043   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.480   0.000   0.000
 Nb  41 111  70 6.9152e-02  83.163  16.837   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168   0.344   0.000   0.000
 Nb  41 112  71 5.3555e-02  53.061  46.274   0.665   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.422   0.000   0.000
 Nb  41 113  72 4.0763e-02  23.851  75.793   0.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.806   0.000   0.000
 Nb  41 114  73 3.3020e-02  21.541  76.264   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.830   0.000   0.000
 Nb  41 115  74 2.6249e-02  19.077  79.569   1.329   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.823   1.295   0.000   0.000
 Nb  41 116  75 2.1536e-02  20.178  75.050   4.696   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.847   1.004   0.000   0.000
 Nb  41 117  76 1.7652e-02  19.021  78.718   1.988   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.835   1.556   0.000   0.000
 Nb  41 118  77 1.4515e-02  19.995  72.726   6.987   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.893   0.000   0.000
 Nb  41 119  78 1.1999e-02  16.279  80.505   2.669   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.875   1.336   0.000   0.000
 Nb  41 120  79 9.9639e-03  16.859  56.306  26.169   0.644   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.107   0.674   0.000   0.000
 Nb  41 121  80 8.2571e-03   8.514  85.722   4.416   1.346   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.986   1.009   0.000   0.000
 Nb  41 122  81 6.9106e-03   7.061  33.647  57.517   1.637   0.138   0.000   0.000   0.000   0.000   0.000   0.000   1.541   0.653   0.000   0.000
 Nb  41 123  82 5.7861e-03   4.756  81.916  10.720   2.562   0.046   0.000   0.000   0.000   0.000   0.000   0.000   1.112   0.919   0.000   0.000
 Nb  41 124  83 5.1548e-03   9.832  25.936  61.207   2.546   0.479   0.000   0.000   0.000   0.000   0.000   0.000   1.579   0.919   0.000   0.000
 Nb  41 125  84 4.5447e-03   1.277  33.315  52.304  12.416   0.649   0.038   0.000   0.000   0.000   0.000   0.000   1.780   0.948   0.000   0.000
 Nb  41 126  85 4.0178e-03   1.616  14.466  34.942  44.075   4.671   0.223   0.007   0.000   0.000   0.000   0.000   2.364   1.007   0.000   0.000
 Nb  41 127  86 3.5603e-03   0.000  22.678   7.227  53.671  15.004   1.393   0.027   0.000   0.000   0.000   0.000   2.653   1.073   0.000   0.000
 Nb  41 128  87 3.1549e-03   1.936  12.202  14.704  12.496  50.921   7.077   0.658   0.007   0.000   0.000   0.000   3.222   1.034   0.000   0.000
 Nb  41 129  88 2.7982e-03   0.000  25.784   4.425  12.480  19.462  35.789   1.899   0.161   0.001   0.000   0.000   3.414   1.060   0.000   0.000
 Nb  41 130  89 2.4771e-03   1.870  19.420   9.122   6.570  15.071  21.256  25.592   1.038   0.062   0.000   0.000   3.852   1.019   0.000   0.000
 Nb  41 131  90 2.1728e-03   0.000  28.223   4.978   6.120  11.744  19.144  18.050  11.391   0.339   0.011   0.000   3.901   1.016   0.000   0.000
 Nb  41 132  91 1.9155e-03   2.875  22.641   7.922   4.644   8.687  14.872  18.519  13.476   6.216   0.145   0.003   4.180   0.967   0.000   0.000
 Nb  41 133  92 1.7135e-03   0.000  13.854  10.601  11.824   4.446  12.668  16.609  16.968   9.371   3.602   0.055   4.780   0.837   0.000   0.000
 Nb  41 134  93 1.5193e-03   1.945   0.129   9.715   6.185  19.171   3.972  15.502  14.926  17.534   7.775   3.145   5.737   0.800   0.000   0.000
 Nb  41 135  94 1.3422e-03   0.000   4.684  14.628  13.343   4.956   8.620   6.490  17.186  14.400  11.914   3.778   5.499   0.825   0.000   0.000
 Nb  41 136  95 1.1797e-03   1.794   7.510   7.993   8.151   7.141   6.371  10.400   7.478  17.924  14.100  11.139   5.795   0.865   0.000   0.000
 Nb  41 137  96 1.0354e-03   0.000   1.540  14.674   8.776   7.867   8.915   5.844  11.616   8.321  20.308  12.139   5.562   0.819   0.000   0.000
 Nb  41 138  97 9.0737e-04   2.044   3.863   5.739   7.137   6.671   7.599   8.369   9.346  16.218  10.039  22.975   5.324   0.843   0.000   0.000
 Nb  41 139  98 7.9501e-04   0.000   0.499   3.813   7.099   8.794   8.513  10.067  12.405  12.446  24.080  12.284   4.527   0.816   0.000   0.000
 Nb  41 140  99 6.9811e-04   0.000   4.107   3.103   1.808   3.332   4.564   6.228   9.330  12.557  20.266  34.701   4.240   0.821   0.000   0.000
 Mo  42  99  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 101  59 1.5884e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 102  60 1.4029e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 103  61 2.8416e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 104  62 8.7004e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 105  63 3.7087e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 106  64 1.8505e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 107  65 9.9801e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 108  66 5.9826e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 109  67 3.8583e-01  99.770   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.174   0.000   0.000
 Mo  42 110  68 2.5952e-01  99.505   0.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.487   0.000   0.000
 Mo  42 111  69 1.8110e-01  98.936   1.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.471   0.000   0.000
 Mo  42 112  70 1.2600e-01  98.730   1.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.500   0.000   0.000
 Mo  42 113  71 9.6550e-02  97.507   2.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.465   0.000   0.000
 Mo  42 114  72 7.3249e-02  97.089   2.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.580   0.000   0.000
 Mo  42 115  73 5.4913e-02  94.241   5.611   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.435   0.000   0.000
 Mo  42 116  74 4.2168e-02  93.419   6.525   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.681   0.000   0.000
 Mo  42 117  75 3.3783e-02  85.038  14.247   0.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.378   0.000   0.000
 Mo  42 118  76 2.7210e-02  88.038  11.640   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.564   0.000   0.000
 Mo  42 119  77 2.1911e-02  67.602  31.134   1.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.314   0.000   0.000
 Mo  42 120  78 1.7757e-02  62.281  37.086   0.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.512   0.000   0.000
 Mo  42 121  79 1.4482e-02  28.921  68.878   2.179   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.392   0.000   0.000
 Mo  42 122  80 1.1862e-02  33.701  64.793   1.449   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.357   0.000   0.000
 Mo  42 123  81 9.7251e-03  23.833  72.318   3.672   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.802   0.559   0.000   0.000
 Mo  42 124  82 7.7828e-03  25.593  71.798   2.405   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.494   0.000   0.000
 Mo  42 125  83 6.8966e-03  22.113  69.430   7.885   0.564   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.780   0.000   0.000
 Mo  42 126  84 6.0364e-03  13.887  60.566  23.986   1.540   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.132   0.824   0.000   0.000
 Mo  42 127  85 5.2906e-03  15.673   6.741  69.454   7.513   0.616   0.003   0.000   0.000   0.000   0.000   0.000   1.707   0.989   0.000   0.000
 Mo  42 128  86 4.6780e-03  19.651  14.019  18.804  46.139   1.333   0.053   0.000   0.000   0.000   0.000   0.000   1.956   0.835   0.000   0.000
 Mo  42 129  87 4.1464e-03  19.909   4.039  22.427  23.613  29.336   0.661   0.015   0.000   0.000   0.000   0.000   2.405   0.877   0.000   0.000
 Mo  42 130  88 3.6450e-03  23.346   7.628  10.481  36.438  17.043   4.971   0.093   0.000   0.000   0.000   0.000   2.315   0.809   0.000   0.000
 Mo  42 131  89 3.1523e-03  19.697   5.458  13.405  12.141  36.098  10.275   2.885   0.040   0.000   0.000   0.000   2.821   0.864   0.000   0.000
 Mo  42 132  90 2.7954e-03  26.055   6.815   3.408  27.664  14.081  19.898   1.467   0.609   0.003   0.000   0.000   2.655   0.777   0.000   0.000
 Mo  42 133  91 2.4893e-03  22.624   5.251  10.153   4.591  30.154  12.411  13.532   0.948   0.336   0.001   0.000   3.125   0.817   0.000   0.000
 Mo  42 134  92 2.1984e-03   0.000  34.815   1.724  19.180   6.729  28.505   5.579   3.122   0.276   0.070   0.000   3.234   0.789   0.000   0.000
 Mo  42 135  93 1.9245e-03  20.569   0.050  14.381   3.453  18.589   6.905  27.189   5.365   3.216   0.230   0.054   3.771   0.836   0.000   0.000
 Mo  42 136  94 1.6854e-03   0.000  34.739   0.618   9.264   5.597  24.850   6.368  16.338   1.385   0.787   0.054   3.817   0.787   0.000   0.000
 Mo  42 137  95 1.4669e-03  24.971   0.022   7.517   0.820  12.607   4.196  26.152   6.272  15.245   1.453   0.746   4.320   0.814   0.000   0.000
 Mo  42 138  96 1.2775e-03   0.000  12.056   0.793  24.839   2.804  16.249   7.246  24.289   4.299   6.986   0.437   4.946   0.789   0.000   0.000
 Mo  42 139  97 1.1081e-03   0.000   0.499  17.893   2.323  18.956   1.982  15.212   7.191  24.321   4.379   7.244   5.727   0.801   0.000   0.000
 Mo  42 140  98 9.6266e-04   0.000   1.117   2.288  18.604   1.756  22.768   2.256  20.393   8.044  19.988   2.786   5.875   0.801   0.000   0.000
 Mo  42 141  99 8.3520e-04   0.000   0.809   6.795   2.987  15.732   1.358  19.336   1.918  20.569   8.476  22.019   6.308   0.808   0.000   0.000
 Mo  42 142 100 7.2933e-04   0.000   1.678   1.205  11.584   3.830  18.173   1.461  24.548   2.413  26.214   8.894   5.497   0.788   0.000   0.000
 Mo  42 143 101 6.3859e-04   0.000   0.753  13.814   2.472  10.708   2.832  15.636   1.378  21.855   2.333  28.220   4.900   0.773   0.000   0.000
 Mo  42 144 102 5.5787e-04   0.000   1.163   1.483  21.632   2.598  12.797   3.352  18.522   1.741  33.586   3.125   3.745   0.787   0.000   0.000
 Tc  43  96  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  98  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  99  56 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 100  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 101  58 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 102  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 103  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 104  61 1.3751e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 105  62 9.9506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 106  63 2.3031e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 107  64 8.2181e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 108  65 3.4807e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 109  66 1.7304e+00  99.628   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.185   0.000   0.000
 Tc  43 110  67 9.9196e-01  99.452   0.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.292   0.000   0.000
 Tc  43 111  68 6.0808e-01  98.396   1.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.535   0.000   0.000
 Tc  43 112  69 3.9311e-01  98.069   1.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.539   0.000   0.000
 Tc  43 113  70 2.6520e-01  96.785   3.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.660   0.000   0.000
 Tc  43 114  71 1.8366e-01  95.528   4.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.545   0.000   0.000
 Tc  43 115  72 1.3083e-01  89.562  10.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.498   0.000   0.000
 Tc  43 116  73 9.8514e-02  85.049  14.804   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.469   0.000   0.000
 Tc  43 117  74 7.3026e-02  29.965  69.990   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.327   0.000   0.000
 Tc  43 118  75 5.1612e-02  34.867  64.012   1.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   0.458   0.000   0.000
 Tc  43 119  76 4.3162e-02  21.834  77.801   0.364   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.484   0.000   0.000
 Tc  43 120  77 3.4139e-02  25.326  73.075   1.599   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763   0.390   0.000   0.000
 Tc  43 121  78 2.7059e-02  19.716  79.420   0.864   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.599   0.000   0.000
 Tc  43 122  79 2.1581e-02  19.832  77.452   2.712   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.572   0.000   0.000
 Tc  43 123  80 1.7327e-02  17.867  80.226   1.821   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.729   0.000   0.000
 Tc  43 124  81 1.3953e-02  19.366  76.286   4.239   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.851   0.663   0.000   0.000
 Tc  43 125  82 1.1193e-02  14.566  82.535   2.589   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.886   0.823   0.000   0.000
 Tc  43 126  83 9.7368e-03   9.888  52.999  36.539   0.567   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.278   0.784   0.000   0.000
 Tc  43 127  84 8.4392e-03   2.804  41.942  52.771   2.458   0.025   0.000   0.000   0.000   0.000   0.000   0.000   1.550   0.937   0.000   0.000
 Tc  43 128  85 7.3300e-03   4.475  12.923  70.164  11.732   0.706   0.000   0.000   0.000   0.000   0.000   0.000   1.913   0.874   0.000   0.000
 Tc  43 129  86 6.3650e-03   2.452  20.672  25.645  49.625   1.536   0.071   0.000   0.000   0.000   0.000   0.000   2.273   0.968   0.000   0.000
 Tc  43 130  87 5.5151e-03   3.578  14.442  22.208  28.102  31.127   0.533   0.009   0.000   0.000   0.000   0.000   2.704   0.825   0.000   0.000
 Tc  43 131  88 4.6938e-03   2.230  21.504  15.332  33.574  22.993   4.294   0.073   0.000   0.000   0.000   0.000   2.668   0.930   0.000   0.000
 Tc  43 132  89 4.1547e-03   2.977  14.584  13.728  20.217  36.405  10.348   1.725   0.017   0.000   0.000   0.000   3.105   0.880   0.000   0.000
 Tc  43 133  90 3.6683e-03   0.000  24.680   9.076  21.619  24.380  18.351   1.537   0.357   0.001   0.000   0.000   3.087   0.894   0.000   0.000
 Tc  43 134  91 3.2164e-03   4.718   3.743  21.592  12.279  26.802  20.583   9.473   0.676   0.132   0.000   0.000   3.565   0.816   0.000   0.000
 Tc  43 135  92 2.8042e-03   0.000  23.567   5.057  16.057  19.510  24.771   8.793   2.041   0.183   0.021   0.000   3.524   0.858   0.000   0.000
 Tc  43 136  93 2.4552e-03   2.834   0.249  23.778   3.812  21.012  19.147  22.685   5.103   1.283   0.089   0.009   4.220   0.802   0.000   0.000
 Tc  43 137  94 2.1350e-03   0.000  23.198   4.676  10.274   8.388  25.318  16.331  10.333   1.150   0.313   0.017   4.060   0.823   0.000   0.000
 Tc  43 138  95 1.8502e-03   3.124  10.234  14.199   4.727  11.319   9.758  25.945  12.812   7.008   0.705   0.169   4.563   0.849   0.000   0.000
 Tc  43 139  96 1.6016e-03   0.000  25.003   4.998   6.972   4.511  15.577   9.555  24.146   6.402   2.618   0.216   4.549   0.797   0.000   0.000
 Tc  43 140  97 1.3764e-03   3.176  10.418  15.147   4.888   6.690   5.608  16.037  10.618  20.792   4.903   1.723   5.076   0.826   0.000   0.000
 Tc  43 141  98 1.1839e-03   0.000  10.927  12.690  13.702   3.548   7.294   6.487  18.652   8.621  16.021   2.057   5.272   0.780   0.000   0.000
 Tc  43 142  99 1.0225e-03   2.997   5.960  12.154   9.049   9.140   4.368   8.187   7.254  19.057   8.240  13.591   5.654   0.808   0.000   0.000
 Tc  43 143 100 8.8279e-04   0.000  17.376   7.356  12.668   6.003   7.243   4.806  10.882   7.886  20.057   5.724   4.906   0.758   0.000   0.000
 Tc  43 144 101 7.6641e-04   3.397   6.097  15.859   5.425   9.015   5.920   8.324   5.795  11.505   8.500  20.163   5.110   0.785   0.000   0.000
 Tc  43 145 102 6.6847e-04   0.000   6.894   8.361  25.334   5.403   7.851   5.587  10.026   7.248  14.609   8.685   4.166   0.743   0.000   0.000
 Tc  43 146 103 5.9318e-04   3.002   3.767  10.356   6.503  14.307   5.382   9.981   8.107  12.697   8.913  16.986   4.228   0.775   0.000   0.000
 Tc  43 147 104 5.2821e-04   0.000   2.118   7.670  16.531   7.296  18.615   5.339  10.683   8.266  13.478  10.002   3.769   0.741   0.000   0.000
 Ru  44 103  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 105  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 106  62 7.3317e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 107  63 4.4797e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 108  64 6.6705e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 109  65 1.8171e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 110  66 6.5896e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 111  67 3.1274e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 112  68 1.6787e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 113  69 9.7782e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 114  70 6.0389e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 115  71 3.8055e-01  99.424   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.327   0.000   0.000
 Ru  44 116  72 2.6849e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.402   0.000   0.000
 Ru  44 117  73 1.8738e-01  98.342   1.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.468   0.000   0.000
 Ru  44 118  74 1.2993e-01  97.747   2.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.619   0.000   0.000
 Ru  44 119  75 9.5908e-02  96.681   3.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.463   0.000   0.000
 Ru  44 120  76 7.1224e-02  96.634   3.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.623   0.000   0.000
 Ru  44 121  77 5.3067e-02  95.013   4.866   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.492   0.000   0.000
 Ru  44 122  78 4.2793e-02  94.537   5.452   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.636   0.000   0.000
 Ru  44 123  79 3.3356e-02  91.009   8.575   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.479   0.000   0.000
 Ru  44 124  80 2.6155e-02  91.307   8.553   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.640   0.000   0.000
 Ru  44 125  81 2.0594e-02  78.771  20.361   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221   0.404   0.000   0.000
 Ru  44 126  82 1.6213e-02  52.420  47.018   0.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.460   0.000   0.000
 Ru  44 127  83 1.3858e-02  23.589  73.119   3.255   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.797   0.787   0.000   0.000
 Ru  44 128  84 1.1843e-02  14.710  79.123   5.849   0.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.918   0.984   0.000   0.000
 Ru  44 129  85 1.0132e-02  15.677  21.204  61.496   1.578   0.045   0.000   0.000   0.000   0.000   0.000   0.000   1.491   1.099   0.000   0.000
 Ru  44 130  86 8.6504e-03  18.130  28.711  42.813  10.194   0.153   0.000   0.000   0.000   0.000   0.000   0.000   1.455   0.827   0.000   0.000
 Ru  44 131  87 7.2423e-03  18.516  11.569  45.444  21.994   2.451   0.027   0.000   0.000   0.000   0.000   0.000   1.784   0.953   0.000   0.000
 Ru  44 132  88 6.3274e-03  20.585  24.269  21.410  31.912   1.485   0.340   0.000   0.000   0.000   0.000   0.000   1.705   0.821   0.000   0.000
 Ru  44 133  89 5.5364e-03  19.519   6.013  32.073  26.631  14.933   0.714   0.117   0.000   0.000   0.000   0.000   2.141   0.871   0.000   0.000
 Ru  44 134  90 4.8112e-03  22.179  15.729  15.996  39.253   5.419   1.326   0.092   0.006   0.000   0.000   0.000   1.944   0.820   0.000   0.000
 Ru  44 135  91 4.1735e-03  18.804   6.717  24.802  15.285  31.467   2.218   0.675   0.031   0.001   0.000   0.000   2.434   0.863   0.000   0.000
 Ru  44 136  92 3.6196e-03  22.062   9.932  15.513  29.876  15.366   6.721   0.422   0.106   0.001   0.000   0.000   2.289   0.773   0.000   0.000
 Ru  44 137  93 3.1413e-03  17.982   5.009  15.624  15.867  31.069  10.243   3.915   0.241   0.049   0.000   0.000   2.849   0.835   0.000   0.000
 Ru  44 138  94 2.7146e-03  22.568   9.026   4.463  28.378  13.309  20.275   1.313   0.629   0.035   0.004   0.000   2.703   0.747   0.000   0.000
 Ru  44 139  95 2.3444e-03  20.308   1.377  13.195   5.654  29.754  14.269  14.044   0.966   0.412   0.018   0.002   3.296   0.803   0.000   0.000
 Ru  44 140  96 2.0156e-03  22.876  11.197   2.248  21.920   7.332  25.558   5.950   2.644   0.203   0.071   0.001   2.951   0.747   0.000   0.000
 Ru  44 141  97 1.7313e-03  24.921   0.076  11.484   1.728  23.150   7.803  23.663   4.795   2.197   0.139   0.044   3.547   0.785   0.000   0.000
 Ru  44 142  98 1.4872e-03   0.000  35.785   1.355  13.837   5.681  22.868   6.494  12.469   1.009   0.473   0.029   3.559   0.742   0.000   0.000
 Ru  44 143  99 1.2715e-03  29.505   0.953   6.510   1.502  15.672   3.357  24.652   5.873  10.712   0.910   0.354   3.843   0.773   0.000   0.000
 Ru  44 144 100 1.0917e-03   0.000  41.236   0.906   7.889   0.764  22.940   3.053  17.587   2.680   2.764   0.180   3.737   0.713   0.000   0.000
 Ru  44 145 101 9.3501e-04  31.890   1.487   7.497   1.157   8.406   2.246  21.462   5.081  15.773   2.450   2.551   4.020   0.763   0.000   0.000
 Ru  44 146 102 8.1595e-04   0.000  34.289   9.222   7.627   1.775  13.351   2.913  18.713   2.449   9.035   0.625   4.022   0.719   0.000   0.000
 Ru  44 147 103 7.1666e-04  28.422   4.300   6.727   2.132   8.995   1.835  12.922   3.025  19.840   2.644   9.160   4.356   0.751   0.000   0.000
 Ru  44 148 104 6.3238e-04   0.000   2.907   6.074  35.690   5.246  13.683   2.622  14.664   1.482  16.090   1.541   4.812   0.729   0.000   0.000
 Ru  44 149 105 5.6712e-04   0.000   0.345   8.898   6.989  27.907   4.133  13.553   2.626  15.550   1.862  18.137   5.544   0.715   0.000   0.000
 Ru  44 150 106 5.1014e-04   0.000   0.825   1.363  16.014   6.095  29.852   5.172  19.276   3.160  15.474   2.768   5.111   0.738   0.000   0.000
 Rh  45 102  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 104  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 105  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 106  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 107  62 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 108  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 109  64 3.2245e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 110  65 2.1535e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 111  66 4.1264e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 112  67 1.3593e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 113  68 5.9257e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 114  69 2.9480e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 115  70 1.6104e+00  99.618   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.221   0.000   0.000
 Rh  45 116  71 9.1548e-01  99.172   0.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.361   0.000   0.000
 Rh  45 117  72 5.9511e-01  98.168   1.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.593   0.000   0.000
 Rh  45 118  73 3.9166e-01  97.890   2.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.492   0.000   0.000
 Rh  45 119  74 2.6369e-01  94.234   5.766   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.679   0.000   0.000
 Rh  45 120  75 1.8004e-01  95.605   4.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.439   0.000   0.000
 Rh  45 121  76 1.2703e-01  88.529  11.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.759   0.000   0.000
 Rh  45 122  77 9.4763e-02  91.683   8.272   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.508   0.000   0.000
 Rh  45 123  78 7.0651e-02  64.046  35.944   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.546   0.000   0.000
 Rh  45 124  79 5.3662e-02  79.799  19.736   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.357   0.000   0.000
 Rh  45 125  80 4.1174e-02  28.197  71.595   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.720   0.676   0.000   0.000
 Rh  45 126  81 3.1633e-02  38.152  60.713   1.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.331   0.000   0.000
 Rh  45 127  82 2.4417e-02  18.532  80.738   0.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.822   0.763   0.000   0.000
 Rh  45 128  83 2.0326e-02  18.485  75.859   5.631   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.872   0.821   0.000   0.000
 Rh  45 129  84 1.7026e-02   6.350  76.554  16.596   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.112   1.026   0.000   0.000
 Rh  45 130  85 1.4237e-02   9.806  18.788  69.735   1.634   0.037   0.000   0.000   0.000   0.000   0.000   0.000   1.633   0.943   0.000   0.000
 Rh  45 131  86 1.1645e-02   4.420  34.022  42.606  18.791   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.763   1.072   0.000   0.000
 Rh  45 132  87 9.9633e-03   8.997  13.415  45.757  29.125   2.695   0.011   0.000   0.000   0.000   0.000   0.000   2.031   0.840   0.000   0.000
 Rh  45 133  88 8.5669e-03   3.652  28.957  29.293  35.974   1.842   0.283   0.000   0.000   0.000   0.000   0.000   2.042   0.953   0.000   0.000
 Rh  45 134  89 7.3364e-03   4.781  16.248  32.953  31.507  13.884   0.572   0.055   0.000   0.000   0.000   0.000   2.354   0.904   0.000   0.000
 Rh  45 135  90 6.2778e-03   3.283  23.275  25.440  38.043   8.778   1.118   0.062   0.002   0.000   0.000   0.000   2.294   0.919   0.000   0.000
 Rh  45 136  91 5.3876e-03   4.808  14.140  25.192  23.198  30.352   1.885   0.413   0.012   0.000   0.000   0.000   2.675   0.869   0.000   0.000
 Rh  45 137  92 4.6413e-03   3.194  19.879  19.387  28.868  22.774   5.474   0.370   0.053   0.000   0.000   0.000   2.663   0.884   0.000   0.000
 Rh  45 138  93 3.9989e-03   4.436   7.335  19.729  22.337  32.205  11.617   2.192   0.135   0.014   0.000   0.000   3.149   0.823   0.000   0.000
 Rh  45 139  94 3.4450e-03   0.000  22.165   7.744  29.232  21.262  17.763   1.446   0.371   0.016   0.001   0.000   3.106   0.835   0.000   0.000
 Rh  45 140  95 2.9576e-03   7.373   2.922  17.894   7.190  34.367  18.884  10.559   0.641   0.166   0.004   0.000   3.614   0.774   0.000   0.000
 Rh  45 141  96 2.5415e-03   0.000  23.444   5.170  23.329  11.819  27.452   7.080   1.551   0.134   0.021   0.000   3.429   0.789   0.000   0.000
 Rh  45 142  97 2.1865e-03   6.107   7.136  15.231   8.028  25.193  12.156  22.131   3.225   0.732   0.054   0.006   3.850   0.812   0.000   0.000
 Rh  45 143  98 1.8724e-03   0.000  24.824   3.825  15.454  10.275  25.784   9.538   9.474   0.637   0.179   0.008   3.792   0.761   0.000   0.000
 Rh  45 144  99 1.6011e-03   8.303   6.638  15.540   5.428  18.434  10.600  23.105   5.999   5.558   0.318   0.078   4.094   0.785   0.000   0.000
 Rh  45 145 100 1.3583e-03   0.000  29.789   3.234   9.962   7.958  22.733   7.650  15.664   1.638   1.298   0.073   3.927   0.748   0.000   0.000
 Rh  45 146 101 1.1719e-03   6.475   5.145  22.480   4.287  11.701   8.893  21.503   6.733  11.135   0.955   0.693   4.348   0.762   0.000   0.000
 Rh  45 147 102 1.0166e-03   0.000  33.016   1.352   9.663   6.218  17.005   6.864  17.701   3.341   4.612   0.226   4.094   0.743   0.000   0.000
 Rh  45 148 103 8.8294e-04   4.542   5.390  25.068   2.196  10.022   7.340  16.906   6.951  15.794   2.580   3.212   4.694   0.762   0.000   0.000
 Rh  45 149 104 7.8063e-04   0.000  31.640   2.761   9.090   2.109  14.306   7.442  16.878   4.560  10.331   0.885   4.403   0.731   0.000   0.000
 Rh  45 150 105 6.9220e-04   3.153   3.948  18.867   4.506  13.625   2.759  15.777   7.942  16.411   4.271   8.741   5.227   0.763   0.000   0.000
 Rh  45 151 106 6.1304e-04   0.000  16.212   5.890  21.555   1.918   8.703   3.524  19.595   6.401  13.886   2.316   4.765   0.715   0.000   0.000
 Rh  45 152 107 5.4731e-04   2.380   2.678  14.189   5.665  13.952   3.226  12.343   4.031  21.040   6.845  13.653   5.509   0.763   0.000   0.000
 Rh  45 153 108 5.0000e-04   0.000   4.183   5.788  21.787   4.582  14.129   2.913  13.188   4.449  23.697   5.284   5.081   0.721   0.000   0.000
 Pd  46 107  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 109  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 111  65 1.0963e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 112  66 6.4400e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 113  67 1.0905e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 114  68 3.1439e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 115  69 1.2044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 116  70 5.4501e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 117  71 2.7101e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 118  72 1.5265e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 119  73 9.3104e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 120  74 5.8402e-01  99.674   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.230   0.000   0.000
 Pd  46 121  75 3.7840e-01  99.272   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.398   0.000   0.000
 Pd  46 122  76 2.5117e-01  99.030   0.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.695   0.000   0.000
 Pd  46 123  77 1.7092e-01  98.383   1.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.577   0.000   0.000
 Pd  46 124  78 1.2719e-01  98.200   1.800   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.767   0.000   0.000
 Pd  46 125  79 9.3248e-02  97.360   2.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.656   0.000   0.000
 Pd  46 126  80 6.6123e-02  97.116   2.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.935   0.000   0.000
 Pd  46 127  81 5.1399e-02  95.449   4.510   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.807   0.000   0.000
 Pd  46 128  82 3.8770e-02  94.185   5.803   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.954   0.000   0.000
 Pd  46 129  83 3.1081e-02  29.004  69.923   1.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.638   0.000   0.000
 Pd  46 130  84 2.5219e-02  24.882  73.848   1.265   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.764   1.415   0.000   0.000
 Pd  46 131  85 2.0113e-02  19.199  36.885  43.751   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.249   0.906   0.000   0.000
 Pd  46 132  86 1.6523e-02  21.501  49.210  27.872   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.092   0.932   0.000   0.000
 Pd  46 133  87 1.3860e-02  18.844  29.890  48.703   2.273   0.290   0.000   0.000   0.000   0.000   0.000   0.000   1.353   1.074   0.000   0.000
 Pd  46 134  88 1.1602e-02  20.589  39.745  36.167   3.298   0.197   0.004   0.000   0.000   0.000   0.000   0.000   1.228   0.799   0.000   0.000
 Pd  46 135  89 9.7377e-03  17.894  25.737  46.238   9.103   1.001   0.028   0.000   0.000   0.000   0.000   0.000   1.497   0.987   0.000   0.000
 Pd  46 136  90 8.2050e-03  19.760  35.124  30.474  14.039   0.536   0.068   0.000   0.000   0.000   0.000   0.000   1.407   0.771   0.000   0.000
 Pd  46 137  91 6.9621e-03  17.272  17.309  38.365  23.476   3.390   0.175   0.013   0.000   0.000   0.000   0.000   1.790   0.850   0.000   0.000
 Pd  46 138  92 5.9151e-03  18.241  31.474  17.727  30.777   1.374   0.399   0.008   0.000   0.000   0.000   0.000   1.668   0.805   0.000   0.000
 Pd  46 139  93 5.0697e-03  15.190   7.650  36.898  22.219  17.177   0.705   0.160   0.002   0.000   0.000   0.000   2.213   0.830   0.000   0.000
 Pd  46 140  94 4.3366e-03  18.912  23.828  15.041  34.274   6.577   1.273   0.086   0.008   0.000   0.000   0.000   1.900   0.778   0.000   0.000
 Pd  46 141  95 3.7210e-03  15.327   7.074  31.372  13.641  29.448   2.446   0.657   0.033   0.002   0.000   0.000   2.450   0.816   0.000   0.000
 Pd  46 142  96 3.1991e-03  20.309  19.045  16.924  25.676  12.485   5.140   0.334   0.085   0.001   0.000   0.000   2.082   0.722   0.000   0.000
 Pd  46 143  97 2.7503e-03  16.947   5.827  25.232  15.137  26.490   7.722   2.433   0.176   0.036   0.000   0.000   2.624   0.794   0.000   0.000
 Pd  46 144  98 2.3587e-03  20.710  11.811  16.494  24.413  12.820  12.534   0.781   0.414   0.021   0.002   0.000   2.398   0.698   0.000   0.000
 Pd  46 145  99 1.9974e-03  20.254   2.039  17.064  14.416  26.510  11.631   7.328   0.511   0.237   0.009   0.001   2.931   0.756   0.000   0.000
 Pd  46 146 100 1.7240e-03  25.258  10.100   6.317  27.274  10.764  17.450   1.852   0.874   0.085   0.026   0.000   2.530   0.676   0.000   0.000
 Pd  46 147 101 1.4862e-03  24.925   2.828  14.491   3.664  28.579  10.421  13.185   1.294   0.554   0.047   0.013   3.024   0.734   0.000   0.000
 Pd  46 148 102 1.2825e-03  30.053   7.221   6.373  25.936   2.667  20.000   5.011   2.413   0.218   0.102   0.005   2.581   0.682   0.000   0.000
 Pd  46 149 103 1.1202e-03  29.282   0.775   9.944   6.632  25.853   3.153  18.353   3.863   1.925   0.156   0.065   3.143   0.742   0.000   0.000
 Pd  46 150 104 9.8103e-04   0.000  39.550   1.975  20.549   8.350  17.885   3.611   7.107   0.585   0.362   0.027   3.076   0.690   0.000   0.000
 Pd  46 151 105 8.6105e-04  30.425   0.825   8.591   1.417  20.721   8.760  18.857   2.307   7.192   0.600   0.303   3.441   0.743   0.000   0.000
 Pd  46 152 106 7.5376e-04   0.000  40.811   0.994  14.176   4.885  20.004   5.496  11.228   0.987   1.305   0.115   3.370   0.686   0.000   0.000
 Pd  46 153 107 6.7683e-04  29.537   0.226  10.247   1.117  13.515   4.572  21.795   5.856  10.812   0.817   1.505   3.811   0.733   0.000   0.000
 Pd  46 154 108 6.1440e-04   0.000  16.371   9.922  23.477   2.173  20.048   4.141  15.412   3.675   4.537   0.246   4.194   0.705   0.000   0.000
 Pd  46 155 109 5.6116e-04   0.000   0.264  16.908   6.537  21.547   1.915  18.917   3.468  20.401   4.279   5.765   5.419   0.713   0.000   0.000
 Pd  46 156 110 5.1355e-04   0.000   0.527   1.087  22.140   7.009  27.508   2.915  20.598   3.699  12.414   2.103   5.464   0.728   0.000   0.000
 Ag  47 106  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 108  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 110  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 111  64 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 112  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 113  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 114  67 4.2447e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 115  68 3.8231e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 116  69 8.3435e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 117  70 2.7061e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 118  71 1.0741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 119  72 4.8795e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 120  73 2.6851e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 121  74 1.5261e+00  98.987   1.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.369   0.000   0.000
 Ag  47 122  75 9.1337e-01  98.852   1.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.467   0.000   0.000
 Ag  47 123  76 5.6473e-01  97.612   2.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.674   0.000   0.000
 Ag  47 124  77 3.6386e-01  97.559   2.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.754   0.000   0.000
 Ag  47 125  78 2.4827e-01  96.314   3.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.710   0.000   0.000
 Ag  47 126  79 1.7558e-01  96.519   3.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.764   0.000   0.000
 Ag  47 127  80 1.2643e-01  93.098   6.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.729   0.000   0.000
 Ag  47 128  81 9.0848e-02  94.654   5.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.733   0.000   0.000
 Ag  47 129  82 6.5830e-02  66.652  33.345   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.519   0.000   0.000
 Ag  47 130  83 5.0302e-02  25.860  72.927   1.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.807   0.000   0.000
 Ag  47 131  84 3.8710e-02  12.547  85.433   2.014   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.895   1.511   0.000   0.000
 Ag  47 132  85 2.9752e-02  13.557  52.393  33.873   0.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.207   1.019   0.000   0.000
 Ag  47 133  86 2.4035e-02   8.421  48.386  41.743   1.449   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.362   1.101   0.000   0.000
 Ag  47 134  87 1.9422e-02  13.813  30.762  52.537   2.788   0.101   0.000   0.000   0.000   0.000   0.000   0.000   1.446   0.951   0.000   0.000
 Ag  47 135  88 1.5784e-02   7.086  45.536  41.556   5.632   0.189   0.001   0.000   0.000   0.000   0.000   0.000   1.463   1.058   0.000   0.000
 Ag  47 136  89 1.2941e-02  10.163  24.683  53.200  11.026   0.916   0.012   0.000   0.000   0.000   0.000   0.000   1.679   0.847   0.000   0.000
 Ag  47 137  90 1.0722e-02   5.798  44.115  30.910  18.588   0.550   0.039   0.000   0.000   0.000   0.000   0.000   1.641   0.984   0.000   0.000
 Ag  47 138  91 8.9576e-03   6.389  18.437  45.559  26.787   2.713   0.111   0.003   0.000   0.000   0.000   0.000   2.013   0.871   0.000   0.000
 Ag  47 139  92 7.5339e-03   3.821  34.839  25.072  34.308   1.663   0.294   0.003   0.000   0.000   0.000   0.000   1.960   0.909   0.000   0.000
 Ag  47 140  93 6.3827e-03   4.797   9.154  41.786  27.287  16.329   0.571   0.076   0.000   0.000   0.000   0.000   2.432   0.844   0.000   0.000
 Ag  47 141  94 5.4313e-03   4.287  21.734  24.624  37.910  10.181   1.195   0.065   0.003   0.000   0.000   0.000   2.318   0.822   0.000   0.000
 Ag  47 142  95 4.6515e-03   6.432   6.385  36.063  15.561  32.831   2.271   0.445   0.012   0.000   0.000   0.000   2.706   0.781   0.000   0.000
 Ag  47 143  96 3.9944e-03   6.737  16.788  22.001  31.183  16.233   6.692   0.317   0.048   0.000   0.000   0.000   2.550   0.767   0.000   0.000
 Ag  47 144  97 3.4317e-03   7.914   4.826  29.072  15.881  32.867   7.073   2.242   0.111   0.012   0.000   0.000   2.918   0.751   0.000   0.000
 Ag  47 145  98 2.9508e-03   0.000  19.916  13.675  34.568  14.675  15.957   0.836   0.361   0.012   0.000   0.000   2.971   0.759   0.000   0.000
 Ag  47 146  99 2.5029e-03   9.295   3.844  16.727  18.681  31.660  12.674   6.615   0.364   0.137   0.003   0.000   3.267   0.799   0.000   0.000
 Ag  47 147 100 2.1753e-03  12.504  11.071   7.709  30.939  12.873  21.905   2.049   0.876   0.059   0.014   0.000   2.994   0.743   0.000   0.000
 Ag  47 148 101 1.8850e-03  12.718   5.700  14.263  12.115  28.598  12.025  13.378   0.820   0.361   0.018   0.003   3.342   0.772   0.000   0.000
 Ag  47 149 102 1.6455e-03   0.000  24.973   7.494  29.489   7.926  21.609   5.713   2.568   0.162   0.063   0.001   3.223   0.723   0.000   0.000
 Ag  47 150 103 1.4365e-03   8.121   5.340  17.998  11.405  28.401   7.205  17.534   2.711   1.189   0.072   0.022   3.598   0.747   0.000   0.000
 Ag  47 151 104 1.2532e-03   0.000  28.361   2.010  24.051  12.749  20.583   3.909   7.632   0.444   0.251   0.010   3.412   0.709   0.000   0.000
 Ag  47 152 105 1.0911e-03   6.754   3.863  21.819   3.144  27.836  10.361  18.935   2.690   4.226   0.248   0.124   3.898   0.728   0.000   0.000
 Ag  47 153 106 9.5400e-04   0.000  31.136   1.341  15.348   4.726  28.653   6.559  10.760   0.512   0.907   0.055   3.695   0.692   0.000   0.000
 Ag  47 154 107 8.5527e-04   4.622   4.193  24.403   2.219  18.139   6.380  25.693   6.378   7.118   0.340   0.517   4.279   0.723   0.000   0.000
 Ag  47 155 108 7.7198e-04   0.000  29.666   1.575  10.819   3.935  26.420   3.289  18.517   3.206   2.479   0.092   4.107   0.706   0.000   0.000
 Ag  47 156 109 6.9904e-04   2.131   1.833  19.575   3.763  14.588   4.512  25.938   3.958  18.846   2.657   2.199   5.122   0.758   0.000   0.000
 Ag  47 157 110 6.3541e-04   0.000  11.844   4.749  19.615   2.313  16.943   4.551  25.017   3.022  11.033   0.912   5.057   0.704   0.000   0.000
 Ag  47 158 111 5.8224e-04   1.506   1.048   9.116   3.900  14.809   3.630  19.926   5.231  25.840   3.292  11.704   6.078   0.767   0.000   0.000
 Ag  47 159 112 5.3505e-04   0.000   6.059   4.628  16.855   3.306  13.173   4.004  24.431   4.235  21.915   1.393   5.484   0.705   0.000   0.000
 Ag  47 160 113 4.9398e-04   1.232   0.000   1.026   0.005   4.033   0.174  23.561   0.567  32.278   0.989  36.134   7.033   0.658   0.000   0.000
 Cd  48 113  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 115  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 117  69 1.8513e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 118  70 2.7926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 119  71 7.0501e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 120  72 2.2872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 121  73 1.0552e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 122  74 5.1959e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 123  75 2.7698e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 124  76 1.5749e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 125  77 9.2602e-01  99.985   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Cd  48 126  78 5.8192e-01  99.902   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.173   0.000   0.000
 Cd  48 127  79 3.9213e-01  99.451   0.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.419   0.000   0.000
 Cd  48 128  80 2.6926e-01  99.422   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.547   0.000   0.000
 Cd  48 129  81 1.8275e-01  98.810   1.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.770   0.000   0.000
 Cd  48 130  82 1.3119e-01  98.528   1.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.898   0.000   0.000
 Cd  48 131  83 8.8362e-02  69.914  30.055   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301   0.453   0.000   0.000
 Cd  48 132  84 6.1039e-02  38.107  61.640   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   1.435   0.000   0.000
 Cd  48 133  85 4.5159e-02  42.897  50.045   7.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642   1.350   0.000   0.000
 Cd  48 134  86 3.5212e-02  43.600  54.569   1.704   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.491   0.000   0.000
 Cd  48 135  87 2.7287e-02  40.946  31.464  27.294   0.294   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.945   0.000   0.000
 Cd  48 136  88 2.1502e-02  43.195  50.659   5.578   0.567   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   1.186   0.000   0.000
 Cd  48 137  89 1.7208e-02  31.793  30.784  36.535   0.831   0.056   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.951   0.000   0.000
 Cd  48 138  90 1.3956e-02  41.273  41.692  15.919   1.101   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.769   0.861   0.000   0.000
 Cd  48 139  91 1.1469e-02  20.189  36.157  41.799   1.603   0.251   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.884   0.000   0.000
 Cd  48 140  92 9.5171e-03  22.815  44.011  30.278   2.763   0.130   0.003   0.000   0.000   0.000   0.000   0.000   1.134   0.688   0.000   0.000
 Cd  48 141  93 7.9981e-03  13.985  32.753  42.800   9.467   0.969   0.027   0.000   0.000   0.000   0.000   0.000   1.508   0.860   0.000   0.000
 Cd  48 142  94 6.7694e-03  17.838  40.627  25.016  15.882   0.563   0.074   0.000   0.000   0.000   0.000   0.000   1.409   0.679   0.000   0.000
 Cd  48 143  95 5.7787e-03  13.529  27.932  32.512  21.856   3.958   0.197   0.015   0.000   0.000   0.000   0.000   1.754   0.772   0.000   0.000
 Cd  48 144  96 4.9458e-03  16.672  39.972  18.146  23.742   1.081   0.380   0.008   0.000   0.000   0.000   0.000   1.538   0.687   0.000   0.000
 Cd  48 145  97 4.2395e-03  12.998  17.459  36.997  21.234  10.615   0.548   0.148   0.001   0.000   0.000   0.000   2.013   0.733   0.000   0.000
 Cd  48 146  98 3.5825e-03  14.357  36.585  14.155  30.254   3.651   0.913   0.076   0.009   0.000   0.000   0.000   1.753   0.729   0.000   0.000
 Cd  48 147  99 3.1139e-03  11.845   6.001  39.788  17.145  22.948   1.730   0.509   0.031   0.003   0.000   0.000   2.407   0.767   0.000   0.000
 Cd  48 148 100 2.7097e-03  18.517  34.262   8.541  27.356   9.036   2.048   0.195   0.044   0.001   0.000   0.000   1.813   0.670   0.000   0.000
 Cd  48 149 101 2.3788e-03  15.885  12.339  33.253   8.828  25.002   3.682   0.919   0.079   0.013   0.000   0.000   2.299   0.705   0.000   0.000
 Cd  48 150 102 2.0897e-03  20.305  33.502  13.513  21.414   6.321   4.441   0.374   0.126   0.004   0.000   0.000   1.754   0.660   0.000   0.000
 Cd  48 151 103 1.8332e-03  17.722   5.499  36.007  14.281  20.017   3.995   2.208   0.211   0.058   0.001   0.000   2.356   0.727   0.000   0.000
 Cd  48 152 104 1.5964e-03  22.238  20.390  19.064  20.924  12.319   4.336   0.376   0.327   0.023   0.003   0.000   1.970   0.641   0.000   0.000
 Cd  48 153 105 1.3904e-03  21.043   3.174  25.243  16.829  21.760   8.820   2.688   0.244   0.188   0.010   0.001   2.547   0.722   0.000   0.000
 Cd  48 154 106 1.2300e-03  24.784  11.586  18.321  22.100   9.553  12.149   1.040   0.409   0.039   0.020   0.000   2.231   0.638   0.000   0.000
 Cd  48 155 107 1.1008e-03  23.018   2.075  14.945  16.760  23.670   9.110   9.316   0.793   0.281   0.023   0.010   2.865   0.717   0.000   0.000
 Cd  48 156 108 9.9290e-04   0.000  32.868   9.043  29.592   8.088  14.916   3.610   1.663   0.171   0.047   0.002   2.818   0.658   0.000   0.000
 Cd  48 157 109 8.9419e-04  20.879   1.013  10.221   5.424  31.227  10.367  15.426   3.522   1.733   0.149   0.038   3.473   0.730   0.000   0.000
 Cd  48 158 110 8.0830e-04   0.000  31.083   1.407  23.999  11.330  18.472   6.667   6.025   0.640   0.351   0.025   3.343   0.670   0.000   0.000
 Cd  48 159 111 7.3343e-04  12.545   4.205  12.198   1.228  18.898  11.565  24.127   6.964   7.119   0.775   0.375   4.268   0.721   0.000   0.000
 Cd  48 160 112 6.7418e-04   0.000  30.435   1.124  13.073   3.606  26.255   7.059  13.817   2.816   1.650   0.165   3.954   0.666   0.000   0.000
 Cd  48 161 113 6.1894e-04   4.635   4.448  17.165   1.462  10.045   2.242  25.870   9.444  18.160   3.846   2.685   5.208   0.722   0.000   0.000
 Cd  48 162 114 5.7619e-04   0.000   5.998  12.615  19.193   2.639  19.525   3.714  21.425   5.595   8.303   0.994   4.956   0.679   0.000   0.000
 Cd  48 163 115 5.3711e-04   3.669   0.010  17.350   2.426   9.521   1.650  16.681   3.111  27.234   7.227  11.123   5.901   0.725   0.000   0.000
 In  49 112  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 114  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 115  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 116  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 117  68 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 118  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 119  70 3.6900e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 120  71 1.4379e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 121  72 2.4716e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 122  73 7.6265e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 123  74 2.9698e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 124  75 1.3247e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 125  76 6.5712e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 126  77 3.5390e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 127  78 1.9745e+00  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.532   0.000   0.000
 In  49 128  79 1.2207e+00  99.319   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.505   0.000   0.000
 In  49 129  80 7.9377e-01  98.589   1.411   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.773   0.000   0.000
 In  49 130  81 5.1945e-01  98.554   1.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.705   0.000   0.000
 In  49 131  82 3.4629e-01  96.797   3.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.967   0.000   0.000
 In  49 132  83 1.7335e-01  47.066  52.906   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.807   0.000   0.000
 In  49 133  84 1.0739e-01  31.436  68.279   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.688   2.722   0.000   0.000
 In  49 134  85 7.3010e-02  42.362  56.212   1.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.406   0.000   0.000
 In  49 135  86 5.1758e-02  15.084  80.231   4.587   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   1.506   0.000   0.000
 In  49 136  87 3.8135e-02  25.617  51.639  22.547   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.930   0.000   0.000
 In  49 137  88 2.8549e-02  13.098  70.793  15.597   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.035   0.962   0.000   0.000
 In  49 138  89 2.2555e-02  16.982  41.271  40.922   0.811   0.014   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.786   0.000   0.000
 In  49 139  90 1.7760e-02  11.727  61.084  25.931   1.245   0.013   0.000   0.000   0.000   0.000   0.000   0.000   1.167   0.836   0.000   0.000
 In  49 140  91 1.4356e-02  11.661  42.289  44.430   1.442   0.179   0.000   0.000   0.000   0.000   0.000   0.000   1.362   0.800   0.000   0.000
 In  49 141  92 1.1814e-02   5.631  54.317  36.578   3.370   0.103   0.001   0.000   0.000   0.000   0.000   0.000   1.380   0.917   0.000   0.000
 In  49 142  93 9.8215e-03   4.169  32.146  51.884  10.988   0.804   0.010   0.000   0.000   0.000   0.000   0.000   1.721   0.877   0.000   0.000
 In  49 143  94 8.2655e-03   4.522  48.342  25.714  20.788   0.585   0.048   0.000   0.000   0.000   0.000   0.000   1.647   0.892   0.000   0.000
 In  49 144  95 7.0065e-03   4.910  19.308  45.471  25.855   4.317   0.135   0.004   0.000   0.000   0.000   0.000   2.058   0.748   0.000   0.000
 In  49 145  96 5.9597e-03   4.211  45.784  15.824  32.334   1.481   0.362   0.004   0.000   0.000   0.000   0.000   1.822   0.798   0.000   0.000
 In  49 146  97 5.0688e-03   4.792   8.979  49.304  22.267  14.051   0.511   0.096   0.000   0.000   0.000   0.000   2.337   0.712   0.000   0.000
 In  49 147  98 4.3173e-03   2.540  31.202  23.257  36.293   5.507   1.125   0.070   0.005   0.000   0.000   0.000   2.147   0.761   0.000   0.000
 In  49 148  99 3.7716e-03   4.352   3.527  45.630  16.377  28.228   1.425   0.446   0.015   0.000   0.000   0.000   2.667   0.727   0.000   0.000
 In  49 149 100 3.3297e-03   6.881  32.529  16.443  30.476  10.853   2.622   0.166   0.031   0.000   0.000   0.000   2.146   0.708   0.000   0.000
 In  49 150 101 2.9453e-03   7.153   8.566  44.340  11.802  25.124   2.248   0.724   0.039   0.004   0.000   0.000   2.490   0.761   0.000   0.000
 In  49 151 102 2.6049e-03   7.185  25.730  27.467  26.334   8.318   4.554   0.309   0.100   0.001   0.000   0.000   2.183   0.686   0.000   0.000
 In  49 152 103 2.3054e-03   6.988   4.617  42.364  18.002  24.032   2.448   1.412   0.112   0.025   0.000   0.000   2.612   0.775   0.000   0.000
 In  49 153 104 2.0209e-03   8.717  13.332  23.825  33.577  14.448   5.539   0.311   0.240   0.009   0.001   0.000   2.508   0.674   0.000   0.000
 In  49 154 105 1.7733e-03   8.149   4.244  28.806  20.515  28.425   7.793   1.846   0.137   0.082   0.002   0.000   2.888   0.755   0.000   0.000
 In  49 155 106 1.5844e-03   6.139  12.659  11.944  41.409  10.490  16.006   0.977   0.352   0.018   0.007   0.000   2.913   0.666   0.000   0.000
 In  49 156 107 1.4287e-03   4.504   3.759  19.756  16.731  35.306  10.235   9.039   0.506   0.157   0.006   0.002   3.450   0.709   0.000   0.000
 In  49 157 108 1.2776e-03   0.000  17.253   4.282  40.270  11.315  21.177   3.743   1.820   0.116   0.024   0.000   3.341   0.692   0.000   0.000
 In  49 158 109 1.1627e-03   2.225   1.561  16.519   4.926  42.172  10.968  18.089   2.367   1.101   0.063   0.010   4.075   0.730   0.000   0.000
 In  49 159 110 1.0516e-03   0.000  17.710   1.801  22.671  11.096  31.447   6.726   7.813   0.464   0.263   0.008   3.922   0.676   0.000   0.000
 In  49 160 111 9.5345e-04   1.761   1.095  15.464   2.446  25.486   8.411  32.615   6.472   5.736   0.343   0.170   4.750   0.729   0.000   0.000
 In  49 161 112 8.7013e-04   0.000  17.209   1.509  12.569   5.752  34.513   6.310  18.573   2.039   1.441   0.085   4.514   0.682   0.000   0.000
 In  49 162 113 7.9601e-04   1.236   0.000   9.686   0.004  14.297   0.150  41.599   3.771  25.183   2.447   1.627   5.924   0.633   0.000   0.000
 In  49 163 114 7.3562e-04   0.000  11.430   2.319  10.567   4.157  26.792   4.892  26.374   4.195   8.764   0.510   5.280   0.684   0.000   0.000
 In  49 164 115 6.8348e-04   0.981   0.000   5.275   0.004  14.031   0.128  25.106   0.497  39.209   3.073  11.695   6.736   0.633   0.000   0.000
 In  49 165 116 6.3331e-04   0.000   6.183   2.462  12.887   2.971  15.933   5.595  29.152   3.517  19.236   2.061   5.795   0.692   0.000   0.000
 In  49 166 117 5.8811e-04   0.629   0.093   1.993   0.004   9.474   0.125  20.096   0.576  36.752   0.763  29.495   7.109   0.653   0.000   0.000
 Sn  50 121  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 123  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 125  75 3.3778e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 126  76 4.5038e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 127  77 3.9193e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 128  78 6.8748e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 129  79 1.6143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 130  80 4.0229e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 131  81 1.1721e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 132  82 8.2201e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 133  83 4.4623e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.744   0.000   0.000
 Sn  50 134  84 1.9187e-01  96.685   3.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   1.069   0.000   0.000
 Sn  50 135  85 1.0989e-01  93.189   6.736   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.797   0.000   0.000
 Sn  50 136  86 7.1182e-02  90.262   9.699   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.654   0.000   0.000
 Sn  50 137  87 4.9603e-02  75.836  23.694   0.470   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.246   0.481   0.000   0.000
 Sn  50 138  88 3.6409e-02  73.860  25.851   0.289   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.547   0.000   0.000
 Sn  50 139  89 2.7644e-02  60.801  37.962   1.236   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.404   0.637   0.000   0.000
 Sn  50 140  90 2.1588e-02  62.598  36.764   0.629   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.645   0.000   0.000
 Sn  50 141  91 1.7232e-02  57.680  40.222   2.046   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.445   0.744   0.000   0.000
 Sn  50 142  92 1.4017e-02  57.538  41.294   1.069   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.437   1.004   0.000   0.000
 Sn  50 143  93 1.1585e-02  55.079  34.914   9.695   0.307   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.738   0.000   0.000
 Sn  50 144  94 9.6990e-03  56.480  41.230   1.816   0.473   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.463   1.038   0.000   0.000
 Sn  50 145  95 8.1747e-03  52.953  22.846  23.344   0.744   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.705   0.000   0.000
 Sn  50 146  96 6.9264e-03  55.892  39.263   3.820   0.983   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.876   0.000   0.000
 Sn  50 147  97 5.8291e-03  51.002  15.099  32.236   1.303   0.355   0.005   0.000   0.000   0.000   0.000   0.000   0.849   0.746   0.000   0.000
 Sn  50 148  98 5.0466e-03  55.939  33.092   9.422   1.404   0.136   0.007   0.000   0.000   0.000   0.000   0.000   0.567   0.708   0.000   0.000
 Sn  50 149  99 4.4831e-03  53.296  16.126  28.670   1.403   0.487   0.018   0.000   0.000   0.000   0.000   0.000   0.797   0.657   0.000   0.000
 Sn  50 150 100 3.9476e-03  55.925  35.310   7.343   1.250   0.156   0.017   0.000   0.000   0.000   0.000   0.000   0.545   0.678   0.000   0.000
 Sn  50 151 101 3.5053e-03  47.385  17.124  33.180   1.701   0.566   0.042   0.002   0.000   0.000   0.000   0.000   0.911   0.724   0.000   0.000
 Sn  50 152 102 3.1099e-03  52.044  21.158  23.982   2.513   0.262   0.040   0.000   0.000   0.000   0.000   0.000   0.779   0.619   0.000   0.000
 Sn  50 153 103 2.7786e-03  25.317  33.509  27.994  11.678   1.383   0.109   0.011   0.000   0.000   0.000   0.000   1.307   0.641   0.000   0.000
 Sn  50 154 104 2.4559e-03  46.599  22.314  18.826  11.263   0.796   0.198   0.003   0.000   0.000   0.000   0.000   0.980   0.599   0.000   0.000
 Sn  50 155 105 2.2052e-03  17.396  38.307  21.614  18.121   4.050   0.432   0.079   0.000   0.000   0.000   0.000   1.547   0.610   0.000   0.000
 Sn  50 156 106 2.0080e-03  35.325  32.041  13.049  17.750   1.214   0.577   0.043   0.002   0.000   0.000   0.000   1.194   0.607   0.000   0.000
 Sn  50 157 107 1.8288e-03  11.189  34.401  27.399  15.053  10.760   0.853   0.330   0.015   0.000   0.000   0.000   1.838   0.616   0.000   0.000
 Sn  50 158 108 1.6620e-03  20.045  43.598   9.636  22.166   3.177   1.174   0.169   0.035   0.000   0.000   0.000   1.492   0.618   0.000   0.000
 Sn  50 159 109 1.5066e-03   6.997  10.073  47.404  11.595  20.115   2.783   0.903   0.111   0.019   0.000   0.000   2.404   0.671   0.000   0.000
 Sn  50 160 110 1.3652e-03  14.190  40.753  11.166  18.249  11.046   3.910   0.495   0.180   0.010   0.001   0.000   1.859   0.612   0.000   0.000
 Sn  50 161 111 1.2423e-03   6.722   3.983  40.172  12.952  22.100   9.726   3.761   0.439   0.136   0.006   0.000   2.870   0.685   0.000   0.000
 Sn  50 162 112 1.1305e-03  12.464  34.244  12.854  17.650   7.147  13.616   1.231   0.709   0.072   0.013   0.000   2.226   0.600   0.000   0.000
 Sn  50 163 113 1.0265e-03   5.902   2.472  27.863  13.975  25.924   8.606  12.911   1.596   0.674   0.066   0.011   3.416   0.679   0.000   0.000
 Sn  50 164 114 9.5067e-04   0.000  32.324  13.223  26.362   5.876  15.704   3.422   2.605   0.343   0.134   0.006   2.827   0.597   0.000   0.000
 Sn  50 165 115 8.7900e-04   4.586   2.825  14.224  11.693  33.723   6.889  17.287   4.962   3.288   0.383   0.137   4.053   0.633   0.000   0.000
 Sn  50 166 116 8.1035e-04   0.000  21.946   6.291  34.059   6.742  17.668   4.094   7.541   0.847   0.728   0.081   3.435   0.615   0.000   0.000
 Sn  50 167 117 7.5034e-04   2.064   0.391  11.127   4.776  29.391  11.258  23.497   6.246   9.021   1.268   0.963   4.881   0.652   0.000   0.000
 Sn  50 168 118 6.9356e-04   0.000  15.279   2.257  24.194   7.266  26.522   5.294  13.955   2.087   2.822   0.324   4.276   0.649   0.000   0.000
 Sn  50 169 119 6.3756e-04   1.567   0.052   6.297   1.208  18.092   7.509  31.924   8.445  17.506   3.142   4.257   5.829   0.673   0.000   0.000
 Sb  51 120  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 122  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 124  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 125  74 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 126  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 127  76 7.1514e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 128  77 2.3697e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 129  78 1.0651e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 130  79 1.4259e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 131  80 2.5156e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 132  81 2.9357e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 133  82 5.9921e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 134  83 8.2565e-01  99.057   0.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.802   0.000   0.000
 Sb  51 135  84 3.2441e-01  86.831  13.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.608   0.000   0.000
 Sb  51 136  85 1.7508e-01  89.032  10.908   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.530   0.000   0.000
 Sb  51 137  86 1.0953e-01  59.881  40.088   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   0.622   0.000   0.000
 Sb  51 138  87 7.3987e-02  61.951  37.478   0.571   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.679   0.000   0.000
 Sb  51 139  88 5.2726e-02  56.056  43.663   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.948   0.000   0.000
 Sb  51 140  89 3.9061e-02  56.486  41.997   1.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.859   0.000   0.000
 Sb  51 141  90 2.9722e-02  54.488  44.567   0.933   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   1.295   0.000   0.000
 Sb  51 142  91 2.3379e-02  55.014  41.228   3.714   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   1.319   0.000   0.000
 Sb  51 143  92 1.8985e-02  53.387  45.037   1.408   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   1.288   0.000   0.000
 Sb  51 144  93 1.5577e-02  53.191  24.140  22.404   0.263   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.721   0.000   0.000
 Sb  51 145  94 1.3095e-02  52.443  44.163   2.866   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.024   0.000   0.000
 Sb  51 146  95 1.1040e-02  52.832  16.703  29.818   0.599   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.783   0.786   0.000   0.000
 Sb  51 147  96 9.3254e-03  53.116  43.177   2.966   0.737   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.901   0.000   0.000
 Sb  51 148  97 7.9097e-03  51.762  17.003  30.536   0.611   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.769   0.000   0.000
 Sb  51 149  98 6.5760e-03  48.197  40.167  10.560   1.055   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.686   0.000   0.000
 Sb  51 150  99 5.7648e-03  44.316  17.696  36.550   1.212   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.953   0.875   0.000   0.000
 Sb  51 151 100 5.0835e-03  38.174  35.128  24.382   2.202   0.112   0.002   0.000   0.000   0.000   0.000   0.000   0.910   0.634   0.000   0.000
 Sb  51 152 101 4.5096e-03  29.193  31.196  36.259   2.643   0.698   0.011   0.000   0.000   0.000   0.000   0.000   1.145   0.772   0.000   0.000
 Sb  51 153 102 3.9862e-03  13.625  53.716  23.731   8.521   0.354   0.052   0.000   0.000   0.000   0.000   0.000   1.284   0.619   0.000   0.000
 Sb  51 154 103 3.5055e-03   9.192  43.528  31.743  13.781   1.651   0.098   0.006   0.000   0.000   0.000   0.000   1.555   0.614   0.000   0.000
 Sb  51 155 104 3.1002e-03   8.243  55.916  14.073  20.700   0.828   0.237   0.002   0.000   0.000   0.000   0.000   1.507   0.686   0.000   0.000
 Sb  51 156 105 2.7551e-03   5.899  36.462  32.757  18.369   6.119   0.331   0.061   0.000   0.000   0.000   0.000   1.836   0.627   0.000   0.000
 Sb  51 157 106 2.4706e-03   5.366  57.262  11.621  23.749   1.310   0.662   0.028   0.001   0.000   0.000   0.000   1.605   0.723   0.000   0.000
 Sb  51 158 107 2.2373e-03   4.506  24.431  43.968  14.358  11.856   0.638   0.237   0.005   0.000   0.000   0.000   2.075   0.630   0.000   0.000
 Sb  51 159 108 2.0240e-03   2.896  50.803  15.325  25.428   4.124   1.280   0.119   0.025   0.000   0.000   0.000   1.815   0.721   0.000   0.000
 Sb  51 160 109 1.8296e-03   2.472   2.856  58.037  12.855  21.346   1.644   0.736   0.048   0.007   0.000   0.000   2.559   0.693   0.000   0.000
 Sb  51 161 110 1.6521e-03   0.390  30.500  23.319  27.743  11.682   5.827   0.395   0.140   0.003   0.000   0.000   2.396   0.655   0.000   0.000
 Sb  51 162 111 1.5011e-03   1.825   0.665  41.017  14.543  29.744   8.667   3.248   0.225   0.065   0.001   0.000   3.102   0.676   0.000   0.000
 Sb  51 163 112 1.3594e-03   0.244  21.229  18.063  34.309   7.610  16.687   1.207   0.614   0.032   0.005   0.000   2.860   0.647   0.000   0.000
 Sb  51 164 113 1.2441e-03   1.509   0.640  27.394  12.389  36.249   6.836  13.792   0.793   0.381   0.014   0.002   3.633   0.661   0.000   0.000
 Sb  51 165 114 1.1430e-03   0.000  16.261  14.129  38.603   6.054  19.043   3.244   2.414   0.191   0.060   0.001   3.182   0.651   0.000   0.000
 Sb  51 166 115 1.0548e-03   1.076   1.820  13.483  17.433  37.337   6.639  17.739   2.271   2.034   0.133   0.036   4.038   0.695   0.000   0.000
 Sb  51 167 116 9.7239e-04   0.000   6.505   8.581  39.391   8.299  23.498   4.354   8.260   0.524   0.563   0.025   3.860   0.661   0.000   0.000
 Sb  51 168 117 8.8979e-04   0.718   0.182   4.804   8.612  37.437  11.966  24.174   4.010   7.162   0.464   0.468   4.844   0.705   0.000   0.000
 Sb  51 169 118 8.2716e-04   0.000   3.009   2.603  19.419  11.620  37.561   4.821  16.899   1.530   2.366   0.171   4.825   0.673   0.000   0.000
 Sb  51 170 119 7.6202e-04   0.540   0.140   2.174   2.319  18.919  10.820  38.986   5.481  17.114   1.179   2.327   5.828   0.711   0.000   0.000
 Sb  51 171 120 7.0429e-04   0.000   3.340   2.310  10.467   8.442  30.624   6.841  27.078   2.800   7.721   0.376   5.483   0.683   0.000   0.000
 Sb  51 172 121 6.5730e-04   0.501   0.192   3.123   2.445  12.094   8.576  30.173   7.025  26.765   2.712   6.391   6.322   0.712   0.000   0.000
 Te  52 127  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 129  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 131  79 4.1597e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 132  80 3.5578e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 133  81 6.3969e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 134  82 7.7147e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 135  83 1.4125e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 136  84 5.4829e-01  99.001   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.630   0.000   0.000
 Te  52 137  85 2.9127e-01  98.410   1.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.703   0.000   0.000
 Te  52 138  86 1.7445e-01  97.822   2.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.761   0.000   0.000
 Te  52 139  87 1.1548e-01  96.664   3.329   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.719   0.000   0.000
 Te  52 140  88 8.2347e-02  95.791   4.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.722   0.000   0.000
 Te  52 141  89 6.0485e-02  91.985   7.741   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.444   0.000   0.000
 Te  52 142  90 4.5840e-02  90.370   9.543   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.580   0.000   0.000
 Te  52 143  91 3.5616e-02  70.455  28.872   0.672   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.388   0.000   0.000
 Te  52 144  92 2.8276e-02  75.973  23.743   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.397   0.000   0.000
 Te  52 145  93 2.2782e-02  62.629  36.118   1.252   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.460   0.000   0.000
 Te  52 146  94 1.8612e-02  73.986  25.592   0.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.466   0.000   0.000
 Te  52 147  95 1.5377e-02  61.658  36.909   1.423   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398   0.576   0.000   0.000
 Te  52 148  96 1.2779e-02  65.224  34.179   0.591   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.642   0.000   0.000
 Te  52 149  97 1.0682e-02  61.212  36.416   2.310   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.626   0.000   0.000
 Te  52 150  98 8.8675e-03  63.021  35.857   1.044   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382   0.880   0.000   0.000
 Te  52 151  99 7.5053e-03  60.556  32.106   7.098   0.238   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.655   0.000   0.000
 Te  52 152 100 6.5150e-03  62.818  35.168   1.724   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.395   0.830   0.000   0.000
 Te  52 153 101 5.6893e-03  60.100  21.391  17.904   0.560   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.591   0.649   0.000   0.000
 Te  52 154 102 4.9365e-03  62.161  33.552   3.619   0.652   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.693   0.000   0.000
 Te  52 155 103 4.4097e-03  54.837  16.212  27.547   1.194   0.210   0.001   0.000   0.000   0.000   0.000   0.000   0.757   0.700   0.000   0.000
 Te  52 156 104 3.8238e-03  61.745  24.287  12.585   1.279   0.101   0.002   0.000   0.000   0.000   0.000   0.000   0.537   0.594   0.000   0.000
 Te  52 157 105 3.4209e-03  51.030  18.394  27.672   2.293   0.589   0.022   0.000   0.000   0.000   0.000   0.000   0.831   0.659   0.000   0.000
 Te  52 158 106 3.0549e-03  59.500  18.799  19.434   1.972   0.261   0.033   0.000   0.000   0.000   0.000   0.000   0.648   0.579   0.000   0.000
 Te  52 159 107 2.7577e-03  42.578  24.578  24.664   7.073   1.010   0.091   0.006   0.000   0.000   0.000   0.000   0.997   0.614   0.000   0.000
 Te  52 160 108 2.4858e-03  52.990  22.170  18.281   5.878   0.564   0.114   0.002   0.000   0.000   0.000   0.000   0.792   0.584   0.000   0.000
 Te  52 161 109 2.2389e-03  19.765  39.654  21.868  15.700   2.671   0.297   0.044   0.000   0.000   0.000   0.000   1.429   0.570   0.000   0.000
 Te  52 162 110 2.0169e-03  39.294  31.887  10.245  17.038   1.104   0.403   0.027   0.001   0.000   0.000   0.000   1.101   0.576   0.000   0.000
 Te  52 163 111 1.8208e-03   9.472  33.601  32.051  12.740  11.065   0.818   0.242   0.011   0.000   0.000   0.000   1.858   0.579   0.000   0.000
 Te  52 164 112 1.6517e-03  31.645  36.808   9.383  18.164   2.831   1.032   0.121   0.017   0.000   0.000   0.000   1.274   0.576   0.000   0.000
 Te  52 165 113 1.5015e-03   5.508  29.030  36.850   9.309  16.581   1.891   0.753   0.069   0.008   0.000   0.000   2.115   0.606   0.000   0.000
 Te  52 166 114 1.3735e-03  20.286  44.584  10.481  17.262   5.166   1.788   0.329   0.102   0.003   0.000   0.000   1.496   0.555   0.000   0.000
 Te  52 167 115 1.2632e-03   3.433  11.010  48.171  12.852  17.567   4.817   1.790   0.281   0.078   0.002   0.000   2.536   0.595   0.000   0.000
 Te  52 168 116 1.1627e-03   9.184  38.552  18.586  17.715   9.660   5.268   0.606   0.389   0.036   0.005   0.000   2.005   0.569   0.000   0.000
 Te  52 169 117 1.0692e-03   2.098   2.164  32.614  24.338  22.499   9.332   5.901   0.636   0.381   0.033   0.004   3.203   0.611   0.000   0.000
 Te  52 170 118 9.8376e-04   0.000  26.312  16.563  30.424   8.339  14.884   2.219   1.010   0.180   0.065   0.002   2.809   0.587   0.000   0.000
 Te  52 171 119 9.0447e-04   1.661   0.129  14.181  14.311  38.565  12.026  14.726   2.989   1.163   0.184   0.065   4.067   0.622   0.000   0.000
 Te  52 172 120 8.2843e-04   3.599  14.515   7.312  33.834  10.120  18.477   6.918   4.290   0.586   0.321   0.027   3.429   0.591   0.000   0.000
 Te  52 173 121 7.7325e-04   1.624   0.570  13.440   2.668  37.728  11.596  20.515   6.345   4.654   0.581   0.279   4.570   0.612   0.000   0.000
 Te  52 174 122 7.1667e-04   0.000  15.843  10.025  30.225   4.519  20.892   5.649  10.164   1.498   1.033   0.153   3.768   0.603   0.000   0.000
 Te  52 175 123 6.6346e-04   1.137   0.411   9.052   4.429  32.746   3.493  27.460   6.683  11.469   1.920   1.201   5.118   0.628   0.000   0.000
 Te  52 176 124 6.1651e-04   0.000  10.147   2.996  31.639  10.979  21.703   2.621  13.462   2.757   3.160   0.536   4.278   0.625   0.000   0.000
  I  53 124  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 126  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 128  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 129  76 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 130  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 131  78 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 132  79 1.9398e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 133  80 2.8784e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 134  81 1.2513e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 135  82 1.7777e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 136  83 2.5118e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 137  84 9.4849e-01  97.753   2.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.781   0.000   0.000
  I  53 138  85 4.9577e-01  97.867   2.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.560   0.000   0.000
  I  53 139  86 2.9865e-01  93.574   6.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.611   0.000   0.000
  I  53 140  87 1.9399e-01  94.525   5.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.773   0.000   0.000
  I  53 141  88 1.3052e-01  67.453  32.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.415   0.000   0.000
  I  53 142  89 9.5886e-02  68.798  30.977   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.279   0.000   0.000
  I  53 143  90 7.2132e-02  59.281  40.654   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.625   0.000   0.000
  I  53 144  91 5.5294e-02  60.000  39.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   0.582   0.000   0.000
  I  53 145  92 4.3211e-02  58.223  41.502   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.830   0.000   0.000
  I  53 146  93 3.4354e-02  59.280  39.211   1.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.993   0.000   0.000
  I  53 147  94 2.7727e-02  59.744  39.782   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   1.020   0.000   0.000
  I  53 148  95 2.2625e-02  59.410  38.347   2.243   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   1.151   0.000   0.000
  I  53 149  96 1.8633e-02  59.813  39.378   0.802   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.410   1.133   0.000   0.000
  I  53 150  97 1.5432e-02  59.370  35.513   5.080   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.841   0.000   0.000
  I  53 151  98 1.2816e-02  59.440  38.973   1.471   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.423   0.966   0.000   0.000
  I  53 152  99 1.0630e-02  58.890  23.229  17.673   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592   0.694   0.000   0.000
  I  53 153 100 8.9938e-03  57.600  39.450   2.555   0.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457   0.749   0.000   0.000
  I  53 154 101 7.7965e-03  56.259  15.504  27.719   0.494   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.725   0.735   0.000   0.000
  I  53 155 102 6.7909e-03  51.194  36.391  11.473   0.938   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.606   0.000   0.000
  I  53 156 103 5.9021e-03  48.000  18.608  32.123   1.095   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.868   0.794   0.000   0.000
  I  53 157 104 5.0661e-03  45.073  31.793  21.084   1.969   0.080   0.001   0.000   0.000   0.000   0.000   0.000   0.802   0.598   0.000   0.000
  I  53 158 105 4.4516e-03  35.291  30.046  31.704   2.382   0.572   0.004   0.000   0.000   0.000   0.000   0.000   1.029   0.730   0.000   0.000
  I  53 159 106 3.9109e-03  22.664  50.533  20.771   5.747   0.255   0.030   0.000   0.000   0.000   0.000   0.000   1.105   0.588   0.000   0.000
  I  53 160 107 3.4866e-03  14.396  45.489  29.179   9.661   1.219   0.054   0.002   0.000   0.000   0.000   0.000   1.380   0.560   0.000   0.000
  I  53 161 108 3.1278e-03   8.517  61.165  12.524  17.031   0.618   0.145   0.000   0.000   0.000   0.000   0.000   1.405   0.632   0.000   0.000
  I  53 162 109 2.7909e-03   6.239  39.428  34.103  15.867   4.105   0.228   0.030   0.000   0.000   0.000   0.000   1.730   0.578   0.000   0.000
  I  53 163 110 2.4888e-03   5.076  59.836  11.678  21.578   1.281   0.532   0.018   0.000   0.000   0.000   0.000   1.558   0.688   0.000   0.000
  I  53 164 111 2.2191e-03   3.993  17.002  53.846  10.768  13.562   0.627   0.199   0.003   0.000   0.000   0.000   2.156   0.591   0.000   0.000
  I  53 165 112 1.9917e-03   4.117  56.003  12.666  22.468   3.415   1.226   0.090   0.014   0.000   0.000   0.000   1.692   0.674   0.000   0.000
  I  53 166 113 1.8000e-03   3.006   9.747  58.352   8.929  18.233   1.105   0.595   0.030   0.003   0.000   0.000   2.355   0.624   0.000   0.000
  I  53 167 114 1.6458e-03   2.929  46.443  19.845  21.176   6.737   2.552   0.237   0.080   0.001   0.000   0.000   1.914   0.641   0.000   0.000
  I  53 168 115 1.5126e-03   1.963   6.381  52.816  14.072  19.939   3.330   1.351   0.117   0.031   0.000   0.000   2.598   0.699   0.000   0.000
  I  53 169 116 1.3920e-03   1.855  23.617  27.660  28.070  10.337   7.612   0.509   0.324   0.014   0.001   0.000   2.480   0.613   0.000   0.000
  I  53 170 117 1.2798e-03   1.395   2.427  27.197  26.978  27.790   8.533   5.106   0.369   0.198   0.006   0.001   3.264   0.663   0.000   0.000
  I  53 171 118 1.1759e-03   0.000   8.447  15.281  44.905   9.752  18.485   1.918   1.085   0.094   0.033   0.000   3.253   0.633   0.000   0.000
  I  53 172 119 1.0808e-03   1.031   0.177   9.346  17.054  44.138   9.841  16.019   1.488   0.828   0.059   0.018   4.097   0.664   0.000   0.000
  I  53 173 120 9.7855e-04   0.000   4.941   4.357  38.324  13.041  25.527   6.955   6.143   0.446   0.257   0.009   3.991   0.628   0.000   0.000
  I  53 174 121 9.1657e-04   0.970   0.205   7.242   5.797  40.754  11.491  24.189   5.137   3.769   0.304   0.141   4.679   0.652   0.000   0.000
  I  53 175 122 8.4831e-04   0.000   4.942   4.183  31.564   9.979  27.511   5.217  14.116   1.317   1.093   0.077   4.366   0.630   0.000   0.000
  I  53 176 123 7.8526e-04   0.671   0.182   5.661   4.972  33.441   9.612  26.565   5.098  12.002   0.963   0.832   5.160   0.666   0.000   0.000
  I  53 177 124 7.2803e-04   0.000   3.587   2.507  25.732  10.918  29.430   7.184  14.274   1.664   4.348   0.355   4.744   0.646   0.000   0.000
  I  53 178 125 6.7688e-04   0.425   0.185   3.228   2.695  26.186  10.958  29.720   7.336  13.677   2.075   3.518   5.645   0.689   0.000   0.000
  I  53 179 126 6.2653e-04   0.000   2.209   1.159   9.334   8.433  35.138  10.687  19.400   5.525   7.294   0.822   5.506   0.685   0.000   0.000
 Xe  54 133  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 135  81 7.1602e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 137  83 5.1475e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 138  84 1.7610e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 139  85 9.1667e-01  99.910   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.180   0.000   0.000
 Xe  54 140  86 5.4065e-01  99.563   0.437   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.270   0.000   0.000
 Xe  54 141  87 3.4701e-01  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.518   0.000   0.000
 Xe  54 142  88 2.3488e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.675   0.000   0.000
 Xe  54 143  89 1.6516e-01  97.905   2.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.723   0.000   0.000
 Xe  54 144  90 1.1574e-01  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.784   0.000   0.000
 Xe  54 145  91 9.0607e-02  96.109   3.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.553   0.000   0.000
 Xe  54 146  92 7.0006e-02  97.056   2.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.658   0.000   0.000
 Xe  54 147  93 5.4784e-02  93.684   6.227   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.489   0.000   0.000
 Xe  54 148  94 4.3400e-02  95.419   4.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.716   0.000   0.000
 Xe  54 149  95 3.4903e-02  84.358  15.341   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.328   0.000   0.000
 Xe  54 150  96 2.8294e-02  91.693   8.267   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.585   0.000   0.000
 Xe  54 151  97 2.3090e-02  66.169  33.112   0.719   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.459   0.000   0.000
 Xe  54 152  98 1.8909e-02  72.950  26.806   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273   0.445   0.000   0.000
 Xe  54 153  99 1.5469e-02  65.212  33.535   1.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.558   0.000   0.000
 Xe  54 154 100 1.2933e-02  68.047  31.413   0.539   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.720   0.000   0.000
 Xe  54 155 101 1.0851e-02  65.532  32.324   2.110   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.641   0.000   0.000
 Xe  54 156 102 9.3116e-03  67.518  31.428   1.002   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.857   0.000   0.000
 Xe  54 157 103 8.0285e-03  65.214  26.457   8.119   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.615   0.000   0.000
 Xe  54 158 104 6.9062e-03  67.982  30.147   1.629   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341   0.736   0.000   0.000
 Xe  54 159 105 5.9344e-03  64.009  17.227  18.220   0.514   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.608   0.000   0.000
 Xe  54 160 106 5.1762e-03  66.622  29.402   3.393   0.576   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.379   0.634   0.000   0.000
 Xe  54 161 107 4.5576e-03  59.997  15.021  23.674   1.147   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.642   0.000   0.000
 Xe  54 162 108 4.0076e-03  64.941  20.904  12.872   1.206   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.551   0.000   0.000
 Xe  54 163 109 3.5939e-03  52.525  20.680  23.717   2.527   0.537   0.015   0.000   0.000   0.000   0.000   0.000   0.779   0.596   0.000   0.000
 Xe  54 164 110 3.1993e-03  61.722  18.525  17.425   2.055   0.250   0.024   0.000   0.000   0.000   0.000   0.000   0.607   0.549   0.000   0.000
 Xe  54 165 111 2.8444e-03  39.950  29.685  21.418   7.793   1.063   0.087   0.004   0.000   0.000   0.000   0.000   1.006   0.537   0.000   0.000
 Xe  54 166 112 2.5427e-03  57.635  21.057  16.443   4.289   0.480   0.094   0.001   0.000   0.000   0.000   0.000   0.692   0.531   0.000   0.000
 Xe  54 167 113 2.2866e-03  25.902  40.875  19.060  12.121   1.786   0.225   0.031   0.000   0.000   0.000   0.000   1.238   0.537   0.000   0.000
 Xe  54 168 114 2.0505e-03  44.603  31.816  13.284   9.257   0.781   0.245   0.013   0.000   0.000   0.000   0.000   0.906   0.530   0.000   0.000
 Xe  54 169 115 1.8675e-03  10.203  41.827  27.698  14.899   4.720   0.516   0.131   0.005   0.000   0.000   0.000   1.642   0.566   0.000   0.000
 Xe  54 170 116 1.7051e-03  25.777  44.139  10.391  17.496   1.494   0.630   0.064   0.008   0.000   0.000   0.000   1.270   0.536   0.000   0.000
 Xe  54 171 117 1.5547e-03   4.298  19.407  46.344  12.775  15.227   1.406   0.495   0.044   0.004   0.000   0.000   2.217   0.565   0.000   0.000
 Xe  54 172 118 1.4150e-03  11.228  45.361  14.688  17.053   9.368   1.898   0.330   0.072   0.002   0.000   0.000   1.754   0.549   0.000   0.000
 Xe  54 173 119 1.2843e-03   2.848   4.900  42.938  20.381  18.713   7.895   1.982   0.287   0.055   0.001   0.000   2.806   0.575   0.000   0.000
 Xe  54 174 120 1.1617e-03   6.243  32.117  19.750  20.998   9.433   9.933   0.991   0.492   0.040   0.003   0.000   2.317   0.539   0.000   0.000
 Xe  54 175 121 1.0786e-03   2.125   2.121  31.023  19.570  24.863   9.835   9.028   0.962   0.439   0.031   0.002   3.362   0.571   0.000   0.000
 Xe  54 176 122 1.0047e-03   5.466  25.446  19.750  24.535   6.674  13.981   2.515   1.322   0.251   0.058   0.001   2.620   0.547   0.000   0.000
 Xe  54 177 123 9.3199e-04   1.914   3.268  25.097  19.063  26.418   7.267  13.159   2.341   1.234   0.199   0.041   3.601   0.572   0.000   0.000
 Xe  54 178 124 8.6429e-04   4.611  23.543  18.799  26.805   6.048  14.037   3.094   2.253   0.496   0.290   0.021   2.771   0.558   0.000   0.000
 Xe  54 179 125 8.0387e-04   1.392   1.796  19.242  20.376  28.454   7.153  15.100   3.267   2.483   0.477   0.261   3.911   0.593   0.000   0.000
 Xe  54 180 126 7.4636e-04   2.576   8.944  13.893  36.679  11.150  16.301   4.365   4.568   0.644   0.760   0.119   3.441   0.602   0.000   0.000
 Xe  54 181 127 6.7514e-04   1.279   1.828   7.989  10.398  34.078  15.442  16.574   4.546   6.222   0.839   0.804   4.584   0.668   0.000   0.000
 Xe  54 182 128 6.2085e-04   0.000   3.807   2.458  14.768  13.302  33.184  10.687  14.230   3.174   3.848   0.541   4.984   0.686   0.000   0.000
 Cs  55 130  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 132  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 134  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 135  80 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 136  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 137  82 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 138  83 1.2458e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 139  84 4.2326e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 140  85 1.9251e+00  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.000   0.000
 Cs  55 141  86 1.1022e+00  98.659   1.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.477   0.000   0.000
 Cs  55 142  87 6.8479e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.532   0.000   0.000
 Cs  55 143  88 4.5614e-01  96.253   3.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.617   0.000   0.000
 Cs  55 144  89 3.1394e-01  96.486   3.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.513   0.000   0.000
 Cs  55 145  90 2.2339e-01  92.017   7.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.466   0.000   0.000
 Cs  55 146  91 1.6257e-01  92.778   7.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.459   0.000   0.000
 Cs  55 147  92 1.1826e-01  84.474  15.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.426   0.000   0.000
 Cs  55 148  93 9.3849e-02  77.226  22.722   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.415   0.000   0.000
 Cs  55 149  94 7.3122e-02  66.300  33.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.369   0.000   0.000
 Cs  55 150  95 5.7309e-02  63.769  35.807   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.670   0.000   0.000
 Cs  55 151  96 4.5825e-02  61.973  37.950   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.381   0.981   0.000   0.000
 Cs  55 152  97 3.6715e-02  61.568  37.289   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.997   0.000   0.000
 Cs  55 153  98 2.9520e-02  62.544  37.086   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.029   0.000   0.000
 Cs  55 154  99 2.3739e-02  62.341  35.678   1.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.987   0.000   0.000
 Cs  55 155 100 1.9375e-02  62.930  36.295   0.773   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.042   0.000   0.000
 Cs  55 156 101 1.6114e-02  62.790  32.270   4.923   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.768   0.000   0.000
 Cs  55 157 102 1.3323e-02  62.397  36.057   1.441   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.777   0.000   0.000
 Cs  55 158 103 1.1307e-02  61.760  16.962  21.080   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.633   0.000   0.000
 Cs  55 159 104 9.6148e-03  60.701  35.946   2.948   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.645   0.000   0.000
 Cs  55 160 105 8.1796e-03  57.685  15.496  26.268   0.525   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.709   0.000   0.000
 Cs  55 161 106 7.0635e-03  50.575  34.603  13.829   0.988   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.652   0.546   0.000   0.000
 Cs  55 162 107 6.1028e-03  45.015  24.559  28.985   1.235   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.592   0.000   0.000
 Cs  55 163 108 5.3290e-03  40.296  37.137  20.046   2.430   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.849   0.567   0.000   0.000
 Cs  55 164 109 4.7070e-03  31.552  35.866  28.357   3.507   0.710   0.007   0.000   0.000   0.000   0.000   0.000   1.060   0.560   0.000   0.000
 Cs  55 165 110 4.0590e-03  27.230  48.685  16.346   7.412   0.292   0.035   0.000   0.000   0.000   0.000   0.000   1.050   0.564   0.000   0.000
 Cs  55 166 111 3.6647e-03  15.791  47.161  26.446   9.288   1.252   0.060   0.002   0.000   0.000   0.000   0.000   1.332   0.505   0.000   0.000
 Cs  55 167 112 3.2432e-03  13.262  61.993  11.476  12.619   0.534   0.116   0.000   0.000   0.000   0.000   0.000   1.255   0.561   0.000   0.000
 Cs  55 168 113 2.8976e-03   8.962  45.991  29.779  12.861   2.235   0.153   0.019   0.000   0.000   0.000   0.000   1.539   0.520   0.000   0.000
 Cs  55 169 114 2.5863e-03   6.102  65.049  10.282  17.412   0.838   0.310   0.007   0.000   0.000   0.000   0.000   1.428   0.621   0.000   0.000
 Cs  55 170 115 2.3228e-03   4.125  22.607  51.896  13.085   7.790   0.395   0.101   0.001   0.000   0.000   0.000   1.994   0.565   0.000   0.000
 Cs  55 171 116 2.1135e-03   3.621  56.628  15.439  21.323   2.116   0.824   0.046   0.005   0.000   0.000   0.000   1.644   0.640   0.000   0.000
 Cs  55 172 117 1.9240e-03   2.460   9.500  56.608  11.530  18.375   1.061   0.446   0.018   0.001   0.000   0.000   2.389   0.665   0.000   0.000
 Cs  55 173 118 1.7495e-03   2.138  31.267  28.207  23.944  10.165   3.936   0.271   0.071   0.000   0.000   0.000   2.220   0.585   0.000   0.000
 Cs  55 174 119 1.5924e-03   1.798   1.078  41.409  24.033  22.402   7.060   2.035   0.152   0.032   0.000   0.000   2.944   0.625   0.000   0.000
 Cs  55 175 120 1.4477e-03   1.722  15.769  16.691  42.322   7.717  14.321   0.911   0.524   0.021   0.002   0.000   2.879   0.562   0.000   0.000
 Cs  55 176 121 1.3180e-03   1.375   0.474  24.071  17.069  37.145   8.505  10.377   0.652   0.324   0.009   0.001   3.604   0.593   0.000   0.000
 Cs  55 177 122 1.2186e-03   1.520  10.847  10.179  47.725   7.863  17.446   2.605   1.601   0.166   0.047   0.000   3.217   0.568   0.000   0.000
 Cs  55 178 123 1.1214e-03   1.221   0.653  21.860  11.659  40.735   7.519  13.766   1.427   1.060   0.082   0.018   3.819   0.601   0.000   0.000
 Cs  55 179 124 1.0320e-03   1.232   8.903  11.598  46.029   7.068  17.563   4.096   2.840   0.396   0.266   0.008   3.364   0.576   0.000   0.000
 Cs  55 180 125 9.5054e-04   0.968   0.400  16.829  13.919  41.404   6.838  15.299   2.174   1.790   0.244   0.133   4.005   0.610   0.000   0.000
 Cs  55 181 126 8.9955e-04   0.733   4.299   6.804  45.095  12.307  20.540   4.803   4.290   0.549   0.533   0.048   3.736   0.602   0.000   0.000
 Cs  55 182 127 7.7787e-04   0.531   0.930   9.643   7.444  40.485  12.216  18.936   4.488   4.362   0.513   0.450   4.544   0.656   0.000   0.000
 Cs  55 183 128 7.0381e-04   0.000   1.296   2.304  15.642  11.084  37.637  10.924  14.448   3.312   2.979   0.373   5.075   0.684   0.000   0.000
 Cs  55 184 129 6.4386e-04   0.000   0.342   0.559   1.749  16.324  11.310  34.914  12.224  15.852   3.436   3.289   6.099   0.724   0.000   0.000
 Cs  55 185 130 5.9933e-04   0.000   0.447   0.147   0.355   1.993  17.891  14.124  35.707  12.104  13.999   3.233   6.668   0.731   0.000   0.000
 Ba  56 139  83 4.1577e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 140  84 1.3045e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 141  85 5.6268e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 142  86 2.7302e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 143  87 1.5737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 144  88 1.0029e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 145  89 6.7356e-01  99.908   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.085   0.000   0.000
 Ba  56 146  90 4.6466e-01  99.745   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.260   0.000   0.000
 Ba  56 147  91 3.2921e-01  99.314   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.293   0.000   0.000
 Ba  56 148  92 2.3919e-01  99.330   0.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.352   0.000   0.000
 Ba  56 149  93 1.7692e-01  98.745   1.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.560   0.000   0.000
 Ba  56 150  94 1.3002e-01  98.610   1.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.510   0.000   0.000
 Ba  56 151  95 1.0315e-01  97.403   2.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.481   0.000   0.000
 Ba  56 152  96 8.0002e-02  97.555   2.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.679   0.000   0.000
 Ba  56 153  97 6.1690e-02  92.980   6.992   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.420   0.000   0.000
 Ba  56 154  98 4.9334e-02  96.067   3.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.598   0.000   0.000
 Ba  56 155  99 3.8847e-02  77.190  22.578   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.289   0.000   0.000
 Ba  56 156 100 3.0822e-02  88.360  11.620   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.431   0.000   0.000
 Ba  56 157 101 2.5090e-02  68.307  31.038   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.547   0.000   0.000
 Ba  56 158 102 2.0290e-02  71.548  28.191   0.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.571   0.000   0.000
 Ba  56 159 103 1.6660e-02  68.730  29.994   1.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.608   0.000   0.000
 Ba  56 160 104 1.3927e-02  70.965  28.457   0.578   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.805   0.000   0.000
 Ba  56 161 105 1.1668e-02  69.041  28.157   2.756   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.616   0.000   0.000
 Ba  56 162 106 9.9010e-03  70.878  27.943   1.111   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304   0.762   0.000   0.000
 Ba  56 163 107 8.4768e-03  67.578  18.447  13.650   0.323   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.577   0.000   0.000
 Ba  56 164 108 7.2725e-03  71.326  26.337   2.001   0.336   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.638   0.000   0.000
 Ba  56 165 109 6.3182e-03  66.153  14.859  18.256   0.674   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.536   0.574   0.000   0.000
 Ba  56 166 110 5.5097e-03  70.855  25.309   3.219   0.603   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.567   0.000   0.000
 Ba  56 167 111 4.8139e-03  63.808  14.864  20.170   0.998   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.576   0.000   0.000
 Ba  56 168 112 4.1141e-03  69.298  22.984   6.771   0.896   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.394   0.520   0.000   0.000
 Ba  56 169 113 3.7276e-03  60.721  17.791  19.870   1.318   0.295   0.005   0.000   0.000   0.000   0.000   0.000   0.627   0.574   0.000   0.000
 Ba  56 170 114 3.3103e-03  63.958  21.986  12.695   1.244   0.113   0.005   0.000   0.000   0.000   0.000   0.000   0.516   0.494   0.000   0.000
 Ba  56 171 115 2.9378e-03  38.949  34.133  22.754   3.482   0.646   0.036   0.000   0.000   0.000   0.000   0.000   0.929   0.512   0.000   0.000
 Ba  56 172 116 2.6463e-03  54.746  24.454  16.813   3.596   0.349   0.041   0.000   0.000   0.000   0.000   0.000   0.705   0.517   0.000   0.000
 Ba  56 173 117 2.3979e-03  18.842  44.514  21.057  13.535   1.859   0.176   0.015   0.000   0.000   0.000   0.000   1.356   0.500   0.000   0.000
 Ba  56 174 118 2.1707e-03  36.982  38.952   9.375  13.389   1.003   0.290   0.009   0.000   0.000   0.000   0.000   1.034   0.496   0.000   0.000
 Ba  56 175 119 1.9659e-03   8.194  33.811  35.787  12.744   8.545   0.738   0.176   0.004   0.000   0.000   0.000   1.826   0.495   0.000   0.000
 Ba  56 176 120 1.7819e-03  27.322  43.791   8.142  17.526   2.229   0.874   0.104   0.012   0.000   0.000   0.000   1.266   0.524   0.000   0.000
 Ba  56 177 121 1.6080e-03   5.650  23.701  44.063   8.663  15.661   1.523   0.672   0.063   0.005   0.000   0.000   2.126   0.508   0.000   0.000
 Ba  56 178 122 1.4836e-03  16.379  48.616  12.012  15.965   4.963   1.623   0.354   0.086   0.002   0.000   0.000   1.512   0.518   0.000   0.000
 Ba  56 179 123 1.3619e-03   3.911  15.506  48.132  11.250  16.766   2.853   1.292   0.239   0.050   0.001   0.000   2.367   0.523   0.000   0.000
 Ba  56 180 124 1.2537e-03  10.327  45.984  17.177  16.023   7.608   2.053   0.544   0.261   0.021   0.001   0.000   1.744   0.520   0.000   0.000
 Ba  56 181 125 1.1615e-03   3.389  12.769  46.834  12.996  17.370   4.509   1.601   0.371   0.151   0.009   0.000   2.509   0.534   0.000   0.000
 Ba  56 182 126 1.1030e-03   5.481  41.069  21.655  18.274   9.323   3.072   0.670   0.400   0.046   0.010   0.000   1.991   0.534   0.000   0.000
 Ba  56 183 127 9.3070e-04   4.046   9.487  27.829  24.897  19.764   8.217   4.671   0.666   0.368   0.044   0.011   2.961   0.610   0.000   0.000
 Ba  56 184 128 8.2220e-04   0.000  13.224  12.862  38.374  14.595  13.766   4.737   1.930   0.340   0.156   0.014   3.275   0.645   0.000   0.000
 Ba  56 185 129 7.3814e-04   0.000   0.777   6.445  16.007  30.630  19.450  17.308   5.486   3.268   0.431   0.199   4.556   0.693   0.000   0.000
 Ba  56 186 130 6.7698e-04   0.000   4.887   0.503   7.469  18.344  33.637  15.648  13.657   3.712   1.892   0.252   5.080   0.689   0.000   0.000
 Ba  56 187 131 6.2166e-04   0.000   0.725   1.383   0.182   3.674  17.753  35.635  17.545  16.239   4.309   2.552   6.355   0.708   0.000   0.000
 Ba  56 188 132 5.7391e-04   0.000   3.922   0.378   1.176   0.151   4.472  19.172  38.004  15.781  13.701   3.244   6.807   0.695   0.000   0.000
 Ba  56 189 133 5.3312e-04   0.000   0.272   0.644   0.082   0.371   0.055   1.859  16.233  43.505  18.653  18.325   7.701   0.721   0.000   0.000
 La  57 136  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 138  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 140  83 2.6196e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 141  84 5.9621e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 142  85 2.3027e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 143  86 1.0414e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 144  87 4.9063e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 La  57 145  88 2.8112e+00  99.603   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.217   0.000   0.000
 La  57 146  89 1.6829e+00  99.698   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.001
 La  57 147  90 1.1017e+00  99.151   0.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.328   0.000   0.000
 La  57 148  91 7.6898e-01  99.058   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.238   0.000   0.000
 La  57 149  92 5.3572e-01  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.451   0.000   0.000
 La  57 150  93 3.8227e-01  97.761   2.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.368   0.000   0.000
 La  57 151  94 2.7846e-01  95.698   4.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.699   0.000   0.000
 La  57 152  95 2.0637e-01  93.677   6.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.530   0.000   0.000
 La  57 153  96 1.5436e-01  86.145  13.855   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.457   0.000   0.000
 La  57 154  97 1.1757e-01  72.403  27.577   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.447   0.000   0.000
 La  57 155  98 8.9290e-02  65.348  34.652   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.632   0.000   0.000
 La  57 156  99 6.7028e-02  62.887  36.659   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.823   0.000   0.000
 La  57 157 100 5.2441e-02  63.230  36.697   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.880   0.000   0.000
 La  57 158 101 4.1663e-02  63.886  34.941   1.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.686   0.000   0.000
 La  57 159 102 3.3104e-02  64.957  34.597   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   1.028   0.000   0.000
 La  57 160 103 2.5969e-02  65.457  31.809   2.734   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.818   0.000   0.000
 La  57 161 104 2.1168e-02  65.821  33.239   0.932   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.824   0.000   0.000
 La  57 162 105 1.7395e-02  64.929  23.335  11.690   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.469   0.618   0.000   0.000
 La  57 163 106 1.4451e-02  62.737  34.743   2.302   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400   0.607   0.000   0.000
 La  57 164 107 1.2167e-02  60.769  13.915  24.907   0.405   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.650   0.685   0.000   0.000
 La  57 165 108 1.0242e-02  59.437  31.629   8.187   0.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.525   0.000   0.000
 La  57 166 109 8.7771e-03  55.522  18.497  25.059   0.826   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.715   0.568   0.000   0.000
 La  57 167 110 7.5619e-03  52.151  31.748  14.814   1.264   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.506   0.000   0.000
 La  57 168 111 6.5093e-03  48.724  24.262  25.527   1.227   0.260   0.000   0.000   0.000   0.000   0.000   0.000   0.800   0.542   0.000   0.000
 La  57 169 112 5.6208e-03  50.458  31.683  16.107   1.684   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.509   0.000   0.000
 La  57 170 113 4.8875e-03  45.864  28.077  24.211   1.444   0.402   0.002   0.000   0.000   0.000   0.000   0.000   0.824   0.513   0.000   0.000
 La  57 171 114 4.2425e-03  31.622  48.181  17.692   2.368   0.131   0.007   0.000   0.000   0.000   0.000   0.000   0.912   0.510   0.000   0.000
 La  57 172 115 3.7988e-03  16.627  48.677  29.890   4.031   0.758   0.018   0.000   0.000   0.000   0.000   0.000   1.237   0.480   0.000   0.000
 La  57 173 116 3.3638e-03  12.439  63.580  12.727  10.826   0.381   0.047   0.000   0.000   0.000   0.000   0.000   1.233   0.531   0.000   0.000
 La  57 174 117 3.0300e-03   6.743  42.230  35.163  13.428   2.322   0.107   0.006   0.000   0.000   0.000   0.000   1.627   0.496   0.000   0.000
 La  57 175 118 2.7290e-03   5.295  65.355  10.052  17.994   0.975   0.327   0.003   0.000   0.000   0.000   0.000   1.450   0.592   0.000   0.000
 La  57 176 119 2.4586e-03   4.085  24.902  48.845  11.741   9.835   0.482   0.109   0.000   0.000   0.000   0.000   2.002   0.597   0.000   0.000
 La  57 177 120 2.2149e-03   3.747  58.691  13.567  20.681   2.292   0.960   0.056   0.005   0.000   0.000   0.000   1.622   0.592   0.000   0.000
 La  57 178 121 1.9874e-03   2.950  10.336  59.978   8.772  16.468   0.999   0.478   0.018   0.001   0.000   0.000   2.305   0.571   0.000   0.000
 La  57 179 122 1.8190e-03   2.665  45.997  21.807  20.746   6.322   2.175   0.229   0.059   0.000   0.000   0.000   1.898   0.553   0.000   0.000
 La  57 180 123 1.6650e-03   2.109   3.169  59.439  11.810  20.148   2.016   1.190   0.098   0.020   0.000   0.000   2.561   0.587   0.000   0.000
 La  57 181 124 1.5283e-03   2.166  33.811  24.048  24.662  10.770   3.857   0.453   0.225   0.007   0.000   0.000   2.226   0.535   0.000   0.000
 La  57 182 125 1.4121e-03   2.105   4.503  55.006  11.507  21.784   3.329   1.518   0.179   0.069   0.001   0.000   2.637   0.582   0.000   0.000
 La  57 183 126 1.3353e-03   1.238  20.253  27.930  31.397  10.910   7.112   0.700   0.429   0.026   0.005   0.000   2.570   0.536   0.000   0.000
 La  57 184 127 1.0963e-03   1.785   8.559  31.961  23.838  21.897   7.276   4.027   0.439   0.207   0.010   0.001   2.970   0.601   0.000   0.000
 La  57 185 128 9.4446e-04   0.000   8.004  14.174  40.654  15.610  15.445   3.941   1.859   0.224   0.088   0.003   3.372   0.647   0.000   0.000
 La  57 186 129 8.2821e-04   0.008   1.517   3.682  16.340  38.589  17.168  16.139   4.070   2.183   0.217   0.087   4.437   0.681   0.000   0.000
 La  57 187 130 7.4482e-04   0.000   1.192   1.551   5.509  19.669  40.040  14.542  13.054   2.907   1.403   0.135   5.153   0.681   0.000   0.000
 La  57 188 131 6.7093e-04   0.647   0.533   0.440   0.640   3.606  19.689  41.870  14.992  13.431   2.748   1.405   6.176   0.690   0.000   0.000
 La  57 189 132 6.1684e-04   0.000   1.034   0.473   0.483   0.924   4.580  24.023  41.649  13.492  11.336   2.008   6.883   0.677   0.000   0.000
 La  57 190 133 5.6564e-04   0.000   0.523   0.448   0.249   0.257   0.471   2.713  21.658  46.409  14.807  12.466   7.768   0.690   0.000   0.000
 La  57 191 134 5.2250e-04   0.000   0.563   0.180   0.196   0.141   0.176   0.409   2.630  24.331  54.999  16.373   7.535   0.686   0.000   0.000
 La  57 192 135 4.8507e-04   0.000   0.490   0.183   0.071   0.083   0.062   0.086   0.209   1.915  21.299  75.605   6.668   0.711   0.000   0.000
 Ce  58 141  83 9.5593e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 143  85 1.6309e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 144  86 6.4743e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 145  87 2.6686e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 146  88 1.1761e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 147  89 5.9660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 148  90 3.5593e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 149  91 2.1962e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 150  92 1.3762e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 151  93 9.6550e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 152  94 6.6639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 153  95 4.7039e-01  99.877   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.174   0.000   0.000
 Ce  58 154  96 3.3810e-01  99.614   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Ce  58 155  97 2.4623e-01  98.829   1.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.411   0.000   0.000
 Ce  58 156  98 1.8087e-01  98.906   1.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.598   0.000   0.000
 Ce  58 157  99 1.3200e-01  97.241   2.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.394   0.000   0.000
 Ce  58 158 100 9.5043e-02  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.568   0.000   0.000
 Ce  58 159 101 7.3648e-02  93.789   6.197   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.369   0.000   0.000
 Ce  58 160 102 5.5636e-02  95.438   4.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.501   0.000   0.000
 Ce  58 161 103 4.3506e-02  79.995  19.769   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.317   0.000   0.000
 Ce  58 162 104 3.4412e-02  85.209  14.779   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.385   0.000   0.000
 Ce  58 163 105 2.7476e-02  71.661  27.651   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.461   0.000   0.000
 Ce  58 164 106 2.2196e-02  73.706  25.982   0.312   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.687   0.000   0.000
 Ce  58 165 107 1.8231e-02  71.711  26.356   1.929   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.540   0.000   0.000
 Ce  58 166 108 1.5027e-02  74.119  25.150   0.717   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.810   0.000   0.000
 Ce  58 167 109 1.2593e-02  72.730  24.003   3.173   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.535   0.000   0.000
 Ce  58 168 110 1.0676e-02  74.614  24.370   0.942   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.781   0.000   0.000
 Ce  58 169 111 9.0852e-03  72.387  20.350   7.029   0.234   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.527   0.000   0.000
 Ce  58 170 112 7.7619e-03  75.100  23.462   1.244   0.193   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.703   0.000   0.000
 Ce  58 171 113 6.6380e-03  72.167  19.346   8.118   0.356   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.512   0.000   0.000
 Ce  58 172 114 5.6650e-03  74.131  23.979   1.602   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.594   0.000   0.000
 Ce  58 173 115 4.9939e-03  67.466  15.448  16.374   0.661   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.540   0.000   0.000
 Ce  58 174 116 4.2870e-03  72.513  23.490   3.327   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.539   0.000   0.000
 Ce  58 175 117 3.8863e-03  61.023  18.563  19.057   1.144   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.610   0.531   0.000   0.000
 Ce  58 176 118 3.4870e-03  67.557  20.337  10.840   1.166   0.098   0.002   0.000   0.000   0.000   0.000   0.000   0.459   0.475   0.000   0.000
 Ce  58 177 119 3.1202e-03  50.951  24.530  21.224   2.647   0.621   0.028   0.000   0.000   0.000   0.000   0.000   0.775   0.478   0.000   0.000
 Ce  58 178 120 2.7933e-03  64.292  17.668  15.255   2.429   0.321   0.034   0.000   0.000   0.000   0.000   0.000   0.569   0.464   0.000   0.000
 Ce  58 179 121 2.4955e-03  42.125  31.088  18.447   6.831   1.361   0.140   0.009   0.000   0.000   0.000   0.000   0.947   0.464   0.000   0.000
 Ce  58 180 122 2.2551e-03  53.312  25.131  15.963   4.738   0.673   0.179   0.005   0.000   0.000   0.000   0.000   0.749   0.479   0.000   0.000
 Ce  58 181 123 2.0591e-03  27.289  35.699  20.396  13.899   2.222   0.411   0.084   0.001   0.000   0.000   0.000   1.296   0.442   0.000   0.000
 Ce  58 182 124 1.8801e-03  54.632  23.419  12.792   7.910   0.902   0.318   0.025   0.001   0.000   0.000   0.000   0.781   0.454   0.000   0.000
 Ce  58 183 125 1.7301e-03  25.320  42.946  16.238  12.604   2.244   0.516   0.126   0.006   0.000   0.000   0.000   1.256   0.452   0.000   0.000
 Ce  58 184 126 1.6325e-03  21.684  52.466  15.738   8.619   0.852   0.573   0.061   0.007   0.000   0.000   0.000   1.165   0.482   0.000   0.000
 Ce  58 185 127 1.2945e-03  16.995  14.322  46.864  13.202   7.415   0.761   0.399   0.039   0.004   0.000   0.000   1.838   0.558   0.000   0.000
 Ce  58 186 128 1.0848e-03   0.000  32.603  34.220  21.891   9.303   1.579   0.289   0.108   0.006   0.000   0.000   2.144   0.587   0.000   0.000
 Ce  58 187 129 9.3645e-04   0.000   0.000  34.531  24.531  28.375   9.304   2.803   0.320   0.127   0.009   0.001   3.228   0.635   0.000   0.000
 Ce  58 188 130 8.2443e-04   0.000  14.868   0.025  31.576  27.921  19.225   5.209   0.988   0.140   0.045   0.002   3.572   0.634   0.000   0.000
 Ce  58 189 131 7.3006e-04   0.000   4.420  12.571   0.106  27.776  24.279  23.296   5.994   1.351   0.155   0.050   4.568   0.639   0.000   0.000
 Ce  58 190 132 6.5779e-04   0.000  13.555   2.249  10.173   0.172  27.034  25.407  17.202   3.503   0.630   0.075   4.916   0.642   0.000   0.000
 Ce  58 191 133 5.9777e-04   0.000   2.309   7.935   1.201   6.613   0.283  30.784  25.713  19.802   4.449   0.908   6.212   0.639   0.000   0.000
 Ce  58 192 134 5.4660e-04   0.000  10.119   0.867   5.351   0.938   5.776   0.301  31.251  26.137  16.234   3.026   6.629   0.643   0.000   0.000
 Ce  58 193 135 5.0717e-04   0.000   0.894   3.123   0.289   2.138   0.479   3.644   0.431  37.250  30.329  21.424   7.883   0.630   0.000   0.000
 Ce  58 194 136 4.6954e-04   0.000   8.502   0.326   1.888   0.211   1.797   0.443   3.659   0.528  44.949  37.699   6.605   0.642   0.000   0.000
 Ce  58 195 137 4.3495e-04   0.000   0.669   2.793   0.128   0.852   0.119   1.206   0.366   3.700   0.680  89.484   3.272   0.640   0.000   0.000
 Pr  59 142  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 143  84 6.6551e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 144  85 2.8818e+04  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 145  86 1.9148e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 146  87 3.2539e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Pr  59 147  88 9.7411e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 148  89 3.7525e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 149  90 1.6675e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 150  91 8.7209e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 151  92 5.0290e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 152  93 2.9678e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 153  94 1.7682e+00  99.692   0.308   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.137   0.000   0.000
 Pr  59 154  95 1.2335e+00  99.232   0.768   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.210   0.000   0.000
 Pr  59 155  96 8.3673e-01  97.975   2.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.549   0.000   0.000
 Pr  59 156  97 5.7702e-01  98.223   1.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.404   0.000   0.000
 Pr  59 157  98 4.0449e-01  94.239   5.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.427   0.000   0.000
 Pr  59 158  99 2.8714e-01  90.179   9.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.380   0.000   0.000
 Pr  59 159 100 2.0355e-01  78.581  21.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.471   0.000   0.000
 Pr  59 160 101 1.4625e-01  65.509  34.454   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.473   0.000   0.000
 Pr  59 161 102 1.0863e-01  64.969  35.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.688   0.000   0.000
 Pr  59 162 103 7.8300e-02  65.201  34.357   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.553   0.000   0.000
 Pr  59 163 104 5.8077e-02  65.103  34.798   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   1.084   0.000   0.000
 Pr  59 164 105 4.5119e-02  66.317  32.170   1.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.683   0.000   0.000
 Pr  59 165 106 3.6177e-02  66.246  33.068   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.344   0.987   0.000   0.000
 Pr  59 166 107 2.8950e-02  66.591  25.177   8.227   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.530   0.000   0.000
 Pr  59 167 108 2.3266e-02  66.614  31.926   1.382   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.714   0.000   0.000
 Pr  59 168 109 1.9037e-02  66.630  16.988  16.242   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.478   0.000   0.000
 Pr  59 169 110 1.5809e-02  65.639  32.146   1.957   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.569   0.000   0.000
 Pr  59 170 111 1.3191e-02  62.892  15.308  21.447   0.350   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.594   0.000   0.000
 Pr  59 171 112 1.1070e-02  62.633  33.048   3.777   0.542   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.537   0.000   0.000
 Pr  59 172 113 9.3370e-03  62.595  15.582  21.263   0.527   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.598   0.576   0.000   0.000
 Pr  59 173 114 7.9290e-03  59.305  34.651   5.296   0.747   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.475   0.536   0.000   0.000
 Pr  59 174 115 6.8199e-03  55.802  20.400  22.926   0.773   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.610   0.000   0.000
 Pr  59 175 116 5.8781e-03  53.808  32.273  12.640   1.263   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.531   0.000   0.000
 Pr  59 176 117 5.1098e-03  47.780  26.379  24.253   1.295   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.799   0.583   0.000   0.000
 Pr  59 177 118 4.5115e-03  34.988  44.504  17.860   2.526   0.120   0.003   0.000   0.000   0.000   0.000   0.000   0.883   0.532   0.000   0.000
 Pr  59 178 119 3.9368e-03  20.526  43.013  30.720   4.874   0.852   0.016   0.000   0.000   0.000   0.000   0.000   1.226   0.504   0.000   0.000
 Pr  59 179 120 3.5706e-03  17.376  59.455  11.883  10.820   0.411   0.055   0.000   0.000   0.000   0.000   0.000   1.176   0.507   0.000   0.000
 Pr  59 180 121 3.1822e-03  10.920  46.677  28.799  11.424   2.061   0.113   0.006   0.000   0.000   0.000   0.000   1.474   0.413   0.000   0.000
 Pr  59 181 122 2.8376e-03   7.038  66.067   8.851  16.911   0.816   0.314   0.003   0.000   0.000   0.000   0.000   1.394   0.565   0.000   0.000
 Pr  59 182 123 2.5816e-03   8.104  39.046  33.663  14.583   4.200   0.331   0.072   0.000   0.000   0.000   0.000   1.690   0.424   0.000   0.000
 Pr  59 183 124 2.3461e-03   9.344  65.082   6.867  17.334   0.894   0.461   0.017   0.000   0.000   0.000   0.000   1.368   0.552   0.000   0.000
 Pr  59 184 125 2.1492e-03   5.464  45.289  32.350  12.452   3.922   0.403   0.119   0.001   0.000   0.000   0.000   1.658   0.462   0.000   0.000
 Pr  59 185 126 2.0227e-03   2.647  58.358  16.139  21.096   0.941   0.760   0.051   0.007   0.000   0.000   0.000   1.618   0.594   0.000   0.000
 Pr  59 186 127 1.5486e-03  11.218   9.625  49.998  14.100  13.946   0.647   0.441   0.023   0.002   0.000   0.000   2.138   0.562   0.000   0.000
 Pr  59 187 128 1.2648e-03   0.000  28.529  13.321  42.066  11.225   4.458   0.275   0.123   0.003   0.000   0.000   2.511   0.640   0.000   0.000
 Pr  59 188 129 1.0731e-03   1.774   5.830  26.041  14.092  38.297   9.700   3.963   0.211   0.090   0.002   0.000   3.279   0.658   0.000   0.000
 Pr  59 189 130 9.2622e-04   0.000  14.072   9.963  19.649  21.199  27.256   6.382   1.365   0.085   0.030   0.000   3.628   0.652   0.000   0.000
 Pr  59 190 131 8.1505e-04   1.824   4.757   6.745  10.394  22.906  20.515  26.177   5.426   1.170   0.064   0.021   4.488   0.652   0.000   0.000
 Pr  59 191 132 7.2242e-04   0.000   7.924   8.597  10.582   8.444  18.630  22.336  19.790   3.097   0.572   0.029   4.865   0.646   0.000   0.000
 Pr  59 192 133 6.4888e-04   1.612   1.109   2.692   6.000   6.861  10.575  25.560  21.612  20.425   3.003   0.550   6.052   0.633   0.000   0.000
 Pr  59 193 134 5.8637e-04   0.000   3.813   2.705   4.253   7.369   7.613   9.761  25.300  20.384  16.860   1.943   6.571   0.624   0.000   0.000
 Pr  59 194 135 5.3342e-04   1.408   0.694   0.871   0.719   1.601   4.616   5.167  10.726  34.466  21.263  18.471   7.729   0.615   0.000   0.000
 Pr  59 195 136 4.8587e-04   0.000   2.269   1.082   1.204   0.979   2.086   5.719   6.382  12.826  42.344  25.111   6.875   0.607   0.000   0.000
 Pr  59 196 137 4.4761e-04   0.000   1.025   0.916   0.415   0.559   0.473   1.173   4.285   5.276  15.321  70.557   5.115   0.614   0.000   0.000
 Pr  59 197 138 4.1197e-04   0.000  10.813   2.530   1.606   0.891   1.334   1.382   3.517  13.524  16.566  47.841   1.498   0.601   0.000   0.000
 Pr  59 198 139 3.8342e-04  19.030   7.142   8.697   2.062   1.567   1.002   1.636   1.866   5.149  23.073  28.764   0.522   0.595   0.000   0.000
 Nd  60 147  87 1.0126e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 149  89 8.4636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 151  91 6.1478e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 152  92 2.7692e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 153  93 1.3306e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 154  94 7.0595e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 155  95 4.0264e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 156  96 2.2356e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 157  97 1.4975e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 158  98 1.0083e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 159  99 6.7693e-01  99.624   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.201   0.000   0.000
 Nd  60 160 100 4.5846e-01  99.541   0.459   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.353   0.000   0.000
 Nd  60 161 101 3.1101e-01  98.398   1.602   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.343   0.000   0.000
 Nd  60 162 102 2.2360e-01  98.553   1.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.526   0.000   0.000
 Nd  60 163 103 1.5951e-01  96.566   3.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.393   0.000   0.000
 Nd  60 164 104 1.1478e-01  96.525   3.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nd  60 165 105 8.5309e-02  86.857  13.115   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.319   0.000   0.000
 Nd  60 166 106 6.3365e-02  88.005  11.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.450   0.000   0.000
 Nd  60 167 107 4.7909e-02  71.805  27.604   0.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.422   0.000   0.000
 Nd  60 168 108 3.7380e-02  77.288  22.568   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.460   0.000   0.000
 Nd  60 169 109 2.9803e-02  72.918  26.095   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.459   0.000   0.000
 Nd  60 170 110 2.4031e-02  76.285  23.418   0.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.608   0.000   0.000
 Nd  60 171 111 1.9699e-02  73.486  25.082   1.431   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.488   0.000   0.000
 Nd  60 172 112 1.6269e-02  75.817  23.618   0.564   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.727   0.000   0.000
 Nd  60 173 113 1.3495e-02  74.049  23.948   1.966   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.515   0.000   0.000
 Nd  60 174 114 1.1270e-02  75.675  23.528   0.771   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.740   0.000   0.000
 Nd  60 175 115 9.5497e-03  72.772  22.827   4.265   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.512   0.000   0.000
 Nd  60 176 116 8.1605e-03  74.880  23.764   1.229   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.655   0.000   0.000
 Nd  60 177 117 6.9993e-03  71.593  18.803   9.251   0.348   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.486   0.000   0.000
 Nd  60 178 118 6.0451e-03  72.977  24.761   1.890   0.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.546   0.000   0.000
 Nd  60 179 119 5.2843e-03  63.644  16.639  18.814   0.825   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.571   0.509   0.000   0.000
 Nd  60 180 120 4.6627e-03  70.841  23.982   4.300   0.851   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.496   0.000   0.000
 Nd  60 181 121 4.1071e-03  58.915  19.431  19.930   1.394   0.329   0.002   0.000   0.000   0.000   0.000   0.000   0.648   0.511   0.000   0.000
 Nd  60 182 122 3.5536e-03  70.126  22.800   5.861   1.108   0.103   0.002   0.000   0.000   0.000   0.000   0.000   0.383   0.479   0.000   0.000
 Nd  60 183 123 3.2776e-03  56.949  21.079  20.217   1.292   0.450   0.014   0.000   0.000   0.000   0.000   0.000   0.673   0.463   0.000   0.000
 Nd  60 184 124 2.9654e-03  69.706  23.254   5.860   1.061   0.111   0.007   0.000   0.000   0.000   0.000   0.000   0.386   0.477   0.000   0.000
 Nd  60 185 125 2.6996e-03  50.541  25.947  21.653   1.376   0.457   0.025   0.000   0.000   0.000   0.000   0.000   0.753   0.473   0.000   0.000
 Nd  60 186 126 2.5200e-03  49.635  31.128  17.459   1.537   0.215   0.026   0.000   0.000   0.000   0.000   0.000   0.716   0.451   0.000   0.000
 Nd  60 187 127 1.8662e-03  22.154  33.874  29.502  13.014   1.291   0.150   0.016   0.000   0.000   0.000   0.000   1.379   0.533   0.000   0.000
 Nd  60 188 128 1.4869e-03  28.371  29.536  23.110  16.990   1.602   0.370   0.021   0.000   0.000   0.000   0.000   1.351   0.581   0.000   0.000
 Nd  60 189 129 1.2264e-03  22.147   6.467  26.379  27.640  15.184   1.851   0.315   0.017   0.000   0.000   0.000   2.141   0.584   0.000   0.000
 Nd  60 190 130 1.0397e-03   0.000  44.656   0.598  34.068  12.334   7.815   0.453   0.075   0.002   0.000   0.000   2.397   0.604   0.000   0.000
 Nd  60 191 131 8.9673e-04  26.451   0.000  18.979   0.971  32.224  13.027   7.833   0.445   0.068   0.001   0.000   2.856   0.598   0.000   0.000
 Nd  60 192 132 7.8560e-04   0.000  48.334   0.052   6.662   1.362  31.262   9.326   2.827   0.160   0.016   0.000   3.073   0.591   0.000   0.000
 Nd  60 193 133 6.9646e-04  16.900   0.000  27.175   0.295   9.488   1.412  30.935  10.266   3.342   0.170   0.018   3.862   0.581   0.000   0.000
 Nd  60 194 134 6.2346e-04   0.000  23.757   0.090  29.454   0.258   8.595   2.326  27.361   6.847   1.246   0.065   4.284   0.585   0.000   0.000
 Nd  60 195 135 5.6283e-04   0.000   2.566  23.180   0.435  20.420   0.780  11.488   2.263  29.274   7.932   1.662   5.423   0.566   0.000   0.000
 Nd  60 196 136 5.1182e-04   0.000  13.019   2.844  17.219   0.635  18.651   1.042  12.054   2.910  26.156   5.469   5.657   0.586   0.000   0.000
 Nd  60 197 137 4.6857e-04   0.000   0.900   7.670   1.057  10.560   0.668  21.920   1.992  19.182   3.683  32.368   6.604   0.561   0.000   0.000
 Nd  60 198 138 4.3121e-04   0.000  23.602   1.635  11.377   1.465  13.236   0.966  22.924   1.909  17.979   4.907   3.747   0.571   0.000   0.000
 Nd  60 199 139 3.9888e-04  16.116   7.674  29.874   0.609   4.207   0.599   5.801   0.591  13.479   1.932  19.120   2.947   0.542   0.000   0.000
 Nd  60 200 140 3.7008e-04   0.000  79.473   2.514   6.305   0.141   0.929   0.158   1.757   0.278   6.804   1.639   1.277   0.544   0.000   0.000
 Nd  60 201 141 3.4530e-04  12.731   2.251  47.435   6.665  14.764   0.310   1.870   0.310   3.095   0.546  10.024   1.906   0.527   0.000   0.000
 Pm  61 144  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 146  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 147  86 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 148  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 149  88 5.7945e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 150  89 6.5898e+05  99.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022
 Pm  61 151  90 1.3204e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 152  91 1.6571e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 153  92 3.5787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 154  93 1.1171e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 155  94 4.4579e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 156  95 1.9076e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 157  96 9.4496e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 158  97 5.1907e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 159  98 2.8672e+00  99.480   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.151   0.000   0.000
 Pm  61 160  99 1.6287e+00  98.849   1.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.275   0.000   0.000
 Pm  61 161 100 1.1232e+00  97.663   2.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.366   0.000   0.000
 Pm  61 162 101 7.2242e-01  95.379   4.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.479   0.000   0.000
 Pm  61 163 102 4.8465e-01  93.603   6.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.660   0.000   0.000
 Pm  61 164 103 3.3783e-01  88.793  11.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.347   0.000   0.000
 Pm  61 165 104 2.3501e-01  70.451  29.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.295   0.500   0.000   0.000
 Pm  61 166 105 1.6908e-01  66.880  33.050   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.661   0.000   0.000
 Pm  61 167 106 1.2223e-01  65.967  34.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.972   0.000   0.000
 Pm  61 168 107 8.9812e-02  66.865  31.996   1.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343   0.659   0.000   0.000
 Pm  61 169 108 6.7066e-02  68.201  31.509   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   1.037   0.000   0.000
 Pm  61 170 109 5.1345e-02  69.439  28.859   1.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.590   0.000   0.000
 Pm  61 171 110 3.9819e-02  69.752  29.716   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.308   0.931   0.000   0.000
 Pm  61 172 111 3.1728e-02  69.445  26.344   4.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.348   0.586   0.000   0.000
 Pm  61 173 112 2.5314e-02  69.718  29.287   0.984   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.730   0.000   0.000
 Pm  61 174 113 2.0304e-02  68.680  22.790   8.490   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.519   0.000   0.000
 Pm  61 175 114 1.6449e-02  67.991  30.578   1.314   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.593   0.000   0.000
 Pm  61 176 115 1.3608e-02  65.669  17.267  16.892   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516   0.506   0.000   0.000
 Pm  61 177 116 1.1398e-02  61.997  35.087   2.533   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.521   0.000   0.000
 Pm  61 178 117 9.6490e-03  61.059  16.426  22.008   0.496   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.620   0.563   0.000   0.000
 Pm  61 179 118 8.2469e-03  56.032  35.439   7.615   0.913   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.534   0.510   0.000   0.000
 Pm  61 180 119 7.1389e-03  52.784  20.867  25.166   1.029   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.581   0.000   0.000
 Pm  61 181 120 6.2361e-03  52.608  30.619  15.010   1.723   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.489   0.000   0.000
 Pm  61 182 121 5.4446e-03  54.039  21.534  22.907   1.191   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.579   0.000   0.000
 Pm  61 183 122 4.6994e-03  45.091  39.954  13.233   1.637   0.083   0.001   0.000   0.000   0.000   0.000   0.000   0.717   0.527   0.000   0.000
 Pm  61 184 123 4.2378e-03  39.502  31.618  27.057   1.366   0.453   0.003   0.000   0.000   0.000   0.000   0.000   0.917   0.550   0.000   0.000
 Pm  61 185 124 3.7684e-03  41.307  38.250  17.855   2.463   0.120   0.005   0.000   0.000   0.000   0.000   0.000   0.819   0.528   0.000   0.000
 Pm  61 186 125 3.4093e-03  35.269  35.554  26.725   1.703   0.738   0.010   0.000   0.000   0.000   0.000   0.000   0.971   0.441   0.000   0.000
 Pm  61 187 126 3.2011e-03   7.570  67.026  21.235   3.808   0.312   0.049   0.000   0.000   0.000   0.000   0.000   1.224   0.564   0.000   0.000
 Pm  61 188 127 2.2992e-03  19.280  14.500  49.321  14.756   1.989   0.137   0.017   0.000   0.000   0.000   0.000   1.662   0.495   0.000   0.000
 Pm  61 189 128 1.8025e-03   0.000  38.860  32.810  25.019   2.738   0.553   0.020   0.001   0.000   0.000   0.000   1.934   0.626   0.000   0.000
 Pm  61 190 129 1.4476e-03   5.709   6.887  37.251  28.153  20.186   1.474   0.332   0.009   0.000   0.000   0.000   2.560   0.544   0.000   0.000
 Pm  61 191 130 1.2043e-03   0.000  38.399   5.679  29.629  14.789  11.014   0.402   0.088   0.001   0.000   0.000   2.559   0.645   0.000   0.000
 Pm  61 192 131 1.0218e-03   5.858   6.053  26.715   7.663  31.316  13.251   8.814   0.278   0.052   0.000   0.000   3.292   0.549   0.000   0.000
 Pm  61 193 132 8.8080e-04   0.000  39.165   7.629   7.229   5.053  28.189   9.137   3.489   0.097   0.011   0.000   3.174   0.635   0.000   0.000
 Pm  61 194 133 7.7001e-04   3.888  12.076  20.387  10.630   8.240   5.977  27.350   8.587   2.786   0.071   0.007   3.948   0.616   0.000   0.000
 Pm  61 195 134 6.8049e-04   0.000  29.254  11.646  11.372   4.446   6.362   7.746  22.580   5.608   0.962   0.024   3.946   0.615   0.000   0.000
 Pm  61 196 135 6.0743e-04   3.102   2.079  14.859  14.807  13.753   7.248   7.665   7.733  22.580   5.290   0.885   5.046   0.594   0.000   0.000
 Pm  61 197 136 5.4707e-04   0.000  12.214   9.102  17.223   9.747   7.875   5.472   8.248   8.175  18.595   3.349   5.151   0.595   0.000   0.000
 Pm  61 198 137 4.9687e-04   2.525   0.922   3.934   3.425  12.117  14.518  14.193   9.183   9.959   8.549  20.675   6.282   0.573   0.000   0.000
 Pm  61 199 138 4.5310e-04   0.000  28.665   9.833   8.027   3.912   9.027   7.188   6.481   7.466  10.679   8.721   3.950   0.577   0.000   0.000
 Pm  61 200 139 4.1638e-04   4.773   3.202  26.379   6.689   7.096   3.638  12.290   8.310   7.310   8.646  11.665   4.084   0.550   0.000   0.000
 Pm  61 201 140 3.7992e-04   0.000  32.389  14.801  18.637   3.007   2.449   1.403   5.010   5.683   7.354   9.266   3.093   0.547   0.000   0.000
 Pm  61 202 141 3.5242e-04   4.347   2.275  27.159  11.289  22.512   3.752   4.052   1.887   6.688   7.619   8.419   3.265   0.526   0.000   0.000
 Pm  61 203 142 3.2873e-04   0.000  22.734  14.209  31.712   4.440   7.295   1.869   2.435   1.539   6.048   7.720   2.805   0.532   0.000   0.000
 Pm  61 204 143 3.0788e-04   3.485   1.582  15.360   9.797  36.181   6.099  12.979   2.351   2.755   1.759   7.653   3.101   0.518   0.000   0.000
 Pm  61 205 144 2.8898e-04   0.000  10.447   8.826  27.517   9.246  24.871   3.552   8.166   2.209   3.268   1.899   2.924   0.525   0.000   0.000
 Sm  62 151  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 153  91 6.7784e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 155  93 2.3926e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 156  94 5.4953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 157  95 1.6617e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 158  96 6.0479e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 159  97 2.5721e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 160  98 1.1843e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 161  99 6.3199e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 162 100 3.4334e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 163 101 1.8148e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 164 102 1.1456e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 165 103 7.8499e-01  99.503   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.212   0.000   0.000
 Sm  62 166 104 5.2576e-01  99.394   0.606   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.371   0.000   0.000
 Sm  62 167 105 3.6682e-01  98.055   1.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.351   0.000   0.000
 Sm  62 168 106 2.5655e-01  97.828   2.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.585   0.000   0.000
 Sm  62 169 107 1.8127e-01  93.715   6.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.341   0.000   0.000
 Sm  62 170 108 1.3081e-01  96.085   3.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.523   0.000   0.000
 Sm  62 171 109 9.6750e-02  88.207  11.761   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.307   0.000   0.000
 Sm  62 172 110 7.2927e-02  92.137   7.863   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.495   0.000   0.000
 Sm  62 173 111 5.5196e-02  76.304  23.318   0.378   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.373   0.000   0.000
 Sm  62 174 112 4.2150e-02  82.799  17.169   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.283   0.000   0.000
 Sm  62 175 113 3.3104e-02  75.528  23.784   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.411   0.000   0.000
 Sm  62 176 114 2.6531e-02  78.298  21.538   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.514   0.000   0.000
 Sm  62 177 115 2.1464e-02  74.935  24.021   1.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.492   0.000   0.000
 Sm  62 178 116 1.7552e-02  76.518  23.000   0.482   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.689   0.000   0.000
 Sm  62 179 117 1.4477e-02  73.674  24.334   1.977   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.497   0.000   0.000
 Sm  62 180 118 1.1997e-02  74.414  24.554   1.001   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.696   0.000   0.000
 Sm  62 181 119 1.0078e-02  70.849  21.941   6.994   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.479   0.000   0.000
 Sm  62 182 120 8.6022e-03  76.139  22.525   1.191   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.693   0.000   0.000
 Sm  62 183 121 7.4228e-03  71.963  24.914   2.900   0.222   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.493   0.000   0.000
 Sm  62 184 122 6.3759e-03  73.255  25.139   1.462   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.605   0.000   0.000
 Sm  62 185 123 5.5932e-03  67.147  20.028  12.405   0.413   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.461   0.468   0.000   0.000
 Sm  62 186 124 4.9434e-03  72.875  24.754   1.946   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.586   0.000   0.000
 Sm  62 187 125 4.4388e-03  65.996  18.801  14.491   0.646   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.466   0.000   0.000
 Sm  62 188 126 4.0864e-03  67.521  29.467   2.372   0.626   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.361   0.465   0.000   0.000
 Sm  62 189 127 2.8490e-03  26.813  47.813  23.434   1.576   0.357   0.007   0.000   0.000   0.000   0.000   0.000   1.009   0.532   0.000   0.000
 Sm  62 190 128 2.2059e-03  33.619  38.822  17.884   9.270   0.369   0.036   0.000   0.000   0.000   0.000   0.000   1.041   0.578   0.000   0.000
 Sm  62 191 129 1.7616e-03  30.063  10.919  35.955  16.486   6.317   0.242   0.018   0.000   0.000   0.000   0.000   1.589   0.587   0.000   0.000
 Sm  62 192 130 1.4401e-03  44.144   8.254   6.323  30.792   9.718   0.732   0.037   0.000   0.000   0.000   0.000   1.560   0.560   0.000   0.000
 Sm  62 193 131 1.2017e-03  37.458   6.488  11.547   6.336  29.487   8.051   0.608   0.024   0.000   0.000   0.000   2.106   0.549   0.000   0.000
 Sm  62 194 132 1.0186e-03   0.000  57.853   0.767  17.598   6.446  15.647   1.540   0.146   0.002   0.000   0.000   2.265   0.555   0.000   0.000
 Sm  62 195 133 8.6503e-04  38.860   0.000  20.050   0.945  14.926   7.284  16.146   1.660   0.128   0.002   0.000   2.486   0.546   0.000   0.000
 Sm  62 196 134 7.5415e-04   0.000  60.352   0.040   9.397   4.388  13.808   3.151   8.492   0.346   0.027   0.000   2.566   0.540   0.000   0.000
 Sm  62 197 135 6.6510e-04  39.368   0.000  18.978   0.199   9.408   3.711  15.203   3.915   8.826   0.366   0.027   2.875   0.542   0.000   0.000
 Sm  62 198 136 5.9311e-04   0.000  60.088   0.054   5.691   0.242  14.616   2.408   9.503   2.919   4.359   0.119   2.960   0.534   0.000   0.000
 Sm  62 199 137 5.3388e-04  34.660   3.454  16.785   0.278   8.827   0.387  12.565   4.482  10.713   3.109   4.741   3.425   0.529   0.000   0.000
 Sm  62 200 138 4.8459e-04  58.206   5.713   0.557   3.044   0.148   9.263   0.831  13.094   1.412   6.236   1.494   2.392   0.504   0.000   0.000
 Sm  62 201 139 4.4279e-04  46.912  10.587   7.542   0.617   3.238   0.285  10.380   1.084  11.973   1.551   5.830   2.738   0.505   0.000   0.000
 Sm  62 202 140 4.0673e-04  43.014  23.192   2.193   6.525   1.206   6.633   0.607   8.393   0.609   6.535   1.093   2.156   0.494   0.000   0.000
 Sm  62 203 141 3.7423e-04  41.640   8.238  15.865   2.966   6.992   1.176   6.314   0.764   8.725   0.755   6.565   2.583   0.487   0.000   0.000
 Sm  62 204 142 3.4767e-04   0.000  66.234   1.386   7.570   6.068   8.662   0.876   3.241   0.471   4.888   0.605   2.301   0.486   0.000   0.000
 Sm  62 205 143 3.2450e-04  30.733   8.806  24.820   1.877   8.681   5.757   8.931   1.000   3.724   0.622   5.049   2.606   0.469   0.000   0.000
 Sm  62 206 144 3.0368e-04   0.000  62.731   1.899   6.753   1.945  12.908   5.498   4.254   0.618   2.894   0.499   2.450   0.494   0.000   0.000
 Sm  62 207 145 2.8538e-04   9.356   3.510  38.176   5.920  12.564   2.182  12.831   5.699   6.138   0.741   2.884   3.376   0.480   0.000   0.000
 Sm  62 208 146 2.6872e-04   0.000  24.531  10.834  29.453   1.722   9.083   2.846  13.350   3.747   3.862   0.570   3.476   0.506   0.000   0.000
 Eu  63 148  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 150  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 152  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 154  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 155  92 2.1013e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 156  93 8.2438e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 157  94 2.8168e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 158  95 2.7553e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 159  96 5.6971e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 160  97 1.8154e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 161  98 6.7780e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 162  99 2.9044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 163 100 1.3231e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 164 101 6.8740e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 165 102 3.5129e+00  99.657   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.129   0.000   0.000
 Eu  63 166 103 2.0318e+00  98.934   1.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.315   0.000   0.000
 Eu  63 167 104 1.2168e+00  96.912   3.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.598   0.000   0.000
 Eu  63 168 105 8.3317e-01  93.326   6.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.505   0.000   0.000
 Eu  63 169 106 5.6842e-01  77.631  22.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.450   0.000   0.000
 Eu  63 170 107 3.8484e-01  72.439  27.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.504   0.000   0.000
 Eu  63 171 108 2.6749e-01  71.946  28.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.653   0.000   0.000
 Eu  63 172 109 1.9073e-01  72.080  27.838   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.572   0.000   0.000
 Eu  63 173 110 1.3961e-01  71.972  28.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.919   0.000   0.000
 Eu  63 174 111 1.0283e-01  72.250  27.000   0.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.617   0.000   0.000
 Eu  63 175 112 7.6503e-02  72.311  27.524   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.983   0.000   0.000
 Eu  63 176 113 5.6909e-02  72.284  26.082   1.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.686   0.000   0.000
 Eu  63 177 114 4.3736e-02  72.336  27.219   0.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.886   0.000   0.000
 Eu  63 178 115 3.4425e-02  71.631  25.744   2.625   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.310   0.553   0.000   0.000
 Eu  63 179 116 2.7676e-02  71.228  27.953   0.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.708   0.000   0.000
 Eu  63 180 117 2.2376e-02  69.868  23.909   6.209   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.506   0.000   0.000
 Eu  63 181 118 1.8232e-02  63.588  34.498   1.777   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.518   0.000   0.000
 Eu  63 182 119 1.4957e-02  62.033  15.529  22.143   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.607   0.540   0.000   0.000
 Eu  63 183 120 1.2523e-02  68.748  29.114   1.770   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.602   0.000   0.000
 Eu  63 184 121 1.0645e-02  65.720  23.585  10.443   0.250   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.452   0.479   0.000   0.000
 Eu  63 185 122 9.0681e-03  56.954  39.997   2.757   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.464   0.532   0.000   0.000
 Eu  63 186 123 7.7468e-03  55.311  21.405  22.770   0.505   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.685   0.562   0.000   0.000
 Eu  63 187 124 6.8052e-03  51.880  41.140   6.121   0.858   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.560   0.536   0.000   0.000
 Eu  63 188 125 5.9753e-03  48.265  27.137  23.725   0.767   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.773   0.586   0.000   0.000
 Eu  63 189 126 5.3774e-03  39.042  48.178  11.660   1.099   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.523   0.000   0.000
 Eu  63 190 127 3.7255e-03  22.633  39.715  34.596   2.553   0.501   0.003   0.000   0.000   0.000   0.000   0.000   1.186   0.505   0.000   0.000
 Eu  63 191 128 2.8043e-03  16.756  41.620  25.349  15.744   0.466   0.065   0.000   0.000   0.000   0.000   0.000   1.417   0.663   0.000   0.000
 Eu  63 192 129 2.1843e-03  19.967   9.691  41.891  18.345   9.852   0.233   0.022   0.000   0.000   0.000   0.000   1.892   0.575   0.000   0.000
 Eu  63 193 130 1.7430e-03   0.000  45.503   5.776  35.076  11.934   1.669   0.041   0.001   0.000   0.000   0.000   2.186   0.664   0.000   0.000
 Eu  63 194 131 1.4243e-03  23.900   7.725  19.470   7.280  31.782   9.046   0.780   0.016   0.000   0.000   0.000   2.457   0.559   0.000   0.000
 Eu  63 195 132 1.1843e-03   0.000  51.064   5.330   9.888  11.062  20.048   2.422   0.186   0.001   0.000   0.000   2.517   0.630   0.000   0.000
 Eu  63 196 133 9.9752e-04  21.120   9.247  23.423   5.585  10.626  11.039  17.454   1.396   0.111   0.000   0.000   2.859   0.516   0.000   0.000
 Eu  63 197 134 8.5428e-04   0.000  52.745   6.145   6.987   6.308  13.925   5.070   8.520   0.279   0.021   0.000   2.733   0.613   0.000   0.000
 Eu  63 198 135 7.4191e-04  16.391  20.387  15.623   7.786   7.477   6.987  12.697   5.125   7.310   0.205   0.013   3.123   0.571   0.000   0.000
 Eu  63 199 136 6.5309e-04   0.000  50.108   7.512   7.356   3.606   9.783   7.055   7.807   3.580   3.132   0.062   3.050   0.591   0.000   0.000
 Eu  63 200 137 5.8165e-04  12.823  22.645  15.089   8.326   7.349   4.487  10.209   6.529   7.155   3.096   2.292   3.445   0.555   0.000   0.000
 Eu  63 201 138 5.2283e-04   0.411  58.220   4.627   4.174   2.880   7.526   6.346   7.578   3.283   3.940   1.014   2.909   0.535   0.000   0.000
 Eu  63 202 139 4.6663e-04  22.973  15.256  24.253   4.001   3.732   4.473   8.466   5.301   5.930   2.883   2.730   2.995   0.518   0.000   0.000
 Eu  63 203 140 4.2579e-04   0.000  59.186   5.004   7.071   4.640   6.725   4.591   4.886   2.939   3.873   1.085   2.711   0.539   0.000   0.000
 Eu  63 204 141 3.9118e-04  10.062   4.767  47.811   3.504   8.111   6.188   5.905   3.808   4.278   2.627   2.942   3.199   0.488   0.000   0.000
 Eu  63 205 142 3.6069e-04   0.000  56.162   5.149   9.651   3.851  12.407   3.438   2.855   2.419   2.863   1.208   2.674   0.535   0.000   0.000
 Eu  63 206 143 3.3527e-04   6.281   4.438  47.512   3.988  11.258   4.416  12.147   2.964   2.644   2.117   2.237   3.297   0.500   0.000   0.000
 Eu  63 207 144 3.1164e-04   0.000  43.938   9.282  14.604   2.255  14.072   2.722   7.707   2.384   1.903   1.134   2.993   0.545   0.000   0.000
 Eu  63 208 145 2.9229e-04   3.501   2.286  31.600   8.538  22.211   2.239  14.786   3.540   7.396   2.190   1.715   3.927   0.516   0.000   0.000
 Eu  63 209 146 2.7521e-04   0.000  20.514  11.421  26.310   3.496  12.215   2.864  14.118   2.318   5.399   1.343   3.872   0.542   0.000   0.000
 Eu  63 210 147 2.5979e-04   2.520   1.016   8.018   6.177  31.254   5.547  18.750   3.258  15.423   2.455   5.580   5.098   0.516   0.000   0.000
 Eu  63 211 148 2.4622e-04   0.000  10.453   6.752  15.003   7.200  23.236   3.343  16.363   2.567  13.165   1.919   4.795   0.534   0.000   0.000
 Gd  64 159  95 5.1328e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 161  97 2.4448e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 162  98 5.3746e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 163  99 1.6843e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 164 100 6.4468e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 165 101 2.8615e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 166 102 1.2455e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 167 103 6.6384e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 168 104 3.6706e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 169 105 2.1890e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 170 106 1.3159e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 171 107 8.5561e-01  99.225   0.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.262   0.000   0.000
 Gd  64 172 108 5.6535e-01  99.372   0.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.394   0.000   0.000
 Gd  64 173 109 3.9507e-01  98.158   1.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.349   0.000   0.000
 Gd  64 174 110 2.8166e-01  98.251   1.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.565   0.000   0.000
 Gd  64 175 111 2.0108e-01  95.261   4.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.322   0.000   0.000
 Gd  64 176 112 1.4454e-01  96.617   3.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.524   0.000   0.000
 Gd  64 177 113 1.0594e-01  88.157  11.832   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.296   0.000   0.000
 Gd  64 178 114 7.7773e-02  94.034   5.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.468   0.000   0.000
 Gd  64 179 115 5.8598e-02  81.700  18.141   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.303   0.000   0.000
 Gd  64 180 116 4.4756e-02  89.882  10.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.427   0.000   0.000
 Gd  64 181 117 3.5294e-02  77.205  22.295   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.455   0.000   0.000
 Gd  64 182 118 2.8259e-02  77.635  22.117   0.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.627   0.000   0.000
 Gd  64 183 119 2.2728e-02  75.179  23.436   1.385   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.262   0.491   0.000   0.000
 Gd  64 184 120 1.8531e-02  83.035  16.673   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.426   0.000   0.000
 Gd  64 185 121 1.5422e-02  75.946  23.179   0.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.471   0.000   0.000
 Gd  64 186 122 1.2977e-02  76.217  23.227   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.728   0.000   0.000
 Gd  64 187 123 1.0876e-02  72.821  24.626   2.515   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.298   0.503   0.000   0.000
 Gd  64 188 124 9.4402e-03  75.535  23.421   0.990   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.739   0.000   0.000
 Gd  64 189 125 8.2084e-03  71.343  25.422   3.072   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   0.519   0.000   0.000
 Gd  64 190 126 7.3421e-03  72.244  26.347   1.250   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.698   0.000   0.000
 Gd  64 191 127 4.9610e-03  41.315  38.670  19.223   0.736   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.795   0.526   0.000   0.000
 Gd  64 192 128 3.6693e-03  37.293  44.087  17.127   1.422   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.556   0.000   0.000
 Gd  64 193 129 2.8014e-03  37.871  10.303  38.828  12.193   0.781   0.024   0.000   0.000   0.000   0.000   0.000   1.278   0.566   0.000   0.000
 Gd  64 194 130 2.1932e-03  48.864  15.752  14.247  19.721   1.294   0.121   0.000   0.000   0.000   0.000   0.000   1.092   0.554   0.000   0.000
 Gd  64 195 131 1.7502e-03  46.739   8.187  15.309  13.472  15.489   0.745   0.059   0.000   0.000   0.000   0.000   1.453   0.545   0.000   0.000
 Gd  64 196 132 1.4117e-03  56.480   9.141   8.759  14.511   5.697   5.279   0.130   0.003   0.000   0.000   0.000   1.202   0.523   0.000   0.000
 Gd  64 197 133 1.1589e-03  49.498  10.013   9.323   9.204  12.419   5.515   3.943   0.083   0.001   0.000   0.000   1.578   0.515   0.000   0.000
 Gd  64 198 134 9.6837e-04  61.552   6.314   4.376  15.703   3.078   6.947   1.567   0.455   0.008   0.000   0.000   1.219   0.524   0.000   0.000
 Gd  64 199 135 8.2008e-04  50.646   8.782   9.855   3.709  15.037   3.836   6.343   1.416   0.372   0.005   0.000   1.699   0.494   0.000   0.000
 Gd  64 200 136 7.0050e-04  66.159   5.182   1.570  14.167   3.050   6.066   2.274   1.329   0.147   0.057   0.000   1.180   0.506   0.000   0.000
 Gd  64 201 137 6.1689e-04  59.310   7.024   5.805   1.820  14.074   2.643   6.137   1.914   1.120   0.116   0.038   1.542   0.506   0.000   0.000
 Gd  64 202 138 5.5092e-04  68.457   4.740   4.138  11.599   1.334   5.476   1.788   2.148   0.173   0.131   0.015   1.090   0.476   0.000   0.000
 Gd  64 203 139 4.9723e-04  62.098   6.964   5.907   5.446  10.031   1.351   5.175   1.595   1.221   0.127   0.085   1.360   0.489   0.000   0.000
 Gd  64 204 140 4.5316e-04  67.607   5.532   6.971  10.487   1.531   4.713   1.066   1.746   0.156   0.171   0.022   1.022   0.465   0.000   0.000
 Gd  64 205 141 4.1601e-04  59.483   8.290   6.710   9.379   7.767   2.128   4.001   0.821   1.183   0.122   0.117   1.330   0.487   0.000   0.000
 Gd  64 206 142 3.8342e-04  66.665   5.751   5.089  12.354   3.188   4.552   1.240   0.867   0.098   0.170   0.025   1.046   0.477   0.000   0.000
 Gd  64 207 143 3.5423e-04  54.632  11.282   7.067   7.023  10.840   3.115   4.317   0.819   0.704   0.080   0.119   1.446   0.495   0.000   0.000
 Gd  64 208 144 3.3058e-04  62.386   8.025   3.340  13.429   3.822   5.265   2.197   1.225   0.150   0.141   0.021   1.210   0.499   0.000   0.000
 Gd  64 209 145 3.1065e-04  47.799   6.665  14.631   4.158  13.085   4.736   5.428   2.057   1.176   0.145   0.121   1.832   0.499   0.000   0.000
 Gd  64 210 146 2.9204e-04   0.000  67.197   1.271   9.240   7.449   7.421   3.146   3.365   0.598   0.268   0.043   2.143   0.504   0.000   0.000
 Gd  64 211 147 2.6921e-04  34.805   7.182  22.133   2.741   8.866   7.259   9.646   2.883   3.501   0.692   0.292   2.465   0.488   0.000   0.000
 Gd  64 212 148 2.5493e-04   0.000  64.928   0.817   5.737   1.779  12.867   4.662   5.584   2.094   1.355   0.178   2.527   0.515   0.000   0.000
 Gd  64 213 149 2.4205e-04  13.441   5.642  35.563   2.847  10.232   2.927  13.080   6.038   6.470   2.075   1.685   3.477   0.491   0.000   0.000
 Gd  64 214 150 2.3008e-04   0.000  24.075   9.625  31.408   1.481   7.714   2.545  12.824   4.229   4.791   1.307   3.741   0.527   0.000   0.000
 Tb  65 154  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 156  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 158  93 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 160  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 161  96 1.2398e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 162  97 1.9940e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 163  98 1.6918e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 164  99 1.8458e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 165 100 4.4056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 166 101 1.4152e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 167 102 5.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 168 103 2.4506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 169 104 1.2005e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 170 105 6.5141e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 171 106 3.8405e+00  98.826   1.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.249   0.000   0.000
 Tb  65 172 107 2.2356e+00  97.345   2.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.408   0.000   0.000
 Tb  65 173 108 1.3047e+00  94.590   5.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.531   0.000   0.000
 Tb  65 174 109 8.7023e-01  89.678  10.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.379   0.000   0.000
 Tb  65 175 110 5.9606e-01  80.865  19.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.191   0.475   0.000   0.000
 Tb  65 176 111 4.0768e-01  78.694  21.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.213   0.474   0.000   0.000
 Tb  65 177 112 2.8331e-01  76.665  23.335   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.740   0.000   0.000
 Tb  65 178 113 2.0360e-01  75.789  24.029   0.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.608   0.000   0.000
 Tb  65 179 114 1.4368e-01  75.771  24.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.912   0.000   0.000
 Tb  65 180 115 1.0466e-01  75.528  23.878   0.594   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.799   0.000   0.000
 Tb  65 181 116 7.7812e-02  75.190  24.724   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.971   0.000   0.000
 Tb  65 182 117 5.8675e-02  74.613  24.204   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.638   0.000   0.000
 Tb  65 183 118 4.4863e-02  71.418  28.009   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.728   0.000   0.000
 Tb  65 184 119 3.5411e-02  72.440  23.762   3.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.549   0.000   0.000
 Tb  65 185 120 2.8100e-02  73.792  25.633   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.895   0.000   0.000
 Tb  65 186 121 2.2873e-02  72.672  25.665   1.663   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.574   0.000   0.000
 Tb  65 187 122 1.8826e-02  66.052  32.828   1.117   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.593   0.000   0.000
 Tb  65 188 123 1.5568e-02  65.555  19.737  14.647   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.492   0.495   0.000   0.000
 Tb  65 189 124 1.3219e-02  61.240  36.459   2.047   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.547   0.000   0.000
 Tb  65 190 125 1.1355e-02  58.543  23.288  17.893   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.521   0.000   0.000
 Tb  65 191 126 9.9722e-03  46.336  49.058   4.050   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.529   0.000   0.000
 Tb  65 192 127 6.7196e-03  23.384  44.864  30.286   1.299   0.167   0.000   0.000   0.000   0.000   0.000   0.000   1.100   0.495   0.000   0.000
 Tb  65 193 128 4.9883e-03  15.767  55.505  18.480  10.081   0.166   0.002   0.000   0.000   0.000   0.000   0.000   1.234   0.630   0.000   0.000
 Tb  65 194 129 3.8301e-03  19.436  19.898  44.775  14.044   1.823   0.024   0.000   0.000   0.000   0.000   0.000   1.590   0.563   0.000   0.000
 Tb  65 195 130 2.9829e-03  22.720  28.195  16.973  29.184   2.673   0.255   0.000   0.000   0.000   0.000   0.000   1.617   0.651   0.000   0.000
 Tb  65 196 131 2.2935e-03  28.842  12.483  22.148  17.164  18.569   0.714   0.081   0.000   0.000   0.000   0.000   1.866   0.548   0.000   0.000
 Tb  65 197 132 1.5982e-03  40.461  22.292   5.528  19.659   6.008   5.939   0.110   0.004   0.000   0.000   0.000   1.467   0.650   0.000   0.000
 Tb  65 198 133 2.3238e-03   3.182  10.933  29.916  13.300  28.222   9.091   5.281   0.074   0.001   0.000   0.000   3.012   0.535   0.000   0.000
 Tb  65 199 134 2.0292e-03   0.833  36.509   7.507  25.150  12.858  13.944   2.563   0.632   0.004   0.000   0.000   2.680   0.628   0.000   0.000
 Tb  65 200 135 1.7833e-03   3.256   9.322  29.908   8.084  28.090   8.466  11.356   1.186   0.331   0.001   0.000   3.272   0.521   0.000   0.000
 Tb  65 201 136 5.3391e-04  64.159  14.543   2.056   7.883   4.167   4.660   1.753   0.709   0.057   0.013   0.000   0.983   0.580   0.000   0.000
 Tb  65 202 137 5.4562e-04  59.060   6.390  12.409   2.875   9.823   3.577   4.420   1.039   0.368   0.032   0.005   1.341   0.564   0.000   0.000
 Tb  65 203 138 5.2423e-04  57.276  17.650   2.614  10.557   3.419   5.052   1.980   1.273   0.118   0.060   0.003   1.158   0.578   0.000   0.000
 Tb  65 204 139 4.9655e-04  54.419   9.211  12.390   3.674  11.801   2.395   4.275   1.200   0.552   0.060   0.024   1.434   0.551   0.000   0.000
 Tb  65 205 140 4.6409e-04  53.076  19.974   3.123  11.849   3.899   5.005   1.572   1.271   0.134   0.088   0.008   1.227   0.578   0.000   0.000
 Tb  65 206 141 3.9613e-04  55.428   6.214  15.150   4.101  11.222   2.429   4.079   0.795   0.484   0.064   0.036   1.407   0.534   0.000   0.000
 Tb  65 207 142 3.7801e-04  53.023  20.205   2.728  12.732   3.535   4.798   1.735   1.047   0.104   0.082   0.010   1.214   0.577   0.000   0.000
 Tb  65 208 143 3.5140e-04  50.494   8.304  15.970   3.567  13.063   2.978   4.124   0.933   0.475   0.054   0.038   1.540   0.531   0.000   0.000
 Tb  65 209 144 3.3256e-04   0.000  68.645   4.296  10.748   5.556   6.730   2.137   1.611   0.159   0.105   0.012   1.918   0.547   0.000   0.000
 Tb  65 210 145 3.1496e-04  21.378   7.257  40.660   4.422  12.938   4.568   6.017   1.622   0.975   0.101   0.061   2.332   0.480   0.000   0.000
 Tb  65 211 146 2.9836e-04   0.000  60.031   5.612  10.257   5.651  11.608   2.200   3.937   0.444   0.233   0.029   2.293   0.553   0.000   0.000
 Tb  65 212 147 2.8389e-04   7.840   3.771  47.274   4.802  13.490   6.035  11.033   2.034   3.247   0.316   0.159   3.076   0.517   0.000   0.000
 Tb  65 213 148 2.6975e-04   0.000  52.470   6.826  10.830   2.422  14.125   4.213   6.563   1.238   1.227   0.087   2.718   0.584   0.000   0.000
 Tb  65 214 149 2.5666e-04   3.945   3.232  34.801   7.585  19.576   2.627  14.993   4.817   6.389   1.049   0.989   3.808   0.539   0.000   0.000
 Tb  65 215 150 2.4433e-04   0.000  24.214  12.401  23.927   3.352  10.687   2.821  14.433   3.269   4.374   0.522   3.747   0.567   0.000   0.000
 Tb  65 216 151 2.3288e-04   2.330   1.311   6.882   6.040  28.884   6.295  21.048   2.598  16.437   3.347   4.827   5.296   0.532   0.000   0.000
 Tb  65 217 152 2.2272e-04   0.000  13.714   6.778  12.456   7.203  22.114   3.532  14.892   2.660  13.982   2.670   4.869   0.556   0.000   0.000
 Tb  65 218 153 2.1337e-04   2.053   0.978   3.161   1.911   6.202   5.500  29.181   6.279  24.823   3.595  16.318   6.383   0.527   0.000   0.000
 Dy  66 165  99 4.9325e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 166 100 9.4666e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 167 101 1.2775e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 168 102 3.2664e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 169 103 1.0562e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 170 104 4.4633e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 171 105 2.1753e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 172 106 1.1660e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 173 107 6.4647e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 174 108 3.6765e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 175 109 2.1608e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 176 110 1.3511e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 177 111 8.9962e-01  99.495   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.221   0.000   0.000
 Dy  66 178 112 6.0685e-01  99.643   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.209   0.000   0.000
 Dy  66 179 113 4.0839e-01  98.492   1.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.306   0.000   0.000
 Dy  66 180 114 2.8329e-01  98.970   1.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.307   0.000   0.000
 Dy  66 181 115 1.9306e-01  97.059   2.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Dy  66 182 116 1.3878e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.324   0.000   0.000
 Dy  66 183 117 1.0179e-01  93.780   6.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.304   0.000   0.000
 Dy  66 184 118 7.5849e-02  92.482   7.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.284   0.000   0.000
 Dy  66 185 119 5.7214e-02  88.194  11.623   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.276   0.000   0.000
 Dy  66 186 120 4.3675e-02  96.932   3.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.339   0.000   0.000
 Dy  66 187 121 3.4660e-02  87.244  12.661   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.275   0.000   0.000
 Dy  66 188 122 2.7961e-02  81.954  18.010   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.289   0.000   0.000
 Dy  66 189 123 2.2706e-02  76.734  22.433   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.409   0.000   0.000
 Dy  66 190 124 1.8780e-02  79.474  20.167   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.330   0.000   0.000
 Dy  66 191 125 1.5898e-02  75.581  23.214   1.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.442   0.000   0.000
 Dy  66 192 126 1.3713e-02  75.160  24.186   0.654   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.420   0.000   0.000
 Dy  66 193 127 9.2012e-03  52.825  30.159  16.688   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.494   0.000   0.000
 Dy  66 194 128 6.8976e-03  42.370  44.450  12.590   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.451   0.000   0.000
 Dy  66 195 129 5.4896e-03  37.414  27.286  31.989   3.118   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.014   0.554   0.000   0.000
 Dy  66 196 130 4.8173e-03  38.384  35.527  13.979  11.851   0.258   0.002   0.000   0.000   0.000   0.000   0.000   1.001   0.485   0.000   0.000
 Dy  66 197 131 3.9950e-03  34.214  13.131  34.425  12.848   5.286   0.096   0.000   0.000   0.000   0.000   0.000   1.421   0.543   0.000   0.000
 Dy  66 198 132 3.3619e-03  41.336  25.567  15.320  15.424   1.966   0.386   0.001   0.000   0.000   0.000   0.000   1.123   0.484   0.000   0.000
 Dy  66 199 133 2.8564e-03  36.420   9.460  28.745  11.846  12.386   0.946   0.196   0.000   0.000   0.000   0.000   1.579   0.544   0.000   0.000
 Dy  66 200 134 2.4608e-03  42.547  20.132  15.676  14.893   5.423   1.204   0.117   0.009   0.000   0.000   0.000   1.246   0.464   0.000   0.000
 Dy  66 201 135 2.1490e-03  38.123   7.876  25.406  12.159  13.148   2.592   0.644   0.051   0.002   0.000   0.000   1.649   0.527   0.000   0.000
 Dy  66 202 136 1.9013e-03  45.286  21.769  12.653  12.348   5.664   2.015   0.201   0.063   0.000   0.000   0.000   1.185   0.446   0.000   0.000
 Dy  66 203 137 1.6878e-03  38.876   8.216  27.017   9.554  11.965   3.220   1.012   0.114   0.026   0.000   0.000   1.620   0.514   0.000   0.000
 Dy  66 204 138 1.5060e-03  45.756  19.938  15.608  12.284   4.096   1.987   0.222   0.106   0.003   0.000   0.000   1.164   0.442   0.000   0.000
 Dy  66 205 139 1.3553e-03  39.826   7.774  28.115   8.690  12.109   2.368   0.947   0.124   0.046   0.001   0.000   1.573   0.493   0.000   0.000
 Dy  66 206 140 1.2375e-03  45.336  21.100  14.989  11.419   5.177   1.687   0.176   0.111   0.006   0.000   0.000   1.164   0.443   0.000   0.000
 Dy  66 207 141 1.1278e-03  36.769  10.089  28.000   9.631  11.367   2.940   1.044   0.105   0.054   0.002   0.000   1.626   0.495   0.000   0.000
 Dy  66 208 142 1.0330e-03  44.004  16.301  19.487  12.003   5.280   2.538   0.254   0.126   0.006   0.001   0.000   1.276   0.445   0.000   0.000
 Dy  66 209 143 2.9918e-04  77.789   3.816   8.487   4.054   4.069   1.273   0.440   0.050   0.021   0.001   0.000   0.588   0.491   0.000   0.000
 Dy  66 210 144 3.1987e-04  76.768   4.895   8.645   5.218   2.413   1.821   0.157   0.075   0.006   0.001   0.000   0.581   0.452   0.000   0.000
 Dy  66 211 145 3.1711e-04  68.669   6.068   7.141   8.131   5.932   2.477   1.402   0.121   0.054   0.004   0.001   0.906   0.486   0.000   0.000
 Dy  66 212 146 3.0675e-04  72.794   4.788   4.964  10.028   3.063   3.603   0.518   0.213   0.023   0.006   0.000   0.799   0.461   0.000   0.000
 Dy  66 213 147 2.9502e-04  62.248   7.340   7.061   5.434  10.858   3.002   3.387   0.480   0.172   0.016   0.004   1.214   0.487   0.000   0.000
 Dy  66 214 148 2.8274e-04  69.658   4.716   3.048  12.177   2.583   5.084   1.842   0.774   0.084   0.032   0.001   1.005   0.472   0.000   0.000
 Dy  66 215 149 2.7049e-04  55.603   7.661   9.670   3.034  12.563   3.806   5.195   1.598   0.771   0.073   0.025   1.548   0.488   0.000   0.000
 Dy  66 216 150 2.5880e-04   0.000  70.189   1.920   9.534   5.144   7.009   2.428   3.102   0.473   0.183   0.018   2.001   0.484   0.000   0.000
 Dy  66 217 151 2.4704e-04  40.493   0.029  23.343   4.976   8.891   6.454   8.761   2.751   3.480   0.617   0.204   2.367   0.479   0.000   0.000
 Dy  66 218 152 2.3460e-04   0.000  61.202   3.768   7.247   3.436  12.526   3.185   5.370   1.696   1.404   0.165   2.513   0.489   0.000   0.000
 Dy  66 219 153 2.2491e-04  21.389   0.001  25.666   3.671  16.970   4.760  12.465   5.201   6.169   1.953   1.755   3.488   0.452   0.000   0.000
 Dy  66 220 154 2.1569e-04   0.000  25.631   5.360  25.975   6.568  12.796   4.524  11.197   2.631   4.309   1.009   3.773   0.491   0.000   0.000
 Dy  66 221 155 2.0686e-04   0.000   0.000   8.164   4.475  33.382   5.481  19.475   6.383  13.186   4.377   5.078   5.355   0.446   0.000   0.000
 Ho  67 162  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 164  97 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 166  99 2.8894e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 167 100 6.6775e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 168 101 1.1513e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 169 102 5.1230e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 170 103 8.3390e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 171 104 2.3357e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 172 105 8.5820e+01  99.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092
 Ho  67 173 106 3.8911e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 174 107 2.0379e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 175 108 1.0638e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 176 109 5.8168e+00  99.967   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.000   0.000
 Ho  67 177 110 3.5199e+00  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.275   0.000   0.000
 Ho  67 178 111 2.1875e+00  98.095   1.905   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.284   0.000   0.000
 Ho  67 179 112 1.3460e+00  95.360   4.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.294   0.000   0.000
 Ho  67 180 113 8.7976e-01  90.822   9.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.264   0.000   0.000
 Ho  67 181 114 5.8734e-01  86.535  13.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.296   0.000   0.000
 Ho  67 182 115 3.9834e-01  84.299  15.701   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.317   0.000   0.000
 Ho  67 183 116 2.6792e-01  82.008  17.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.358   0.000   0.000
 Ho  67 184 117 1.8724e-01  80.459  19.515   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.389   0.000   0.000
 Ho  67 185 118 1.3331e-01  77.298  22.701   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.449   0.000   0.000
 Ho  67 186 119 9.6919e-02  79.032  20.421   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215   0.408   0.000   0.000
 Ho  67 187 120 7.1617e-02  79.066  20.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.409   0.000   0.000
 Ho  67 188 121 5.3394e-02  77.152  22.517   0.331   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.232   0.440   0.000   0.000
 Ho  67 189 122 4.2110e-02  73.385  26.353   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.463   0.000   0.000
 Ho  67 190 123 3.3517e-02  73.314  24.466   2.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.468   0.000   0.000
 Ho  67 191 124 2.7050e-02  70.396  28.738   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305   0.454   0.000   0.000
 Ho  67 192 125 2.2593e-02  71.421  24.716   3.858   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.471   0.000   0.000
 Ho  67 193 126 1.9095e-02  61.759  36.671   1.489   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.440   0.000   0.000
 Ho  67 194 127 1.2715e-02  23.589  50.754  25.058   0.595   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.467   0.000   0.000
 Ho  67 195 128 9.5328e-03  11.170  66.474  20.067   2.282   0.006   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.502   0.000   0.000
 Ho  67 196 129 7.3909e-03  12.213  29.488  50.882   6.995   0.423   0.000   0.000   0.000   0.000   0.000   0.000   1.539   0.481   0.000   0.000
 Ho  67 197 130 6.1283e-03   5.831  48.578  25.595  19.549   0.433   0.014   0.000   0.000   0.000   0.000   0.000   1.602   0.523   0.000   0.000
 Ho  67 198 131 5.0219e-03   7.510  28.146  40.031  15.034   9.186   0.091   0.000   0.000   0.000   0.000   0.000   1.905   0.477   0.000   0.000
 Ho  67 199 132 4.1920e-03   5.185  43.812  21.333  24.496   4.553   0.621   0.001   0.000   0.000   0.000   0.000   1.813   0.520   0.000   0.000
 Ho  67 200 133 3.5509e-03   5.106  21.800  39.973  15.319  16.498   1.101   0.203   0.000   0.000   0.000   0.000   2.204   0.467   0.000   0.000
 Ho  67 201 134 3.0255e-03   5.322  41.596  16.867  25.538   7.987   2.553   0.128   0.008   0.000   0.000   0.000   1.975   0.507   0.000   0.000
 Ho  67 202 135 2.6218e-03   6.186  22.256  31.111  16.555  20.092   3.023   0.748   0.029   0.000   0.000   0.000   2.343   0.447   0.000   0.000
 Ho  67 203 136 2.2899e-03   7.787  41.258  15.634  23.410   7.148   4.474   0.229   0.059   0.000   0.000   0.000   1.955   0.482   0.000   0.000
 Ho  67 204 137 2.0186e-03   6.341  26.236  30.097  13.828  18.018   4.021   1.371   0.077   0.011   0.000   0.000   2.289   0.439   0.000   0.000
 Ho  67 205 138 1.8009e-03   7.271  42.205  15.604  23.457   6.889   4.178   0.278   0.116   0.001   0.000   0.000   1.947   0.476   0.000   0.000
 Ho  67 206 139 1.6098e-03   6.569  26.516  26.985  18.902  16.052   3.425   1.414   0.105   0.031   0.000   0.000   2.280   0.437   0.000   0.000
 Ho  67 207 140 1.4452e-03   7.807  41.305  15.687  23.272   7.605   3.948   0.252   0.119   0.004   0.000   0.000   1.950   0.469   0.000   0.000
 Ho  67 208 141 1.3081e-03   4.964  27.265  25.173  20.376  16.332   4.280   1.465   0.108   0.036   0.000   0.000   2.353   0.505   0.000   0.000
 Ho  67 209 142 1.1919e-03   6.258  40.430  11.734  28.144   7.321   5.577   0.372   0.158   0.006   0.000   0.000   2.089   0.477   0.000   0.000
 Ho  67 210 143 1.0907e-03   4.241  17.835  30.370  20.662  19.114   5.202   2.358   0.164   0.053   0.001   0.000   2.588   0.486   0.000   0.000
 Ho  67 211 144 9.9962e-04   3.806  39.256   7.445  32.123   7.321   8.951   0.765   0.312   0.019   0.002   0.000   2.315   0.492   0.000   0.000
 Ho  67 212 145 1.5749e-04  78.711   1.817   9.139   2.407   5.497   1.311   1.028   0.063   0.026   0.001   0.000   0.627   0.478   0.000   0.000
 Ho  67 213 146 2.7397e-04  63.142  15.280   1.880  10.495   3.793   4.207   0.871   0.306   0.021   0.005   0.000   0.943   0.480   0.000   0.000
 Ho  67 214 147 2.8679e-04  54.745   5.113  17.041   2.402  13.161   2.995   3.848   0.512   0.171   0.010   0.002   1.422   0.478   0.000   0.000
 Ho  67 215 148 2.8486e-04  48.272  23.412   2.977   9.505   5.126   7.393   1.824   1.368   0.090   0.032   0.001   1.369   0.461   0.000   0.000
 Ho  67 216 149 2.7789e-04  26.720  17.357  28.010   2.680  12.489   3.419   6.914   1.529   0.816   0.051   0.015   2.078   0.442   0.000   0.000
 Ho  67 217 150 2.6755e-04   0.000  60.353   2.827  14.273   4.116  11.793   1.966   3.981   0.476   0.203   0.012   2.297   0.448   0.000   0.000
 Ho  67 218 151 2.5790e-04   6.412   0.004  48.975   6.002  16.485   4.562  11.615   1.685   3.751   0.363   0.144   3.209   0.453   0.000   0.000
 Ho  67 219 152 2.4700e-04   0.000  43.136   2.701  23.802   2.401  15.601   2.593   6.995   1.038   1.635   0.097   2.960   0.465   0.000   0.000
 Ho  67 220 153 2.3738e-04   4.502   0.006  25.286   2.655  35.410   3.224  17.026   2.631   6.990   0.954   1.317   4.141   0.463   0.000   0.000
 Ho  67 221 154 2.2795e-04   0.000  17.736   3.010  37.663   1.629  14.462   3.866  15.000   2.087   4.073   0.472   3.998   0.461   0.000   0.000
 Ho  67 222 155 2.1891e-04   2.831   0.003   6.653   1.872  34.309   2.577  25.153   4.198  16.154   2.214   4.037   5.343   0.474   0.000   0.000
 Ho  67 223 156 2.0975e-04   0.000   5.927   2.148  24.721   3.864  27.906   1.631  16.124   4.220  11.925   1.534   5.046   0.474   0.000   0.000
 Ho  67 224 157 2.0048e-04   2.210   0.002   1.511   0.824  13.369   3.170  33.877   2.568  24.505   4.597  13.366   6.396   0.487   0.000   0.000
 Er  68 169 101 1.3058e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 171 103 3.6319e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 172 104 2.5053e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 173 105 5.6861e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 174 106 1.7899e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 175 107 7.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 176 108 3.4088e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 177 109 1.7503e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 178 110 9.5780e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 179 111 5.6797e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 180 112 3.4313e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 181 113 2.0870e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 182 114 1.3145e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 183 115 8.2186e-01  99.529   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.224   0.000   0.000
 Er  68 184 116 5.4905e-01  99.756   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.215   0.000   0.000
 Er  68 185 117 3.7031e-01  98.761   1.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.308   0.000   0.000
 Er  68 186 118 2.5277e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.316   0.000   0.000
 Er  68 187 119 1.7659e-01  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.324   0.000   0.000
 Er  68 188 120 1.2567e-01  98.889   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.343   0.000   0.000
 Er  68 189 121 9.0200e-02  96.930   3.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.340   0.000   0.000
 Er  68 190 122 6.6743e-02  94.155   5.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.299   0.000   0.000
 Er  68 191 123 5.0609e-02  85.204  14.651   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.285   0.000   0.000
 Er  68 192 124 3.9354e-02  90.156   9.836   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.278   0.000   0.000
 Er  68 193 125 3.2400e-02  80.473  19.160   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.337   0.000   0.000
 Er  68 194 126 2.6793e-02  79.077  20.763   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.211   0.361   0.000   0.000
 Er  68 195 127 1.7578e-02  62.277  28.944   8.749   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.502   0.000   0.000
 Er  68 196 128 1.2689e-02  54.588  41.045   4.211   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.468   0.000   0.000
 Er  68 197 129 1.0026e-02  40.222  34.485  24.613   0.674   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.533   0.000   0.000
 Er  68 198 130 7.9296e-03  47.983  37.265  13.159   1.587   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.684   0.460   0.000   0.000
 Er  68 199 131 6.4318e-03  42.643  26.352  25.698   4.879   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.941   0.543   0.000   0.000
 Er  68 200 132 5.3076e-03  46.527  34.925  12.859   5.449   0.234   0.006   0.000   0.000   0.000   0.000   0.000   0.780   0.463   0.000   0.000
 Er  68 201 133 4.4511e-03  40.371  17.837  30.927   9.393   1.410   0.063   0.000   0.000   0.000   0.000   0.000   1.138   0.527   0.000   0.000
 Er  68 202 134 3.7525e-03  47.110  28.418  13.834  10.014   0.527   0.097   0.000   0.000   0.000   0.000   0.000   0.887   0.458   0.000   0.000
 Er  68 203 135 3.2155e-03  42.141  13.619  30.019   9.167   4.810   0.223   0.021   0.000   0.000   0.000   0.000   1.216   0.520   0.000   0.000
 Er  68 204 136 2.7908e-03  49.318  28.531  11.119  10.041   0.763   0.227   0.002   0.000   0.000   0.000   0.000   0.851   0.445   0.000   0.000
 Er  68 205 137 2.4441e-03  44.124  13.654  28.529   8.357   4.942   0.317   0.078   0.000   0.000   0.000   0.000   1.176   0.515   0.000   0.000
 Er  68 206 138 2.1532e-03  49.792  30.320  10.310   8.713   0.612   0.245   0.009   0.000   0.000   0.000   0.000   0.808   0.444   0.000   0.000
 Er  68 207 139 1.9109e-03  44.518  13.504  28.761   8.745   4.108   0.275   0.088   0.001   0.000   0.000   0.000   1.156   0.512   0.000   0.000
 Er  68 208 140 1.7117e-03  49.907  31.588   9.466   8.250   0.574   0.207   0.007   0.000   0.000   0.000   0.000   0.786   0.447   0.000   0.000
 Er  68 209 141 1.5380e-03  42.425  12.578  31.230   8.770   4.615   0.300   0.082   0.001   0.000   0.000   0.000   1.218   0.499   0.000   0.000
 Er  68 210 142 1.3867e-03  48.651  29.886   9.547  10.760   0.874   0.270   0.012   0.000   0.000   0.000   0.000   0.862   0.457   0.000   0.000
 Er  68 211 143 1.2561e-03  41.243  10.109  31.769   9.619   6.692   0.440   0.125   0.002   0.000   0.000   0.000   1.322   0.503   0.000   0.000
 Er  68 212 144 1.1322e-03  46.029  24.614  14.132  12.097   2.547   0.538   0.041   0.003   0.000   0.000   0.000   1.023   0.464   0.000   0.000
 Er  68 213 145 1.0363e-03  34.070  11.803  29.734  11.618  10.775   1.624   0.356   0.019   0.001   0.000   0.000   1.596   0.512   0.000   0.000
 Er  68 214 146 9.5233e-04  43.802  13.441  21.111  13.671   5.922   1.846   0.175   0.032   0.000   0.000   0.000   1.309   0.460   0.000   0.000
 Er  68 215 147 8.7601e-04  34.052  10.285  19.896  17.203  12.950   4.359   1.147   0.095   0.013   0.000   0.000   1.829   0.504   0.000   0.000
 Er  68 216 148 2.3941e-04  81.756   4.551   6.374   3.835   1.828   1.481   0.134   0.040   0.001   0.000   0.000   0.446   0.455   0.000   0.000
 Er  68 217 149 2.6598e-04  72.539   5.805   7.782   5.904   4.564   1.923   1.351   0.105   0.027   0.001   0.000   0.760   0.496   0.000   0.000
 Er  68 218 150 2.6985e-04  73.927   4.905   7.172   8.190   2.113   2.913   0.528   0.231   0.018   0.002   0.000   0.718   0.469   0.000   0.000
 Er  68 219 151 2.6493e-04  61.665   6.253   9.577   7.696   9.113   2.261   2.692   0.531   0.199   0.013   0.002   1.178   0.493   0.000   0.000
 Er  68 220 152 2.5748e-04  70.107   4.356   2.362  12.723   4.029   4.207   1.266   0.824   0.090   0.035   0.001   0.988   0.483   0.000   0.000
 Er  68 221 153 2.4850e-04  55.178   7.790   9.461   3.112  13.185   4.899   4.353   1.183   0.732   0.079   0.027   1.545   0.496   0.000   0.000
 Er  68 222 154 2.3873e-04   0.000  71.173   1.122  10.736   4.093   7.309   2.680   2.384   0.330   0.156   0.015   1.955   0.481   0.000   0.000
 Er  68 223 155 2.2978e-04  43.616   0.087  23.516   1.832  10.905   4.467   9.607   2.971   2.486   0.362   0.150   2.216   0.477   0.000   0.000
 Er  68 224 156 2.1984e-04   0.000  66.534   0.269   8.350   4.626  10.282   2.180   5.150   1.684   0.846   0.081   2.330   0.486   0.000   0.000
 Er  68 225 157 2.1169e-04  18.457   0.000  39.171   1.446  12.654   2.690  13.872   2.889   6.123   1.687   1.012   3.241   0.448   0.000   0.000
 Er  68 226 158 2.0485e-04   0.000  62.637   0.358   6.364   0.909  12.826   3.970   7.023   1.905   3.245   0.762   2.745   0.486   0.000   0.000
 Er  68 227 159 1.9745e-04  10.204   0.058  24.636   4.305  25.427   1.147  14.265   3.144  10.873   1.901   4.039   4.169   0.451   0.000   0.000
 Tm  69 168  99 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 170 101 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 171 102 2.4781e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 172 103 1.9884e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 173 104 5.1891e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 174 105 1.3143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 175 106 1.5682e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 176 107 4.1549e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 177 108 1.4950e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 178 109 6.0924e+01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Tm  69 179 110 2.8360e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 180 111 1.6868e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 181 112 9.6391e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Tm  69 182 113 5.6240e+00  99.937   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.157   0.000   0.000
 Tm  69 183 114 3.3439e+00  99.152   0.848   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.286   0.000   0.000
 Tm  69 184 115 1.9260e+00  98.474   1.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.293   0.000   0.000
 Tm  69 185 116 1.1510e+00  96.886   3.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.310   0.000   0.000
 Tm  69 186 117 7.4567e-01  93.529   6.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.294   0.000   0.000
 Tm  69 187 118 5.0455e-01  85.382  14.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.383   0.000   0.000
 Tm  69 188 119 3.3830e-01  88.772  11.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.296   0.000   0.000
 Tm  69 189 120 2.3084e-01  89.362  10.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.320   0.000   0.000
 Tm  69 190 121 1.6035e-01  85.690  14.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.332   0.000   0.000
 Tm  69 191 122 1.1169e-01  80.149  19.851   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.466   0.000   0.000
 Tm  69 192 123 8.3327e-02  80.130  19.340   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.462   0.000   0.000
 Tm  69 193 124 6.1064e-02  77.822  22.034   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.473   0.000   0.000
 Tm  69 194 125 4.8512e-02  78.046  21.199   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.479   0.000   0.000
 Tm  69 195 126 3.8777e-02  73.013  26.536   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.481   0.000   0.000
 Tm  69 196 127 2.5198e-02  32.196  49.893  17.864   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.432   0.000   0.000
 Tm  69 197 128 1.3245e-02  35.012  55.291   9.334   0.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.493   0.000   0.000
 Tm  69 198 129 1.3373e-02  17.258  44.553  37.187   0.985   0.016   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.476   0.000   0.000
 Tm  69 199 130 1.0384e-02  12.429  61.008  20.042   6.509   0.012   0.000   0.000   0.000   0.000   0.000   0.000   1.207   0.503   0.000   0.000
 Tm  69 200 131 8.2853e-03  13.337  38.534  39.961   7.507   0.661   0.000   0.000   0.000   0.000   0.000   0.000   1.436   0.459   0.000   0.000
 Tm  69 201 132 6.7585e-03   9.812  56.879  21.530  11.392   0.372   0.014   0.000   0.000   0.000   0.000   0.000   1.357   0.505   0.000   0.000
 Tm  69 202 133 5.6101e-03   8.435  33.901  41.925  12.443   3.242   0.054   0.000   0.000   0.000   0.000   0.000   1.683   0.466   0.000   0.000
 Tm  69 203 134 4.6882e-03   8.626  49.964  20.760  19.283   1.195   0.172   0.000   0.000   0.000   0.000   0.000   1.550   0.493   0.000   0.000
 Tm  69 204 135 3.9920e-03   8.742  31.612  36.149  14.740   8.453   0.279   0.025   0.000   0.000   0.000   0.000   1.835   0.450   0.000   0.000
 Tm  69 205 136 3.4480e-03  10.748  47.434  19.939  19.153   2.263   0.459   0.005   0.000   0.000   0.000   0.000   1.561   0.467   0.000   0.000
 Tm  69 206 137 2.9910e-03  10.918  33.284  34.235  11.827   9.182   0.447   0.108   0.000   0.000   0.000   0.000   1.768   0.438   0.000   0.000
 Tm  69 207 138 2.6205e-03  15.613  45.206  21.100  15.639   1.918   0.504   0.019   0.000   0.000   0.000   0.000   1.446   0.462   0.000   0.000
 Tm  69 208 139 2.3127e-03  12.968  33.849  33.948  10.962   7.780   0.367   0.124   0.000   0.000   0.000   0.000   1.683   0.434   0.000   0.000
 Tm  69 209 140 2.0254e-03  18.980  43.061  21.340  14.721   1.484   0.399   0.014   0.000   0.000   0.000   0.000   1.379   0.455   0.000   0.000
 Tm  69 210 141 1.8064e-03  10.049  34.937  35.928  10.464   8.115   0.388   0.117   0.001   0.000   0.000   0.000   1.733   0.445   0.000   0.000
 Tm  69 211 142 1.6252e-03  14.823  42.473  23.442  16.682   2.086   0.475   0.019   0.000   0.000   0.000   0.000   1.502   0.460   0.000   0.000
 Tm  69 212 143 1.4632e-03   8.285  34.672  31.546  14.678  10.100   0.566   0.150   0.002   0.000   0.000   0.000   1.859   0.471   0.000   0.000
 Tm  69 213 144 1.3234e-03   8.129  42.881  21.642  21.089   5.088   1.113   0.055   0.004   0.000   0.000   0.000   1.757   0.488   0.000   0.000
 Tm  69 214 145 1.2025e-03   4.406  19.873  35.999  22.335  14.620   2.288   0.464   0.015   0.000   0.000   0.000   2.317   0.477   0.000   0.000
 Tm  69 215 146 1.1001e-03   5.491  40.836   9.185  32.152   7.869   4.202   0.223   0.042   0.000   0.000   0.000   2.098   0.483   0.000   0.000
 Tm  69 216 147 9.9954e-04   4.234  12.823  34.481  16.966  24.122   5.476   1.803   0.085   0.009   0.000   0.000   2.680   0.487   0.000   0.000
 Tm  69 217 148 9.1784e-04   5.115  39.656   6.672  32.008   6.568   8.988   0.790   0.200   0.004   0.000   0.000   2.264   0.487   0.000   0.000
 Tm  69 218 149 8.4663e-04   3.807  11.224  34.026  14.215  25.612   5.495   5.244   0.307   0.069   0.001   0.000   2.860   0.490   0.000   0.000
 Tm  69 219 150 1.9704e-04  69.425  13.677   2.443   8.789   2.162   2.727   0.529   0.235   0.012   0.001   0.000   0.721   0.490   0.000   0.000
 Tm  69 220 151 2.4296e-04  57.044   1.833  20.003   3.577  11.666   2.347   2.933   0.422   0.168   0.006   0.001   1.329   0.485   0.000   0.000
 Tm  69 221 152 2.5167e-04  50.208  21.134   2.904  11.167   6.437   5.676   1.286   1.082   0.077   0.030   0.000   1.307   0.473   0.000   0.000
 Tm  69 222 153 2.5014e-04  25.871  11.158  34.487   1.393  15.334   4.957   5.002   1.061   0.681   0.042   0.014   2.138   0.437   0.000   0.000
 Tm  69 223 154 2.4880e-04   0.000  62.003   2.702  12.610   3.236  13.685   2.557   2.736   0.313   0.150   0.008   2.250   0.451   0.000   0.000
 Tm  69 224 155 2.4240e-04   7.384   0.010  52.566   2.887  15.324   3.630  13.433   2.123   2.335   0.212   0.095   3.102   0.453   0.000   0.000
 Tm  69 225 156 2.3323e-04   0.000  48.201   2.047  20.830   1.594  16.543   1.434   7.180   1.268   0.850   0.050   2.810   0.462   0.000   0.000
 Tm  69 226 157 2.2560e-04   4.722   0.012  34.433   2.196  29.194   1.942  17.556   1.390   6.922   1.028   0.603   3.875   0.462   0.000   0.000
 Tm  69 227 158 2.1848e-04   0.000  27.729   3.154  34.726   0.984  14.347   2.481  11.437   1.199   3.593   0.352   3.537   0.456   0.000   0.000
 Tm  69 228 159 2.0992e-04   3.135   0.006  15.829   2.298  40.184   1.319  19.014   2.409  11.473   1.135   3.198   4.690   0.472   0.000   0.000
 Tm  69 229 160 2.0317e-04   0.000  11.453   2.248  42.444   1.870  14.842   1.518  17.000   1.479   6.450   0.695   4.230   0.471   0.000   0.000
 Tm  69 230 161 1.9655e-04   2.334   0.008   3.784   1.285  31.407   2.832  29.923   1.498  18.080   1.657   7.191   5.605   0.487   0.000   0.000
 Yb  70 175 105 4.3238e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 177 107 6.3984e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 178 108 1.1163e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 179 109 3.3446e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 180 110 1.2185e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 181 111 5.3079e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 182 112 2.7587e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 183 113 1.5316e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 184 114 8.7722e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 185 115 4.8994e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 186 116 2.9157e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 187 117 1.7436e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 188 118 1.0562e+00  99.987   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Yb  70 189 119 6.7132e-01  99.630   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.226   0.000   0.000
 Yb  70 190 120 4.4082e-01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.183   0.000   0.000
 Yb  70 191 121 2.9406e-01  99.352   0.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.293   0.000   0.000
 Yb  70 192 122 1.9781e-01  98.506   1.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.335   0.000   0.000
 Yb  70 193 123 1.3878e-01  97.120   2.880   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.333   0.000   0.000
 Yb  70 194 124 9.8634e-02  97.600   2.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.345   0.000   0.000
 Yb  70 195 125 7.5506e-02  95.856   4.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.337   0.000   0.000
 Yb  70 196 126 5.8733e-02  88.949  11.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.278   0.000   0.000
 Yb  70 197 127 3.5595e-02  72.394  26.184   1.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.546   0.000   0.000
 Yb  70 198 128 1.2348e-02  82.326  17.208   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.488   0.000   0.000
 Yb  70 199 129 1.7992e-02  54.443  33.492  11.990   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.577   0.534   0.000   0.000
 Yb  70 200 130 1.3696e-02  61.597  32.859   5.285   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.460   0.000   0.000
 Yb  70 201 131 1.0794e-02  50.718  30.023  18.657   0.594   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.511   0.000   0.000
 Yb  70 202 132 8.6996e-03  54.964  36.381   7.944   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.454   0.000   0.000
 Yb  70 203 133 7.1482e-03  46.265  26.055  25.635   1.884   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.836   0.535   0.000   0.000
 Yb  70 204 134 5.9135e-03  52.726  34.509  10.591   2.128   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.451   0.000   0.000
 Yb  70 205 135 4.8575e-03  47.015  21.300  26.610   4.547   0.525   0.002   0.000   0.000   0.000   0.000   0.000   0.903   0.525   0.000   0.000
 Yb  70 206 136 4.1512e-03  52.776  33.689   9.620   3.732   0.178   0.005   0.000   0.000   0.000   0.000   0.000   0.649   0.443   0.000   0.000
 Yb  70 207 137 3.5852e-03  48.664  19.506  26.053   4.931   0.819   0.027   0.000   0.000   0.000   0.000   0.000   0.898   0.519   0.000   0.000
 Yb  70 208 138 3.1159e-03  57.447  30.967   8.672   2.751   0.153   0.010   0.000   0.000   0.000   0.000   0.000   0.572   0.424   0.000   0.000
 Yb  70 209 139 2.7317e-03  49.980  22.037  24.156   3.220   0.584   0.023   0.000   0.000   0.000   0.000   0.000   0.825   0.499   0.000   0.000
 Yb  70 210 140 2.3947e-03  55.517  32.642   9.924   1.791   0.118   0.007   0.000   0.000   0.000   0.000   0.000   0.584   0.430   0.000   0.000
 Yb  70 211 141 2.1254e-03  48.276  19.923  26.895   4.319   0.567   0.020   0.000   0.000   0.000   0.000   0.000   0.890   0.513   0.000   0.000
 Yb  70 212 142 1.8922e-03  54.262  32.075  10.413   3.057   0.183   0.010   0.000   0.000   0.000   0.000   0.000   0.629   0.436   0.000   0.000
 Yb  70 213 143 1.6938e-03  46.235  19.438  26.635   6.635   1.006   0.051   0.001   0.000   0.000   0.000   0.000   0.969   0.510   0.000   0.000
 Yb  70 214 144 1.5340e-03  50.431  31.673  11.505   5.940   0.391   0.059   0.000   0.000   0.000   0.000   0.000   0.744   0.465   0.000   0.000
 Yb  70 215 145 1.3871e-03  40.857  12.313  33.764   9.376   3.482   0.192   0.017   0.000   0.000   0.000   0.000   1.230   0.519   0.000   0.000
 Yb  70 216 146 1.2571e-03  48.587  26.705  12.763  10.522   1.201   0.219   0.003   0.000   0.000   0.000   0.000   0.897   0.464   0.000   0.000
 Yb  70 217 147 1.1435e-03  37.950  12.912  31.904   8.632   7.930   0.574   0.098   0.001   0.000   0.000   0.000   1.378   0.523   0.000   0.000
 Yb  70 218 148 1.0433e-03  47.420  26.249  12.989  10.098   2.544   0.663   0.036   0.001   0.000   0.000   0.000   0.962   0.466   0.000   0.000
 Yb  70 219 149 9.5776e-04  37.052  12.819  31.604   8.970   7.978   1.241   0.325   0.010   0.000   0.000   0.000   1.431   0.514   0.000   0.000
 Yb  70 220 150 8.8146e-04  44.063  21.571  18.377  10.765   3.780   1.303   0.121   0.021   0.000   0.000   0.000   1.131   0.472   0.000   0.000
 Yb  70 221 151 8.1150e-04  27.567  16.251  27.330  15.158  10.027   2.753   0.834   0.068   0.010   0.000   0.000   1.758   0.519   0.000   0.000
 Yb  70 222 152 2.1719e-04  81.714   4.083   6.230   5.101   1.720   1.031   0.094   0.027   0.001   0.000   0.000   0.446   0.463   0.000   0.000
 Yb  70 223 153 2.4592e-04  70.185   7.316   6.164   7.846   5.665   1.842   0.887   0.077   0.018   0.000   0.000   0.811   0.503   0.000   0.000
 Yb  70 224 154 2.5062e-04  73.452   5.120   7.142   8.304   2.382   2.936   0.514   0.138   0.010   0.001   0.000   0.727   0.475   0.000   0.000
 Yb  70 225 155 2.4680e-04  61.151   8.082   7.656   7.497   9.496   2.617   2.914   0.465   0.114   0.007   0.001   1.187   0.503   0.000   0.000
 Yb  70 226 156 2.4147e-04  69.472   4.832   3.223  13.598   2.912   3.641   1.344   0.890   0.073   0.014   0.000   0.969   0.480   0.000   0.000
 Yb  70 227 157 2.3289e-04  55.254   7.421  10.186   4.149  13.549   3.796   3.536   1.331   0.715   0.054   0.009   1.502   0.498   0.000   0.000
 Yb  70 228 158 2.2639e-04  65.779   5.153   2.373  13.994   3.698   4.756   1.959   1.830   0.326   0.125   0.007   1.188   0.484   0.000   0.000
 Yb  70 229 159 2.1983e-04  44.482   6.570  17.544   2.996  13.417   4.773   6.135   1.986   1.706   0.287   0.104   1.962   0.483   0.000   0.000
 Yb  70 230 160 2.1295e-04   0.000  67.256   1.481  13.236   4.507   7.153   1.696   3.261   0.863   0.495   0.052   2.086   0.486   0.000   0.000
 Yb  70 231 161 2.0622e-04  21.568   0.163  39.797   2.770  13.525   5.204   9.847   2.119   3.568   0.915   0.525   2.839   0.452   0.000   0.000
 Yb  70 232 162 1.9931e-04   0.000  43.463   3.632  23.441   3.047  14.831   2.868   4.933   1.358   2.090   0.335   2.917   0.497   0.000   0.000
 Yb  70 233 163 1.9240e-04   0.000   0.001  15.327   3.300  42.141   4.289  18.019   4.590   7.942   1.771   2.619   4.732   0.482   0.000   0.000
 Yb  70 234 164 1.8584e-04   0.000   0.063   0.033  19.159   4.593  46.470   3.973  16.210   3.056   5.210   1.235   5.200   0.535   0.000   0.000
 Lu  71 174 103 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 176 105 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 177 106 7.3851e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 178 107 1.6667e+06  99.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072
 Lu  71 179 108 5.4043e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 180 109 3.8630e+03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008
 Lu  71 181 110 9.2787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 182 111 2.4216e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 183 112 9.4067e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 184 113 4.6631e+01  99.954   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046
 Lu  71 185 114 2.3634e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 186 115 1.3924e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 187 116 7.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 188 117 4.6390e+00  99.933   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.162   0.000   0.000
 Lu  71 189 118 2.7706e+00  98.618   1.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.313   0.000   0.000
 Lu  71 190 119 1.5593e+00  97.613   2.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.325   0.000   0.000
 Lu  71 191 120 8.9476e-01  99.029   0.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.366   0.000   0.000
 Lu  71 192 121 5.9121e-01  97.939   2.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.337   0.000   0.000
 Lu  71 193 122 3.8293e-01  88.776  11.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.367   0.000   0.000
 Lu  71 194 123 2.4310e-01  89.018  10.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.335   0.000   0.000
 Lu  71 195 124 1.6743e-01  86.521  13.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.425   0.000   0.000
 Lu  71 196 125 1.1984e-01  86.628  13.371   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.384   0.000   0.000
 Lu  71 197 126 9.0252e-02  82.241  17.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.178   0.504   0.000   0.000
 Lu  71 198 127 5.1348e-02  56.963  37.793   5.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.438   0.000   0.000
 Lu  71 199 128 1.7100e-02  60.438  37.999   1.560   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411   0.484   0.000   0.000
 Lu  71 200 129 2.4310e-02  27.041  49.055  23.792   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.970   0.471   0.000   0.000
 Lu  71 201 130 1.8105e-02  19.670  67.993  11.525   0.812   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935   0.490   0.000   0.000
 Lu  71 202 131 1.4090e-02  25.439  45.000  28.479   1.055   0.027   0.000   0.000   0.000   0.000   0.000   0.000   1.052   0.459   0.000   0.000
 Lu  71 203 132 1.1216e-02  16.543  63.855  17.091   2.507   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.056   0.481   0.000   0.000
 Lu  71 204 133 9.1465e-03  16.241  43.559  36.448   3.481   0.271   0.000   0.000   0.000   0.000   0.000   0.000   1.280   0.452   0.000   0.000
 Lu  71 205 134 7.5501e-03  14.038  58.054  21.543   6.260   0.105   0.000   0.000   0.000   0.000   0.000   0.000   1.203   0.486   0.000   0.000
 Lu  71 206 135 6.2396e-03  14.410  38.866  39.295   6.502   0.925   0.001   0.000   0.000   0.000   0.000   0.000   1.407   0.442   0.000   0.000
 Lu  71 207 136 5.2555e-03  13.425  56.844  20.757   8.640   0.321   0.013   0.000   0.000   0.000   0.000   0.000   1.256   0.469   0.000   0.000
 Lu  71 208 137 4.4999e-03  15.464  37.651  37.963   7.115   1.778   0.029   0.000   0.000   0.000   0.000   0.000   1.422   0.432   0.000   0.000
 Lu  71 209 138 3.8824e-03  29.446  42.879  19.517   7.807   0.321   0.032   0.000   0.000   0.000   0.000   0.000   1.068   0.454   0.000   0.000
 Lu  71 210 139 3.3933e-03  23.638  34.738  34.410   5.898   1.287   0.028   0.000   0.000   0.000   0.000   0.000   1.265   0.429   0.000   0.000
 Lu  71 211 140 2.9763e-03  30.554  43.369  19.477   6.320   0.252   0.027   0.000   0.000   0.000   0.000   0.000   1.024   0.448   0.000   0.000
 Lu  71 212 141 2.6244e-03  18.085  36.173  37.583   6.964   1.166   0.029   0.000   0.000   0.000   0.000   0.000   1.370   0.433   0.000   0.000
 Lu  71 213 142 2.3241e-03  27.412  43.250  20.402   8.575   0.329   0.031   0.000   0.000   0.000   0.000   0.000   1.113   0.451   0.000   0.000
 Lu  71 214 143 2.0244e-03  17.308  33.863  37.514   8.809   2.445   0.062   0.001   0.000   0.000   0.000   0.000   1.454   0.442   0.000   0.000
 Lu  71 215 144 1.8080e-03  15.351  48.326  23.387  12.002   0.803   0.130   0.000   0.000   0.000   0.000   0.000   1.350   0.478   0.000   0.000
 Lu  71 216 145 1.6238e-03   8.206  33.644  37.966  13.715   6.192   0.252   0.024   0.000   0.000   0.000   0.000   1.769   0.486   0.000   0.000
 Lu  71 217 146 1.4667e-03  12.164  43.465  22.638  18.667   2.623   0.436   0.007   0.000   0.000   0.000   0.000   1.575   0.476   0.000   0.000
 Lu  71 218 147 1.3272e-03   8.418  31.592  32.740  15.397  10.919   0.804   0.129   0.000   0.000   0.000   0.000   1.917   0.472   0.000   0.000
 Lu  71 219 148 1.2103e-03  14.573  39.287  22.273  18.513   3.970   1.333   0.051   0.001   0.000   0.000   0.000   1.622   0.461   0.000   0.000
 Lu  71 220 149 1.0963e-03   6.969  31.073  33.677  15.051  11.229   1.597   0.396   0.008   0.000   0.000   0.000   1.989   0.493   0.000   0.000
 Lu  71 221 150 1.0017e-03   6.059  42.622  19.210  24.124   5.176   2.629   0.153   0.028   0.000   0.000   0.000   1.884   0.486   0.000   0.000
 Lu  71 222 151 9.1988e-04   3.996  14.496  37.179  24.210  15.856   3.122   1.081   0.054   0.006   0.000   0.000   2.474   0.502   0.000   0.000
 Lu  71 223 152 8.4301e-04   5.150  39.189   7.529  35.272   6.737   5.615   0.394   0.112   0.002   0.000   0.000   2.183   0.500   0.000   0.000
 Lu  71 224 153 1.0996e-04  81.756   3.089   6.830   2.485   4.489   0.863   0.460   0.023   0.005   0.000   0.000   0.494   0.482   0.000   0.000
 Lu  71 225 154 2.3450e-04  62.047  16.338   2.694  11.704   3.027   3.453   0.575   0.156   0.006   0.001   0.000   0.908   0.495   0.000   0.000
 Lu  71 226 155 2.4805e-04  51.394   5.561  19.805   3.540  13.650   2.508   3.109   0.347   0.084   0.002   0.000   1.447   0.487   0.000   0.000
 Lu  71 227 156 2.4919e-04  43.252  27.215   2.530  13.873   4.835   5.830   1.295   1.103   0.057   0.010   0.000   1.384   0.472   0.000   0.000
 Lu  71 228 157 2.4594e-04  25.023   8.028  37.577   3.128  16.079   3.901   4.587   1.021   0.626   0.027   0.004   2.163   0.444   0.000   0.000
 Lu  71 229 158 2.4100e-04   0.000  64.277   2.190  13.126   5.664  10.333   1.647   2.395   0.254   0.111   0.003   2.121   0.451   0.000   0.000
 Lu  71 230 159 2.3464e-04   8.350   0.020  55.280   2.210  16.381   5.334   8.880   1.478   1.863   0.147   0.059   2.898   0.448   0.000   0.000
 Lu  71 231 160 2.2787e-04   0.000  53.168   1.460  18.575   3.841  15.807   1.429   4.478   0.670   0.545   0.028   2.566   0.460   0.000   0.000
 Lu  71 232 161 2.2071e-04   4.692   0.017  45.322   1.501  23.176   2.532  16.286   1.749   3.845   0.528   0.353   3.495   0.473   0.000   0.000
 Lu  71 233 162 2.1373e-04   0.000  21.715   2.812  40.788   1.141  19.072   2.136   8.807   1.153   2.201   0.175   3.545   0.467   0.000   0.000
 Lu  71 234 163 2.0643e-04   2.469   0.007   6.019   1.608  47.022   1.771  24.510   2.406  10.807   1.145   2.237   4.956   0.496   0.000   0.000
 Lu  71 235 164 1.9910e-04   0.000   1.226   1.070  20.721   3.756  40.075   1.905  21.620   1.710   7.100   0.816   5.225   0.498   0.000   0.000
 Lu  71 236 165 1.9131e-04   1.655   0.003   0.248   0.236   5.170   2.107  39.935   3.157  35.724   2.261   9.505   6.787   0.526   0.000   0.000
 Lu  71 237 166 1.8405e-04   0.000   0.181   0.377   1.403   1.071  11.172   4.055  46.656   3.213  28.877   2.995   6.769   0.518   0.000   0.000
 Hf  72 181 109 8.2310e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 182 110 4.1856e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 183 111 2.8153e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 184 112 6.5254e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 185 113 2.1328e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 186 114 8.6232e+01  93.858   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.142
 Hf  72 187 115 3.8859e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 188 116 1.9178e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 189 117 1.1652e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 190 118 6.6531e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 191 119 3.8562e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 192 120 2.3130e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 193 121 1.2779e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 194 122 7.4770e-01  99.912   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.154   0.000   0.000
 Hf  72 195 123 4.3674e-01  99.577   0.423   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.247   0.000   0.000
 Hf  72 196 124 2.8963e-01  99.514   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.304   0.000   0.000
 Hf  72 197 125 1.9262e-01  99.216   0.784   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.332   0.000   0.000
 Hf  72 198 126 1.4126e-01  97.925   2.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.349   0.000   0.000
 Hf  72 199 127 7.4789e-02  82.584  17.228   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.176   0.527   0.000   0.000
 Hf  72 200 128 2.5686e-02  86.646  13.298   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.471   0.000   0.000
 Hf  72 201 129 3.3849e-02  67.256  28.414   4.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.371   0.529   0.000   0.000
 Hf  72 202 130 2.4962e-02  70.826  28.040   1.133   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.474   0.000   0.000
 Hf  72 203 131 1.9134e-02  62.939  30.662   6.346   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.521   0.000   0.000
 Hf  72 204 132 1.5105e-02  67.781  29.913   2.252   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.468   0.000   0.000
 Hf  72 205 133 1.1922e-02  57.556  30.086  12.090   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.551   0.510   0.000   0.000
 Hf  72 206 134 9.7440e-03  63.082  32.211   4.362   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.456   0.000   0.000
 Hf  72 207 135 7.9668e-03  53.801  25.440  20.082   0.659   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.677   0.496   0.000   0.000
 Hf  72 208 136 6.6762e-03  62.714  31.365   5.284   0.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.438   0.447   0.000   0.000
 Hf  72 209 137 5.6676e-03  53.952  24.022  21.015   0.925   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.503   0.000   0.000
 Hf  72 210 138 4.8623e-03  64.343  30.003   5.015   0.636   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.435   0.000   0.000
 Hf  72 211 139 4.2006e-03  56.543  26.764  15.767   0.834   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.612   0.495   0.000   0.000
 Hf  72 212 140 3.6486e-03  64.148  30.678   4.692   0.481   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.435   0.000   0.000
 Hf  72 213 141 3.1894e-03  53.451  27.031  18.560   0.873   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.671   0.495   0.000   0.000
 Hf  72 214 142 2.8127e-03  62.194  30.913   6.214   0.674   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.439   0.000   0.000
 Hf  72 215 143 2.4848e-03  51.068  25.205  21.637   1.910   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.514   0.000   0.000
 Hf  72 216 144 2.2105e-03  56.962  32.853   8.566   1.567   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.549   0.446   0.000   0.000
 Hf  72 217 145 1.9717e-03  46.199  19.249  29.231   4.756   0.556   0.009   0.000   0.000   0.000   0.000   0.000   0.942   0.516   0.000   0.000
 Hf  72 218 146 1.7640e-03  54.104  31.382   9.866   4.419   0.219   0.009   0.000   0.000   0.000   0.000   0.000   0.653   0.449   0.000   0.000
 Hf  72 219 147 1.5850e-03  44.356  18.978  27.991   6.786   1.816   0.072   0.001   0.000   0.000   0.000   0.000   1.029   0.510   0.000   0.000
 Hf  72 220 148 1.4352e-03  53.190  32.682   8.779   4.898   0.379   0.072   0.000   0.000   0.000   0.000   0.000   0.668   0.451   0.000   0.000
 Hf  72 221 149 1.2954e-03  44.478  18.378  28.199   6.572   2.209   0.149   0.014   0.000   0.000   0.000   0.000   1.042   0.514   0.000   0.000
 Hf  72 222 150 1.1740e-03  48.654  33.459  10.266   6.835   0.643   0.142   0.002   0.000   0.000   0.000   0.000   0.778   0.478   0.000   0.000
 Hf  72 223 151 1.0649e-03  36.631  14.097  35.331   9.026   4.515   0.339   0.059   0.000   0.000   0.000   0.000   1.320   0.524   0.000   0.000
 Hf  72 224 152 9.7413e-04  46.869  25.465  14.862  10.335   2.080   0.372   0.017   0.000   0.000   0.000   0.000   0.965   0.469   0.000   0.000
 Hf  72 225 153 8.9122e-04  34.327  14.072  32.446   9.550   8.209   1.203   0.189   0.005   0.000   0.000   0.000   1.476   0.523   0.000   0.000
 Hf  72 226 154 8.1289e-04  44.448  21.332  19.544   8.964   3.979   1.624   0.102   0.007   0.000   0.000   0.000   1.120   0.471   0.000   0.000
 Hf  72 227 155 1.8369e-04  80.718   4.631   7.686   3.846   2.168   0.708   0.231   0.012   0.001   0.000   0.000   0.452   0.516   0.000   0.000
 Hf  72 228 156 2.3693e-04  78.633   6.102   7.948   4.459   1.623   1.096   0.109   0.030   0.000   0.000   0.000   0.482   0.466   0.000   0.000
 Hf  72 229 157 2.4824e-04  69.610   6.232   9.843   7.515   4.349   1.570   0.791   0.072   0.016   0.000   0.000   0.791   0.511   0.000   0.000
 Hf  72 230 158 2.5006e-04  72.758   5.939   9.635   7.038   1.869   2.302   0.348   0.104   0.007   0.001   0.000   0.682   0.469   0.000   0.000
 Hf  72 231 159 2.4722e-04  62.059   7.744   9.384   9.775   6.847   1.954   1.922   0.245   0.067   0.003   0.000   1.068   0.506   0.000   0.000
 Hf  72 232 160 2.3535e-04  69.811   5.255   8.308  10.278   2.172   2.900   0.872   0.367   0.031   0.005   0.000   0.840   0.475   0.000   0.000
 Hf  72 233 161 2.2989e-04  55.519   9.151   9.592   7.303  12.219   2.372   2.744   0.792   0.283   0.021   0.003   1.355   0.502   0.000   0.000
 Hf  72 234 162 2.2324e-04   0.000  69.783   4.812  14.744   3.952   3.663   1.605   1.241   0.149   0.048   0.002   1.777   0.493   0.000   0.000
 Hf  72 235 163 2.1636e-04  31.865   0.001  34.764   4.603  16.567   5.543   4.671   1.085   0.772   0.101   0.028   2.203   0.475   0.000   0.000
 Hf  72 236 164 2.0932e-04   0.000  28.710  11.314  33.369   7.521  12.061   2.265   3.405   0.886   0.430   0.039   2.906   0.507   0.000   0.000
 Hf  72 237 165 2.0208e-04   0.000   0.001  13.544   7.015  45.152   7.126  17.136   3.906   4.401   1.114   0.605   4.455   0.463   0.000   0.000
 Hf  72 238 166 1.9416e-04   0.000   1.235   0.837  18.312   8.576  46.500   7.806  11.118   2.256   2.867   0.493   4.971   0.526   0.000   0.000
 Hf  72 239 167 1.8780e-04   0.000   0.001   2.164   0.212  17.505   4.488  42.968  11.045  14.694   3.657   3.268   6.100   0.483   0.000   0.000
 Hf  72 240 168 1.8153e-04   0.000   1.836   1.125   5.454   0.449  18.543   6.711  46.839   8.641   8.442   1.959   6.338   0.520   0.000   0.000
 Ta  73 180 107 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 182 109 4.6088e+08  99.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184
 Ta  73 183 110 1.7158e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 184 111 1.2484e+05  99.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559
 Ta  73 185 112 1.4843e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 186 113 1.8519e+03  99.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330
 Ta  73 187 114 4.2737e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 188 115 1.4986e+02  99.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.617
 Ta  73 189 116 6.2742e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 190 117 2.8971e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 191 118 1.6582e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 192 119 9.5059e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 193 120 5.3328e+00  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Ta  73 194 121 3.0469e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.000   0.000
 Ta  73 195 122 1.6689e+00  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.330   0.000   0.000
 Ta  73 196 123 9.2966e-01  99.060   0.940   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.327   0.000   0.000
 Ta  73 197 124 5.2537e-01  96.981   3.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.330   0.000   0.000
 Ta  73 198 125 3.1268e-01  97.630   2.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.340   0.000   0.000
 Ta  73 199 126 2.2097e-01  90.794   9.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.455   0.000   0.000
 Ta  73 200 127 1.1031e-01  76.118  23.521   0.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.469   0.000   0.000
 Ta  73 201 128 5.2926e-02  47.284  52.460   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.467   0.000   0.000
 Ta  73 202 129 4.6829e-02  35.035  54.696  10.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.446   0.000   0.000
 Ta  73 203 130 3.3882e-02  30.986  65.168   3.782   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.729   0.472   0.000   0.000
 Ta  73 204 131 2.6022e-02  36.545  46.193  17.162   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.808   0.438   0.000   0.000
 Ta  73 205 132 2.0202e-02  28.213  66.271   5.245   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.776   0.473   0.000   0.000
 Ta  73 206 133 1.6129e-02  27.863  46.056  25.668   0.413   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.986   0.444   0.000   0.000
 Ta  73 207 134 1.3123e-02  22.520  63.475  13.133   0.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.454   0.000   0.000
 Ta  73 208 135 1.0776e-02  23.242  44.483  30.965   1.262   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.104   0.442   0.000   0.000
 Ta  73 209 136 8.9015e-03  21.804  59.628  16.370   2.193   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.990   0.454   0.000   0.000
 Ta  73 210 137 7.4909e-03  25.726  40.722  31.278   2.082   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.103   0.436   0.000   0.000
 Ta  73 211 138 6.3321e-03  32.765  49.537  15.371   2.307   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.873   0.454   0.000   0.000
 Ta  73 212 139 5.4190e-03  34.865  33.149  29.932   1.837   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.994   0.437   0.000   0.000
 Ta  73 213 140 4.6693e-03  36.078  51.094  11.075   1.734   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.457   0.000   0.000
 Ta  73 214 141 4.0484e-03  30.416  36.114  31.416   1.853   0.200   0.000   0.000   0.000   0.000   0.000   0.000   1.053   0.438   0.000   0.000
 Ta  73 215 142 3.5409e-03  36.948  45.179  15.353   2.495   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.835   0.458   0.000   0.000
 Ta  73 216 143 3.1069e-03  24.926  37.098  34.224   3.398   0.354   0.000   0.000   0.000   0.000   0.000   0.000   1.172   0.442   0.000   0.000
 Ta  73 217 144 2.7396e-03  23.907  50.515  20.287   5.161   0.129   0.001   0.000   0.000   0.000   0.000   0.000   1.071   0.453   0.000   0.000
 Ta  73 218 145 2.4284e-03  13.315  38.427  39.062   7.888   1.296   0.012   0.000   0.000   0.000   0.000   0.000   1.455   0.471   0.000   0.000
 Ta  73 219 146 2.1653e-03  24.375  43.389  21.865   9.897   0.439   0.035   0.000   0.000   0.000   0.000   0.000   1.187   0.479   0.000   0.000
 Ta  73 220 147 1.9310e-03  15.056  34.940  36.887   9.284   3.733   0.099   0.002   0.000   0.000   0.000   0.000   1.520   0.459   0.000   0.000
 Ta  73 221 148 1.7296e-03  23.903  44.251  20.789  10.050   0.845   0.162   0.000   0.000   0.000   0.000   0.000   1.202   0.449   0.000   0.000
 Ta  73 222 149 1.5529e-03  16.022  33.253  38.651   7.705   4.152   0.196   0.021   0.000   0.000   0.000   0.000   1.514   0.461   0.000   0.000
 Ta  73 223 150 1.4034e-03  12.865  48.725  24.295  12.465   1.350   0.296   0.004   0.000   0.000   0.000   0.000   1.416   0.468   0.000   0.000
 Ta  73 224 151 1.2741e-03   7.253  26.998  42.674  15.151   7.409   0.430   0.084   0.000   0.000   0.000   0.000   1.901   0.477   0.000   0.000
 Ta  73 225 152 1.1502e-03   9.688  42.056  19.154  24.089   4.105   0.879   0.027   0.001   0.000   0.000   0.000   1.736   0.471   0.000   0.000
 Ta  73 226 153 1.0364e-03   6.666  25.430  33.741  19.664  12.545   1.668   0.281   0.004   0.000   0.000   0.000   2.121   0.500   0.000   0.000
 Ta  73 227 154 9.4227e-04   8.112  39.561  16.904  26.844   4.802   3.611   0.151   0.015   0.000   0.000   0.000   1.922   0.481   0.000   0.000
 Ta  73 228 155 8.6856e-04   5.093  19.944  34.048  21.764  14.377   3.308   1.421   0.042   0.002   0.000   0.000   2.362   0.500   0.000   0.000
 Ta  73 229 156 7.9605e-04   6.274  38.623  12.604  31.896   4.769   5.249   0.449   0.135   0.001   0.000   0.000   2.085   0.494   0.000   0.000
 Ta  73 230 157 9.4284e-05  83.521   3.021   6.291   3.075   3.121   0.571   0.373   0.022   0.005   0.000   0.000   0.426   0.477   0.000   0.000
 Ta  73 231 158 2.1121e-04  64.757  15.615   2.569  12.436   1.804   2.373   0.328   0.114   0.004   0.000   0.000   0.799   0.488   0.000   0.000
 Ta  73 232 159 2.3349e-04  56.217   5.159  17.462   5.567  11.718   1.728   1.924   0.170   0.054   0.001   0.000   1.255   0.482   0.000   0.000
 Ta  73 233 160 2.3895e-04  50.653  22.041   3.024  16.034   3.023   3.850   0.877   0.469   0.023   0.005   0.000   1.163   0.487   0.000   0.000
 Ta  73 234 161 2.3888e-04  32.615  13.796  25.986   3.929  17.172   2.227   3.450   0.572   0.243   0.009   0.001   1.841   0.462   0.000   0.000
 Ta  73 235 162 2.3522e-04   0.000  64.057   3.808  15.220   6.603   7.152   1.329   1.673   0.118   0.040   0.001   2.005   0.467   0.000   0.000
 Ta  73 236 163 2.2949e-04   6.267   0.013  54.260   4.806  18.875   6.112   7.027   1.252   1.287   0.076   0.023   2.912   0.471   0.000   0.000
 Ta  73 237 164 2.2305e-04   0.000  38.098   2.646  28.705   3.611  19.692   1.979   4.154   0.652   0.444   0.018   2.927   0.475   0.000   0.000
 Ta  73 238 165 2.1613e-04   3.580   0.013  12.553   2.119  47.313   6.211  20.141   2.514   4.588   0.583   0.383   4.359   0.490   0.000   0.000
 Ta  73 239 166 2.0841e-04   0.000   7.985   2.482  38.022   2.429  23.928   5.456  14.942   1.804   2.728   0.227   4.344   0.486   0.000   0.000
 Ta  73 240 167 2.0132e-04   2.928   0.008   3.090   1.304  22.256   2.994  39.662   7.733  15.586   1.838   2.600   5.718   0.497   0.000   0.000
 Ta  73 241 168 1.9481e-04   0.000   8.359   2.329  16.325   3.707  27.491   2.131  23.892   5.931   8.784   1.051   5.240   0.484   0.000   0.000
 Ta  73 242 169 1.8802e-04   2.379   0.007   2.757   1.041   8.776   2.631  27.358   3.046  35.268   5.183  11.554   6.708   0.500   0.000   0.000
 Ta  73 243 170 1.8193e-04   0.000   2.698   1.503  16.150   3.790  13.422   3.250  27.502   2.464  25.672   3.550   5.838   0.490   0.000   0.000
  W  74 185 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 187 113 3.0752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 188 114 2.4817e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 189 115 5.5623e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 190 116 2.6994e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 191 117 7.4594e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 192 118 1.6496e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 193 119 1.4167e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 194 120 3.5536e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 195 121 7.4373e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 196 122 3.8993e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 197 123 2.0183e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 198 124 1.0152e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 199 125 5.6298e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 200 126 3.7436e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.370   0.000   0.000
  W  74 201 127 1.6866e-01  94.431   5.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.491   0.000   0.000
  W  74 202 128 7.8815e-02  86.077  13.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.703   0.000   0.000
  W  74 203 129 6.8640e-02  74.422  24.823   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.263   0.548   0.000   0.000
  W  74 204 130 4.8628e-02  76.793  23.016   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.763   0.000   0.000
  W  74 205 131 3.6233e-02  71.639  26.728   1.634   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.533   0.000   0.000
  W  74 206 132 2.7927e-02  73.593  25.952   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.832   0.000   0.000
  W  74 207 133 2.2096e-02  67.355  29.643   3.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.498   0.000   0.000
  W  74 208 134 1.7667e-02  70.447  28.411   1.141   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.464   0.000   0.000
  W  74 209 135 1.4463e-02  61.342  32.029   6.571   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.453   0.506   0.000   0.000
  W  74 210 136 1.1900e-02  69.021  28.989   1.919   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.451   0.000   0.000
  W  74 211 137 9.9404e-03  63.305  27.387   9.095   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.462   0.499   0.000   0.000
  W  74 212 138 8.3667e-03  68.560  29.299   2.032   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.438   0.000   0.000
  W  74 213 139 7.0819e-03  63.712  28.801   7.275   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.508   0.000   0.000
  W  74 214 140 5.9482e-03  68.774  29.273   1.856   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.429   0.000   0.000
  W  74 215 141 5.2032e-03  62.399  29.151   8.222   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.511   0.000   0.000
  W  74 216 142 4.5217e-03  67.384  29.985   2.484   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.434   0.000   0.000
  W  74 217 143 3.9299e-03  58.591  28.843  12.126   0.437   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.514   0.000   0.000
  W  74 218 144 3.4337e-03  64.566  30.709   4.343   0.381   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405   0.451   0.000   0.000
  W  74 219 145 3.0631e-03  51.991  24.073  22.607   1.258   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.498   0.000   0.000
  W  74 220 146 2.7760e-03  62.642  29.550   6.717   1.076   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.452   0.000   0.000
  W  74 221 147 2.3639e-03  52.073  23.548  21.782   2.344   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.487   0.000   0.000
  W  74 222 148 2.1938e-03  61.051  30.894   6.686   1.318   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.450   0.000   0.000
  W  74 223 149 1.8876e-03  49.765  26.735  20.791   2.371   0.335   0.003   0.000   0.000   0.000   0.000   0.000   0.768   0.495   0.000   0.000
  W  74 224 150 1.6944e-03  56.087  33.695   8.016   2.098   0.102   0.002   0.000   0.000   0.000   0.000   0.000   0.564   0.464   0.000   0.000
  W  74 225 151 1.5168e-03  43.121  20.602  29.823   5.545   0.882   0.026   0.000   0.000   0.000   0.000   0.000   1.005   0.524   0.000   0.000
  W  74 226 152 1.3674e-03  52.830  32.146   8.884   5.733   0.375   0.032   0.000   0.000   0.000   0.000   0.000   0.688   0.464   0.000   0.000
  W  74 227 153 1.2745e-03  39.393  19.120  31.059   6.976   3.294   0.153   0.006   0.000   0.000   0.000   0.000   1.161   0.529   0.000   0.000
  W  74 228 154 1.1078e-03  48.919  33.145  10.001   6.751   0.992   0.191   0.001   0.000   0.000   0.000   0.000   0.783   0.467   0.000   0.000
  W  74 229 155 1.0066e-03  37.962  16.630  33.376   6.820   4.700   0.440   0.071   0.000   0.000   0.000   0.000   1.253   0.514   0.000   0.000
  W  74 230 156 9.1830e-04  46.754  32.676  10.944   7.369   1.823   0.413   0.020   0.000   0.000   0.000   0.000   0.862   0.473   0.000   0.000
  W  74 231 157 8.3825e-04  37.112  13.819  35.471   6.617   5.943   0.854   0.179   0.005   0.000   0.000   0.000   1.338   0.521   0.000   0.000
  W  74 232 158 7.6980e-04  44.599  29.801  14.415   7.435   2.780   0.900   0.064   0.005   0.000   0.000   0.000   0.970   0.475   0.000   0.000
  W  74 233 159 7.4034e-04  32.426  13.358  36.118   8.581   7.236   1.811   0.445   0.024   0.001   0.000   0.000   1.522   0.524   0.000   0.000
  W  74 234 160 2.0463e-04  80.971   8.664   5.695   2.733   1.288   0.590   0.051   0.009   0.000   0.000   0.000   0.367   0.471   0.000   0.000
  W  74 235 161 2.3149e-04  71.916   5.479  13.078   4.882   3.000   1.190   0.420   0.031   0.004   0.000   0.000   0.670   0.523   0.000   0.000
  W  74 236 162 2.3777e-04  73.141   7.422  10.523   5.298   1.698   1.659   0.206   0.052   0.002   0.000   0.000   0.611   0.470   0.000   0.000
  W  74 237 163 2.3775e-04  60.519   9.106   9.659  11.105   6.116   1.820   1.473   0.165   0.036   0.001   0.000   1.056   0.510   0.000   0.000
  W  74 238 164 2.3398e-04   0.000  72.112   5.961  14.991   2.460   3.187   0.908   0.352   0.026   0.004   0.000   1.629   0.488   0.000   0.000
  W  74 239 165 2.2899e-04  48.210   1.166  19.014   5.645  16.932   4.145   3.543   0.947   0.370   0.024   0.003   1.757   0.502   0.000   0.000
  W  74 240 166 2.2311e-04   0.000  66.399   0.240  13.646   8.269   6.964   2.250   1.926   0.230   0.073   0.003   2.052   0.494   0.000   0.000
  W  74 241 167 2.1582e-04  43.065   0.109  18.033   0.906  14.147  10.434   8.578   2.466   1.962   0.236   0.064   2.348   0.495   0.000   0.000
  W  74 242 168 2.0809e-04   0.000  64.937   0.261   9.307   1.181  14.911   3.159   4.301   1.327   0.574   0.041   2.379   0.477   0.000   0.000
  W  74 243 169 2.0031e-04  30.034   0.280  28.374   0.914   9.878   1.214  17.287   4.722   5.243   1.422   0.630   3.030   0.472   0.000   0.000
  W  74 244 170 1.9445e-04   0.000  58.416   2.664   9.959   1.145  13.071   0.983   7.962   2.295   3.026   0.479   2.751   0.486   0.000   0.000
  W  74 245 171 1.8814e-04  10.803   0.001  26.504   3.959  22.886   1.305  13.539   1.646  12.836   3.033   3.488   4.170   0.462   0.000   0.000
  W  74 246 172 1.8213e-04   0.000  12.918   3.791  36.686   6.804  19.202   1.291  10.197   0.792   6.347   1.970   4.075   0.491   0.000   0.000
  W  74 247 173 1.7601e-04   0.000   0.001   6.319   2.875  34.435   4.945  24.465   1.846  13.837   1.368   9.909   5.359   0.469   0.000   0.000
 Re  75 184 109 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 186 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 187 112 1.9232e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 188 113 5.1890e+06  99.664   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336
 Re  75 189 114 3.1342e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 190 115 3.8571e+03  96.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.386
 Re  75 191 116 3.9421e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 192 117 3.7098e+02  99.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367
 Re  75 193 118 9.0522e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 194 119 4.0803e+01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009
 Re  75 195 120 5.7737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 196 121 2.6561e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 197 122 8.8612e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 198 123 4.5746e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 199 124 2.2337e+00  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.309   0.000   0.000
 Re  75 200 125 1.0252e+00  99.825   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.230   0.000   0.000
 Re  75 201 126 6.8226e-01  97.574   2.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.545   0.000   0.000
 Re  75 202 127 2.6983e-01  88.255  11.745   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.582   0.000   0.000
 Re  75 203 128 1.0229e-01  70.962  29.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.977   0.000   0.000
 Re  75 204 129 1.0292e-01  45.671  52.087   2.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.566   0.665   0.000   0.000
 Re  75 205 130 7.0981e-02  38.552  60.566   0.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.874   0.000   0.000
 Re  75 206 131 5.3615e-02  48.602  46.861   4.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559   0.443   0.000   0.000
 Re  75 207 132 4.1038e-02  39.233  59.374   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.453   0.000   0.000
 Re  75 208 133 3.1547e-02  41.082  47.174  11.742   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.707   0.423   0.000   0.000
 Re  75 209 134 2.5179e-02  33.577  63.584   2.804   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.693   0.447   0.000   0.000
 Re  75 210 135 2.0206e-02  32.620  44.864  22.385   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   0.424   0.000   0.000
 Re  75 211 136 1.6834e-02  26.853  65.924   6.856   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.437   0.000   0.000
 Re  75 212 137 1.3666e-02  34.346  40.099  25.098   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.917   0.422   0.000   0.000
 Re  75 213 138 1.1622e-02  36.162  58.079   5.245   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.431   0.000   0.000
 Re  75 214 139 9.5270e-03  42.460  33.460  23.660   0.418   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.820   0.423   0.000   0.000
 Re  75 215 140 8.3807e-03  38.384  55.676   5.511   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.428   0.000   0.000
 Re  75 216 141 6.9124e-03  40.132  34.861  24.553   0.452   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.853   0.427   0.000   0.000
 Re  75 217 142 6.1559e-03  35.848  56.987   6.568   0.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.437   0.000   0.000
 Re  75 218 143 5.0204e-03  36.381  34.165  28.666   0.770   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.939   0.440   0.000   0.000
 Re  75 219 144 4.3545e-03  37.940  49.641  11.123   1.296   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.466   0.000   0.000
 Re  75 220 145 3.7703e-03  24.783  39.498  33.289   2.270   0.160   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.444   0.000   0.000
 Re  75 221 146 3.3074e-03  36.092  44.928  15.881   3.059   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.860   0.452   0.000   0.000
 Re  75 222 147 2.9085e-03  28.954  34.398  32.373   3.805   0.469   0.000   0.000   0.000   0.000   0.000   0.000   1.124   0.469   0.000   0.000
 Re  75 223 148 2.6586e-03  31.209  49.393  15.455   3.833   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.922   0.444   0.000   0.000
 Re  75 224 149 2.2806e-03  25.831  34.556  34.907   4.057   0.646   0.004   0.000   0.000   0.000   0.000   0.000   1.191   0.459   0.000   0.000
 Re  75 225 150 2.0244e-03  24.523  48.893  20.325   6.043   0.207   0.008   0.000   0.000   0.000   0.000   0.000   1.085   0.446   0.000   0.000
 Re  75 226 151 1.8027e-03  15.013  34.493  41.487   7.034   1.941   0.032   0.000   0.000   0.000   0.000   0.000   1.465   0.466   0.000   0.000
 Re  75 227 152 1.6051e-03  18.352  46.110  24.258  10.480   0.717   0.083   0.000   0.000   0.000   0.000   0.000   1.293   0.457   0.000   0.000
 Re  75 228 153 1.5078e-03  10.212  33.709  40.890   9.568   5.429   0.183   0.009   0.000   0.000   0.000   0.000   1.669   0.472   0.000   0.000
 Re  75 229 154 1.3060e-03  13.670  46.378  24.139  13.243   2.154   0.415   0.003   0.000   0.000   0.000   0.000   1.451   0.468   0.000   0.000
 Re  75 230 155 1.2325e-03   9.085  28.124  41.614  13.354   7.159   0.564   0.102   0.000   0.000   0.000   0.000   1.835   0.471   0.000   0.000
 Re  75 231 156 1.0755e-03  12.598  44.338  22.200  16.528   3.403   0.902   0.031   0.001   0.000   0.000   0.000   1.566   0.468   0.000   0.000
 Re  75 232 157 1.0232e-03   7.375  26.202  41.087  14.870   8.991   1.203   0.268   0.004   0.000   0.000   0.000   1.966   0.476   0.000   0.000
 Re  75 233 158 8.9589e-04   9.411  40.885  22.226  21.446   3.834   2.088   0.100   0.010   0.000   0.000   0.000   1.761   0.474   0.000   0.000
 Re  75 234 159 8.3675e-04   6.932  19.917  39.431  20.933   9.841   2.208   0.714   0.023   0.001   0.000   0.000   2.164   0.494   0.000   0.000
 Re  75 235 160 7.5455e-04   7.420  39.095  14.213  30.820   4.234   3.927   0.236   0.055   0.000   0.000   0.000   1.984   0.472   0.000   0.000
 Re  75 236 161 7.1229e-04   5.325  14.666  38.989  20.360  15.453   3.411   1.709   0.076   0.011   0.000   0.000   2.435   0.488   0.000   0.000
 Re  75 237 162 4.5586e-05  89.022   5.580   1.067   3.357   0.416   0.495   0.049   0.013   0.000   0.000   0.000   0.223   0.463   0.000   0.000
 Re  75 238 163 1.9208e-04  61.685   5.265  15.188   5.243   9.906   1.194   1.393   0.100   0.024   0.000   0.000   1.062   0.484   0.000   0.000
 Re  75 239 164 2.2110e-04   0.000  70.182   4.627  15.960   4.105   3.799   0.843   0.461   0.019   0.003   0.000   1.712   0.501   0.000   0.000
 Re  75 240 165 2.4134e-04  14.682   0.017  49.937   5.852  20.229   4.017   4.195   0.710   0.347   0.011   0.002   2.515   0.453   0.000   0.000
 Re  75 241 166 2.3535e-04   0.000  57.481   1.090  15.721   7.871  13.607   1.617   2.383   0.166   0.062   0.001   2.346   0.468   0.000   0.000
 Re  75 242 167 2.2017e-04   9.932   0.018  47.450   0.977  18.530   8.022  11.622   1.548   1.771   0.097   0.033   3.080   0.454   0.000   0.000
 Re  75 243 168 2.1433e-04   0.000  54.078   1.241  15.209   1.274  18.676   3.212   4.890   0.884   0.520   0.017   2.661   0.472   0.000   0.000
 Re  75 244 169 2.0907e-04   5.661   0.018  43.094   1.422  19.429   1.201  20.158   3.159   4.819   0.681   0.357   3.655   0.471   0.000   0.000
 Re  75 245 170 2.0299e-04   0.000  40.108   2.248  23.167   1.260  16.516   1.164  10.792   1.806   2.726   0.211   3.251   0.474   0.000   0.000
 Re  75 246 171 1.9706e-04   3.676   0.015  19.911   2.206  35.748   1.382  19.536   1.078  11.805   1.951   2.690   4.589   0.482   0.000   0.000
 Re  75 247 172 1.9106e-04   0.000  20.518   2.588  33.680   1.650  17.150   1.658  14.344   0.639   6.592   1.181   4.008   0.477   0.000   0.000
 Re  75 248 173 1.8362e-04   2.605   7.638  12.158  10.528  18.015   6.523  17.488   4.177  13.381   1.328   6.160   4.721   0.618   0.000   0.000
 Re  75 249 174 1.7842e-04   0.000   7.644   2.427  27.327   3.457  26.236   1.945  19.298   1.241   9.944   0.483   4.631   0.481   0.000   0.000
 Re  75 250 175 1.7301e-04   2.599   0.013   2.509   1.092  13.670   2.894  34.846   2.581  26.241   1.319  12.236   6.068   0.498   0.000   0.000
 Os  76 191 115 4.0238e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 193 117 1.3317e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 194 118 3.5075e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 195 119 3.2437e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 196 120 3.5610e+01  99.964   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036
 Os  76 197 121 2.5018e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 198 122 1.9649e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 199 123 1.1873e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 200 124 6.3450e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 201 125 2.1139e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 202 126 1.1158e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 203 127 5.0623e-01  99.085   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.334   0.000   0.000
 Os  76 204 128 2.0819e-01  96.378   3.622   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.762   0.000   0.000
 Os  76 205 129 1.6038e-01  84.017  15.980   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.466   0.000   0.000
 Os  76 206 130 1.1016e-01  85.431  14.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.588   0.000   0.000
 Os  76 207 131 8.1303e-02  79.368  20.448   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.494   0.000   0.000
 Os  76 208 132 5.8789e-02  80.181  19.818   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.620   0.000   0.000
 Os  76 209 133 4.6915e-02  73.024  26.401   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.519   0.000   0.000
 Os  76 210 134 3.7002e-02  75.735  24.170   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.765   0.000   0.000
 Os  76 211 135 2.9116e-02  68.722  29.604   1.675   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.513   0.000   0.000
 Os  76 212 136 2.3425e-02  72.685  26.817   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278   0.809   0.000   0.000
 Os  76 213 137 1.9047e-02  66.140  30.867   2.992   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.491   0.000   0.000
 Os  76 214 138 1.6160e-02  73.050  26.329   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.748   0.000   0.000
 Os  76 215 139 1.3182e-02  68.624  28.991   2.384   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.485   0.000   0.000
 Os  76 216 140 1.1093e-02  72.798  26.541   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.679   0.000   0.000
 Os  76 217 141 9.6790e-03  68.160  29.203   2.633   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.484   0.000   0.000
 Os  76 218 142 8.3997e-03  70.811  28.346   0.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.703   0.000   0.000
 Os  76 219 143 6.8339e-03  65.200  30.080   4.658   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.501   0.000   0.000
 Os  76 220 144 6.0742e-03  69.043  29.531   1.388   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.679   0.000   0.000
 Os  76 221 145 5.2481e-03  61.555  30.064   8.155   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.471   0.501   0.000   0.000
 Os  76 222 146 4.2942e-03  67.755  29.656   2.437   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.618   0.000   0.000
 Os  76 223 147 3.7400e-03  60.723  29.355   9.467   0.452   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.497   0.504   0.000   0.000
 Os  76 224 148 3.2939e-03  67.001  29.934   2.823   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.363   0.621   0.000   0.000
 Os  76 225 149 2.8913e-03  57.584  30.978  10.804   0.617   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.510   0.000   0.000
 Os  76 226 150 2.5497e-03  62.516  31.899   5.058   0.526   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.617   0.000   0.000
 Os  76 227 151 2.2539e-03  51.369  25.736  21.070   1.714   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.515   0.000   0.000
 Os  76 228 152 1.9966e-03  60.503  31.550   6.441   1.470   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.460   0.000   0.000
 Os  76 229 153 1.7708e-03  47.155  26.000  22.911   3.472   0.459   0.003   0.000   0.000   0.000   0.000   0.000   0.841   0.495   0.000   0.000
 Os  76 230 154 1.5657e-03  57.667  32.401   7.100   2.681   0.146   0.004   0.000   0.000   0.000   0.000   0.000   0.552   0.466   0.000   0.000
 Os  76 231 155 1.3955e-03  43.871  23.374  26.464   5.249   1.006   0.036   0.000   0.000   0.000   0.000   0.000   0.963   0.500   0.000   0.000
 Os  76 232 156 1.3323e-03  56.138  32.414   6.698   4.377   0.343   0.030   0.000   0.000   0.000   0.000   0.000   0.605   0.570   0.000   0.000
 Os  76 233 157 1.1313e-03  42.002  22.298  28.086   5.537   1.955   0.118   0.004   0.000   0.000   0.000   0.000   1.035   0.542   0.000   0.000
 Os  76 234 158 1.0269e-03  52.173  34.740   6.762   5.542   0.678   0.104   0.000   0.000   0.000   0.000   0.000   0.681   0.571   0.000   0.000
 Os  76 235 159 9.3898e-04  39.099  19.960  31.717   5.531   3.402   0.264   0.028   0.000   0.000   0.000   0.000   1.151   0.542   0.000   0.000
 Os  76 236 160 8.5174e-04  48.748  35.807   7.535   6.348   1.321   0.236   0.006   0.000   0.000   0.000   0.000   0.764   0.476   0.000   0.000
 Os  76 237 161 7.8556e-04  37.021  18.620  33.162   5.466   5.027   0.616   0.088   0.001   0.000   0.000   0.000   1.251   0.514   0.000   0.000
 Os  76 238 162 7.2708e-04  45.316  34.673  10.201   6.669   2.499   0.603   0.037   0.001   0.000   0.000   0.000   0.883   0.472   0.000   0.000
 Os  76 239 163 6.6092e-04  32.576  12.697  37.887   8.545   6.225   1.695   0.359   0.016   0.000   0.000   0.000   1.497   0.522   0.000   0.000
 Os  76 240 164 6.0848e-04  37.463  21.319  24.725   9.353   4.403   2.486   0.218   0.032   0.000   0.000   0.000   1.304   0.522   0.000   0.000
 Os  76 241 165 2.0580e-04  70.185   4.892   9.837   8.841   3.931   1.564   0.692   0.052   0.006   0.000   0.000   0.792   0.529   0.000   0.000
 Os  76 242 166 2.1086e-04  73.566   7.574   5.953   8.146   1.987   2.244   0.427   0.098   0.004   0.000   0.000   0.664   0.523   0.000   0.000
 Os  76 243 167 2.1479e-04  65.179   5.644   9.110   6.602   8.680   2.261   2.125   0.327   0.068   0.002   0.000   1.053   0.526   0.000   0.000
 Os  76 244 168 2.1254e-04  68.830   8.657   8.189   7.760   1.499   3.030   1.406   0.578   0.045   0.007   0.000   0.824   0.514   0.000   0.000
 Os  76 245 169 2.0735e-04  57.623   7.569   9.966   8.897   9.028   1.801   3.330   1.265   0.483   0.033   0.004   1.324   0.513   0.000   0.000
 Os  76 246 170 2.0522e-04   0.000  72.412   6.842  11.834   2.241   3.154   1.207   1.898   0.325   0.084   0.004   1.702   0.515   0.000   0.000
 Os  76 247 171 2.0115e-04  50.714   7.213  10.889   4.877  15.850   2.960   3.863   1.319   1.922   0.316   0.077   1.732   0.515   0.000   0.000
 Os  76 248 172 1.9431e-04   0.000  68.364   2.537  15.143   3.001   5.440   1.643   2.551   0.663   0.597   0.061   1.971   0.522   0.000   0.000
 Os  76 249 173 1.9073e-04  54.252   4.474   8.307   2.050  15.914   3.540   6.131   2.109   2.270   0.470   0.484   1.873   0.518   0.000   0.000
 Os  76 250 174 1.8244e-04   0.000  72.660   3.758   9.330   1.117   5.764   1.633   3.706   1.014   0.895   0.122   1.944   0.531   0.000   0.000
 Os  76 251 175 1.7605e-04  28.162  14.446  22.509   2.256  13.705   1.774   8.531   2.154   4.334   1.252   0.878   2.504   0.488   0.000   0.000
 Os  76 252 176 1.7555e-04   0.000  68.795   1.535  13.212   1.138   5.370   0.801   4.992   1.417   2.332   0.409   2.186   0.543   0.000   0.000
 Os  76 253 177 1.7131e-04  19.827   5.155  35.689   1.571  16.708   1.710   7.794   1.029   6.242   1.676   2.600   2.995   0.494   0.000   0.000
 Ir  77 190 113 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 192 115 2.4084e+09  96.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.173
 Ir  77 194 117 3.0297e+04  99.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168
 Ir  77 195 118 8.1606e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 196 119 4.7005e+02  99.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064
 Ir  77 197 120 5.7976e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 198 121 3.1155e+01  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024
 Ir  77 199 122 3.0006e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 200 123 2.4709e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 201 124 1.3339e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 202 125 4.8021e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 203 126 1.8219e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ir  77 204 127 8.9132e-01  97.412   2.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.638   0.000   0.000
 Ir  77 205 128 4.0038e-01  72.827  27.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.677   0.000   0.000
 Ir  77 206 129 2.6142e-01  68.137  31.815   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319   0.856   0.000   0.000
 Ir  77 207 130 1.7516e-01  57.825  42.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   1.079   0.000   0.000
 Ir  77 208 131 1.2432e-01  61.835  37.332   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.390   0.804   0.000   0.000
 Ir  77 209 132 9.4428e-02  50.650  49.252   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.494   0.983   0.000   0.000
 Ir  77 210 133 6.9763e-02  56.879  41.346   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.449   0.674   0.000   0.000
 Ir  77 211 134 5.4931e-02  46.027  53.444   0.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.863   0.000   0.000
 Ir  77 212 135 4.4110e-02  40.815  52.553   6.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.658   0.570   0.000   0.000
 Ir  77 213 136 3.5168e-02  34.952  63.554   1.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.703   0.000   0.000
 Ir  77 214 137 2.8251e-02  34.407  48.520  17.067   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.827   0.543   0.000   0.000
 Ir  77 215 138 2.2581e-02  48.826  49.261   1.884   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.531   0.742   0.000   0.000
 Ir  77 216 139 1.9130e-02  42.443  43.759  13.767   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.467   0.000   0.000
 Ir  77 217 140 1.5788e-02  49.767  48.205   2.006   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.679   0.000   0.000
 Ir  77 218 141 1.3103e-02  46.065  40.281  13.603   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.500   0.000   0.000
 Ir  77 219 142 1.1314e-02  46.536  50.865   2.525   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.561   0.624   0.000   0.000
 Ir  77 220 143 9.7558e-03  42.851  36.592  20.432   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.778   0.522   0.000   0.000
 Ir  77 221 144 7.9085e-03  43.730  52.484   3.560   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.603   0.631   0.000   0.000
 Ir  77 222 145 7.0208e-03  33.947  40.461  25.233   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.563   0.000   0.000
 Ir  77 223 146 5.7342e-03  44.069  49.558   5.846   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.628   0.633   0.000   0.000
 Ir  77 224 147 4.9377e-03  38.138  34.103  26.977   0.770   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.540   0.000   0.000
 Ir  77 225 148 4.4227e-03  41.318  51.277   6.645   0.760   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.668   0.643   0.000   0.000
 Ir  77 226 149 3.8977e-03  33.355  36.646  28.932   1.017   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.452   0.000   0.000
 Ir  77 227 150 3.3873e-03  33.496  54.195  10.774   1.530   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.804   0.456   0.000   0.000
 Ir  77 228 151 2.8752e-03  20.054  41.558  35.034   3.102   0.252   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.611   0.000   0.000
 Ir  77 229 152 2.6214e-03  25.921  51.242  17.901   4.846   0.091   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.429   0.000   0.000
 Ir  77 230 153 2.2011e-03  17.087  40.337  36.401   5.230   0.941   0.004   0.000   0.000   0.000   0.000   0.000   1.326   0.621   0.000   0.000
 Ir  77 231 154 1.9519e-03  23.039  50.822  19.507   6.312   0.300   0.020   0.000   0.000   0.000   0.000   0.000   1.101   0.633   0.000   0.000
 Ir  77 232 155 1.7891e-03  14.151  38.921  38.881   6.131   1.878   0.039   0.000   0.000   0.000   0.000   0.000   1.428   0.664   0.000   0.000
 Ir  77 233 156 1.5275e-03  20.066  49.498  21.781   7.948   0.622   0.085   0.000   0.000   0.000   0.000   0.000   1.198   0.649   0.000   0.000
 Ir  77 234 157 1.4512e-03  11.622  36.613  41.342   6.570   3.712   0.135   0.007   0.000   0.000   0.000   0.000   1.546   0.616   0.000   0.000
 Ir  77 235 158 1.2691e-03  16.560  47.017  25.573   9.375   1.241   0.233   0.001   0.000   0.000   0.000   0.000   1.324   0.450   0.000   0.000
 Ir  77 236 159 1.1110e-03  10.931  32.062  43.711   7.371   5.542   0.338   0.045   0.000   0.000   0.000   0.000   1.657   0.655   0.000   0.000
 Ir  77 237 160 1.0707e-03  15.109  44.957  26.869  10.215   2.304   0.536   0.010   0.000   0.000   0.000   0.000   1.413   0.458   0.000   0.000
 Ir  77 238 161 9.5568e-04   7.865  29.784  43.477  10.767   7.187   0.767   0.154   0.001   0.000   0.000   0.000   1.825   0.604   0.000   0.000
 Ir  77 239 162 8.3222e-04   8.841  43.715  25.484  16.553   3.846   1.491   0.065   0.005   0.000   0.000   0.000   1.676   0.656   0.000   0.000
 Ir  77 240 163 7.6302e-04   5.852  22.735  37.055  22.276   9.278   2.206   0.584   0.015   0.000   0.000   0.000   2.154   0.646   0.000   0.000
 Ir  77 241 164 6.9891e-04   0.000  40.738  17.156  32.619   4.573   4.492   0.355   0.067   0.000   0.000   0.000   2.163   0.685   0.000   0.000
 Ir  77 242 165 6.4314e-04   3.310  11.420  28.997  21.924  26.506   4.449   3.189   0.178   0.027   0.000   0.000   2.841   0.640   0.000   0.000
 Ir  77 243 166 5.9425e-04   5.518  33.893  10.059  32.915   7.489   7.961   1.670   0.480   0.013   0.001   0.000   2.360   0.671   0.000   0.000
 Ir  77 244 167 5.5158e-04   4.151  17.214  24.648  12.618  29.218   4.728   6.411   0.814   0.194   0.003   0.000   2.906   0.623   0.000   0.000
 Ir  77 245 168 1.5566e-04   0.000  79.630   4.114  10.240   1.434   2.880   0.993   0.669   0.035   0.006   0.000   1.497   0.656   0.000   0.000
 Ir  77 246 169 1.8573e-04  52.598  11.639  11.662   6.851  11.158   1.440   3.258   0.870   0.502   0.019   0.003   1.372   0.604   0.000   0.000
 Ir  77 247 170 1.9792e-04   0.000  67.711   4.873  14.770   4.867   4.227   0.920   2.236   0.280   0.114   0.003   1.868   0.667   0.000   0.000
 Ir  77 248 171 1.9166e-04  27.144  27.738  13.174   4.952  16.931   3.434   3.951   0.751   1.716   0.153   0.053   1.984   0.611   0.000   0.000
 Ir  77 249 172 1.9409e-04  42.490  24.021   5.347  14.619   2.991   6.111   1.567   2.210   0.197   0.426   0.019   1.516   0.587   0.000   0.000
 Ir  77 250 173 1.9169e-04  16.397  36.155  15.257   4.307  16.521   1.778   6.167   1.360   1.728   0.113   0.218   2.181   0.479   0.000   0.000
 Ir  77 251 174 1.8725e-04   0.000  62.555   8.053  16.296   2.150   5.229   1.032   3.638   0.591   0.436   0.019   2.027   0.629   0.000   0.000
 Ir  77 252 175 1.8239e-04   5.915  28.286  27.054   8.121  17.486   1.522   6.417   0.923   3.536   0.430   0.310   2.644   0.592   0.000   0.000
 Ir  77 253 176 1.7795e-04   0.000  53.589   2.608  21.029   7.492   7.683   0.432   4.907   0.458   1.702   0.098   2.470   0.488   0.000   0.000
 Ir  77 254 177 1.6776e-04   4.664  26.350  22.532   8.661  15.915   7.789   7.484   0.982   3.930   0.562   1.128   2.992   0.680   0.000   0.000
 Ir  77 255 178 1.6482e-04   0.000  56.940   7.024   9.247   6.285   8.339   4.159   5.135   0.531   2.182   0.160   2.511   0.711   0.000   0.000
 Ir  77 256 179 1.6610e-04   3.496  16.665  23.478  12.916  12.509   6.643  10.978   4.695   6.030   0.483   2.107   3.565   0.678   0.000   0.000
 Pt  78 197 119 2.5175e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 199 121 3.7278e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 200 122 1.5519e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 201 123 2.2331e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 202 124 1.6165e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 203 125 1.5107e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 204 126 4.3735e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 205 127 1.3660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 206 128 5.1636e-01  99.054   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.477   0.000   0.000
 Pt  78 207 129 9.2020e-03  99.532   0.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.693   0.000   0.000
 Pt  78 208 130 2.9262e-01  96.224   3.776   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.681   0.000   0.000
 Pt  78 209 131 2.0375e-01  88.158  11.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.381   0.000   0.000
 Pt  78 210 132 1.4655e-01  90.380   9.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.346   0.000   0.000
 Pt  78 211 133 1.1002e-01  80.510  19.488   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.465   0.000   0.000
 Pt  78 212 134 8.4724e-02  82.683  17.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.577   0.000   0.000
 Pt  78 213 135 6.6089e-02  76.458  23.395   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237   0.459   0.000   0.000
 Pt  78 214 136 5.1526e-02  78.048  21.951   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.700   0.000   0.000
 Pt  78 215 137 4.0829e-02  70.452  28.790   0.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.490   0.000   0.000
 Pt  78 216 138 3.3771e-02  79.101  20.886   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.602   0.000   0.000
 Pt  78 217 139 2.7185e-02  70.818  28.457   0.724   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.373   0.000   0.000
 Pt  78 218 140 2.2341e-02  75.327  24.533   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.248   0.706   0.000   0.000
 Pt  78 219 141 1.8380e-02  68.197  30.304   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.477   0.000   0.000
 Pt  78 220 142 1.5700e-02  74.691  25.085   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.661   0.000   0.000
 Pt  78 221 143 1.3150e-02  68.950  29.477   1.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   0.476   0.000   0.000
 Pt  78 222 144 1.0917e-02  72.574  26.910   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.652   0.000   0.000
 Pt  78 223 145 9.5260e-03  67.432  30.278   2.289   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.483   0.000   0.000
 Pt  78 224 146 7.8417e-03  70.630  28.563   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.633   0.000   0.000
 Pt  78 225 147 6.9527e-03  65.520  30.565   3.880   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.484   0.000   0.000
 Pt  78 226 148 5.7184e-03  69.553  29.437   1.003   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.608   0.000   0.000
 Pt  78 227 149 4.9087e-03  61.616  32.687   5.579   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.494   0.000   0.000
 Pt  78 228 150 4.2393e-03  66.464  31.554   1.901   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.632   0.000   0.000
 Pt  78 229 151 3.6771e-03  55.063  34.772   9.796   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.508   0.000   0.000
 Pt  78 230 152 3.1998e-03  63.577  31.849   4.236   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.611   0.000   0.000
 Pt  78 231 153 2.9255e-03  54.248  34.245  10.736   0.744   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.507   0.000   0.000
 Pt  78 232 154 2.5022e-03  61.938  32.082   5.401   0.577   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.597   0.000   0.000
 Pt  78 233 155 2.1528e-03  50.114  31.992  16.043   1.721   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.698   0.497   0.000   0.000
 Pt  78 234 156 1.9745e-03  60.559  32.345   6.008   1.066   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.582   0.000   0.000
 Pt  78 235 157 1.6864e-03  48.075  30.445  17.845   3.288   0.345   0.002   0.000   0.000   0.000   0.000   0.000   0.774   0.502   0.000   0.000
 Pt  78 236 158 1.5041e-03  56.826  34.540   6.382   2.128   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.542   0.601   0.000   0.000
 Pt  78 237 159 1.2859e-03  48.929  29.573  17.058   3.850   0.573   0.015   0.000   0.000   0.000   0.000   0.000   0.776   0.478   0.000   0.000
 Pt  78 238 160 1.2044e-03  55.307  34.865   5.897   3.663   0.253   0.015   0.000   0.000   0.000   0.000   0.000   0.587   0.602   0.000   0.000
 Pt  78 239 161 1.0205e-03  41.431  26.250  25.814   5.057   1.376   0.070   0.001   0.000   0.000   0.000   0.000   0.989   0.505   0.000   0.000
 Pt  78 240 162 9.3049e-04  52.404  35.628   6.016   5.332   0.551   0.068   0.000   0.000   0.000   0.000   0.000   0.662   0.590   0.000   0.000
 Pt  78 241 163 8.5998e-04  36.693  21.681  32.640   5.512   3.216   0.241   0.017   0.000   0.000   0.000   0.000   1.177   0.545   0.000   0.000
 Pt  78 242 164 7.6870e-04  40.055  36.212  13.826   7.348   2.161   0.385   0.012   0.000   0.000   0.000   0.000   0.966   0.525   0.000   0.000
 Pt  78 243 165 6.9540e-04  29.019  13.299  39.583   9.712   6.681   1.486   0.216   0.004   0.000   0.000   0.000   1.571   0.527   0.000   0.000
 Pt  78 244 166 6.3831e-04  45.371  33.066   8.720   7.194   4.068   1.470   0.105   0.007   0.000   0.000   0.000   0.964   0.543   0.000   0.000
 Pt  78 245 167 6.0712e-04  35.894  17.661  31.047   4.928   6.837   2.884   0.711   0.036   0.001   0.000   0.000   1.408   0.531   0.000   0.000
 Pt  78 246 168 5.3888e-04  40.942  37.321   9.842   5.880   2.540   3.032   0.380   0.062   0.001   0.000   0.000   1.027   0.544   0.000   0.000
 Pt  78 247 169 5.1801e-04  33.683  12.474  35.483   7.849   5.990   2.311   1.987   0.196   0.027   0.000   0.000   1.560   0.541   0.000   0.000
 Pt  78 248 170 4.6274e-04  41.823  34.580   8.520   8.078   3.670   2.718   0.389   0.209   0.013   0.001   0.000   1.080   0.538   0.000   0.000
 Pt  78 249 171 1.1446e-04  80.962   3.792   9.771   1.958   2.133   0.885   0.422   0.052   0.024   0.001   0.000   0.453   0.505   0.000   0.000
 Pt  78 250 172 1.6250e-04  75.043  16.465   3.082   2.552   1.295   1.321   0.186   0.051   0.005   0.001   0.000   0.436   0.533   0.000   0.000
 Pt  78 251 173 1.7367e-04  67.652   7.105  16.684   3.237   2.858   1.310   1.002   0.121   0.029   0.002   0.000   0.753   0.514   0.000   0.000
 Pt  78 252 174 1.7912e-04  67.899  19.678   4.228   4.491   1.706   1.552   0.300   0.131   0.012   0.002   0.000   0.590   0.576   0.000   0.000
 Pt  78 253 175 1.7864e-04  60.547   4.763  20.756   5.174   5.191   1.927   1.311   0.228   0.093   0.008   0.001   1.025   0.563   0.000   0.000
 Pt  78 254 176 1.7860e-04  63.229  19.695   3.476   6.495   3.184   3.030   0.627   0.221   0.030   0.011   0.000   0.797   0.587   0.000   0.000
 Pt  78 255 177 1.7469e-04  55.604   4.868  18.681   5.866   7.534   3.675   3.003   0.548   0.191   0.024   0.008   1.320   0.573   0.000   0.000
 Pt  78 256 178 1.7553e-04  63.084  17.942   2.080   5.574   3.478   5.003   1.824   0.907   0.079   0.026   0.002   0.959   0.581   0.000   0.000
 Pt  78 257 179 1.7314e-04  48.030  10.780  17.165   2.921   8.370   3.589   6.087   2.072   0.886   0.077   0.023   1.643   0.558   0.000   0.000
 Pt  78 258 180 1.7357e-04   0.000  74.796   2.521   6.209   2.053   7.203   2.757   3.543   0.706   0.196   0.016   1.916   0.608   0.000   0.000
 Pt  78 259 181 1.7453e-04   0.000  42.431  19.123   5.831  12.060   1.939   8.738   3.784   4.807   1.007   0.280   2.853   0.569   0.000   0.000
 Pt  78 260 182 1.7607e-04   0.000  69.819   3.940   3.359   1.523   6.216   3.031   7.509   2.303   2.059   0.241   2.349   0.624   0.000   0.000
 Au  79 196 117 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 198 119 2.5158e+04  89.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.508
 Au  79 199 120 6.1056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 200 121 5.0103e+03  99.924   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076
 Au  79 201 122 1.9065e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 202 123 1.9968e+02  99.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126
 Au  79 203 124 5.3173e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 204 125 3.1987e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 205 126 8.1943e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 206 127 2.3597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Au  79 207 128 7.7106e-01  94.633   5.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.515   0.000   0.000
 Au  79 208 129 7.2555e-01  84.041  15.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.556   0.000   0.491
 Au  79 209 130 4.9524e-01  69.318  25.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.635   0.000   5.143
 Au  79 210 131 3.2750e-01  77.148  22.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.777   0.000   0.442
 Au  79 211 132 2.3727e-01  70.801  29.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.730   0.000   0.000
 Au  79 212 133 1.7840e-01  72.174  27.760   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.869   0.000   0.019
 Au  79 213 134 1.3497e-01  67.762  32.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.072   0.000   0.000
 Au  79 214 135 1.0299e-01  67.701  31.676   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329   0.607   0.000   0.000
 Au  79 215 136 8.0298e-02  62.671  37.262   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.374   1.038   0.000   0.000
 Au  79 216 137 6.3683e-02  63.734  34.491   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.515   0.000   0.000
 Au  79 217 138 5.0865e-02  59.534  40.111   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.949   0.000   0.000
 Au  79 218 139 4.0969e-02  61.065  36.503   2.431   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   0.611   0.000   0.000
 Au  79 219 140 3.3239e-02  58.847  40.640   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.417   0.850   0.000   0.000
 Au  79 220 141 2.7086e-02  52.590  41.008   6.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.569   0.000   0.000
 Au  79 221 142 2.2719e-02  55.262  43.623   1.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.459   0.747   0.000   0.000
 Au  79 222 143 1.8720e-02  51.962  38.123   9.914   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.580   0.531   0.000   0.000
 Au  79 223 144 1.5664e-02  54.126  44.469   1.400   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.727   0.000   0.000
 Au  79 224 145 1.3109e-02  49.125  39.026  11.828   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.627   0.519   0.000   0.000
 Au  79 225 146 1.1035e-02  51.009  46.891   2.070   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511   0.698   0.000   0.000
 Au  79 226 147 9.1305e-03  50.316  36.932  12.681   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.513   0.000   0.000
 Au  79 227 148 7.8481e-03  50.182  46.748   2.952   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.685   0.000   0.000
 Au  79 228 149 6.4415e-03  47.245  37.539  15.007   0.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.682   0.526   0.000   0.000
 Au  79 229 150 5.3326e-03  46.887  48.922   3.906   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576   0.690   0.000   0.000
 Au  79 230 151 4.5510e-03  37.091  36.700  25.700   0.506   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.563   0.000   0.000
 Au  79 231 152 3.9573e-03  43.457  49.312   6.488   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.702   0.000   0.000
 Au  79 232 153 3.4242e-03  36.839  33.870  28.220   1.019   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.531   0.000   0.000
 Au  79 233 154 2.9918e-03  38.750  52.085   7.651   1.510   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.676   0.000   0.000
 Au  79 234 155 2.5571e-03  24.942  38.340  34.061   2.425   0.232   0.000   0.000   0.000   0.000   0.000   0.000   1.147   0.568   0.000   0.000
 Au  79 235 156 2.2115e-03  33.914  54.083   8.388   3.552   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.818   0.649   0.000   0.000
 Au  79 236 157 1.9876e-03  24.325  35.187  35.985   3.927   0.576   0.001   0.000   0.000   0.000   0.000   0.000   1.212   0.551   0.000   0.000
 Au  79 237 158 1.7453e-03  28.193  58.523   8.217   4.876   0.185   0.005   0.000   0.000   0.000   0.000   0.000   0.904   0.640   0.000   0.000
 Au  79 238 159 1.5433e-03  22.582  33.309  38.234   4.787   1.073   0.015   0.000   0.000   0.000   0.000   0.000   1.285   0.590   0.000   0.000
 Au  79 239 160 1.3788e-03  23.458  58.829  11.154   6.157   0.367   0.035   0.000   0.000   0.000   0.000   0.000   1.012   0.626   0.000   0.000
 Au  79 240 161 1.2258e-03  16.850  35.028  40.434   5.174   2.440   0.072   0.002   0.000   0.000   0.000   0.000   1.415   0.682   0.000   0.000
 Au  79 241 162 1.1092e-03  16.084  54.497  20.180   8.186   0.904   0.148   0.000   0.000   0.000   0.000   0.000   1.238   0.583   0.000   0.000
 Au  79 242 163 1.0375e-03   9.435  34.263  44.721   6.228   5.077   0.252   0.024   0.000   0.000   0.000   0.000   1.641   0.619   0.000   0.000
 Au  79 243 164 8.8731e-04   9.056  43.018  29.833  13.848   3.344   0.882   0.018   0.000   0.000   0.000   0.000   1.621   0.649   0.000   0.000
 Au  79 244 165 8.0036e-04   9.791  20.403  39.041  20.431   8.442   1.588   0.302   0.002   0.000   0.000   0.000   2.033   0.628   0.000   0.000
 Au  79 245 166 7.4984e-04  12.282  46.039  21.524  13.326   4.234   2.479   0.107   0.009   0.000   0.000   0.000   1.591   0.632   0.000   0.000
 Au  79 246 167 6.8767e-04   9.545  28.208  42.630   7.974   8.074   2.707   0.841   0.021   0.001   0.000   0.000   1.884   0.644   0.000   0.000
 Au  79 247 168 6.3168e-04   9.639  46.477  25.330  11.951   2.579   3.624   0.333   0.066   0.000   0.000   0.000   1.639   0.629   0.000   0.000
 Au  79 248 169 5.8113e-04  13.434  24.804  41.532   9.210   7.775   1.695   1.457   0.082   0.011   0.000   0.000   1.845   0.639   0.000   0.000
 Au  79 249 170 5.3625e-04  14.666  47.635  19.958  11.019   3.449   2.958   0.188   0.123   0.003   0.000   0.000   1.512   0.616   0.000   0.000
 Au  79 250 171 4.9126e-04  12.129  27.565  42.420   6.624   7.778   2.300   1.107   0.050   0.027   0.000   0.000   1.821   0.644   0.000   0.000
 Au  79 251 172 4.4399e-04  17.118  44.859  19.463  11.712   2.990   3.454   0.299   0.101   0.002   0.001   0.000   1.507   0.600   0.000   0.000
 Au  79 252 173 4.0924e-04  10.907  24.596  43.003   8.384   9.242   2.114   1.623   0.100   0.030   0.000   0.000   1.940   0.606   0.000   0.000
 Au  79 253 174 3.8173e-04  11.613  39.775  26.096  13.521   3.831   4.587   0.380   0.188   0.008   0.001   0.000   1.745   0.599   0.000   0.000
 Au  79 254 175 1.3027e-04  60.960  10.634  15.338   5.610   4.971   1.335   1.061   0.062   0.028   0.001   0.000   0.917   0.589   0.000   0.000
 Au  79 255 176 1.5688e-04   0.000  72.748  11.914   8.064   3.101   3.304   0.615   0.242   0.010   0.004   0.000   1.552   0.631   0.000   0.000
 Au  79 256 177 1.7527e-04  37.058  22.312  15.806  10.020   8.116   2.994   3.181   0.370   0.137   0.005   0.001   1.542   0.643   0.000   0.000
 Au  79 257 178 1.7866e-04   0.000  68.452  11.608   7.418   3.831   5.713   1.825   1.066   0.065   0.022   0.000   1.769   0.661   0.000   0.000
 Au  79 258 179 1.7848e-04  13.832  37.967  18.795   8.917   8.221   4.091   5.858   1.506   0.761   0.039   0.012   2.079   0.643   0.000   0.000
 Au  79 259 180 1.8004e-04   0.000  62.287   8.923  10.810   3.532   7.049   3.074   3.602   0.522   0.192   0.009   2.116   0.729   0.000   0.000
 Au  79 260 181 1.8167e-04   5.446  32.383  20.268   7.896  14.251   3.657   8.569   3.013   3.896   0.455   0.165   2.813   0.706   0.000   0.000
 Au  79 261 182 1.8446e-04   0.000  64.018   6.442   5.362   2.250   7.242   3.562   7.402   1.977   1.631   0.114   2.429   0.739   0.000   0.000
 Au  79 262 183 1.9773e-04   4.445  23.591  22.329   9.139  11.225   3.088   8.888   3.807   9.522   2.077   1.889   3.492   0.719   0.000   0.000
 Au  79 263 184 3.1304e-04   0.000  47.049   6.742   5.760   1.774   3.896   2.409  14.141   6.431  10.259   1.537   3.725   0.766   0.000   0.000
 Hg  80 203 123 2.5542e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 205 125 8.0515e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 206 126 1.8997e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 207 127 4.0204e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 208 128 9.0818e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 209 129 1.2412e+00  99.550   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.281   0.000   0.000
 Hg  80 210 130 8.1935e-01  99.344   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.261   0.000   0.000
 Hg  80 211 131 5.5613e-01  98.189   1.811   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.338   0.000   0.000
 Hg  80 212 132 3.8319e-01  97.894   1.814   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.556   0.000   0.293
 Hg  80 213 133 2.8554e-01  96.452   3.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.339   0.000   0.000
 Hg  80 214 134 2.1382e-01  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.589   0.000   0.000
 Hg  80 215 135 1.6302e-01  90.156   9.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.303   0.000   0.000
 Hg  80 216 136 1.2563e-01  90.631   9.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.517   0.000   0.000
 Hg  80 217 137 9.7758e-02  79.918  20.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.408   0.000   0.000
 Hg  80 218 138 7.7126e-02  79.295  20.705   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.529   0.000   0.000
 Hg  80 219 139 5.6881e-02  73.822  26.004   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.430   0.000   0.000
 Hg  80 220 140 4.7262e-02  79.730  20.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.542   0.000   0.000
 Hg  80 221 141 3.7974e-02  71.482  28.266   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.428   0.000   0.000
 Hg  80 222 142 3.0997e-02  74.757  25.239   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.607   0.000   0.000
 Hg  80 223 143 2.5190e-02  68.130  31.197   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.436   0.000   0.000
 Hg  80 224 144 2.0962e-02  74.715  25.238   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.545   0.000   0.000
 Hg  80 225 145 1.7587e-02  65.682  33.453   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.455   0.000   0.000
 Hg  80 226 146 1.4430e-02  72.791  27.022   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.516   0.000   0.000
 Hg  80 227 147 1.2114e-02  63.227  35.238   1.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.452   0.000   0.000
 Hg  80 228 148 1.0148e-02  71.047  28.597   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.494   0.000   0.000
 Hg  80 229 149 8.5582e-03  61.842  35.405   2.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.453   0.000   0.000
 Hg  80 230 150 7.1868e-03  69.121  30.255   0.624   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.494   0.000   0.000
 Hg  80 231 151 6.1058e-03  58.172  37.176   4.627   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.483   0.000   0.000
 Hg  80 232 152 5.1344e-03  61.133  37.196   1.641   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.406   0.588   0.000   0.000
 Hg  80 233 153 4.4144e-03  54.565  39.073   6.211   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.519   0.465   0.000   0.000
 Hg  80 234 154 3.8032e-03  63.892  33.719   2.294   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.543   0.000   0.000
 Hg  80 235 155 3.3025e-03  50.638  40.881   8.088   0.393   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.582   0.479   0.000   0.000
 Hg  80 236 156 2.8616e-03  61.561  34.153   3.986   0.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.430   0.530   0.000   0.000
 Hg  80 237 157 2.4992e-03  49.928  40.404   8.952   0.697   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.605   0.451   0.000   0.000
 Hg  80 238 158 2.1641e-03  57.977  36.482   4.989   0.551   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.529   0.000   0.000
 Hg  80 239 159 1.8747e-03  49.394  40.071   9.272   1.184   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.480   0.000   0.000
 Hg  80 240 160 1.7069e-03  57.460  36.090   5.563   0.871   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.521   0.000   0.000
 Hg  80 241 161 1.5045e-03  46.868  39.529  11.094   2.280   0.228   0.000   0.000   0.000   0.000   0.000   0.000   0.695   0.497   0.000   0.000
 Hg  80 242 162 1.3249e-03  55.385  36.549   6.188   1.793   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.540   0.000   0.000
 Hg  80 243 163 1.1915e-03  43.270  34.013  17.683   4.370   0.649   0.015   0.000   0.000   0.000   0.000   0.000   0.852   0.496   0.000   0.000
 Hg  80 244 164 1.0402e-03  50.002  39.411   5.869   4.357   0.340   0.021   0.000   0.000   0.000   0.000   0.000   0.657   0.586   0.000   0.000
 Hg  80 245 165 9.6526e-04  48.099  25.313  19.267   5.574   1.660   0.086   0.001   0.000   0.000   0.000   0.000   0.876   0.480   0.000   0.000
 Hg  80 246 166 8.5365e-04  57.418  33.982   3.860   4.201   0.485   0.054   0.000   0.000   0.000   0.000   0.000   0.565   0.493   0.000   0.000
 Hg  80 247 167 8.0317e-04  44.502  34.935  14.626   3.572   2.182   0.172   0.010   0.000   0.000   0.000   0.000   0.846   0.498   0.000   0.000
 Hg  80 248 168 7.3697e-04  53.742  34.720   6.006   5.044   0.373   0.113   0.002   0.000   0.000   0.000   0.000   0.639   0.528   0.000   0.000
 Hg  80 249 169 6.6907e-04  40.454  35.839  15.777   5.185   2.589   0.129   0.028   0.000   0.000   0.000   0.000   0.941   0.508   0.000   0.000
 Hg  80 250 170 6.0087e-04  59.197  29.062   5.519   5.244   0.832   0.145   0.002   0.000   0.000   0.000   0.000   0.599   0.507   0.000   0.000
 Hg  80 251 171 5.4616e-04  40.143  35.856  15.066   4.915   3.633   0.342   0.046   0.000   0.000   0.000   0.000   0.973   0.483   0.000   0.000
 Hg  80 252 172 5.2241e-04  56.878  28.892   6.248   6.151   1.480   0.336   0.016   0.000   0.000   0.000   0.000   0.675   0.512   0.000   0.000
 Hg  80 253 173 4.6645e-04  39.324  37.984  12.632   5.365   4.020   0.567   0.105   0.003   0.000   0.000   0.000   0.989   0.496   0.000   0.000
 Hg  80 254 174 4.3351e-04  59.547  24.106   7.775   6.126   1.896   0.508   0.039   0.003   0.000   0.000   0.000   0.684   0.515   0.000   0.000
 Hg  80 255 175 4.0529e-04  38.441  30.324  17.545   7.187   5.083   1.138   0.265   0.017   0.001   0.000   0.000   1.147   0.512   0.000   0.000
 Hg  80 256 176 3.7865e-04  60.111  20.461   6.744   7.872   3.516   1.170   0.106   0.020   0.000   0.000   0.000   0.783   0.486   0.000   0.000
 Hg  80 257 177 3.6358e-04  39.502  19.997  21.024   7.261   8.475   2.896   0.763   0.070   0.011   0.000   0.000   1.374   0.534   0.000   0.000
 Hg  80 258 178 3.4578e-04  58.881  18.029   5.829   9.532   3.766   3.467   0.407   0.085   0.004   0.000   0.000   0.938   0.552   0.000   0.000
 Hg  80 259 179 1.2904e-04  73.894   9.172   7.289   2.539   4.346   1.543   1.085   0.111   0.021   0.001   0.000   0.639   0.560   0.000   0.000
 Hg  80 260 180 1.5567e-04  76.317   9.614   2.243   5.927   2.333   2.711   0.618   0.213   0.020   0.002   0.000   0.602   0.542   0.000   0.000
 Hg  80 261 181 1.7171e-04  64.622   5.089  13.010   3.375   6.848   2.993   3.172   0.654   0.215   0.019   0.002   1.091   0.576   0.000   0.000
 Hg  80 262 182 1.8229e-04   0.000  81.268   1.165   5.409   4.165   5.434   1.479   0.938   0.105   0.035   0.002   1.603   0.588   0.000   0.000
 Hg  80 263 183 1.8592e-04  64.850   6.760   7.052   1.471   5.794   4.874   6.258   1.830   0.956   0.117   0.037   1.323   0.602   0.000   0.000
 Hg  80 264 184 3.4060e-04   0.000  65.183   0.590   4.673   3.391  13.944   5.906   5.127   0.831   0.316   0.041   2.449   0.622   0.000   0.000
 Hg  80 265 185 1.3398e-04  59.681   0.471  12.602   4.211   6.092   1.832   6.144   3.984   3.874   0.784   0.326   1.778   0.571   0.000   0.000
 Hg  80 266 186 1.0546e-04   0.000  33.890  15.861  31.133   2.375   4.126   1.838   5.883   2.604   1.986   0.303   2.827   0.652   0.000   0.000
 Tl  81 204 123 4.7886e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 206 125 2.5097e+02  97.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.042
 Tl  81 207 126 5.7571e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 208 127 4.6648e+00  93.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.849
 Tl  81 209 128 3.4524e+00  99.817   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.054   0.000   0.000
 Tl  81 210 129 2.0579e+00  99.693   0.201   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.370   0.000   0.105
 Tl  81 211 130 1.3323e+00  97.586   2.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.371   0.000   0.000
 Tl  81 212 131 8.9418e-01  98.162   1.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.397   0.000   0.148
 Tl  81 213 132 6.2573e-01  93.092   6.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.435   0.000   0.000
 Tl  81 214 133 4.5696e-01  91.918   7.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.371   0.000   0.185
 Tl  81 215 134 3.3934e-01  85.058  14.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.553   0.000   0.000
 Tl  81 216 135 2.5572e-01  84.676  15.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.400   0.000   0.022
 Tl  81 217 136 1.9844e-01  78.970  21.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.844   0.000   0.000
 Tl  81 218 137 1.5473e-01  78.552  21.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.462   0.000   0.032
 Tl  81 219 138 1.1804e-01  68.586  31.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   1.052   0.000   0.000
 Tl  81 220 139 9.3708e-02  69.634  29.956   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.714   0.000   0.030
 Tl  81 221 140 7.4774e-02  66.501  33.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   1.040   0.000   0.000
 Tl  81 222 141 5.9831e-02  64.959  34.335   0.707   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   0.650   0.000   0.000
 Tl  81 223 142 4.8489e-02  62.709  37.243   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   1.071   0.000   0.000
 Tl  81 224 143 3.9001e-02  61.384  37.319   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.606   0.000   0.000
 Tl  81 225 144 3.1814e-02  59.907  39.945   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   1.005   0.000   0.000
 Tl  81 226 145 2.5831e-02  56.406  41.685   1.909   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   0.572   0.000   0.000
 Tl  81 227 146 2.1237e-02  56.361  43.269   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.995   0.000   0.000
 Tl  81 228 147 1.7464e-02  52.620  44.191   3.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.541   0.000   0.000
 Tl  81 229 148 1.4366e-02  53.677  45.631   0.692   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.949   0.000   0.000
 Tl  81 230 149 1.2002e-02  47.436  46.795   5.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.583   0.513   0.000   0.000
 Tl  81 231 150 9.9431e-03  48.705  50.086   1.208   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.525   0.893   0.000   0.000
 Tl  81 232 151 8.4448e-03  42.415  49.601   7.939   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656   0.537   0.000   0.000
 Tl  81 233 152 7.1080e-03  45.314  51.897   2.714   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.575   0.852   0.000   0.000
 Tl  81 234 153 6.0439e-03  40.952  48.683  10.166   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   0.560   0.000   0.000
 Tl  81 235 154 5.0668e-03  42.067  53.281   4.367   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.629   0.834   0.000   0.000
 Tl  81 236 155 4.3026e-03  36.012  48.676  14.851   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.543   0.000   0.000
 Tl  81 237 156 3.7123e-03  39.714  53.639   6.021   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.814   0.000   0.000
 Tl  81 238 157 3.2159e-03  33.193  46.980  18.844   0.944   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.877   0.536   0.000   0.000
 Tl  81 239 158 2.7949e-03  37.163  54.957   6.711   1.167   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.814   0.000   0.000
 Tl  81 240 159 2.4359e-03  33.172  41.960  23.085   1.632   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.520   0.000   0.000
 Tl  81 241 160 2.1236e-03  35.850  55.128   6.654   2.341   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.787   0.000   0.000
 Tl  81 242 161 1.8745e-03  25.361  37.046  33.855   3.322   0.416   0.000   0.000   0.000   0.000   0.000   0.000   1.164   0.544   0.000   0.000
 Tl  81 243 162 1.6438e-03  35.212  53.929   6.506   4.234   0.118   0.001   0.000   0.000   0.000   0.000   0.000   0.801   0.749   0.000   0.000
 Tl  81 244 163 1.4450e-03  22.321  37.903  34.348   4.519   0.900   0.008   0.000   0.000   0.000   0.000   0.000   1.238   0.550   0.000   0.000
 Tl  81 245 164 1.2788e-03  39.438  49.217   6.541   4.550   0.239   0.015   0.000   0.000   0.000   0.000   0.000   0.770   0.802   0.000   0.000
 Tl  81 246 165 1.1481e-03  35.079  43.161  17.025   3.921   0.800   0.015   0.000   0.000   0.000   0.000   0.000   0.922   0.564   0.000   0.000
 Tl  81 247 166 1.0452e-03  26.502  61.478   7.058   4.656   0.282   0.024   0.000   0.000   0.000   0.000   0.000   0.908   0.700   0.000   0.000
 Tl  81 248 167 8.7770e-04  20.446  36.421  37.019   4.857   1.216   0.040   0.001   0.000   0.000   0.000   0.000   1.301   0.540   0.000   0.000
 Tl  81 249 168 7.9165e-04  23.551  60.365   7.831   7.664   0.530   0.059   0.000   0.000   0.000   0.000   0.000   1.014   0.708   0.000   0.000
 Tl  81 250 169 7.1332e-04  22.084  32.504  36.493   5.080   3.719   0.115   0.005   0.000   0.000   0.000   0.000   1.362   0.583   0.000   0.000
 Tl  81 251 170 6.4985e-04  24.570  57.460   8.482   7.811   1.365   0.310   0.002   0.000   0.000   0.000   0.000   1.049   0.717   0.000   0.000
 Tl  81 252 171 5.7155e-04  22.996  30.153  36.413   5.369   4.656   0.350   0.063   0.000   0.000   0.000   0.000   1.398   0.596   0.000   0.000
 Tl  81 253 172 5.2213e-04  25.421  54.760   8.624   8.356   2.190   0.628   0.021   0.001   0.000   0.000   0.000   1.091   0.723   0.000   0.000
 Tl  81 254 173 4.9952e-04  18.283  28.065  40.068   6.043   6.558   0.790   0.190   0.003   0.000   0.000   0.000   1.577   0.533   0.000   0.000
 Tl  81 255 174 4.3706e-04  23.412  54.882   7.769   9.713   2.835   1.321   0.059   0.010   0.000   0.000   0.000   1.179   0.723   0.000   0.000
 Tl  81 256 175 4.0163e-04  24.878  25.724  33.630   6.624   7.233   1.465   0.429   0.015   0.001   0.000   0.000   1.518   0.631   0.000   0.000
 Tl  81 257 176 3.7037e-04  21.831  54.066   7.389  10.848   3.136   2.524   0.162   0.043   0.000   0.000   0.000   1.278   0.717   0.000   0.000
 Tl  81 258 177 3.6279e-04  15.989  31.843  32.202   6.894   9.282   2.500   1.213   0.062   0.013   0.000   0.000   1.744   0.634   0.000   0.000
 Tl  81 259 178 3.4236e-04  27.993  46.148   5.918  11.340   3.817   4.218   0.417   0.144   0.005   0.000   0.000   1.319   0.721   0.000   0.000
 Tl  81 260 179 3.2212e-04  20.247  31.126  26.523   5.474  10.910   2.849   2.639   0.173   0.059   0.001   0.000   1.760   0.642   0.000   0.000
 Tl  81 261 180 3.0394e-04   0.000  72.108   5.301  10.114   4.911   5.996   1.092   0.445   0.027   0.006   0.000   1.726   0.698   0.000   0.000
 Tl  81 262 181 2.9133e-04  21.369  30.838  21.860   4.390  11.563   4.218   4.933   0.561   0.252   0.013   0.002   1.908   0.658   0.000   0.000
 Tl  81 263 182 2.8081e-04   0.000  71.504   3.948   6.943   5.455   8.623   1.965   1.431   0.089   0.042   0.001   1.881   0.682   0.000   0.000
 Tl  81 264 183 1.4857e-04  53.621  23.306   7.233   2.112   4.789   3.116   4.490   0.771   0.517   0.031   0.013   1.157   0.636   0.000   0.000
 Tl  81 265 184 3.4644e-04   0.000  67.091   1.881   4.195   4.491  13.084   4.461   4.212   0.345   0.227   0.013   2.280   0.691   0.000   0.000
 Tl  81 266 185 1.4591e-04  44.842   4.162  22.469   1.954  10.884   1.734   7.763   2.492   3.238   0.286   0.174   2.014   0.543   0.000   0.000
 Tl  81 267 186 5.8670e-05   0.000  72.945  11.766   4.360   2.014   2.652   1.402   3.234   0.802   0.768   0.056   1.758   0.730   0.000   0.000
 Tl  81 268 187 6.7413e-05   0.000  15.710  22.339  22.515  18.785   4.157   7.285   1.619   4.844   1.404   1.342   3.431   0.656   0.000   0.000
 Tl  81 269 188 4.8165e-05   0.000  55.980   1.413   3.435  10.195  13.292   3.741   5.943   1.661   3.485   0.859   2.914   0.699   0.000   0.000
 Pb  82 209 127 1.2004e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 210 128 3.8123e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 211 129 2.4446e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 212 130 1.7079e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 213 131 1.2423e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Pb  82 214 132 9.0517e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Pb  82 215 133 6.4617e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   0.000
 Pb  82 216 134 5.0374e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 217 135 3.9028e-01  99.346   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.148   0.000   0.576
 Pb  82 218 136 3.0261e-01  99.988   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.000   0.000
 Pb  82 219 137 2.3870e-01  98.247   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.327   0.000   0.945
 Pb  82 220 138 1.8779e-01  98.393   0.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.344   0.000   0.949
 Pb  82 221 139 1.5119e-01  98.179   1.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.314   0.000   0.000
 Pb  82 222 140 1.2086e-01  97.911   0.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.429   0.000   1.216
 Pb  82 223 141 9.6451e-02  97.725   2.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.338   0.000   0.000
 Pb  82 224 142 7.8062e-02  98.357   1.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.460   0.000   0.000
 Pb  82 225 143 6.2176e-02  94.892   5.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.336   0.000   0.000
 Pb  82 226 144 5.0344e-02  96.871   3.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.459   0.000   0.000
 Pb  82 227 145 3.9127e-02  88.881  11.119   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.318   0.000   0.000
 Pb  82 228 146 3.1796e-02  95.737   4.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.468   0.000   0.000
 Pb  82 229 147 2.5585e-02  86.305  13.538   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.324   0.000   0.000
 Pb  82 230 148 2.0947e-02  94.257   5.743   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.476   0.000   0.000
 Pb  82 231 149 1.7048e-02  80.542  18.972   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.320   0.000   0.000
 Pb  82 232 150 1.3873e-02  93.326   6.667   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.485   0.000   0.000
 Pb  82 233 151 1.1463e-02  71.980  27.163   0.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.325   0.000   0.000
 Pb  82 234 152 9.4916e-03  91.037   8.800   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.468   0.000   0.000
 Pb  82 235 153 8.0052e-03  62.566  35.721   1.713   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.364   0.000   0.000
 Pb  82 236 154 6.7627e-03  89.371  10.200   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.464   0.000   0.000
 Pb  82 237 155 5.7334e-03  58.129  38.696   3.172   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.344   0.000   0.000
 Pb  82 238 156 4.8071e-03  87.332  11.856   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.455   0.000   0.000
 Pb  82 239 157 4.0808e-03  57.222  37.758   4.944   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.374   0.000   0.000
 Pb  82 240 158 3.5247e-03  86.166  12.346   1.435   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.457   0.000   0.000
 Pb  82 241 159 3.0480e-03  56.451  37.366   5.961   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.384   0.000   0.000
 Pb  82 242 160 2.6430e-03  85.146  12.606   2.095   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.454   0.000   0.000
 Pb  82 243 161 2.3069e-03  53.156  39.521   6.894   0.425   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.393   0.000   0.000
 Pb  82 244 162 2.0097e-03  83.327  12.858   3.485   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.453   0.000   0.000
 Pb  82 245 163 1.7762e-03  46.062  44.495   8.477   0.911   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.421   0.000   0.000
 Pb  82 246 164 1.5684e-03  81.385  12.876   5.018   0.714   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.451   0.000   0.000
 Pb  82 247 165 1.3900e-03  62.673  27.972   8.031   1.191   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.390   0.000   0.000
 Pb  82 248 166 1.2293e-03  81.861  13.079   4.387   0.647   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.239   0.458   0.000   0.000
 Pb  82 249 167 1.0881e-03  59.033  31.047   8.571   1.197   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.414   0.000   0.000
 Pb  82 250 168 9.8166e-04  77.923  15.533   5.334   1.177   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.448   0.000   0.000
 Pb  82 251 169 9.0401e-04  53.043  34.210   9.723   2.701   0.322   0.002   0.000   0.000   0.000   0.000   0.000   0.631   0.413   0.000   0.000
 Pb  82 252 170 8.1354e-04  77.718  14.476   5.252   2.418   0.133   0.003   0.000   0.000   0.000   0.000   0.000   0.328   0.479   0.000   0.000
 Pb  82 253 171 7.0846e-04  58.589  28.022   9.375   3.348   0.643   0.022   0.000   0.000   0.000   0.000   0.000   0.595   0.439   0.000   0.000
 Pb  82 254 172 6.4091e-04  77.997  13.391   5.485   2.876   0.231   0.021   0.000   0.000   0.000   0.000   0.000   0.340   0.495   0.000   0.000
 Pb  82 255 173 5.8336e-04  60.844  23.994  10.279   3.795   1.028   0.057   0.002   0.000   0.000   0.000   0.000   0.604   0.454   0.000   0.000
 Pb  82 256 174 5.2695e-04  76.751  13.241   5.960   3.619   0.376   0.054   0.000   0.000   0.000   0.000   0.000   0.378   0.516   0.000   0.000
 Pb  82 257 175 4.7903e-04  55.027  26.077  12.023   4.787   1.931   0.140   0.016   0.000   0.000   0.000   0.000   0.730   0.485   0.000   0.000
 Pb  82 258 176 4.3446e-04  76.437  10.602   6.869   5.010   0.938   0.139   0.006   0.000   0.000   0.000   0.000   0.438   0.524   0.000   0.000
 Pb  82 259 177 4.0192e-04  61.990  17.465  11.111   5.451   3.553   0.369   0.060   0.001   0.000   0.000   0.000   0.725   0.490   0.000   0.000
 Pb  82 260 178 3.7363e-04  76.549   8.731   7.389   5.049   1.857   0.393   0.031   0.002   0.000   0.000   0.000   0.482   0.530   0.000   0.000
 Pb  82 261 179 3.3952e-04  66.866  11.873   9.661   6.296   4.139   0.961   0.193   0.012   0.000   0.000   0.000   0.727   0.559   0.000   0.000
 Pb  82 262 180 3.1131e-04  76.137   6.877   6.800   6.760   2.430   0.878   0.100   0.019   0.000   0.000   0.000   0.556   0.544   0.000   0.000
 Pb  82 263 181 2.8606e-04  70.588   6.095   7.556   6.909   6.325   1.895   0.560   0.062   0.010   0.000   0.000   0.806   0.582   0.000   0.000
 Pb  82 264 182 2.5897e-04  77.582   4.545   4.040   8.407   3.066   2.084   0.201   0.069   0.005   0.000   0.000   0.623   0.563   0.000   0.000
 Pb  82 265 183 2.4307e-04  75.913   2.525   4.543   3.760   8.457   2.957   1.637   0.155   0.049   0.003   0.000   0.828   0.612   0.000   0.000
 Pb  82 266 184 3.5908e-04  71.118   2.816   2.399  10.894   5.309   5.934   1.188   0.291   0.043   0.008   0.000   1.008   0.576   0.000   0.000
 Pb  82 267 185 4.4174e-04  14.949  25.026  16.730   4.527  11.998  10.585  12.186   2.926   0.953   0.096   0.023   2.753   0.588   0.000   0.000
 Pb  82 268 186 4.4683e-04   0.000  33.691  12.151  12.750   6.230  18.564   8.414   6.706   1.167   0.294   0.030   3.237   0.633   0.000   0.000
 Pb  82 269 187 4.1993e-04   0.000   1.708   6.314   7.479  31.039   9.327  19.564  11.342  10.478   2.174   0.574   5.132   0.653   0.000   0.000
 Pb  82 270 188 4.9166e-05   0.000  40.416   4.425  18.540  13.787  16.397   1.493   2.982   1.018   0.832   0.108   2.885   0.646   0.000   0.000
 Pb  82 271 189 6.0858e-05   0.000  27.616  19.848   1.341   9.636  12.501  18.118   2.966   4.588   1.769   1.616   3.695   0.651   0.000   0.000
 Pb  82 272 190 6.6479e-05   0.000  35.051   2.723   6.592   0.519   6.063  11.028  28.026   3.711   4.837   1.452   4.374   0.654   0.000   0.000
 Pb  82 273 191 6.7347e-05   0.000  10.579  19.601   1.053   4.490   0.307   4.896  10.341  35.264   6.587   6.880   5.609   0.654   0.000   0.000
 Bi  83 210 127 7.8614e+01   6.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.173
 Bi  83 211 128 1.2611e+01  80.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.203
 Bi  83 212 129 2.6587e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bi  83 213 130 5.6749e+02  99.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.000   0.085
 Bi  83 214 131 2.1687e+02  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.000   0.026
 Bi  83 215 132 9.1491e+01  99.919   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.000   0.081
 Bi  83 216 133 4.4120e+01  95.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   4.322
 Bi  83 217 134 2.4861e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.000   0.002
 Bi  83 218 135 1.3122e+01  99.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   0.127
 Bi  83 219 136 1.8080e-01  99.705   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.196   0.000   0.171
 Bi  83 220 137 2.1714e-01  99.861   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.263   0.000   0.014
 Bi  83 221 138 2.1299e-01  99.333   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.391   0.000   0.000
 Bi  83 222 139 1.9524e-01  99.491   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.384   0.000   0.000
 Bi  83 223 140 1.7219e-01  97.306   2.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.507   0.000   0.463
 Bi  83 224 141 1.4747e-01  97.501   2.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.390   0.000   0.273
 Bi  83 225 142 1.2477e-01  95.066   4.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.445   0.000   0.000
 Bi  83 226 143 1.0385e-01  90.013   9.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.408   0.000   0.000
 Bi  83 227 144 8.5674e-02  83.841  16.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.428   0.000   0.000
 Bi  83 228 145 6.9473e-02  75.321  24.661   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.455   0.000   0.000
 Bi  83 229 146 5.7265e-02  75.781  24.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.454   0.000   0.000
 Bi  83 230 147 4.6053e-02  65.156  34.522   0.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.478   0.000   0.000
 Bi  83 231 148 3.7185e-02  67.158  32.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328   0.465   0.000   0.000
 Bi  83 232 149 3.0113e-02  56.150  42.876   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.507   0.000   0.000
 Bi  83 233 150 1.6048e-02  75.601  24.370   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.448   0.000   0.000
 Bi  83 234 151 1.5582e-02  60.305  38.106   1.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.552   0.000   0.000
 Bi  83 235 152 1.3487e-02  61.675  38.008   0.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.484   0.000   0.000
 Bi  83 236 153 1.1455e-02  50.906  45.837   3.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.640   0.000   0.000
 Bi  83 237 154 9.6557e-03  55.677  43.627   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.504   0.000   0.000
 Bi  83 238 155 8.1998e-03  44.980  50.083   4.935   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.600   0.679   0.000   0.000
 Bi  83 239 156 6.9793e-03  47.092  51.384   1.517   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.538   0.000   0.000
 Bi  83 240 157 5.9530e-03  38.882  53.269   7.760   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   0.656   0.000   0.000
 Bi  83 241 158 4.9932e-03  43.831  52.948   3.076   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.529   0.000   0.000
 Bi  83 242 159 4.2638e-03  36.074  54.991   8.663   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.731   0.657   0.000   0.000
 Bi  83 243 160 3.6738e-03  38.941  56.571   4.159   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.528   0.000   0.000
 Bi  83 244 161 3.1970e-03  34.209  54.485  10.746   0.551   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.777   0.645   0.000   0.000
 Bi  83 245 162 2.7845e-03  37.298  56.907   5.070   0.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.539   0.000   0.000
 Bi  83 246 163 2.4270e-03  29.581  56.301  13.075   0.965   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.857   0.569   0.000   0.000
 Bi  83 247 164 2.1397e-03  34.210  57.725   6.479   1.577   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.754   0.547   0.000   0.000
 Bi  83 248 165 1.8787e-03  29.062  53.512  15.078   2.095   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.910   0.537   0.000   0.000
 Bi  83 249 166 1.6450e-03  31.670  58.820   6.582   2.848   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.809   0.545   0.000   0.000
 Bi  83 250 167 1.4399e-03  32.618  49.089  15.247   2.600   0.445   0.001   0.000   0.000   0.000   0.000   0.000   0.892   0.479   0.000   0.000
 Bi  83 251 168 1.2689e-03  33.990  56.591   5.806   3.471   0.139   0.003   0.000   0.000   0.000   0.000   0.000   0.792   0.525   0.000   0.000
 Bi  83 252 169 1.1244e-03  31.171  47.230  17.866   3.054   0.674   0.006   0.000   0.000   0.000   0.000   0.000   0.948   0.476   0.000   0.000
 Bi  83 253 170 1.0023e-03  36.815  52.133   6.709   4.141   0.189   0.012   0.000   0.000   0.000   0.000   0.000   0.788   0.518   0.000   0.000
 Bi  83 254 171 8.9315e-04  35.498  43.945  16.138   3.435   0.970   0.013   0.000   0.000   0.000   0.000   0.000   0.905   0.486   0.000   0.000
 Bi  83 255 172 8.0008e-04  37.687  50.455   7.116   4.434   0.277   0.030   0.000   0.000   0.000   0.000   0.000   0.792   0.518   0.000   0.000
 Bi  83 256 173 7.1757e-04  35.189  41.819  17.725   3.843   1.383   0.038   0.001   0.000   0.000   0.000   0.000   0.945   0.490   0.000   0.000
 Bi  83 257 174 6.5247e-04  34.263  50.574   8.487   6.105   0.495   0.076   0.000   0.000   0.000   0.000   0.000   0.882   0.531   0.000   0.000
 Bi  83 258 175 5.8932e-04  30.244  39.217  22.076   5.455   2.888   0.110   0.011   0.000   0.000   0.000   0.000   1.119   0.508   0.000   0.000
 Bi  83 259 176 5.3270e-04  35.222  45.990   8.190   8.795   1.534   0.266   0.003   0.000   0.000   0.000   0.000   0.962   0.528   0.000   0.000
 Bi  83 260 177 4.8914e-04  33.327  32.445  22.029   6.483   5.255   0.392   0.069   0.000   0.000   0.000   0.000   1.193   0.510   0.000   0.000
 Bi  83 261 178 4.4600e-04  40.379  39.200   7.335   9.814   2.334   0.900   0.035   0.003   0.000   0.000   0.000   0.974   0.526   0.000   0.000
 Bi  83 262 179 4.0095e-04  41.059  26.975  17.548   6.421   6.651   1.075   0.264   0.007   0.000   0.000   0.000   1.150   0.466   0.000   0.000
 Bi  83 263 180 3.6161e-04  39.896  38.460   4.886  11.790   2.656   2.162   0.115   0.035   0.000   0.000   0.000   1.060   0.533   0.000   0.000
 Bi  83 264 181 3.2729e-04  44.003  18.060  19.516   5.667   9.593   2.117   0.980   0.053   0.012   0.000   0.000   1.294   0.482   0.000   0.000
 Bi  83 265 182 2.7903e-04  57.385  22.251   2.682   9.580   3.861   3.801   0.313   0.121   0.005   0.000   0.000   0.936   0.540   0.000   0.000
 Bi  83 266 183 2.4697e-04  63.493  10.335   9.111   2.266   9.442   2.769   2.387   0.136   0.058   0.002   0.000   1.027   0.522   0.000   0.000
 Bi  83 267 184 5.1502e-04   0.000  66.248   1.865   7.615   7.923  12.783   2.444   1.034   0.066   0.021   0.000   2.111   0.585   0.000   0.000
 Bi  83 268 185 6.5113e-04   3.015  10.542  27.041   6.589  14.581  10.908  20.669   4.489   2.020   0.113   0.035   3.702   0.688   0.000   0.000
 Bi  83 269 186 4.1378e-04   0.000  25.865   9.678  24.448   4.811  15.950   7.577   9.959   1.216   0.469   0.025   3.469   0.580   0.000   0.000
 Bi  83 270 187 4.3919e-04   1.465   0.331   3.987  11.688  27.858   9.831  19.930   9.743  12.730   1.759   0.679   5.160   0.668   0.000   0.000
 Bi  83 271 188 4.0903e-04   0.000   2.290   6.278   5.267   6.984  30.901   8.004  23.653   7.450   8.433   0.740   5.680   0.616   0.000   0.000
 Bi  83 272 189 3.7174e-04   1.177   0.990   0.736   0.902   2.078   5.958  31.403  11.893  27.147   7.450  10.266   6.929   0.649   0.000   0.000
 Bi  83 273 190 3.4321e-04   0.000   2.009   4.808   1.033   2.628   3.668   6.021  35.735  10.975  27.642   5.481   6.726   0.619   0.000   0.000
 Bi  83 274 191 3.1646e-04   0.104   2.019   0.637   0.610   0.413   0.860   1.731   5.693  37.298  18.910  31.726   7.263   0.647   0.000   0.000
 Bi  83 275 192 2.8048e-05   0.000  25.897  37.450   4.195   7.107   1.462   3.208   3.577   3.319  12.019   1.766   3.307   0.593   0.000   0.000
 Bi  83 276 193 2.9718e-05   0.000  60.827   9.257   6.254   1.518   1.961   0.727   1.336   2.015   3.038  13.067   2.758   0.571   0.000   0.000
 Po  84 215 131 2.0031e+08  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.000   0.013
 Po  84 217 133 2.2039e+04  99.930   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.070
 Po  84 218 134 1.7638e+03  97.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136   0.000   2.545
 Po  84 219 135 3.1257e+02  99.840   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.000   0.160
 Po  84 220 136 9.1359e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.000   0.000
 Po  84 221 137 3.4961e+01  99.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.154
 Po  84 222 138 1.5895e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Po  84 223 139 1.3083e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 224 140 1.5743e-01  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.000   0.026
 Po  84 225 141 1.6629e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 226 142 1.5848e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 227 143 1.4327e-01  99.548   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.253   0.000   0.082
 Po  84 228 144 1.2884e-01  99.706   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.317   0.000   0.000
 Po  84 229 145 1.1063e-01  98.735   1.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.305   0.000   0.000
 Po  84 230 146 8.8346e-02  99.014   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.476   0.000   0.000
 Po  84 231 147 7.2549e-02  96.925   3.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.330   0.000   0.000
 Po  84 232 148 5.9223e-02  98.352   1.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.456   0.000   0.000
 Po  84 233 149 4.7966e-02  94.303   5.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.344   0.000   0.000
 Po  84 234 150 3.8571e-02  97.499   2.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.457   0.000   0.000
 Po  84 235 151 3.1034e-02  90.402   9.591   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.361   0.000   0.000
 Po  84 236 152 2.5167e-02  95.599   4.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.466   0.000   0.000
 Po  84 237 153 2.0542e-02  85.524  14.213   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.338   0.000   0.000
 Po  84 238 154 1.6801e-02  94.093   5.907   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.490   0.000   0.000
 Po  84 239 155 1.3838e-02  78.362  21.050   0.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.363   0.000   0.000
 Po  84 240 156 1.1222e-02  91.547   8.369   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.472   0.000   0.000
 Po  84 241 157 9.3709e-03  67.813  30.641   1.546   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.368   0.000   0.000
 Po  84 242 158 5.1522e-03  92.842   6.902   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.457   0.000   0.000
 Po  84 243 159 4.9075e-03  74.940  22.961   2.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.387   0.000   0.000
 Po  84 244 160 3.9823e-03  91.876   7.647   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.464   0.000   0.000
 Po  84 245 161 3.5300e-03  77.880  19.307   2.798   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.397   0.000   0.000
 Po  84 246 162 3.3046e-03  89.224   9.938   0.834   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.468   0.000   0.000
 Po  84 247 163 2.8750e-03  66.907  28.694   4.290   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.399   0.000   0.000
 Po  84 248 164 2.5699e-03  87.036  11.213   1.674   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.463   0.000   0.000
 Po  84 249 165 2.2819e-03  66.774  27.042   5.862   0.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.396   0.000   0.000
 Po  84 250 166 2.0300e-03  84.587  12.372   2.775   0.266   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.459   0.000   0.000
 Po  84 251 167 1.7679e-03  60.931  31.043   7.360   0.640   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.478   0.403   0.000   0.000
 Po  84 252 168 1.5355e-03  84.071  11.969   3.500   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.471   0.000   0.000
 Po  84 253 169 1.3528e-03  70.566  21.361   7.181   0.813   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.403   0.000   0.000
 Po  84 254 170 1.2062e-03  83.136  12.749   3.532   0.575   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.475   0.000   0.000
 Po  84 255 171 1.1453e-03  71.952  18.996   7.926   1.013   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.444   0.000   0.000
 Po  84 256 172 1.0088e-03  81.276  14.014   3.970   0.721   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.480   0.000   0.000
 Po  84 257 173 8.9365e-04  71.358  18.140   9.018   1.324   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.463   0.000   0.000
 Po  84 258 174 8.0182e-04  78.709  15.268   4.695   1.277   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.482   0.000   0.000
 Po  84 259 175 7.1482e-04  66.652  19.547  10.819   2.595   0.380   0.006   0.000   0.000   0.000   0.000   0.000   0.505   0.485   0.000   0.000
 Po  84 260 176 6.4529e-04  77.820  14.138   5.164   2.707   0.163   0.009   0.000   0.000   0.000   0.000   0.000   0.333   0.500   0.000   0.000
 Po  84 261 177 5.9196e-04  70.397  13.261  11.798   3.501   0.998   0.045   0.001   0.000   0.000   0.000   0.000   0.516   0.505   0.000   0.000
 Po  84 262 178 5.3107e-04  77.686  12.544   5.764   3.592   0.360   0.053   0.000   0.000   0.000   0.000   0.000   0.366   0.507   0.000   0.000
 Po  84 263 179 4.7584e-04  72.525   9.560  12.159   3.691   1.922   0.129   0.015   0.000   0.000   0.000   0.000   0.534   0.535   0.000   0.000
 Po  84 264 180 4.2557e-04  77.215   9.575   7.684   4.545   0.824   0.148   0.009   0.000   0.000   0.000   0.000   0.427   0.518   0.000   0.000
 Po  84 265 181 3.8933e-04  71.797   7.615  10.676   5.892   3.532   0.405   0.079   0.003   0.000   0.000   0.000   0.633   0.550   0.000   0.000
 Po  84 266 182 3.2324e-04  80.571   4.976   6.295   5.725   1.970   0.417   0.042   0.004   0.000   0.000   0.000   0.450   0.521   0.000   0.000
 Po  84 267 183 2.8283e-04  79.769   3.363   5.387   5.102   4.869   1.283   0.204   0.021   0.002   0.000   0.000   0.567   0.562   0.000   0.000
 Po  84 268 184 6.5754e-04  64.902   3.943   6.257  15.675   5.199   3.626   0.308   0.088   0.003   0.000   0.000   1.049   0.534   0.000   0.000
 Po  84 269 185 6.8963e-04  23.033  18.654  15.292   6.493  20.187   8.893   6.575   0.715   0.151   0.007   0.000   2.397   0.589   0.000   0.000
 Po  84 270 186 6.3285e-04   0.000  44.018   8.622  13.248  12.965  14.795   4.390   1.764   0.167   0.031   0.000   2.671   0.586   0.000   0.000
 Po  84 271 187 5.5095e-04   4.467   1.652  22.337  11.560  21.301  11.644  18.981   5.065   2.726   0.223   0.043   3.980   0.599   0.000   0.000
 Po  84 272 188 4.3321e-04   0.000  15.050  13.911  24.357   7.756  17.301  10.411   8.884   1.686   0.594   0.051   3.774   0.593   0.000   0.000
 Po  84 273 189 3.9630e-04   4.084   1.427  10.758   0.410  20.969  13.989  21.167  11.805  12.033   2.491   0.869   5.146   0.582   0.000   0.000
 Po  84 274 190 3.6129e-04   0.000  13.968   9.309  10.700   4.469  18.192   8.881  20.555   7.828   5.383   0.717   4.877   0.578   0.000   0.000
 Po  84 275 191 3.2969e-04   0.000   4.167   6.196   2.022   7.205   1.586  20.626  15.181  25.511  10.009   7.498   6.476   0.584   0.000   0.000
 Po  84 276 192 3.0139e-04   0.000  12.274   3.249   8.763   2.586   8.992   1.968  21.595  12.421  21.203   6.950   5.949   0.574   0.000   0.000
 Po  84 277 193 2.7406e-04   0.000   2.709   5.176   0.783   5.363   1.321   7.634   1.352  25.379  19.994  30.288   6.635   0.582   0.000   0.000
 Po  84 278 194 2.5232e-04   0.000  14.296   1.337   5.796   0.837   7.166   1.426  11.826   2.477  32.061  22.778   4.772   0.573   0.000   0.000
 Po  84 279 195 2.3252e-04   0.000   2.141   6.934   0.473   4.119   0.446   7.198   1.315  15.054   2.232  60.084   3.105   0.579   0.000   0.000
 At  85 212 127 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 214 129 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 216 131 1.3290e+10  98.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000   1.848
 At  85 217 132 1.1861e+09  98.886   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   1.114
 At  85 218 133 4.4710e+08  99.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.000   0.922
 At  85 219 134 9.6181e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 At  85 220 135 1.8528e+04  99.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.000   0.413
 At  85 221 136 1.9782e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.000
 At  85 222 137 4.7225e+02  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.000   0.028
 At  85 223 138 1.6703e+02  93.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   6.735
 At  85 224 139 7.0927e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 225 140 3.1134e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 226 141 9.5003e-02  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.008
 At  85 227 142 1.4120e-01  99.802   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.282   0.000   0.004
 At  85 228 143 1.5599e-01  99.527   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.373   0.000   0.057
 At  85 229 144 1.5343e-01  98.782   1.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.509   0.000   0.000
 At  85 230 145 1.4286e-01  96.969   3.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.446   0.000   0.000
 At  85 231 146 1.2976e-01  97.041   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.473   0.000   0.765
 At  85 232 147 1.1214e-01  89.516  10.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.376   0.000   0.003
 At  85 233 148 9.4496e-02  92.365   7.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.433   0.000   0.000
 At  85 234 149 7.8002e-02  83.423  16.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.166   0.419   0.000   0.000
 At  85 235 150 6.3486e-02  86.561  13.439   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.434   0.000   0.000
 At  85 236 151 5.1025e-02  71.348  28.525   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.448   0.000   0.000
 At  85 237 152 4.0814e-02  77.355  22.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.427   0.000   0.000
 At  85 238 153 3.2678e-02  58.585  40.815   0.601   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.475   0.000   0.000
 At  85 239 154 2.6286e-02  66.049  33.945   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.432   0.000   0.000
 At  85 240 155 2.1365e-02  52.858  45.676   1.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.486   0.375   0.000   0.000
 At  85 241 156 1.7443e-02  53.698  46.051   0.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.480   0.000   0.000
 At  85 242 157 1.4318e-02  44.426  51.864   3.711   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.404   0.000   0.000
 At  85 243 158 1.1838e-02  46.893  52.411   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.497   0.000   0.000
 At  85 244 159 9.8243e-03  38.482  56.479   5.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.666   0.659   0.000   0.000
 At  85 245 160 8.1989e-03  43.885  54.873   1.241   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.490   0.000   0.000
 At  85 246 161 6.8914e-03  34.265  59.421   6.289   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.639   0.000   0.000
 At  85 247 162 5.6327e-03  38.336  59.264   2.341   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.641   0.490   0.000   0.000
 At  85 248 163 4.7986e-03  28.723  62.394   8.708   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.639   0.000   0.000
 At  85 249 164 4.1290e-03  32.957  62.961   3.810   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.500   0.000   0.000
 At  85 250 165 3.5588e-03  26.786  61.161  11.566   0.485   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.636   0.000   0.000
 At  85 251 166 3.0362e-03  30.278  64.237   4.799   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.759   0.513   0.000   0.000
 At  85 252 167 2.6491e-03  23.674  61.300  13.965   0.996   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.925   0.565   0.000   0.000
 At  85 253 168 2.2574e-03  29.130  63.449   6.086   1.332   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.507   0.000   0.000
 At  85 254 169 1.9435e-03  29.188  55.453  13.712   1.456   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.465   0.000   0.000
 At  85 255 170 1.6970e-03  32.418  60.167   5.638   1.747   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.768   0.493   0.000   0.000
 At  85 256 171 1.0150e-03  53.533  34.998  10.113   1.171   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.459   0.000   0.000
 At  85 257 172 1.0690e-03  45.118  47.706   4.988   2.131   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.643   0.493   0.000   0.000
 At  85 258 173 9.4809e-04  44.566  39.386  13.669   2.026   0.353   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.471   0.000   0.000
 At  85 259 174 8.7158e-04  42.128  48.165   6.549   3.026   0.128   0.004   0.000   0.000   0.000   0.000   0.000   0.709   0.491   0.000   0.000
 At  85 260 175 7.8476e-04  42.913  37.219  16.442   2.687   0.731   0.007   0.000   0.000   0.000   0.000   0.000   0.811   0.480   0.000   0.000
 At  85 261 176 7.0245e-04  42.150  45.619   7.773   4.155   0.272   0.030   0.000   0.000   0.000   0.000   0.000   0.749   0.491   0.000   0.000
 At  85 262 177 6.3602e-04  44.744  33.942  16.528   3.226   1.520   0.039   0.001   0.000   0.000   0.000   0.000   0.830   0.474   0.000   0.000
 At  85 263 178 5.6678e-04  47.198  39.091   8.084   5.031   0.502   0.095   0.000   0.000   0.000   0.000   0.000   0.728   0.476   0.000   0.000
 At  85 264 179 5.0807e-04  49.290  28.583  15.878   3.606   2.518   0.109   0.016   0.000   0.000   0.000   0.000   0.819   0.496   0.000   0.000
 At  85 265 180 4.3257e-04  49.324  34.233   7.726   7.142   1.297   0.270   0.007   0.000   0.000   0.000   0.000   0.777   0.492   0.000   0.000
 At  85 266 181 4.1412e-04  53.657  20.379  14.488   6.397   4.615   0.378   0.085   0.001   0.000   0.000   0.000   0.894   0.452   0.000   0.000
 At  85 267 182 3.4427e-04  63.193  20.439   3.571   9.559   2.223   0.968   0.042   0.007   0.000   0.000   0.000   0.703   0.496   0.000   0.000
 At  85 268 183 2.9064e-04  73.109   8.087   6.953   3.608   6.822   1.113   0.293   0.013   0.001   0.000   0.000   0.675   0.488   0.000   0.000
 At  85 269 184 5.9409e-04  63.131  10.896   2.259  12.732   5.363   5.186   0.322   0.108   0.002   0.000   0.000   1.037   0.547   0.000   0.000
 At  85 270 185 7.6153e-04   7.384  14.922  30.960   8.833  19.353   9.209   8.538   0.628   0.169   0.004   0.000   2.838   0.623   0.000   0.000
 At  85 271 186 6.8447e-04   0.000  29.086   9.312  23.755   8.564  21.747   4.059   3.276   0.160   0.042   0.000   3.109   0.568   0.000   0.000
 At  85 272 187 5.9126e-04   2.957   1.252  18.488  11.140  27.659  10.058  20.998   4.187   3.076   0.149   0.036   4.142   0.627   0.000   0.000
 At  85 273 188 5.1245e-04   0.000  16.375  13.737  11.621   8.547  23.531  10.669  12.776   1.831   0.875   0.038   4.069   0.574   0.000   0.000
 At  85 274 189 4.2016e-04   2.885   1.077  13.160   4.842  18.087  11.444  24.310  10.192  11.635   1.604   0.766   5.037   0.608   0.000   0.000
 At  85 275 190 3.7577e-04   0.000  13.598  15.138   5.373   9.157  12.314   8.901  21.526   7.079   6.399   0.514   4.805   0.564   0.000   0.000
 At  85 276 191 3.3083e-04   2.528   0.740   8.587   4.511  11.123   6.576  15.640  12.656  23.148   8.114   6.378   6.082   0.589   0.000   0.000
 At  85 277 192 3.0282e-04   0.000   8.129  15.776   4.844   8.175   5.213   9.020  13.269   9.675  21.170   4.728   5.536   0.555   0.000   0.000
 At  85 278 193 2.7549e-04   2.232   1.863   2.254   3.320   4.754   7.928   8.919  10.766  18.179  13.747  26.039   6.596   0.566   0.000   0.000
 At  85 279 194 2.5100e-04   0.000   5.505  12.710   3.630   8.661   5.928  10.769   7.065  12.675  21.394  11.665   4.623   0.548   0.000   0.000
 At  85 280 195 2.2966e-04   3.591   3.443   2.369   2.308   2.390   4.870   6.358  12.414  13.166  18.210  30.880   4.474   0.551   0.000   0.000
 At  85 281 196 2.0953e-04   0.000  11.182  24.930   3.597   5.872   2.689   6.780   5.212  12.344  10.261  17.134   2.965   0.534   0.000   0.000
 At  85 282 197 1.9250e-04   6.086   8.094   5.088   7.271   3.692   4.713   3.892   8.884  10.559  21.804  19.917   2.283   0.536   0.000   0.000
 Rn  86 219 133 5.4813e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Rn  86 221 135 1.0496e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Rn  86 222 136 8.5083e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rn  86 223 137 6.2377e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 224 138 1.0613e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Rn  86 225 139 3.1805e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 226 140 1.3165e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 227 141 6.4155e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 228 142 3.2785e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 229 143 1.0406e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.037
 Rn  86 230 144 1.5521e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Rn  86 231 145 1.7236e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 232 146 1.7155e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 233 147 1.6022e-01  99.805   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.242   0.000   0.000
 Rn  86 234 148 1.4131e-01  99.864   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.167   0.000   0.000
 Rn  86 235 149 1.1939e-01  99.052   0.948   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.294   0.000   0.000
 Rn  86 236 150 9.6789e-02  99.634   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.369   0.000   0.000
 Rn  86 237 151 7.9286e-02  97.256   2.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.321   0.000   0.000
 Rn  86 238 152 6.2389e-02  98.938   1.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.440   0.000   0.000
 Rn  86 239 153 4.9636e-02  94.944   5.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.326   0.000   0.000
 Rn  86 240 154 4.0113e-02  97.738   2.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.463   0.000   0.000
 Rn  86 241 155 3.2821e-02  90.816   9.181   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.328   0.000   0.000
 Rn  86 242 156 2.6699e-02  95.271   4.729   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.464   0.000   0.000
 Rn  86 243 157 2.1596e-02  80.007  19.713   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.330   0.000   0.000
 Rn  86 244 158 1.7570e-02  93.686   6.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.463   0.000   0.000
 Rn  86 245 159 1.4434e-02  81.504  17.976   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.323   0.000   0.000
 Rn  86 246 160 1.1675e-02  92.221   7.757   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.454   0.000   0.000
 Rn  86 247 161 9.7339e-03  77.436  21.650   0.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Rn  86 248 162 8.1258e-03  89.867   9.916   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.448   0.000   0.000
 Rn  86 249 163 6.8344e-03  68.247  29.713   2.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.179   0.000   0.000
 Rn  86 250 164 5.6442e-03  87.587  11.835   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.450   0.000   0.000
 Rn  86 251 165 4.7374e-03  64.989  31.644   3.353   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.388   0.000   0.000
 Rn  86 252 166 3.6141e-03  86.864  12.215   0.918   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141   0.454   0.000   0.000
 Rn  86 253 167 3.5048e-03  59.668  35.375   4.826   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.372   0.000   0.000
 Rn  86 254 168 2.7109e-03  85.469  12.934   1.521   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.456   0.000   0.000
 Rn  86 255 169 2.3234e-03  70.218  24.692   4.825   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.391   0.000   0.000
 Rn  86 256 170 1.9824e-03  84.958  12.919   1.936   0.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174   0.451   0.000   0.000
 Rn  86 257 171 1.7655e-03  73.790  20.644   5.171   0.391   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.413   0.000   0.000
 Rn  86 258 172 1.5318e-03  83.398  13.828   2.483   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.460   0.000   0.000
 Rn  86 259 173 1.3303e-03  72.740  20.555   6.141   0.541   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.426   0.000   0.000
 Rn  86 260 174 1.1949e-03  81.150  15.295   3.066   0.486   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.467   0.000   0.000
 Rn  86 261 175 1.0275e-03  71.753  19.674   7.491   0.991   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.436   0.000   0.000
 Rn  86 262 176 8.9419e-04  79.204  16.138   3.682   0.947   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.475   0.000   0.000
 Rn  86 263 177 9.0332e-04  72.004  15.891   9.888   1.975   0.241   0.001   0.000   0.000   0.000   0.000   0.000   0.426   0.460   0.000   0.000
 Rn  86 264 178 7.8460e-04  78.068  16.689   3.417   1.733   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.291   0.478   0.000   0.000
 Rn  86 265 179 6.8056e-04  73.939  13.373   9.867   2.414   0.395   0.013   0.000   0.000   0.000   0.000   0.000   0.420   0.484   0.000   0.000
 Rn  86 266 180 5.8486e-04  78.378  14.127   4.803   2.510   0.162   0.020   0.000   0.000   0.000   0.000   0.000   0.320   0.491   0.000   0.000
 Rn  86 267 181 4.8025e-04  77.261   7.002  11.465   3.198   1.019   0.052   0.003   0.000   0.000   0.000   0.000   0.439   0.512   0.000   0.000
 Rn  86 268 182 4.1347e-04  82.556   7.897   5.662   3.380   0.438   0.067   0.001   0.000   0.000   0.000   0.000   0.315   0.486   0.000   0.000
 Rn  86 269 183 3.6200e-04  82.525   3.890   7.879   3.416   2.119   0.146   0.024   0.000   0.000   0.000   0.000   0.392   0.532   0.000   0.000
 Rn  86 270 184 7.8884e-04  70.963   5.308  11.508   9.243   2.392   0.531   0.053   0.002   0.000   0.000   0.000   0.686   0.492   0.000   0.000
 Rn  86 271 185 9.0805e-04  33.270  15.561  15.731  13.415  16.910   3.890   1.134   0.083   0.005   0.000   0.000   1.818   0.539   0.000   0.000
 Rn  86 272 186 2.8024e-04   0.000  83.779   2.465   7.776   3.535   2.104   0.273   0.065   0.003   0.000   0.000   1.388   0.539   0.000   0.000
 Rn  86 273 187 5.1559e-04  33.958   0.353  24.469  11.081  14.844   9.303   5.086   0.742   0.156   0.007   0.000   2.255   0.544   0.000   0.000
 Rn  86 275 189 4.2694e-04  28.337   0.502  18.011   0.545  20.803   9.922  15.664   4.252   1.789   0.145   0.032   3.107   0.531   0.000   0.000
 Rn  86 276 190 3.7492e-04   0.000  53.633   4.355   8.726   1.288  13.243   9.931   7.066   1.381   0.348   0.028   2.834   0.522   0.000   0.000
 Rn  86 277 191 3.3607e-04  21.897   0.367  19.923   0.543  16.479   0.826  18.146  10.031   9.408   1.915   0.467   3.880   0.511   0.000   0.000
 Rn  86 278 192 3.0516e-04   0.000  31.569  17.191  13.811   1.936   8.273   1.132  15.742   5.803   4.089   0.452   3.608   0.502   0.000   0.000
 Rn  86 279 193 2.7638e-04  12.862   4.201  17.905   0.792  13.827   0.811  16.351   0.733  19.226   7.798   5.496   4.793   0.504   0.000   0.000
 Rn  86 280 194 2.4371e-04   0.000  18.659   9.210  20.785   6.623  13.219   1.446  10.027   1.102  14.822   4.108   4.426   0.501   0.000   0.000
 Rn  86 281 195 2.2291e-04   0.000  25.771   7.586   1.964   9.374   2.431  14.322   2.003  16.137   1.327  19.085   4.813   0.501   0.000   0.000
 Rn  86 282 196 2.0423e-04   0.000  25.138  24.450   7.260   1.890  10.507   3.285  12.181   1.371  12.763   1.155   3.344   0.485   0.000   0.000
 Rn  86 283 197 1.8617e-04  20.951  11.629  11.081   4.026   5.398   1.193   7.451   1.945  17.390   1.805  17.130   3.658   0.481   0.000   0.000
 Rn  86 284 198 1.6724e-04   0.000  28.099  27.036  11.068   4.462   5.225   1.149   8.144   2.026  11.502   1.287   2.779   0.474   0.000   0.000
 Rn  86 285 199 1.5382e-04   4.853  24.334  17.233   8.640   8.824   2.134   5.253   0.860   9.286   1.996  16.585   3.062   0.463   0.000   0.000
 Rn  86 286 200 1.4092e-04   0.000  31.488  17.282  17.957  10.314   8.023   2.623   3.918   0.870   5.975   1.547   2.307   0.462   0.000   0.000
 Fr  87 218 131 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 220 133 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 221 134 6.0220e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.000
 Fr  87 222 135 1.3599e+08  99.841   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.159
 Fr  87 223 136 2.3642e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 224 137 1.2189e+05  99.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409
 Fr  87 225 138 8.7674e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 226 139 1.5874e+03  99.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100
 Fr  87 227 140 4.3046e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 228 141 5.6378e+01  97.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.558
 Fr  87 229 142 2.6230e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 230 143 9.7166e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 231 144 9.4194e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 232 145 1.5790e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Fr  87 233 146 2.0396e-01  99.896   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.169   0.000   0.000
 Fr  87 234 147 2.1867e-01  99.573   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.381   0.000   0.000
 Fr  87 235 148 2.1725e-01  99.385   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.397   0.000   0.310
 Fr  87 236 149 2.0381e-01  97.566   2.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.417   0.000   0.000
 Fr  87 237 150 1.8371e-01  98.180   1.820   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.450   0.000   0.000
 Fr  87 238 151 1.5826e-01  92.858   7.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.419   0.000   0.000
 Fr  87 239 152 1.3151e-01  92.904   7.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.428   0.000   0.000
 Fr  87 240 153 1.0700e-01  78.350  21.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.423   0.000   0.000
 Fr  87 241 154 8.5783e-02  83.044  16.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.432   0.000   0.000
 Fr  87 242 155 6.8201e-02  66.898  33.037   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.374   0.000   0.001
 Fr  87 243 156 5.3447e-02  65.048  34.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.459   0.000   0.000
 Fr  87 244 157 4.2718e-02  51.878  47.244   0.830   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.406   0.000   0.048
 Fr  87 245 158 3.3954e-02  56.825  43.142   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.432   0.466   0.000   0.000
 Fr  87 246 159 2.7161e-02  47.784  50.537   1.679   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.539   0.368   0.000   0.000
 Fr  87 247 160 2.1791e-02  51.725  48.142   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.454   0.000   0.000
 Fr  87 248 161 1.7676e-02  42.992  54.373   2.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.368   0.000   0.000
 Fr  87 249 162 1.4407e-02  43.086  56.473   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.468   0.000   0.000
 Fr  87 250 163 1.1508e-02  33.176  62.785   4.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.709   0.615   0.000   0.000
 Fr  87 251 164 9.4822e-03  35.517  63.289   1.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.489   0.000   0.000
 Fr  87 252 165 7.6446e-03  26.307  66.690   6.983   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.618   0.000   0.000
 Fr  87 253 166 6.4768e-03  29.854  67.537   2.534   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.728   0.488   0.000   0.000
 Fr  87 254 167 5.4263e-03  22.742  67.078   9.990   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.583   0.000   0.000
 Fr  87 255 168 4.5976e-03  26.951  69.335   3.421   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.771   0.487   0.000   0.000
 Fr  87 256 169 3.8945e-03  23.687  64.842  11.054   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.882   0.540   0.000   0.000
 Fr  87 257 170 3.2608e-03  29.257  66.512   3.657   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.755   0.472   0.000   0.000
 Fr  87 258 171 2.7705e-03  28.389  59.631  11.377   0.590   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.842   0.522   0.000   0.000
 Fr  87 259 172 2.3737e-03  30.455  64.599   4.191   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.469   0.000   0.000
 Fr  87 260 173 2.0221e-03  32.969  53.538  12.587   0.851   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.438   0.000   0.000
 Fr  87 261 174 1.7368e-03  30.756  63.128   4.774   1.335   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.767   0.474   0.000   0.000
 Fr  87 262 175 1.5137e-03  33.085  49.993  15.328   1.416   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.856   0.448   0.000   0.000
 Fr  87 263 176 1.3219e-03  31.713  59.478   6.122   2.622   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.474   0.000   0.000
 Fr  87 264 177 1.1435e-03  34.755  44.312  17.965   2.498   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.463   0.000   0.000
 Fr  87 265 178 9.7042e-04  40.422  48.334   7.582   3.464   0.191   0.007   0.000   0.000   0.000   0.000   0.000   0.747   0.460   0.000   0.000
 Fr  87 266 179 8.2753e-04  46.010  33.346  16.975   2.651   1.003   0.015   0.000   0.000   0.000   0.000   0.000   0.793   0.447   0.000   0.000
 Fr  87 267 180 7.1766e-04  45.629  40.635   8.967   4.338   0.374   0.057   0.000   0.000   0.000   0.000   0.000   0.734   0.455   0.000   0.000
 Fr  87 268 181 6.3243e-04  55.195  23.751  15.923   3.114   1.940   0.071   0.006   0.000   0.000   0.000   0.000   0.731   0.416   0.000   0.000
 Fr  87 269 182 5.3021e-04  62.079  23.602   7.873   5.469   0.834   0.142   0.002   0.000   0.000   0.000   0.000   0.598   0.450   0.000   0.000
 Fr  87 270 183 4.2299e-04  76.281   7.915   9.610   3.387   2.650   0.128   0.029   0.000   0.000   0.000   0.000   0.487   0.455   0.000   0.000
 Fr  87 271 184 1.1513e-03  51.186  16.793   7.021  19.954   3.589   1.393   0.058   0.004   0.000   0.000   0.000   1.124   0.498   0.000   0.000
 Fr  87 272 185 1.0612e-03   6.537  25.466  31.181  11.120  20.922   3.457   1.266   0.049   0.003   0.000   0.000   2.301   0.578   0.000   0.000
 Fr  87 273 186 9.8125e-04   0.000  38.731  14.594  23.210  13.712   8.657   0.857   0.235   0.004   0.000   0.000   2.425   0.527   0.000   0.000
 Fr  87 274 187 8.2680e-04   3.010   1.856  29.489  18.077  25.763  13.041   7.860   0.706   0.196   0.003   0.000   3.370   0.588   0.000   0.000
 Fr  87 275 188 6.9239e-04   0.000  25.327  14.237  20.198   8.348  24.122   4.895   2.709   0.130   0.034   0.000   3.181   0.538   0.000   0.000
 Fr  87 276 189 5.8853e-04   3.494   2.209  23.785   5.899  25.269  10.077  22.771   4.268   2.106   0.099   0.022   4.034   0.584   0.000   0.000
 Fr  87 277 190 4.9787e-04   0.000  30.195  11.562  10.658   8.228  14.626  10.522  12.191   1.523   0.474   0.020   3.565   0.524   0.000   0.000
 Fr  87 278 191 4.3413e-04   3.610   1.949  25.197   5.111  16.409   6.340  17.812  10.484  11.312   1.358   0.417   4.521   0.565   0.000   0.000
 Fr  87 279 192 3.7635e-04   0.000  29.534  11.239   8.563   9.703   7.899   6.489  15.297   6.157   4.753   0.366   3.973   0.512   0.000   0.000
 Fr  87 280 193 3.3138e-04   3.136   1.385  18.757   5.761  16.068   7.500  13.361   6.123  16.248   6.321   5.340   5.187   0.548   0.000   0.000
 Fr  87 281 194 1.8976e-04   0.000  33.563  23.649   5.559   5.979   6.677   4.680   5.030   4.249   8.609   2.005   3.441   0.498   0.000   0.000
 Fr  87 282 195 1.9168e-04  16.560   2.064  15.220   5.311  12.907   5.591  11.944   6.132   8.898   4.887  10.486   4.399   0.519   0.000   0.000
 Fr  87 283 196 1.8407e-04   0.000  30.675  24.989   3.543   5.429   4.898   6.328   6.943   5.737   7.126   4.333   3.435   0.483   0.000   0.000
 Fr  87 284 197 1.7193e-04  10.932   9.512  17.429   9.075   6.023   5.974   7.095   7.473  10.886   6.785   8.816   3.937   0.495   0.000   0.000
 Fr  87 285 198 1.5773e-04   0.000  47.512  13.824   3.629   5.462   2.211   4.624   4.755   5.318   7.018   5.648   2.951   0.469   0.000   0.000
 Fr  87 286 199 1.4349e-04   8.231  10.282  23.372  11.813   8.813   5.815   4.163   5.289   6.352   6.788   9.081   3.380   0.481   0.000   0.000
 Fr  87 287 200 1.3150e-04   0.000  40.659  23.186   5.437   6.815   3.573   4.937   2.057   3.977   4.110   5.251   2.543   0.458   0.000   0.000
 Fr  87 288 201 1.2043e-04   6.064  11.492  14.372  14.675  16.533   9.100   6.884   5.956   3.435   5.347   6.142   3.089   0.468   0.000   0.000
 Fr  87 289 202 1.1102e-04   0.000  21.420  15.486  22.937  12.949   5.492   6.737   3.294   4.897   2.581   4.208   2.853   0.445   0.000   0.000
 Ra  88 225 137 2.0651e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 227 139 2.4467e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 228 140 9.5138e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 229 141 5.6616e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 230 142 1.4715e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 231 143 5.1168e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 232 144 2.1953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 233 145 1.0838e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 234 146 1.0494e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 235 147 2.2697e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037
 Ra  88 236 148 2.7218e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 237 149 2.8727e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 238 150 2.8004e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 239 151 2.5677e-01  99.872   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.184   0.000   0.026
 Ra  88 240 152 2.2627e-01  99.611   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.073   0.000   0.389
 Ra  88 241 153 1.9068e-01  98.283   1.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.276   0.000   0.660
 Ra  88 242 154 1.5658e-01  98.899   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.360   0.000   0.635
 Ra  88 243 155 1.2775e-01  96.584   3.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.301   0.000   0.000
 Ra  88 244 156 1.0034e-01  97.976   2.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.445   0.000   0.001
 Ra  88 245 157 7.8363e-02  90.678   9.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.298   0.000   0.000
 Ra  88 246 158 6.0543e-02  96.443   3.557   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.447   0.000   0.000
 Ra  88 247 159 4.8034e-02  89.131  10.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.316   0.000   0.000
 Ra  88 248 160 3.7858e-02  95.495   4.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.461   0.000   0.000
 Ra  88 249 161 2.9880e-02  82.966  16.954   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.171   0.319   0.000   0.000
 Ra  88 250 162 2.3687e-02  93.073   6.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.445   0.000   0.000
 Ra  88 251 163 1.8751e-02  77.960  21.637   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.339   0.000   0.000
 Ra  88 252 164 1.4941e-02  89.032  10.942   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.431   0.000   0.000
 Ra  88 253 165 1.2138e-02  64.367  34.354   1.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.355   0.000   0.000
 Ra  88 254 166 9.9670e-03  85.942  13.704   0.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.429   0.000   0.000
 Ra  88 255 167 8.0354e-03  60.801  36.804   2.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.365   0.000   0.000
 Ra  88 256 168 6.5114e-03  84.067  15.213   0.720   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.418   0.000   0.000
 Ra  88 257 169 5.3921e-03  63.626  33.188   3.176   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.373   0.000   0.000
 Ra  88 258 170 4.5043e-03  84.568  14.482   0.949   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.419   0.000   0.000
 Ra  88 259 171 3.7474e-03  70.080  26.605   3.246   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.398   0.000   0.000
 Ra  88 260 172 3.1493e-03  84.526  14.269   1.180   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.421   0.000   0.000
 Ra  88 261 173 2.6864e-03  75.453  20.971   3.442   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.390   0.000   0.000
 Ra  88 262 174 2.2844e-03  82.436  15.794   1.686   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.423   0.000   0.000
 Ra  88 263 175 1.9483e-03  73.042  22.477   4.181   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317   0.408   0.000   0.000
 Ra  88 264 176 1.6233e-03  80.354  16.835   2.514   0.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.428   0.000   0.000
 Ra  88 265 177 1.3742e-03  72.266  21.963   5.129   0.622   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.342   0.425   0.000   0.000
 Ra  88 266 178 1.1662e-03  80.621  15.846   2.958   0.572   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.433   0.000   0.000
 Ra  88 267 179 9.9112e-04  76.331  16.658   5.826   1.090   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.320   0.440   0.000   0.000
 Ra  88 268 180 8.3568e-04  80.268  15.396   3.152   1.147   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.451   0.000   0.000
 Ra  88 269 181 7.2416e-04  77.972  11.158   8.730   1.895   0.242   0.003   0.000   0.000   0.000   0.000   0.000   0.353   0.456   0.000   0.000
 Ra  88 270 182 5.9583e-04  84.532  10.575   2.991   1.795   0.102   0.004   0.000   0.000   0.000   0.000   0.000   0.224   0.456   0.000   0.000
 Ra  88 271 183 4.4825e-04  86.130   4.825   6.890   1.721   0.414   0.020   0.000   0.000   0.000   0.000   0.000   0.255   0.475   0.000   0.000
 Ra  88 272 184 1.3184e-03  68.103  15.454  10.576   5.279   0.488   0.101   0.000   0.000   0.000   0.000   0.000   0.549   0.456   0.000   0.000
 Ra  88 273 185 1.1286e-03  48.457  15.339  16.631  13.598   5.363   0.526   0.086   0.000   0.000   0.000   0.000   1.140   0.494   0.000   0.000
 Ra  88 274 186 1.1265e-03  37.499  23.647  13.375  19.883   4.508   1.000   0.084   0.004   0.000   0.000   0.000   1.336   0.470   0.000   0.000
 Ra  88 275 187 9.4367e-04  20.778   6.745  31.459  13.908  21.139   4.774   1.109   0.083   0.006   0.000   0.000   2.271   0.514   0.000   0.000
 Ra  88 276 188 7.7319e-04  34.968  21.973   3.485  19.163  13.474   5.939   0.847   0.146   0.005   0.000   0.000   1.762   0.480   0.000   0.000
 Ra  88 277 189 6.4198e-04  29.789   2.592  21.583   6.108  19.523  13.187   6.173   0.902   0.138   0.005   0.000   2.526   0.496   0.000   0.000
 Ra  88 278 190 5.3240e-04  41.795  18.600   2.617   9.065   5.920  16.465   3.839   1.564   0.120   0.015   0.000   1.921   0.464   0.000   0.000
 Ra  88 279 191 4.5569e-04  33.615   3.535  18.772   5.073  10.361   5.101  17.433   4.283   1.686   0.127   0.015   2.726   0.474   0.000   0.000
 Ra  88 280 192 3.8427e-04   0.000  61.186   3.487   8.654   2.704  12.214   3.253   6.867   1.350   0.268   0.017   2.470   0.444   0.000   0.000
 Ra  88 281 193 3.4139e-04  31.440   0.907  20.142   2.898  15.154   1.963  12.803   3.537   9.030   1.755   0.372   3.136   0.444   0.000   0.000
 Ra  88 282 194 2.9710e-04   0.000  60.576   2.476   7.548   1.995  11.510   2.555   8.075   1.515   3.368   0.382   2.716   0.437   0.000   0.000
 Ra  88 283 195 2.6040e-04  27.366   1.222  21.375   0.470  16.092   2.170  11.653   3.836   8.988   2.590   4.237   3.526   0.438   0.000   0.000
 Ra  88 284 196 2.2959e-04   0.000  50.309  14.058   5.751   1.152   8.166   2.320  10.477   2.512   4.144   1.110   2.923   0.434   0.000   0.000
 Ra  88 285 197 2.0331e-04  41.236   0.764  13.033   0.401  10.890   0.564  10.762   3.367  10.913   1.802   6.266   3.181   0.433   0.000   0.000
 Ra  88 286 198 1.7973e-04   0.000  70.689   1.557   3.326   0.925   4.816   0.872   9.023   1.847   6.152   0.793   2.501   0.410   0.000   0.000
 Ra  88 287 199 6.8950e-05  74.878   2.303   6.437   1.122   2.968   0.536   2.718   0.375   4.137   0.897   3.628   1.268   0.412   0.000   0.000
 Ra  88 288 200 1.0704e-04   0.000  79.937   1.182   4.502   0.688   2.999   0.599   4.012   0.531   4.749   0.801   1.924   0.397   0.000   0.000
 Ra  88 289 201 1.0223e-04  54.335   6.735  10.526   1.864   9.915   0.792   3.150   0.652   4.820   0.560   6.653   1.974   0.400   0.000   0.000
 Ra  88 290 202 9.4917e-05   0.000  78.599   2.022   4.324   0.750   5.548   0.666   3.505   0.537   3.672   0.377   1.835   0.395   0.000   0.000
 Ra  88 291 203 8.7588e-05  49.432   9.498   9.606   2.118  10.112   1.423   8.198   0.649   3.460   0.632   4.868   1.985   0.390   0.000   0.000
 Ra  88 292 204 8.0911e-05   0.000  41.968  27.641  14.213   0.983   4.574   0.651   6.294   0.562   2.630   0.484   2.287   0.390   0.000   0.000
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 226 137 5.6966e+03  99.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.710
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 229 140 9.9158e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 230 141 1.9414e+08  99.977   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.000
 Ac  89 231 142 1.2820e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 232 143 7.5035e+03  98.772   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.227   0.001
 Ac  89 233 144 1.7305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 234 145 6.1242e+02  93.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.002   0.003
 Ac  89 235 146 2.7261e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 236 147 1.8140e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 237 148 2.8448e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Ac  89 238 149 3.7081e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.002
 Ac  89 239 150 4.0652e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ac  89 240 151 4.1080e-01  99.785   0.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.327   0.000   0.002
 Ac  89 241 152 3.8431e-01  99.777   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.340   0.000   0.017
 Ac  89 242 153 3.4064e-01  97.440   2.560   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.396   0.000   0.000
 Ac  89 243 154 2.9039e-01  97.521   2.385   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.421   0.000   0.094
 Ac  89 244 155 2.3700e-01  90.801   8.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.323   0.000   0.364
 Ac  89 245 156 1.8606e-01  86.871  13.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.407   0.000   0.000
 Ac  89 246 157 1.5075e-01  74.930  24.965   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.250   0.362   0.000   0.105
 Ac  89 247 158 1.1600e-01  76.415  23.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.427   0.000   0.001
 Ac  89 248 159 8.8670e-02  66.527  33.413   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.355   0.000   0.031
 Ac  89 249 160 6.4685e-02  70.087  29.913   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.422   0.000   0.000
 Ac  89 250 161 4.9084e-02  53.567  46.112   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468   0.332   0.000   0.000
 Ac  89 251 162 3.7629e-02  58.392  41.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.419   0.000   0.000
 Ac  89 252 163 2.9260e-02  38.941  60.051   1.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   0.586   0.000   0.000
 Ac  89 253 164 2.2909e-02  38.311  61.518   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.619   0.480   0.000   0.000
 Ac  89 254 165 1.7249e-02  27.626  69.194   3.179   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.629   0.000   0.000
 Ac  89 255 166 1.4231e-02  31.363  67.833   0.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.490   0.000   0.000
 Ac  89 256 167 1.1441e-02  24.850  70.008   5.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.610   0.000   0.000
 Ac  89 257 168 9.2501e-03  25.323  72.865   1.807   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.495   0.000   0.000
 Ac  89 258 169 7.2356e-03  25.139  68.299   6.528   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.578   0.000   0.000
 Ac  89 259 170 5.9279e-03  28.750  69.113   2.061   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.451   0.000   0.000
 Ac  89 260 171 4.8244e-03  30.300  63.926   5.660   0.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.478   0.000   0.000
 Ac  89 261 172 4.0152e-03  38.782  59.061   2.025   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   0.406   0.000   0.000
 Ac  89 262 173 3.3183e-03  38.118  56.726   5.008   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.377   0.000   0.000
 Ac  89 263 174 2.7765e-03  36.904  60.465   2.410   0.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.409   0.000   0.000
 Ac  89 264 175 2.3549e-03  39.606  53.490   6.604   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.384   0.000   0.000
 Ac  89 265 176 1.9902e-03  34.711  61.715   2.987   0.586   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.440   0.000   0.000
 Ac  89 266 177 1.6592e-03  40.100  49.765   9.422   0.682   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.708   0.394   0.000   0.000
 Ac  89 267 178 1.4171e-03  40.418  54.915   3.234   1.430   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.424   0.000   0.000
 Ac  89 268 179 1.1772e-03  49.715  37.759  11.078   1.275   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.393   0.000   0.000
 Ac  89 269 180 1.0034e-03  46.904  46.677   4.219   2.130   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.618   0.417   0.000   0.000
 Ac  89 270 181 8.4067e-04  64.916  20.489  12.385   1.844   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.371   0.000   0.000
 Ac  89 271 182 6.7394e-04  69.605  22.402   5.102   2.721   0.162   0.009   0.000   0.000   0.000   0.000   0.000   0.415   0.415   0.000   0.000
 Ac  89 273 184 1.3155e-03  65.504  13.124  12.995   7.603   0.646   0.127   0.000   0.000   0.000   0.000   0.000   0.651   0.457   0.000   0.000
 Ac  89 274 185 1.4133e-03  14.795  38.916  22.202  15.895   7.579   0.519   0.094   0.000   0.000   0.000   0.000   1.645   0.501   0.000   0.000
 Ac  89 275 186 1.3671e-03   0.000  53.633  10.127  29.404   4.703   2.042   0.085   0.006   0.000   0.000   0.000   1.917   0.489   0.000   0.000
 Ac  89 276 187 1.0888e-03   6.677   6.618  41.205  13.206  26.532   4.172   1.527   0.059   0.004   0.000   0.000   2.652   0.529   0.000   0.000
 Ac  89 277 188 8.6385e-04   0.000  41.140  14.051  18.204  15.682   9.755   0.955   0.211   0.003   0.000   0.000   2.426   0.475   0.000   0.000
 Ac  89 278 189 6.9969e-04   9.132   3.236  35.365   6.710  23.107  13.795   7.821   0.685   0.147   0.002   0.000   3.084   0.491   0.000   0.000
 Ac  89 279 190 5.7006e-04   0.000  49.300  10.039   8.480   6.692  18.778   4.327   2.262   0.103   0.018   0.000   2.583   0.467   0.000   0.000
 Ac  89 280 191 4.7085e-04  11.530   4.976  37.142   4.492  13.129   5.365  17.751   3.815   1.714   0.074   0.011   3.198   0.481   0.000   0.000
 Ac  89 281 192 3.9630e-04   0.000  52.221   9.139   8.881   5.127   9.657   5.561   7.809   1.245   0.348   0.011   2.672   0.449   0.000   0.000
 Ac  89 282 193 3.2293e-04   9.174   4.515  40.658   4.346  14.303   3.742  10.585   3.638   7.637   1.119   0.280   3.377   0.478   0.000   0.000
 Ac  89 283 194 2.8730e-04   0.000  53.131   9.212   7.896   4.304   8.199   4.873   7.201   1.827   3.072   0.284   2.780   0.441   0.000   0.000
 Ac  89 284 195 2.4762e-04   7.599   3.968  40.343   4.011  14.062   3.452   9.763   4.165   7.726   1.761   3.149   3.658   0.486   0.000   0.000
 Ac  89 285 196 2.1474e-04   0.000  52.784   8.999   7.038   4.627   6.076   4.448   8.470   2.622   4.011   0.925   2.894   0.442   0.000   0.000
 Ac  89 286 197 1.8358e-04  12.734   5.147  35.940   3.406  11.668   3.796   8.369   3.781   8.676   2.479   4.002   3.540   0.474   0.000   0.000
 Ac  89 287 198 1.6104e-04   0.000  64.768   8.022   2.688   2.512   3.474   3.441   6.466   2.892   4.694   1.043   2.530   0.414   0.000   0.000
 Ac  89 288 199 1.4120e-04  17.820   4.886  43.802   3.180   6.533   2.031   4.686   2.904   6.819   2.656   4.683   3.034   0.417   0.000   0.000
 Ac  89 289 200 1.1999e-04   0.000  69.574   7.635   4.635   2.571   1.872   2.466   3.364   2.615   4.009   1.257   2.198   0.400   0.000   0.000
 Ac  89 290 201 1.0203e-04  16.435  26.649  26.585   5.340   8.081   2.283   2.250   2.187   3.808   2.384   3.997   2.504   0.405   0.000   0.000
 Ac  89 291 202 7.5959e-05   0.000  74.966   6.382   4.936   1.937   3.149   2.299   1.616   1.537   2.167   1.011   1.871   0.399   0.000   0.000
 Ac  89 292 203 6.8909e-05  14.200  25.390  31.760   4.647   8.535   2.980   4.339   2.144   1.896   1.605   2.504   2.365   0.409   0.000   0.000
 Ac  89 293 204 6.3189e-05   0.000  72.640   6.142   5.194   3.130   2.999   2.238   3.667   1.759   1.302   0.928   1.945   0.392   0.000   0.000
 Ac  89 294 205 4.6769e-05  28.354  28.773  15.923   4.683   5.801   3.469   5.082   1.774   3.417   1.482   1.241   2.025   0.398   0.000   0.000
 Ac  89 295 206 4.7904e-05   0.000  75.248   2.664   4.708   3.988   2.987   1.687   2.975   1.927   2.866   0.949   2.003   0.377   0.000   0.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 233 143 6.0031e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 234 144 6.3727e+04  78.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.978
 Th  90 235 145 6.8486e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 236 146 2.0514e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 237 147 8.0937e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 238 148 3.8696e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 239 149 4.6289e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 240 150 6.2538e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 241 151 6.7986e-01  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.013
 Th  90 242 152 6.8642e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 243 153 6.4773e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 244 154 5.7443e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 245 155 4.4395e-01  99.947   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.134   0.000   0.000
 Th  90 246 156 3.7136e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 247 157 2.9749e-01  98.353   1.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.256   0.000   0.324
 Th  90 248 158 2.2274e-01  99.449   0.551   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.337   0.000   0.000
 Th  90 249 159 1.6749e-01  96.789   2.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.290   0.000   0.301
 Th  90 250 160 1.2152e-01  98.899   1.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.430   0.000   0.000
 Th  90 251 161 8.8130e-02  93.822   6.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.310   0.000   0.000
 Th  90 252 162 6.5404e-02  98.008   1.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.463   0.000   0.000
 Th  90 253 163 4.9232e-02  90.439   9.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.315   0.000   0.000
 Th  90 254 164 3.7282e-02  95.030   4.969   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.434   0.000   0.001
 Th  90 255 165 2.8576e-02  79.692  20.149   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.205   0.304   0.000   0.000
 Th  90 256 166 2.2311e-02  93.311   6.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.426   0.000   0.000
 Th  90 257 167 1.6963e-02  75.219  24.205   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.254   0.261   0.000   0.000
 Th  90 258 168 1.3415e-02  90.849   9.076   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.399   0.000   0.000
 Th  90 259 169 1.0313e-02  78.194  20.598   1.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.323   0.000   0.000
 Th  90 260 170 8.2315e-03  92.247   7.538   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.409   0.000   0.000
 Th  90 261 171 6.8558e-03  81.514  17.252   1.234   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.347   0.000   0.000
 Th  90 262 172 5.4963e-03  93.066   6.647   0.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.414   0.000   0.000
 Th  90 263 173 4.4985e-03  85.038  13.678   1.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.361   0.000   0.000
 Th  90 264 174 3.6713e-03  91.846   7.674   0.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.409   0.000   0.000
 Th  90 265 175 3.0708e-03  84.734  13.358   1.906   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.352   0.000   0.000
 Th  90 266 176 2.5258e-03  89.268   9.802   0.925   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.405   0.000   0.000
 Th  90 267 177 2.0825e-03  83.948  13.372   2.588   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188   0.366   0.000   0.000
 Th  90 268 178 1.7416e-03  89.071   9.368   1.452   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.391   0.000   0.000
 Th  90 269 179 1.4713e-03  84.153  12.741   2.849   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.388   0.000   0.000
 Th  90 270 180 1.2324e-03  87.293  10.589   1.862   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.389   0.000   0.000
 Th  90 271 181 1.0266e-03  85.513  11.009   3.077   0.394   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.404   0.000   0.000
 Th  90 272 182 8.2794e-04  88.189   9.682   1.779   0.349   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.401   0.000   0.000
 Th  90 273 183 6.2411e-04  88.925   7.051   3.450   0.543   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.428   0.000   0.000
 Th  90 274 184 1.9250e-03  70.668  22.258   5.285   1.731   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.400   0.000   0.000
 Th  90 275 185 1.5957e-03  59.166  11.436  23.746   4.613   1.009   0.030   0.000   0.000   0.000   0.000   0.000   0.770   0.456   0.000   0.000
 Th  90 276 186 1.6421e-03  49.236  22.181  20.275   7.406   0.801   0.101   0.000   0.000   0.000   0.000   0.000   0.887   0.424   0.000   0.000
 Th  90 277 187 1.2849e-03  36.248   9.585  24.760  21.583   6.870   0.864   0.090   0.000   0.000   0.000   0.000   1.562   0.455   0.000   0.000
 Th  90 278 188 9.7340e-04  53.184  12.640   5.004  23.368   4.308   1.412   0.081   0.002   0.000   0.000   0.000   1.175   0.425   0.000   0.000
 Th  90 279 189 7.4391e-04  50.812   4.650  12.810   5.343  21.105   4.055   1.163   0.062   0.001   0.000   0.000   1.584   0.444   0.000   0.000
 Th  90 280 190 5.8615e-04  62.029   9.807   3.176  13.789   4.802   5.417   0.862   0.117   0.002   0.000   0.000   1.098   0.404   0.000   0.000
 Th  90 281 191 4.6241e-04  59.016   4.392  10.217   3.769  11.434   4.940   5.333   0.793   0.104   0.002   0.000   1.450   0.424   0.000   0.000
 Th  90 282 192 3.7442e-04  68.769   7.178   3.101  10.035   3.929   4.365   1.178   1.346   0.091   0.008   0.000   0.983   0.394   0.000   0.000
 Th  90 283 193 2.9295e-04  64.130   4.743   8.440   2.326   9.244   3.941   4.539   1.236   1.299   0.093   0.009   1.325   0.406   0.000   0.000
 Th  90 284 194 2.4910e-04   0.437  78.480   1.819   7.602   3.675   4.853   1.114   1.539   0.246   0.224   0.011   1.654   0.382   0.000   0.000
 Th  90 285 195 1.8587e-04  65.719   3.414  10.933   1.552   6.388   3.326   5.478   1.025   1.615   0.303   0.246   1.303   0.380   0.000   0.000
 Th  90 286 196 1.3697e-04  81.741   3.089   0.916   4.247   2.344   4.503   0.857   1.670   0.312   0.281   0.038   0.718   0.370   0.000   0.000
 Th  90 287 197 1.1970e-04  74.788   1.697   7.631   1.099   3.952   2.104   4.971   1.142   1.876   0.401   0.337   1.063   0.371   0.000   0.000
 Th  90 288 198 1.0555e-04  83.371   2.951   1.207   3.297   1.027   4.222   0.911   1.965   0.486   0.508   0.056   0.687   0.356   0.000   0.000
 Th  90 289 199 9.3249e-05  77.078   2.349   6.425   0.999   3.406   0.796   4.641   0.977   2.270   0.473   0.586   0.986   0.355   0.000   0.000
 Th  90 290 200 8.2538e-05  85.473   2.692   1.278   3.373   1.025   2.901   0.442   1.679   0.386   0.654   0.097   0.583   0.339   0.000   0.000
 Th  90 291 201 7.3545e-05  78.569   5.707   3.672   0.958   3.648   0.739   3.180   0.715   1.617   0.512   0.683   0.825   0.347   0.000   0.000
 Th  90 292 202 6.5764e-05  86.072   2.624   1.784   3.444   1.302   2.027   0.371   1.381   0.223   0.674   0.097   0.525   0.334   0.000   0.000
 Th  90 293 203 5.9401e-05  76.193   3.367   8.048   1.355   3.491   1.320   2.921   0.722   1.382   0.272   0.928   0.891   0.343   0.000   0.000
 Th  90 294 204 5.4269e-05   0.073  88.415   0.621   3.399   1.981   2.573   0.375   1.523   0.246   0.704   0.089   1.423   0.334   0.000   0.000
 Th  90 295 205 4.9949e-05  76.784   2.847   7.030   1.017   3.385   2.096   3.313   0.511   1.815   0.284   0.918   0.931   0.334   0.000   0.000
 Th  90 296 206 4.5899e-05  87.064   2.003   0.404   2.220   1.118   3.173   1.172   1.502   0.437   0.804   0.105   0.589   0.329   0.000   0.000
 Th  90 297 207 4.2785e-05  76.682   4.602   6.193   0.589   2.332   0.646   4.026   1.619   1.838   0.303   1.171   0.953   0.331   0.000   0.000
 Th  90 298 208 4.0220e-05   0.000  88.732   0.561   2.065   0.441   2.718   1.008   2.157   0.844   1.216   0.258   1.519   0.328   0.000   0.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 235 144 3.0111e+15 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 236 145 6.9328e+07  97.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.261   0.000
 Pa  91 237 146 8.3661e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 238 147 1.0458e+04  99.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.000
 Pa  91 239 148 3.2738e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 240 149 1.3800e+03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Pa  91 241 150 9.8192e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 242 151 1.3812e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 243 152 1.4784e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 244 153 1.4145e+00  99.990   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.010
 Pa  91 245 154 1.2968e+00  99.962   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.038
 Pa  91 246 155 1.1389e+00  99.902   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.222   0.000   0.000
 Pa  91 247 156 9.7349e-01  99.625   0.375   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.312   0.000   0.000
 Pa  91 249 158 6.0937e-01  95.384   4.512   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.387   0.000   0.104
 Pa  91 250 159 4.3924e-01  89.536  10.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.307   0.000   0.000
 Pa  91 251 160 3.1114e-01  91.267   8.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.413   0.000   0.177
 Pa  91 252 161 2.1251e-01  80.428  19.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.306   0.054   0.000
 Pa  91 253 162 1.4790e-01  85.642  14.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.401   0.002   0.000
 Pa  91 254 163 9.8160e-02  68.380  31.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.274   0.148   0.021
 Pa  91 255 164 7.0642e-02  51.695  48.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.382   0.001   0.000
 Pa  91 256 165 5.1425e-02  34.018  65.239   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.666   0.497   0.055   0.000
 Pa  91 257 166 3.7163e-02  40.123  59.875   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.395   0.001   0.000
 Pa  91 258 167 2.8045e-02  31.261  67.094   1.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.704   0.540   0.010   0.000
 Pa  91 259 168 2.1376e-02  30.634  69.050   0.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.423   0.000   0.000
 Pa  91 260 169 1.0816e-02  51.388  46.654   1.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.521   0.000   0.000
 Pa  91 261 170 1.2317e-02  35.742  63.639   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.371   0.000   0.000
 Pa  91 262 171 9.5185e-03  28.245  69.062   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.744   0.491   0.000   0.000
 Pa  91 263 172 7.5857e-03  54.684  44.606   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.460   0.336   0.000   0.000
 Pa  91 264 173 5.9870e-03  52.413  45.352   2.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498   0.376   0.000   0.000
 Pa  91 265 174 4.8625e-03  52.842  46.228   0.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.339   0.000   0.000
 Pa  91 266 175 3.9566e-03  59.373  37.793   2.830   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.318   0.000   0.000
 Pa  91 267 176 3.2303e-03  52.129  46.308   1.514   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.495   0.341   0.000   0.000
 Pa  91 268 177 2.6462e-03  67.831  28.872   3.225   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   0.334   0.000   0.000
 Pa  91 269 178 2.1650e-03  59.365  38.646   1.790   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.345   0.000   0.000
 Pa  91 270 179 1.7834e-03  75.726  20.202   3.850   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.361   0.000   0.000
 Pa  91 271 180 1.4579e-03  69.369  28.175   2.003   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.359   0.000   0.000
 Pa  91 272 181 1.2230e-03  79.583  14.946   5.019   0.438   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.352   0.000   0.000
 Pa  91 273 182 9.5415e-04  81.120  15.873   2.200   0.806   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.397   0.000   0.000
 Pa  91 274 183 7.1302e-04  87.314   6.045   5.922   0.666   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.378   0.000   0.000
 Pa  91 275 184 2.2728e-03  64.580  23.675   8.976   2.689   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.412   0.000   0.000
 Pa  91 276 185 1.7707e-03  51.645  17.769  24.826   4.328   1.416   0.016   0.000   0.000   0.000   0.000   0.000   0.862   0.384   0.000   0.000
 Pa  91 277 186 1.8329e-03  24.825  39.278  22.220  12.373   1.154   0.151   0.000   0.000   0.000   0.000   0.000   1.262   0.432   0.000   0.000
 Pa  91 278 187 1.3982e-03  36.020   6.161  27.019  20.687   9.321   0.708   0.085   0.000   0.000   0.000   0.000   1.636   0.409   0.000   0.000
 Pa  91 279 188 6.5115e-04  44.141  30.607   4.619  15.352   3.952   1.277   0.050   0.002   0.000   0.000   0.000   1.084   0.436   0.000   0.000
 Pa  91 280 189 4.6642e-04  68.664   3.822   6.989   3.622  13.670   2.396   0.812   0.023   0.000   0.000   0.000   1.004   0.396   0.000   0.000
 Pa  91 281 190 3.6348e-04  49.195  31.316   2.705   6.121   4.353   5.615   0.598   0.097   0.000   0.000   0.000   1.048   0.409   0.000   0.000
 Pa  91 282 191 2.7510e-04  72.804   3.478   7.518   1.194   7.359   2.896   4.314   0.377   0.059   0.000   0.000   0.950   0.430   0.000   0.000
 Pa  91 283 192 2.2220e-04   0.000  84.072   1.824   4.942   2.761   4.465   0.887   0.989   0.054   0.006   0.000   1.486   0.395   0.000   0.000
 Pa  91 284 193 1.8037e-04  74.359   1.796   9.348   1.238   5.793   1.716   4.157   0.724   0.829   0.037   0.003   0.930   0.414   0.000   0.000
 Pa  91 285 194 1.4694e-04   0.000  86.109   1.283   3.863   2.181   4.211   0.903   1.100   0.207   0.140   0.005   1.461   0.389   0.000   0.000
 Pa  91 286 195 1.2922e-04  75.921   1.045   9.755   0.415   5.028   1.511   4.331   0.723   1.009   0.153   0.108   0.910   0.412   0.000   0.000
 Pa  91 287 196 1.1171e-04   0.000  87.239   1.398   2.800   1.950   3.821   0.991   1.329   0.230   0.215   0.026   1.446   0.370   0.000   0.000
 Pa  91 288 197 8.1203e-05  67.005   4.207  17.847   0.635   3.642   0.813   3.798   0.548   1.185   0.166   0.153   0.995   0.360   0.000   0.000
 Pa  91 289 198 8.3533e-05   0.000  87.922   1.293   2.962   1.764   3.032   0.842   1.526   0.298   0.325   0.035   1.430   0.360   0.000   0.000
 Pa  91 290 199 7.4134e-05  77.527   1.049  10.093   0.638   3.818   1.190   3.340   0.414   1.465   0.213   0.254   0.834   0.381   0.000   0.000
 Pa  91 291 200 6.6081e-05  53.710  35.708   1.167   2.583   1.706   2.716   0.528   1.210   0.293   0.330   0.046   0.836   0.340   0.000   0.000
 Pa  91 292 201 5.8583e-05  76.931   2.293  10.822   0.565   3.403   1.021   2.852   0.449   1.189   0.170   0.304   0.786   0.362   0.000   0.000
 Pa  91 293 202 5.1164e-05   0.000  89.773   1.322   3.019   1.365   2.182   0.583   1.174   0.218   0.320   0.045   1.346   0.339   0.000   0.000
 Pa  91 294 203 4.5331e-05  73.188   1.156  15.332   1.110   3.441   0.940   2.591   0.528   1.199   0.197   0.318   0.873   0.372   0.000   0.000
 Pa  91 295 204 4.1141e-05   0.000  89.866   1.228   2.181   1.544   2.795   0.449   1.160   0.322   0.404   0.051   1.365   0.332   0.000   0.000
 Pa  91 296 205 3.7635e-05  71.402   6.140  11.546   1.283   2.776   1.427   3.031   0.462   1.204   0.274   0.456   0.893   0.355   0.000   0.000
 Pa  91 297 206 3.5650e-05   0.000  89.806   1.329   1.604   1.183   2.720   0.944   1.467   0.295   0.564   0.087   1.397   0.327   0.000   0.000
 Pa  91 298 207 3.1695e-05  69.761   7.513  11.731   1.437   2.361   0.951   2.883   0.985   1.524   0.284   0.569   0.939   0.347   0.000   0.000
 Pa  91 299 208 2.9861e-05   0.000  88.233   2.351   1.860   0.997   2.109   1.011   1.781   0.471   1.035   0.151   1.458   0.334   0.000   0.000
 Pa  91 300 209 2.9743e-05  52.279  17.352  13.797   3.118   4.856   0.947   2.458   1.037   2.293   0.659   1.204   1.360   0.357   0.000   0.000
 Pa  91 301 210 3.0450e-05   0.000  83.430   2.046   4.459   1.399   2.143   1.256   2.304   0.830   1.583   0.548   1.656   0.334   0.000   0.000
 Pa  91 302 211 2.5182e-05  25.687  39.001  12.024   4.795   6.245   2.337   3.626   1.103   2.625   0.832   1.726   1.862   0.340   0.000   0.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 239 147 3.5405e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 240 148 4.3411e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 241 149 4.8822e+05  99.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.250
  U  92 242 150 3.5369e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 243 151 2.8382e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 244 152 3.7497e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 245 153 3.9517e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 246 154 3.7410e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 247 155 3.3333e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 248 156 2.8470e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 249 157 2.4112e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 250 158 1.9739e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 251 159 1.4338e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 252 160 9.5026e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
  U  92 253 161 5.7757e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 254 162 3.6524e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 255 163 2.3576e-01  99.346   0.646   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.208   0.008   0.000
  U  92 256 164 1.4676e-01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.198   0.000   0.000
  U  92 257 165 9.7230e-02  97.422   2.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.282   0.003   0.000
  U  92 258 166 6.8442e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.273   0.000   0.000
  U  92 259 167 4.9943e-02  96.476   3.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.304   0.001   0.000
  U  92 260 168 3.6290e-02  97.700   2.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.295   0.000   0.000
  U  92 261 169 2.6917e-02  95.639   4.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.318   0.000   0.000
  U  92 262 170 2.0026e-02  97.390   2.610   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.306   0.000   0.000
  U  92 263 171 1.4553e-02  95.246   4.715   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.326   0.000   0.000
  U  92 264 172 1.1094e-02  97.671   2.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.315   0.000   0.000
  U  92 265 173 8.5978e-03  96.436   3.539   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.341   0.000   0.000
  U  92 266 174 6.6376e-03  97.286   2.714   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.326   0.000   0.000
  U  92 267 175 5.2297e-03  95.904   3.786   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.350   0.000   0.000
  U  92 268 176 4.2022e-03  96.834   3.141   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.332   0.000   0.000
  U  92 269 177 3.2366e-03  95.710   3.769   0.521   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.356   0.000   0.000
  U  92 270 178 2.6025e-03  97.124   2.734   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.337   0.000   0.000
  U  92 271 179 2.1107e-03  95.550   3.875   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.361   0.000   0.000
  U  92 272 180 1.6915e-03  95.835   3.779   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.392   0.000   0.000
  U  92 273 181 1.3397e-03  94.438   4.265   1.289   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.364   0.000   0.000
  U  92 274 182 1.0642e-03  95.361   3.914   0.694   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.369   0.000   0.000
  U  92 275 183 7.0682e-04  94.452   4.299   1.184   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.339   0.000   0.000
  U  92 276 184 2.5747e-03  84.290  13.634   1.828   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.340   0.000   0.000
  U  92 277 185 1.3920e-03  79.875  13.115   6.146   0.818   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.371   0.000   0.000
  U  92 278 186 1.0563e-03  81.408  14.060   3.583   0.920   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.394   0.000   0.000
  U  92 279 187 6.5092e-04  81.359   4.567  11.361   2.157   0.543   0.014   0.000   0.000   0.000   0.000   0.000   0.360   0.385   0.000   0.000
  U  92 280 188 4.2840e-04  87.773   5.162   4.169   2.541   0.324   0.032   0.000   0.000   0.000   0.000   0.000   0.226   0.363   0.000   0.000
  U  92 281 189 3.1468e-04  86.856   2.239   5.016   3.638   2.005   0.225   0.020   0.000   0.000   0.000   0.000   0.324   0.359   0.000   0.000
  U  92 282 190 2.3937e-04  90.187   3.795   2.849   2.260   0.567   0.324   0.017   0.000   0.000   0.000   0.000   0.203   0.345   0.000   0.000
  U  92 283 191 1.8049e-04  89.566   1.679   3.694   2.375   1.966   0.468   0.241   0.011   0.000   0.000   0.000   0.279   0.347   0.000   0.000
  U  92 284 192 1.4522e-04  91.743   3.098   2.265   1.873   0.533   0.409   0.056   0.023   0.000   0.000   0.000   0.179   0.336   0.000   0.000
  U  92 285 193 1.0332e-04  91.869   1.056   2.709   1.821   1.761   0.426   0.298   0.044   0.017   0.000   0.000   0.233   0.338   0.000   0.000
  U  92 286 194 7.9237e-05  94.373   2.209   1.484   1.147   0.452   0.266   0.044   0.024   0.003   0.000   0.000   0.122   0.316   0.000   0.000
  U  92 287 195 8.0411e-05  92.441   1.648   2.602   1.303   1.278   0.401   0.269   0.036   0.020   0.002   0.000   0.199   0.322   0.000   0.000
  U  92 288 196 6.8171e-05  93.795   2.656   1.735   1.084   0.361   0.286   0.051   0.026   0.004   0.001   0.000   0.128   0.310   0.000   0.000
  U  92 289 197 4.7879e-05  93.732   0.929   2.307   1.462   0.973   0.295   0.240   0.039   0.020   0.003   0.001   0.172   0.319   0.000   0.000
  U  92 290 198 2.9286e-05  96.333   1.507   0.685   0.921   0.349   0.160   0.025   0.016   0.003   0.001   0.000   0.081   0.302   0.000   0.000
  U  92 291 199 3.9257e-04  57.660   5.044  14.473   9.159   8.044   3.352   1.661   0.346   0.215   0.035   0.011   1.249   0.312   0.000   0.000
  U  92 292 200 1.0079e-04  88.434   5.156   2.468   2.060   0.783   0.833   0.191   0.057   0.011   0.005   0.000   0.253   0.302   0.000   0.000
  U  92 293 201 3.9814e-05  92.068   1.541   2.695   1.512   1.143   0.418   0.509   0.082   0.025   0.004   0.002   0.220   0.304   0.000   0.000
  U  92 294 202 7.1985e-04  16.612  29.329  19.588  17.445   6.899   7.083   1.551   1.237   0.191   0.061   0.003   2.039   0.295   0.000   0.000
  U  92 295 203 6.8980e-04   4.961   5.487  23.256  21.664  24.566   8.526   7.912   1.932   1.416   0.215   0.065   3.328   0.311   0.000   0.000
  U  92 296 204 6.5735e-04  13.552  25.955  18.457  19.293   7.303  10.767   2.426   1.767   0.266   0.196   0.017   2.348   0.296   0.000   0.000
  U  92 297 205 6.2353e-04   3.535   3.767  20.406  17.734  27.722   8.327  12.284   3.514   2.116   0.371   0.225   3.710   0.308   0.000   0.000
  U  92 298 206 5.8834e-04  12.768  27.385  15.732  17.377   6.055  12.863   3.668   3.248   0.574   0.291   0.039   2.518   0.291   0.000   0.000
  U  92 299 207 5.5290e-04   3.670   2.787  20.957  12.903  29.489   5.556  14.182   4.940   4.291   0.868   0.357   3.942   0.317   0.000   0.000
  U  92 300 208 5.1859e-04   0.233  28.404  14.820  25.446   4.680  12.514   5.241   6.100   1.447   0.973   0.143   3.114   0.299   0.000   0.000
  U  92 301 209 4.8581e-04   4.455   0.550   8.826  10.137  32.683  11.378  12.998   6.633   8.423   2.204   1.715   4.635   0.324   0.000   0.000
  U  92 302 210 4.5339e-04   0.000  23.312   0.003  31.377  10.110  12.562   5.677  10.869   2.404   3.108   0.579   3.824   0.306   0.000   0.000
  U  92 303 211 4.2242e-04   6.562   0.674   4.501   0.944  21.968  13.892  23.804   5.817  13.104   4.412   4.321   5.320   0.327   0.000   0.000
  U  92 304 212 3.8846e-04   0.000  19.760   1.065  16.495   2.398  26.871   6.161  12.455   6.198   6.763   1.834   4.589   0.312   0.000   0.000
  U  92 305 213 3.6009e-04   2.715   5.031   6.502   0.542   6.515   1.757  27.872  13.612  18.045   7.234  10.177   5.878   0.331   0.000   0.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 241 148 5.9394e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 242 149 6.7497e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 243 150 3.3691e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 244 151 4.8151e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 245 152 3.1022e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 246 153 5.8043e+00  98.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   1.837
 Np  93 247 154 6.4774e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 248 155 6.0599e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Np  93 249 156 5.1849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 250 157 4.2871e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 Np  93 251 158 3.5695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 252 159 2.8661e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 Np  93 253 160 2.0246e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 254 161 1.2715e+00  99.892   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215   0.001   0.058
 Np  93 255 162 7.4622e-01  99.522   0.406   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.232   0.000   0.071
 Np  93 256 163 4.4881e-01  96.115   3.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.406   0.058   0.000
 Np  93 257 164 2.7590e-01  94.194   5.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.276   0.002   0.000
 Np  93 258 165 1.7226e-01  90.845   8.854   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.266   0.301   0.000
 Np  93 259 166 1.1424e-01  91.237   8.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.274   0.003   0.000
 Np  93 260 167 7.7771e-02  88.648  11.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.266   0.126   0.000
 Np  93 261 168 5.4875e-02  80.561  19.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.249   0.012   0.000
 Np  93 262 169 3.9650e-02  84.892  14.920   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.259   0.032   0.000
 Np  93 263 170 2.8032e-02  87.434  12.563   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.268   0.002   0.000
 Np  93 264 171 2.0046e-02  88.480  11.207   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.274   0.003   0.000
 Np  93 265 172 1.4529e-02  87.455  12.543   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.274   0.001   0.000
 Np  93 266 173 1.0419e-02  93.256   6.328   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.301   0.000   0.000
 Np  93 267 174 7.9203e-03  91.251   8.744   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.291   0.000   0.000
 Np  93 268 175 6.0401e-03  90.976   8.296   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.298   0.000   0.000
 Np  93 269 176 4.7490e-03  89.010  10.721   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.284   0.000   0.000
 Np  93 270 177 3.7242e-03  89.911   8.991   1.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.292   0.000   0.000
 Np  93 271 178 2.9385e-03  87.336  12.206   0.458   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.385   0.000   0.000
 Np  93 272 179 2.3141e-03  89.954   8.632   1.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.325   0.000   0.000
 Np  93 273 180 1.8039e-03  84.919  14.147   0.909   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.399   0.000   0.000
 Np  93 274 181 1.3844e-03  88.418   9.253   2.250   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.394   0.000   0.000
 Np  93 275 182 9.9430e-04  88.298  10.417   1.032   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.394   0.000   0.000
 Np  93 276 183 4.2840e-04  94.240   3.909   1.688   0.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.430   0.000   0.000
 Np  93 277 184 2.1384e-03  75.194  20.764   3.161   0.881   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.381   0.000   0.000
 Np  93 278 185 3.2427e-04  86.233   9.041   4.136   0.506   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.362   0.000   0.000
 Np  93 279 186 1.5723e-04  82.657  14.650   1.810   0.832   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.371   0.000   0.000
 Np  93 280 187 2.3020e-04  70.122  19.645   8.049   1.590   0.581   0.012   0.000   0.000   0.000   0.000   0.000   0.429   0.349   0.000   0.000
 Np  93 281 188 1.1662e-04  87.288   9.000   1.402   2.040   0.240   0.030   0.000   0.000   0.000   0.000   0.000   0.190   0.396   0.000   0.000
 Np  93 282 189 1.3399e-04  86.865   4.141   5.373   1.742   1.711   0.152   0.015   0.000   0.000   0.000   0.000   0.278   0.369   0.000   0.000
 Np  93 283 190 1.4898e-03  10.274  46.005  11.748  25.251   3.635   2.947   0.138   0.003   0.000   0.000   0.000   1.754   0.377   0.000   0.000
 Np  93 284 191 1.4717e-03   6.245  18.297  33.465  14.494  22.421   2.861   2.142   0.073   0.001   0.000   0.000   2.461   0.361   0.000   0.000
 Np  93 286 193 1.4079e-03  11.107  19.831  24.353  16.942  21.332   3.100   2.935   0.293   0.107   0.000   0.000   2.407   0.344   0.000   0.000
 Np  93 287 194 1.3714e-03  16.047  28.177  19.129  27.361   3.600   4.733   0.556   0.379   0.018   0.001   0.000   1.927   0.326   0.000   0.000
 Np  93 288 195 1.3594e-03   5.781  13.160  33.497  23.539  16.828   3.697   2.960   0.348   0.186   0.003   0.000   2.583   0.318   0.000   0.000
 Np  93 289 196 1.3272e-03   7.504  21.341  21.376  38.392   5.352   4.965   0.608   0.430   0.029   0.004   0.000   2.324   0.324   0.000   0.000
 Np  93 290 197 4.4103e-05  88.406   4.474   3.465   1.554   1.558   0.314   0.207   0.014   0.008   0.000   0.000   0.253   0.278   0.000   0.000
 Np  93 291 198 1.5643e-04  79.883   8.621   2.671   6.366   1.060   1.217   0.116   0.060   0.005   0.001   0.000   0.446   0.316   0.000   0.000
 Np  93 292 199 9.9856e-05  83.440   3.707   5.128   2.806   3.415   0.822   0.612   0.045   0.024   0.002   0.000   0.443   0.294   0.000   0.000
 Np  93 293 200 6.3439e-05  86.937   5.928   1.657   3.605   0.739   0.940   0.130   0.059   0.004   0.001   0.000   0.289   0.336   0.000   0.000
 Np  93 294 201 8.5146e-04   2.334   2.153  24.950  17.906  35.872   6.760   8.257   1.169   0.565   0.032   0.004   3.456   0.301   0.000   0.000
 Np  93 295 202 7.8705e-04   2.999  18.785  12.811  39.169   9.150  13.033   2.045   1.778   0.165   0.066   0.000   2.903   0.334   0.000   0.000
 Np  93 296 203 7.3592e-04   2.241   1.833  19.983  13.004  39.336   7.869  12.222   2.031   1.325   0.121   0.035   3.771   0.300   0.000   0.000
 Np  93 297 204 6.9087e-04   3.183  17.290   9.086  39.068   9.025  14.956   3.721   3.165   0.309   0.192   0.006   3.123   0.328   0.000   0.000
 Np  93 298 205 6.5264e-04   2.424   2.056  17.172  12.501  37.075   8.190  14.421   3.203   2.603   0.238   0.116   3.962   0.298   0.000   0.000
 Np  93 299 206 6.1967e-04   1.246  17.155  10.691  35.377   9.515  15.184   4.284   5.328   0.756   0.434   0.029   3.319   0.326   0.000   0.000
 Np  93 300 207 5.9029e-04   1.878   1.310  13.163  10.854  36.036  10.356  15.810   4.278   5.271   0.681   0.361   4.327   0.304   0.000   0.000
 Np  93 301 208 5.6376e-04   0.000  11.592   7.076  33.349  14.989  15.663   5.863   8.693   1.352   1.308   0.117   3.836   0.326   0.000   0.000
 Np  93 302 209 5.4173e-04   1.493   1.007   5.328   5.216  30.667  18.097  18.829   6.347   9.936   1.636   1.442   5.056   0.332   0.000   0.000
 Np  93 303 210 5.2207e-04   0.000   6.457   2.834  18.568  15.266  30.183   5.387  14.196   3.129   3.552   0.429   4.712   0.330   0.000   0.000
 Np  93 304 211 5.0302e-04   1.229   0.700   1.445   2.613  13.503  14.451  36.453   6.559  15.220   3.674   4.151   5.933   0.340   0.000   0.000
 Np  93 305 212 4.8336e-04   0.000   3.362   1.543   6.649   8.120  30.436  11.752  21.266   5.632   9.616   1.622   5.680   0.335   0.000   0.000
 Np  93 306 213 4.6509e-04   1.039   0.124   0.565   0.892   2.303   5.316  24.852  18.417  27.055   7.493  11.944   6.870   0.348   0.000   0.000
 Np  93 307 214 4.4723e-04   0.000   1.584   0.842   1.373   2.313  10.684  12.039  34.396  11.121  20.281   5.368   6.440   0.340   0.000   0.000
 Np  93 308 215 4.2886e-04   1.028   0.114   0.169   0.159   0.548   1.052   4.424   8.867  37.139  18.365  28.136   6.871   0.358   0.000   0.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 245 151 6.6489e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 246 152 5.1185e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 247 153 4.0253e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 248 154 9.0185e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 249 155 9.3471e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 250 156 8.1752e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 251 157 6.7122e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 252 158 5.4210e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 253 159 4.3614e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 254 160 3.4761e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 255 161 2.4871e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 256 162 1.5782e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 257 163 9.5476e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 258 164 5.7441e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 259 165 3.4272e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Pu  94 260 166 2.1542e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 261 167 1.4023e-01  99.505   0.490   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.183   0.005   0.000
 Pu  94 262 168 9.4007e-02  99.800   0.200   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.171   0.000   0.000
 Pu  94 263 169 6.4368e-02  98.591   1.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.251   0.001   0.000
 Pu  94 264 170 4.4864e-02  99.338   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.238   0.000   0.000
 Pu  94 265 171 3.0857e-02  98.179   1.817   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.269   0.003   0.000
 Pu  94 266 172 2.1521e-02  99.251   0.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.258   0.000   0.000
 Pu  94 267 173 1.5347e-02  98.582   1.418   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.275   0.000   0.000
 Pu  94 268 174 1.1285e-02  98.828   1.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.276   0.000   0.000
 Pu  94 269 175 8.2697e-03  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.296   0.000   0.000
 Pu  94 270 176 6.1324e-03  98.521   1.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.286   0.000   0.000
 Pu  94 271 177 3.5334e-03  96.825   3.075   0.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.307   0.000   0.000
 Pu  94 272 178 2.7133e-03  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.291   0.000   0.000
 Pu  94 273 179 2.0570e-03  98.058   1.932   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.322   0.000   0.000
 Pu  94 274 180 1.4853e-03  98.101   1.840   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.301   0.000   0.000
 Pu  94 275 181 1.0164e-03  97.533   2.021   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Pu  94 276 182 4.1454e-04  98.400   1.389   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.354   0.000   0.000
 Pu  94 277 183 5.1997e-04  97.256   2.122   0.621   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.325   0.000   0.000
 Pu  94 278 184 4.5874e-04  97.554   2.117   0.321   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.334   0.000   0.000
 Pu  94 279 185 3.2801e-03  79.542  15.420   4.794   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.257   0.311   0.000   0.000
 Pu  94 280 186 1.5635e-04  96.222   2.937   0.633   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.368   0.000   0.000
 Pu  94 281 187 2.4925e-04  92.058   4.062   3.314   0.486   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.313   0.000   0.000
 Pu  94 282 188 2.2945e-04  94.822   3.351   1.187   0.601   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.328   0.000   0.000
 Pu  94 283 189 1.5890e-04  94.182   2.325   2.457   0.680   0.345   0.010   0.000   0.000   0.000   0.000   0.000   0.107   0.306   0.000   0.000
 Pu  94 284 190 1.4154e-03  67.883  21.906   6.889   2.473   0.684   0.166   0.000   0.000   0.000   0.000   0.000   0.467   0.313   0.000   0.000
 Pu  94 285 191 1.4124e-03  56.670  13.087  23.132   4.569   2.051   0.420   0.070   0.000   0.000   0.000   0.000   0.838   0.302   0.000   0.000
 Pu  94 286 192 1.4243e-03  62.830  26.630   6.423   3.201   0.710   0.201   0.004   0.000   0.000   0.000   0.000   0.529   0.304   0.000   0.000
 Pu  94 287 193 1.4050e-03  48.585  20.841  23.807   3.997   2.342   0.351   0.077   0.000   0.000   0.000   0.000   0.920   0.285   0.000   0.000
 Pu  94 288 194 1.3473e-03  54.874  33.356   7.747   3.252   0.549   0.220   0.002   0.000   0.000   0.000   0.000   0.619   0.300   0.000   0.000
 Pu  94 289 195 1.2840e-03  41.776  20.261  30.003   5.384   2.193   0.287   0.095   0.000   0.000   0.000   0.000   1.072   0.281   0.000   0.000
 Pu  94 290 196 5.1530e-04  77.674  15.988   3.588   2.289   0.380   0.081   0.001   0.000   0.000   0.000   0.000   0.320   0.297   0.000   0.000
 Pu  94 291 197 1.0687e-03  36.484  19.432  33.419   6.362   3.718   0.488   0.097   0.000   0.000   0.000   0.000   1.233   0.297   0.000   0.000
 Pu  94 292 198 1.1355e-03  41.756  36.257  12.022   7.977   1.506   0.458   0.024   0.000   0.000   0.000   0.000   0.927   0.295   0.000   0.000
 Pu  94 293 199 1.1319e-03  19.138  20.165  40.206  11.216   7.702   1.227   0.335   0.011   0.000   0.000   0.000   1.733   0.296   0.000   0.000
 Pu  94 294 200 4.4067e-04  71.856  17.493   4.472   4.536   1.152   0.442   0.046   0.003   0.000   0.000   0.000   0.472   0.296   0.000   0.000
 Pu  94 295 201 1.2626e-04  87.223   3.336   5.813   1.623   1.583   0.313   0.099   0.009   0.000   0.000   0.000   0.284   0.288   0.000   0.000
 Pu  94 296 202 7.8194e-05  92.555   4.111   1.341   1.409   0.366   0.191   0.022   0.005   0.000   0.000   0.000   0.136   0.290   0.000   0.000
 Pu  94 297 203 8.2791e-04  17.963  14.441  38.908  12.421  11.424   2.975   1.612   0.217   0.039   0.000   0.000   2.016   0.293   0.000   0.000
 Pu  94 298 204 7.5929e-04  35.165  36.457   8.930  12.156   4.191   2.586   0.355   0.155   0.005   0.000   0.000   1.237   0.292   0.000   0.000
 Pu  94 299 205 7.0547e-04  19.145  14.688  33.959  12.242  12.739   4.396   2.355   0.339   0.132   0.004   0.000   2.099   0.297   0.000   0.000
 Pu  94 300 206 6.5792e-04  32.977  33.201  12.654  11.710   4.648   3.884   0.619   0.282   0.024   0.001   0.000   1.375   0.297   0.000   0.000
 Pu  94 301 207 6.1981e-04  16.428  11.035  31.509  16.917  13.327   5.407   4.174   0.876   0.300   0.026   0.002   2.390   0.300   0.000   0.000
 Pu  94 302 208 5.8704e-04  30.627  27.397  14.382  13.446   5.991   6.135   1.220   0.695   0.089   0.018   0.000   1.642   0.296   0.000   0.000
 Pu  94 303 209 5.5964e-04  14.079   7.262  23.239  19.319  17.887   7.955   7.584   1.594   0.938   0.119   0.025   2.885   0.306   0.000   0.000
 Pu  94 304 210 5.3682e-04  25.913  24.815  11.808  16.900   5.906   9.899   2.559   1.833   0.232   0.127   0.006   2.035   0.301   0.000   0.000
 Pu  94 305 211 5.1666e-04   9.937   5.632  19.683  11.552  27.960   6.487  11.776   3.849   2.578   0.367   0.176   3.472   0.323   0.000   0.000
 Pu  94 306 212 4.9752e-04   0.000  36.450   9.682  25.309   4.664  12.124   4.516   5.463   1.225   0.509   0.059   2.913   0.298   0.000   0.000
 Pu  94 307 213 4.7189e-04   6.589   0.775  13.121   7.703  28.048  10.330  15.646   6.657   8.227   1.830   1.078   4.468   0.323   0.000   0.000
 Pu  94 308 214 4.5682e-04   0.000  26.409   0.873  24.656   9.557  14.707   4.619  11.910   3.459   3.231   0.578   3.866   0.299   0.000   0.000
 Pu  94 309 215 4.4396e-04   4.429   0.000   6.057   0.568  17.155   8.364  30.875   7.075  14.337   5.739   5.401   5.696   0.325   0.000   0.000
 Pu  94 310 216 4.3047e-04   0.000   9.758   0.430  20.508   1.558  27.197   7.947  13.652   6.493   9.642   2.815   5.108   0.298   0.000   0.000
 Pu  94 311 217 4.1840e-04   3.475   0.000   2.903   0.393   5.368   0.989  26.316  13.992  24.424   6.891  14.639   6.325   0.326   0.609   0.000
 Pu  94 312 218 4.0681e-04   0.000   3.651   0.410  10.551   3.592  18.756   2.058  27.500   5.712  17.172   6.000   5.368   0.297   4.600   0.000
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 247 152 4.5065e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 248 153 9.1905e+06  81.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.030
 Am  95 249 154 8.2486e+05  99.746   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.254
 Am  95 250 155 1.1177e+01  96.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   3.263
 Am  95 251 156 1.1853e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 252 157 1.0846e+01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 Am  95 253 158 8.3574e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 254 159 6.5458e+00  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.000   0.002
 Am  95 255 160 5.2575e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 256 161 3.9799e+00  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Am  95 257 162 2.7761e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 258 163 1.7628e+00  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.000
 Am  95 259 164 1.0812e+00  99.983   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.000   0.000
 Am  95 260 165 6.4646e-01  98.871   1.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.217   0.047   0.000
 Am  95 261 166 4.0972e-01  98.657   1.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.238   0.005   0.000
 Am  95 262 167 2.5585e-01  97.388   2.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.246   0.331   0.000
 Am  95 263 168 1.6323e-01  95.457   4.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.256   0.013   0.000
 Am  95 264 169 1.0247e-01  94.942   4.477   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.256   0.581   0.000
 Am  95 265 170 4.9121e-02  96.666   3.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.270   0.033   0.000
 Am  95 266 171 3.3127e-02  95.905   3.488   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.269   0.607   0.000
 Am  95 267 172 2.3629e-02  97.586   2.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.283   0.147   0.000
 Am  95 268 173 1.7088e-02  97.253   2.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.281   0.012   0.000
 Am  95 269 174 1.1902e-02  95.804   4.196   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.275   0.000   0.000
 Am  95 270 175 8.2902e-03  95.485   4.454   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.276   0.000   0.000
 Am  95 271 176 6.2014e-03  94.740   5.260   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.271   0.000   0.000
 Am  95 272 177 4.5863e-03  90.589   8.792   0.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.275   0.000   0.000
 Am  95 273 178 3.4180e-03  97.827   2.150   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.285   0.000   0.000
 Am  95 274 179 2.6033e-03  93.855   6.015   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   0.000   0.000
 Am  95 275 180 1.7651e-03  89.683   9.994   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.388   0.000   0.000
 Am  95 276 181 1.1103e-03  93.711   5.363   0.926   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.298   0.000   0.000
 Am  95 277 182 2.4997e-04  96.132   3.411   0.432   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.355   0.000   0.000
 Am  95 278 183 3.5403e-04  95.407   3.363   1.192   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.374   0.000   0.000
 Am  95 279 184 2.6252e-02  10.246  82.071   6.921   0.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.982   0.314   0.000   0.000
 Am  95 280 185 4.3123e-03  77.452   8.166  13.767   0.604   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.377   0.000   0.000
 Am  95 281 186 2.0489e-03  83.569  10.259   5.267   0.902   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Am  95 282 187 2.1621e-04  74.093  19.525   5.425   0.705   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.295   0.000   0.000
 Am  95 283 188 2.1065e-04  79.575  17.359   1.595   1.347   0.121   0.003   0.000   0.000   0.000   0.000   0.000   0.251   0.369   0.000   0.000
 Am  95 284 189 1.2872e-04  86.771   8.289   3.626   0.771   0.531   0.011   0.000   0.000   0.000   0.000   0.000   0.200   0.323   0.000   0.000
 Am  95 285 190 1.3873e-03  12.599  68.053  11.485   6.714   0.799   0.348   0.000   0.000   0.000   0.000   0.000   1.161   0.402   0.002   0.000
 Am  95 286 191 1.3954e-03  15.870  46.821  27.701   6.426   2.788   0.308   0.076   0.000   0.000   0.000   0.000   1.346   0.312   0.010   0.000
 Am  95 287 192 1.4432e-03  22.127  59.273  10.701   6.569   0.878   0.353   0.001   0.000   0.000   0.000   0.000   1.057   0.313   0.098   0.000
 Am  95 288 193 1.6136e-04  87.203   6.604   4.853   0.703   0.522   0.038   0.009   0.000   0.000   0.000   0.000   0.208   0.316   0.069   0.000
 Am  95 289 194 1.2324e-04  91.524   5.725   1.765   0.879   0.065   0.026   0.000   0.000   0.000   0.000   0.000   0.123   0.316   0.017   0.000
 Am  95 290 195 7.9542e-05  91.527   4.105   3.274   0.705   0.363   0.014   0.004   0.000   0.000   0.000   0.000   0.143   0.315   0.008   0.000
 Am  95 291 196 4.6772e-05  94.199   3.656   1.341   0.731   0.061   0.012   0.000   0.000   0.000   0.000   0.000   0.088   0.315   0.001   0.000
 Am  95 292 197 3.6504e-05  93.848   2.504   2.523   0.707   0.397   0.017   0.003   0.000   0.000   0.000   0.000   0.114   0.292   0.000   0.000
 Am  95 293 198 4.2161e-05  94.009   3.410   1.260   1.130   0.160   0.030   0.001   0.000   0.000   0.000   0.000   0.101   0.324   0.000   0.000
 Am  95 294 199 1.1393e-03   9.269  20.091  39.744  18.292  10.786   1.480   0.336   0.002   0.000   0.000   0.000   2.070   0.284   0.000   0.000
 Am  95 295 200 1.1259e-03  15.370  31.479  23.825  22.872   4.020   2.277   0.149   0.006   0.000   0.000   0.000   1.762   0.323   0.000   0.000
 Am  95 296 201 1.0952e-03   6.516  10.662  40.141  23.600  14.951   2.850   1.221   0.058   0.000   0.000   0.000   2.435   0.286   0.000   0.000
 Am  95 297 202 1.0473e-03   6.402  30.490  23.353  29.454   5.843   3.970   0.369   0.119   0.000   0.000   0.000   2.118   0.327   0.000   0.000
 Am  95 298 203 9.7702e-04   2.983   5.345  37.442  25.387  21.206   4.667   2.698   0.227   0.045   0.000   0.000   2.827   0.292   0.000   0.000
 Am  95 299 204 8.7318e-04   4.418  31.066  17.662  32.777   7.044   5.936   0.781   0.311   0.006   0.000   0.000   2.295   0.337   0.000   0.000
 Am  95 300 205 7.9715e-04   2.933   5.160  35.140  21.463  24.378   5.774   4.544   0.441   0.164   0.001   0.000   2.979   0.292   0.000   0.000
 Am  95 301 206 7.3262e-04   4.258  30.144  16.786  31.853   6.135   8.738   1.353   0.685   0.045   0.004   0.000   2.408   0.340   0.000   0.000
 Am  95 302 207 6.7660e-04   2.940   2.570  34.410  15.389  30.200   5.085   7.931   0.998   0.454   0.021   0.001   3.222   0.282   0.000   0.000
 Am  95 303 208 6.2774e-04   3.996  27.478  12.567  35.110   6.021  11.058   2.026   1.570   0.135   0.039   0.000   2.619   0.341   0.000   0.000
 Am  95 304 209 5.8883e-04   2.580   2.244  26.557  13.974  34.429   6.266  10.584   1.827   1.417   0.100   0.022   3.551   0.304   0.000   0.000
 Am  95 305 210 5.5602e-04   0.000  27.966   8.278  34.844   9.011  12.564   3.552   3.247   0.340   0.192   0.005   2.965   0.289   0.000   0.000
 Am  95 306 211 5.2952e-04   2.265   0.866  19.873   9.092  36.355  10.167  13.678   3.714   3.450   0.367   0.172   4.048   0.307   0.000   0.000
 Am  95 307 212 5.0693e-04   0.000  17.814   8.359  27.878  12.092  18.824   5.250   7.605   1.258   0.857   0.062   3.637   0.296   0.000   0.000
 Am  95 308 213 4.8610e-04   1.826   0.267   5.753   7.478  29.659  12.736  24.303   5.800   9.429   1.628   1.121   5.038   0.315   0.000   0.000
 Am  95 309 214 4.6216e-04   0.000   7.887   4.947  19.387   8.834  30.385   7.645  12.493   3.797   4.128   0.498   4.678   0.305   0.000   0.000
 Am  95 310 215 4.4675e-04   1.775   0.002   1.587   1.431  16.837   8.391  33.519  10.930  15.379   4.676   5.472   6.080   0.325   0.000   0.000
 Am  95 311 216 4.3183e-04   0.000   5.602   0.591  11.366   5.078  23.073  11.144  24.364   5.243  11.293   2.247   5.665   0.309   0.000   0.000
 Am  95 312 217 4.2041e-04   0.013   0.002   1.199   0.133   6.834   3.830  21.788  12.078  32.240   6.440  13.671   6.757   0.327   1.773   0.000
 Am  95 313 218 4.0920e-04   0.000   0.134   0.549   7.878   1.512  14.513   6.838  29.338   9.452  19.226   5.215   5.882   0.313   5.346   0.000
 Am  95 314 219 3.9938e-04   0.009   0.005   0.040   0.122   3.460   0.622  12.818   6.340  36.116   9.577  28.023   6.513   0.331   2.868   0.000
 Am  95 315 220 3.9059e-04   0.000   0.087   0.476   0.390   1.499  10.171   2.594  24.977   9.379  30.626   8.607   5.312   0.317  11.194   0.000
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 249 153 2.5314e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 250 154 1.6575e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 251 155 1.4739e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 253 157 4.5934e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 255 159 3.2149e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 256 160 6.6177e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 257 161 5.5032e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 258 162 3.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 259 163 1.9152e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 260 164 1.0961e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 261 165 6.7729e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 262 166 4.2320e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 263 167 2.6975e-01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Cm  96 264 168 1.7056e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 265 169 9.7186e-02  99.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.000
 Cm  96 266 170 6.2477e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 267 171 4.1394e-02  99.750   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.143   0.076   0.000
 Cm  96 268 172 2.9248e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 269 173 2.0835e-02  99.736   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.188   0.000   0.000
 Cm  96 270 174 1.4562e-02  99.707   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.000
 Cm  96 271 175 1.0322e-02  99.140   0.860   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.246   0.000   0.000
 Cm  96 272 176 7.4157e-03  99.387   0.613   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.243   0.000   0.000
 Cm  96 273 177 5.3059e-03  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.267   0.000   0.000
 Cm  96 274 178 3.8901e-03  98.955   1.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.251   0.000   0.000
 Cm  96 275 179 2.8745e-03  99.546   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.247   0.000   0.000
 Cm  96 276 180 1.9305e-03  98.697   1.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.261   0.000   0.000
 Cm  96 277 181 1.2216e-03  98.449   1.403   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.282   0.000   0.000
 Cm  96 278 182 5.0113e-03  95.809   4.144   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.328   0.000   0.000
 Cm  96 279 183 3.4575e-04  98.134   1.519   0.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.292   0.000   0.000
 Cm  96 280 184 3.8528e-02  52.332  46.525   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   0.271   0.000   0.000
 Cm  96 281 185 3.8433e-03  89.142   9.233   1.601   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.292   0.000   0.000
 Cm  96 282 186 6.5539e-05  97.002   2.372   0.550   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.340   0.000   0.000
 Cm  96 283 187 1.7177e-04  95.735   2.522   1.474   0.266   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   0.000   0.000
 Cm  96 284 188 1.1999e-04  97.372   1.945   0.452   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.315   0.000   0.000
 Cm  96 285 189 1.3752e-03  78.308  13.044   7.494   0.863   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.269   0.000   0.000
 Cm  96 286 190 1.5408e-03  81.684  15.262   2.119   0.883   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.300   0.019   0.000
 Cm  96 287 191 1.5724e-03  71.141  16.361   8.243   1.006   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.371   0.265   2.950   0.000
 Cm  96 288 192 1.5672e-03  76.553  19.009   1.890   0.745   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.304   1.780   0.000
 Cm  96 289 193 1.5052e-03  61.782  22.436   9.046   1.038   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.270   5.454   0.000
 Cm  96 290 194 1.7169e-04  95.584   3.431   0.591   0.156   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.297   0.235   0.000
 Cm  96 291 195 1.7552e-04  93.296   3.942   2.225   0.313   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.277   0.174   0.000
 Cm  96 292 196 1.3766e-04  95.446   3.511   0.807   0.218   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.302   0.009   0.000
 Cm  96 293 197 8.0189e-04  67.402  16.245  13.551   2.159   0.611   0.011   0.000   0.000   0.000   0.000   0.000   0.524   0.286   0.022   0.000
 Cm  96 294 198 6.2593e-05  96.763   2.313   0.650   0.257   0.016   0.001   0.000   0.000   0.000   0.000   0.000   0.045   0.285   0.000   0.000
 Cm  96 295 199 8.3550e-04  58.056  17.161  19.668   3.684   1.326   0.104   0.001   0.000   0.000   0.000   0.000   0.734   0.293   0.001   0.000
 Cm  96 296 200 8.3638e-04  65.343  25.741   5.431   2.967   0.449   0.068   0.000   0.000   0.000   0.000   0.000   0.476   0.300   0.000   0.000
 Cm  96 297 201 8.3721e-04  48.721  20.632  23.352   4.764   2.261   0.247   0.022   0.000   0.000   0.000   0.000   0.920   0.288   0.000   0.000
 Cm  96 298 202 8.8150e-04  56.327  30.023   7.438   5.254   0.756   0.200   0.001   0.000   0.000   0.000   0.000   0.647   0.269   0.000   0.000
 Cm  96 299 203 9.4187e-04  29.082  21.415  36.088   7.566   4.993   0.697   0.159   0.001   0.000   0.000   0.000   1.407   0.289   0.000   0.000
 Cm  96 300 204 9.8053e-04  41.158  36.893  10.046   9.369   1.926   0.569   0.039   0.000   0.000   0.000   0.000   0.959   0.267   0.000   0.000
 Cm  96 301 205 9.3950e-04  16.123  24.224  39.534   8.820   9.187   1.650   0.437   0.025   0.000   0.000   0.000   1.775   0.291   0.000   0.000
 Cm  96 302 206 4.2703e-05  95.533   2.595   0.788   0.824   0.188   0.065   0.007   0.001   0.000   0.000   0.000   0.078   0.268   0.000   0.000
 Cm  96 303 207 7.7381e-04  17.446  22.151  36.512  10.628   9.617   2.334   1.199   0.106   0.006   0.000   0.000   1.852   0.295   0.000   0.000
 Cm  96 304 208 6.6940e-04  43.219  30.136  11.733   9.707   3.009   1.853   0.259   0.084   0.000   0.000   0.000   1.062   0.275   0.000   0.000
 Cm  96 305 209 6.2064e-04  19.701  19.372  32.262  12.840   9.901   3.655   1.942   0.253   0.074   0.000   0.000   1.943   0.299   0.000   0.000
 Cm  96 306 210 5.7983e-04  41.490  28.132  12.699   9.284   4.804   2.857   0.533   0.191   0.010   0.000   0.000   1.195   0.280   0.000   0.000
 Cm  96 307 211 5.4423e-04  20.321  14.824  29.246  13.844  11.893   5.329   3.688   0.624   0.219   0.012   0.000   2.174   0.305   0.000   0.000
 Cm  96 308 212 5.1554e-04  38.362  25.638  11.883  11.717   4.972   5.349   1.430   0.575   0.065   0.010   0.000   1.444   0.287   0.000   0.000
 Cm  96 309 213 4.8883e-04   9.919  12.157  25.992  16.882  18.506   6.156   7.308   1.957   0.998   0.101   0.022   2.863   0.307   0.000   0.000
 Cm  96 310 214 4.6899e-04   0.000  49.018  10.218  20.058   5.671   9.011   2.943   2.587   0.343   0.142   0.007   2.372   0.292   0.000   0.000
 Cm  96 311 215 4.5060e-04   8.005   4.386  22.195   5.617  30.919   9.061  11.022   4.176   3.685   0.700   0.234   3.680   0.313   0.000   0.000
 Cm  96 312 216 4.3454e-04   0.000  42.896   3.600  22.559   5.538  11.658   4.867   6.268   1.573   0.948   0.093   2.933   0.296   0.000   0.000
 Cm  96 313 217 4.2058e-04   8.021   1.126  20.448   2.932  21.830   9.610  18.676   5.700   7.742   2.440   1.476   4.359   0.314   0.000   0.000
 Cm  96 314 218 4.0928e-04   0.000  40.692   0.757  23.024   2.335  11.841   3.698  10.217   3.431   3.441   0.562   3.367   0.299   0.000   0.000
 Cm  96 315 219 3.9813e-04   6.940   0.590  16.862   3.037  20.069   3.897  21.700   5.120  12.025   4.691   5.067   4.909   0.319   0.000   0.000
 Cm  96 316 220 3.8856e-04   0.000  36.894   0.947  22.188   3.046  11.970   1.675  10.197   2.366   8.505   2.212   3.694   0.306   0.000   0.000
 Cm  96 317 221 3.8020e-04   5.590   0.622  13.263   1.015  23.663   0.800  23.523   2.608  14.396   4.266  10.256   5.102   0.324   0.000   0.000
 Cm  96 318 222 3.7246e-04   0.000  27.513   1.593  20.080   1.754  21.696   0.430  13.015   0.170  10.609   3.140   3.929   0.311   0.000   0.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 251 154 3.4329e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 252 155 9.0265e+06  99.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.780
 Bk  97 253 156 5.3279e+05  99.421   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.579
 Bk  97 254 157 1.0115e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 255 158 5.8503e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 256 159 1.8687e+04  99.932   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068
 Bk  97 257 160 7.8596e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 258 161 5.3274e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 259 162 1.3310e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 260 163 8.3410e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 261 164 3.8963e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 262 165 4.6515e+00  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.000
 Bk  97 263 166 1.6903e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 264 167 7.7711e-01  99.888   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.000
 Bk  97 265 168 3.9837e-01  99.716   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.150   0.046   0.000
 Bk  97 266 169 2.1580e-01  98.405   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.187   1.373   0.000
 Bk  97 267 170 1.2466e-01  99.063   0.811   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.219   0.126   0.000
 Bk  97 268 171 3.0230e-02  98.009   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.236   1.897   0.000
 Bk  97 269 172 3.2277e-02  99.628   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.234   0.166   0.000
 Bk  97 270 173 2.4710e-02  99.033   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.249   0.592   0.000
 Bk  97 271 174 1.8152e-02  98.415   1.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.254   0.008   0.000
 Bk  97 272 175 1.2702e-02  98.167   1.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.246   0.005   0.000
 Bk  97 273 176 8.9580e-03  97.627   2.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.246   0.001   0.000
 Bk  97 274 177 6.2499e-03  93.982   5.914   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.258   0.000   0.000
 Bk  97 275 178 4.5284e-03  95.239   4.753   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.235   0.000   0.000
 Bk  97 276 179 3.1298e-03  99.429   0.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.263   0.006   0.000
 Bk  97 277 180 1.9642e-03  92.903   7.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.380   0.000   0.000
 Bk  97 278 181 1.0015e-03  96.613   2.930   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.278   0.000   0.008
 Bk  97 279 182 1.2425e-03  93.845   5.900   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.358   0.000   0.000
 Bk  97 280 183 2.2229e-03  93.011   5.877   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.288   0.000   0.000
 Bk  97 281 184 5.1866e-02  24.912  71.792   3.285   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.784   0.288   0.000   0.000
 Bk  97 282 185 3.8040e-03  89.056   5.663   5.182   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163   0.336   0.000   0.000
 Bk  97 283 186 1.7484e-03  91.408   6.894   1.434   0.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.337   0.000   0.000
 Bk  97 284 187 1.2576e-04  86.777  10.453   2.362   0.379   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.285   0.000   0.000
 Bk  97 285 188 1.1164e-03  33.939  61.432   3.342   1.132   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.715   0.326   0.153   0.000
 Bk  97 286 189 9.0513e-05  87.090   9.101   2.815   0.450   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.273   0.315   0.000
 Bk  97 287 190 1.1755e-04  87.491   1.909   0.737   0.487   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.317   9.315   0.050
 Bk  97 288 191 8.6427e-04  26.943  13.448   2.865   0.685   0.295   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.279  55.764   0.000
 Bk  97 289 192 9.4242e-04  21.946  30.186   2.477   0.342   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.411   0.275  45.016   0.000
 Bk  97 290 193 5.1842e-04  40.613   1.878   4.628   0.476   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.188   0.327  52.362   0.000
 Bk  97 291 194 8.4401e-04  63.012  19.513   0.866   0.886   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.372   0.309  15.657   0.000
 Bk  97 292 195 8.6216e-04  14.084  11.486  10.032   0.310   0.350   0.001   0.000   0.000   0.000   0.000   0.000   0.481   0.335  63.737   0.000
 Bk  97 293 196 8.3437e-04  57.803  27.649   4.510   1.466   0.047   0.004   0.000   0.000   0.000   0.000   0.000   0.512   0.303   8.521   0.000
 Bk  97 294 197 7.9419e-04  38.863  36.675  19.828   2.681   0.795   0.005   0.000   0.000   0.000   0.000   0.000   0.901   0.281   1.152   0.000
 Bk  97 295 198 7.4891e-04  60.283  26.276   9.355   3.340   0.243   0.034   0.000   0.000   0.000   0.000   0.000   0.573   0.318   0.468   0.000
 Bk  97 296 199 8.9323e-05  90.999   4.079   3.860   0.692   0.350   0.012   0.000   0.000   0.000   0.000   0.000   0.153   0.251   0.008   0.000
 Bk  97 297 200 4.0383e-05  95.177   3.017   1.109   0.640   0.049   0.008   0.000   0.000   0.000   0.000   0.000   0.074   0.258   0.000   0.000
 Bk  97 298 201 8.1869e-04  41.023  16.983  32.729   5.363   3.586   0.276   0.037   0.000   0.000   0.000   0.000   1.145   0.264   0.003   0.000
 Bk  97 299 202 8.1927e-04  42.975  27.336  18.959   8.968   1.355   0.403   0.005   0.000   0.000   0.000   0.000   0.996   0.272   0.001   0.000
 Bk  97 300 203 8.4467e-04  31.461  10.409  39.672  10.709   6.828   0.746   0.174   0.000   0.000   0.000   0.000   1.540   0.274   0.000   0.000
 Bk  97 301 204 8.8775e-04  27.824  31.330  20.356  16.501   2.724   1.210   0.055   0.000   0.000   0.000   0.000   1.388   0.277   0.000   0.000
 Bk  97 302 205 9.4117e-04  12.525   9.346  48.094  16.168  11.536   1.673   0.648   0.011   0.000   0.000   0.000   2.125   0.278   0.000   0.000
 Bk  97 303 206 9.3118e-04   7.216  37.693  24.659  22.279   5.099   2.771   0.245   0.038   0.000   0.000   0.000   1.898   0.284   0.000   0.000
 Bk  97 304 207 8.7897e-04   3.795   5.031  46.905  22.519  16.651   3.096   1.882   0.113   0.009   0.000   0.000   2.606   0.285   0.000   0.000
 Bk  97 305 208 5.0022e-04  37.318  24.766  12.190  18.570   3.728   2.980   0.333   0.115   0.000   0.000   0.000   1.375   0.285   0.000   0.000
 Bk  97 306 209 7.2387e-04   3.336   3.923  42.383  19.328  22.120   4.889   3.629   0.302   0.090   0.000   0.000   2.842   0.289   0.000   0.000
 Bk  97 307 210 6.6932e-04   4.629  35.508  13.637  32.415   4.644   7.508   1.170   0.471   0.018   0.000   0.000   2.266   0.291   0.000   0.000
 Bk  97 308 211 6.2345e-04   3.114   2.030  38.021  13.820  30.554   4.281   6.940   0.899   0.330   0.009   0.000   3.138   0.296   0.000   0.000
 Bk  97 309 212 5.8062e-04   4.051  31.420  10.871  34.236   6.106   9.801   1.765   1.613   0.114   0.023   0.000   2.523   0.300   0.000   0.000
 Bk  97 310 213 5.4997e-04   2.652   0.625  27.706  12.730  35.343   7.167  10.121   1.973   1.570   0.096   0.017   3.596   0.307   0.000   0.000
 Bk  97 311 214 5.1990e-04   0.000  25.455   9.566  32.665  11.075  12.647   3.882   4.013   0.471   0.221   0.005   3.073   0.305   0.000   0.000
 Bk  97 312 215 4.9593e-04   2.319   0.043  10.739  12.926  36.591  11.548  16.504   3.642   4.933   0.521   0.234   4.354   0.318   0.000   0.000
 Bk  97 313 216 4.7276e-04   0.000  15.862   8.293  27.036  10.668  22.294   4.510   8.314   1.670   1.271   0.081   3.785   0.310   0.000   0.000
 Bk  97 314 217 4.5333e-04   2.293   0.031   5.838   6.722  29.476  10.792  26.894   5.952   8.701   1.869   1.431   5.070   0.326   0.000   0.000
 Bk  97 315 218 4.2757e-04   0.000  16.149   4.556  23.544   6.783  24.250   5.386  11.353   3.506   4.025   0.448   4.238   0.313   0.000   0.000
 Bk  97 316 219 4.1554e-04   2.141   0.024   7.142   2.209  24.963   6.410  29.991   5.948  13.051   3.710   4.410   5.520   0.328   0.000   0.000
 Bk  97 317 220 4.0361e-04   0.000  11.972   4.245  22.566   4.714  25.780   4.624  13.408   3.305   7.769   1.617   4.625   0.317   0.000   0.000
 Bk  97 318 221 3.9345e-04   2.046   0.000   3.956   1.502  24.935   3.848  29.780   5.051  15.838   3.992   9.051   5.765   0.333   0.000   0.000
 Bk  97 319 222 3.8430e-04   0.000   7.199   0.888  21.528   5.187  29.426   4.390  14.673   4.159   9.810   2.740   4.881   0.327   0.000   0.000
 Bk  97 320 223 3.7587e-04   1.821   0.000   1.822   0.204  16.193   4.012  31.227   4.745  23.684   3.871  12.420   5.898   0.345   0.000   0.000
 Bk  97 321 224 3.6913e-04   0.000   4.202   0.415  10.724   2.199  29.306   6.690  25.698   3.763  13.843   3.160   5.194   0.337   0.000   0.000
 Cf  98 253 155 1.3813e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 259 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 261 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 262 164 2.5921e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 263 165 3.8176e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 264 166 6.7179e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 265 167 2.3384e+00  99.989   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.000
 Cf  98 266 168 9.4590e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 267 169 4.4031e-01  99.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.874   0.000
 Cf  98 268 170 2.2810e-01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Cf  98 269 171 1.2561e-01  99.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.000
 Cf  98 270 172 7.3131e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Cf  98 271 173 4.6058e-02  99.698   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.000
 Cf  98 272 174 2.9688e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 273 175 1.1981e-02  99.929   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.122   0.000   0.000
 Cf  98 274 176 1.0963e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Cf  98 275 177 7.5657e-03  98.986   1.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.234   0.000   0.000
 Cf  98 276 178 5.3410e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 277 179 3.6369e-03  99.359   0.641   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.234   0.000   0.000
 Cf  98 278 180 2.1992e-03  99.312   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.236   0.000   0.000
 Cf  98 279 181 1.0454e-03  99.151   0.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.261   0.000   0.000
 Cf  98 280 182 2.2223e-04  98.875   1.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.351   0.000   0.000
 Cf  98 281 183 1.3431e-02  95.995   3.913   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.243   0.000   0.000
 Cf  98 282 184 6.2566e-02  67.070  32.814   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.283   0.000   0.000
 Cf  98 283 185 7.3627e-03  92.880   6.362   0.758   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.270   0.000   0.000
 Cf  98 284 186 3.3311e-03  94.967   4.790   0.243   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.315   0.000   0.000
 Cf  98 285 187 1.5979e-03  95.126   3.420   1.440   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.282   0.000   0.000
 Cf  98 286 188 1.0444e-03  96.215   2.816   0.455   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.300   0.476   0.000
 Cf  98 287 189 1.0286e-04  95.176   1.666   0.710   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.284   2.345   0.000
 Cf  98 288 190 7.0947e-05  88.324   0.222   0.244   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.322  11.194   0.000
 Cf  98 289 191 8.8365e-04   2.036   1.051   0.301   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.303  96.539   0.000
 Cf  98 290 192 9.8797e-04  86.743   0.698   0.143   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.326  12.408   0.000
 Cf  98 291 193 8.3673e-04  15.780   4.677   0.195   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.291  79.310   0.000
 Cf  98 292 194 9.5640e-04  87.822   3.177   0.468   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.307   8.471   0.000
 Cf  98 293 195 9.1199e-04  63.243  11.327   0.970   0.231   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.193   0.283  24.226   0.000
 Cf  98 294 196 8.6665e-04  86.466   8.529   1.022   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.322   3.829   0.000
 Cf  98 295 197 8.2168e-04  77.040  14.374   4.503   0.582   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.284   0.282   3.458   0.000
 Cf  98 296 198 7.8605e-04  83.884  13.022   1.923   0.446   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.319   0.724   0.000
 Cf  98 297 199 8.3376e-04  73.212  17.267   7.989   1.066   0.186   0.000   0.000   0.000   0.000   0.000   0.000   0.378   0.283   0.278   0.000
 Cf  98 298 200 1.1770e-04  96.153   3.031   0.655   0.152   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.262   0.005   0.000
 Cf  98 299 201 9.5955e-05  94.551   2.885   2.167   0.342   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.280   0.001   0.000
 Cf  98 300 202 5.3385e-05  97.184   2.094   0.548   0.167   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.265   0.000   0.000
 Cf  98 301 203 7.8309e-04  57.922  20.189  17.855   3.035   0.953   0.045   0.000   0.000   0.000   0.000   0.000   0.690   0.288   0.000   0.000
 Cf  98 302 204 7.8404e-04  68.295  23.908   5.029   2.472   0.271   0.025   0.000   0.000   0.000   0.000   0.000   0.426   0.268   0.000   0.000
 Cf  98 303 205 7.8176e-04  51.024  21.812  21.135   4.097   1.774   0.153   0.005   0.000   0.000   0.000   0.000   0.843   0.293   0.000   0.000
 Cf  98 304 206 1.0605e-03  47.230  38.192   8.312   5.319   0.769   0.178   0.000   0.000   0.000   0.000   0.000   0.747   0.277   0.000   0.000
 Cf  98 305 207 8.4199e-04  34.325  22.455  32.541   6.302   3.826   0.470   0.080   0.000   0.000   0.000   0.000   1.246   0.297   0.000   0.000
 Cf  98 306 208 7.3132e-04  55.143  29.838   7.236   6.281   1.159   0.334   0.010   0.000   0.000   0.000   0.000   0.695   0.283   0.000   0.000
 Cf  98 307 209 6.5923e-04  35.525  20.103  30.480   6.971   5.655   1.010   0.251   0.005   0.000   0.000   0.000   1.312   0.308   0.000   0.000
 Cf  98 308 210 7.4148e-04  47.015  31.349  10.362   8.250   1.967   0.970   0.085   0.002   0.000   0.000   0.000   0.901   0.288   0.000   0.000
 Cf  98 309 211 6.8101e-04  21.356  22.939  33.936  10.347   8.487   1.940   0.929   0.064   0.002   0.000   0.000   1.715   0.313   0.000   0.000
 Cf  98 310 212 6.3214e-04  45.563  29.702  11.245   8.042   3.191   1.990   0.216   0.051   0.000   0.000   0.000   1.007   0.295   0.000   0.000
 Cf  98 311 213 5.9249e-04  14.344  23.858  32.646  13.106   9.870   3.569   2.306   0.242   0.060   0.000   0.000   2.018   0.317   0.000   0.000
 Cf  98 312 214 5.5929e-04  42.909  26.996  10.673  10.825   4.229   3.454   0.665   0.241   0.008   0.000   0.000   1.207   0.301   0.000   0.000
 Cf  98 313 215 5.2917e-04  10.165  16.954  29.696  15.984  16.374   5.047   4.493   0.934   0.336   0.016   0.001   2.514   0.320   0.000   0.000
 Cf  98 314 216 5.0617e-04  39.503  21.805  10.568  14.830   4.469   6.121   1.699   0.890   0.095   0.018   0.000   1.533   0.307   0.000   0.000
 Cf  98 315 217 4.8365e-04  10.351  12.597  26.616  13.117  20.852   5.520   7.259   2.236   1.306   0.120   0.025   2.872   0.322   0.000   0.000
 Cf  98 316 218 4.6394e-04  37.797  22.596  10.145  12.576   4.087   7.078   2.603   2.671   0.322   0.121   0.005   1.704   0.311   0.000   0.000
 Cf  98 317 219 4.4744e-04   8.285  15.285  23.278  13.786  18.089   5.333   8.808   3.115   3.392   0.470   0.159   3.098   0.327   0.000   0.000
 Cf  98 318 220 4.3344e-04  34.186  21.736  11.720  12.739   4.101   7.144   2.500   4.325   0.961   0.539   0.048   1.938   0.315   0.000   0.000
 Cf  98 319 221 4.1990e-04   7.383  10.085  24.642  11.007  22.518   4.806   9.506   2.831   5.201   1.257   0.766   3.436   0.333   0.000   0.000
 Cf  98 320 222 4.0785e-04  26.653  19.685   9.542  18.266   5.668   8.619   2.987   5.003   1.542   1.815   0.218   2.429   0.320   0.000   0.000
 Cf  98 321 223 4.6777e-05   0.000   0.000   0.000   0.001   0.163   0.724  19.947  22.600  51.476   4.616   0.472   7.398   0.457   0.000   0.000
 Cf  98 322 224 5.9960e-05   0.000   0.000   0.000   0.000   0.006   0.618   2.001  31.634  24.659  39.571   1.509   8.037   0.461   0.000   0.000
 Cf  98 323 225 6.4315e-05   0.000   0.000   0.000   0.000   0.007   0.054   2.780   8.408  47.346  21.995  19.410   8.416   0.477   0.000   0.000
 Cf  98 324 226 6.1581e-05   0.000  55.116   1.719  32.696   0.957   3.936   1.115   2.227   0.631   1.282   0.322   2.211   0.334   0.000   0.000
 Cf  98 325 227 4.9277e-05   0.000   0.000   0.000   0.000   0.000   0.001   0.158   0.440  12.360  21.788  65.254   7.231   0.504   0.000   0.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 264 165 2.6983e+04  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Es  99 265 166 6.0460e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 266 167 9.6161e+00  99.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.000
 Es  99 267 168 2.8161e+00  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Es  99 268 169 1.0240e+00  99.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.698   0.000
 Es  99 269 170 4.4433e-01  99.260   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.740   0.000
 Es  99 270 171 1.4296e-01  95.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.629   0.000
 Es  99 271 172 7.9146e-02  99.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.256   0.000
 Es  99 272 173 4.8367e-02  98.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.610   0.000
 Es  99 273 174 2.9813e-02  99.708   0.166   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.190   0.126   0.000
 Es  99 274 175 1.8782e-02  99.391   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.203   0.478   0.000
 Es  99 275 176 1.1777e-02  99.443   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.215   0.131   0.000
 Es  99 276 177 7.6592e-03  98.739   1.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.221   0.013   0.000
 Es  99 277 178 4.7127e-03  99.551   0.405   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.244   0.038   0.006
 Es  99 278 179 2.7079e-03  98.870   1.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.234   0.008   0.001
 Es  99 279 180 2.1104e-02  81.719  18.246   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.182   0.323   0.036   0.000
 Es  99 280 181 1.1775e-03  97.897   2.017   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.280   0.004   0.013
 Es  99 281 182 1.0471e-02  91.546   8.443   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.346   0.011   0.000
 Es  99 282 183 2.5301e-02  90.625   8.827   0.544   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.268   0.004   0.000
 Es  99 283 184 6.8050e-02  69.260  30.119   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.296   0.111   0.000
 Es  99 284 185 9.2910e-03  90.961   6.292   2.745   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.308   0.002   0.000
 Es  99 285 186 3.9565e-03  92.312   6.068   0.673   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.325   0.941   0.001
 Es  99 286 187 1.5978e-03  93.100   3.257   2.188   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.320   0.914   0.469
 Es  99 287 188 7.8374e-04   7.110   0.305   0.542   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.337  91.919   0.000
 Es  99 288 189 5.3098e-05   8.531   0.004   0.084   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.382  91.296   0.000
 Es  99 289 190 7.6492e-04  21.696   0.145   0.005   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.351  78.153   0.000
 Es  99 290 191 1.0529e-03   1.346   0.546   0.125   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.334  97.982   0.000
 Es  99 291 192 7.5018e-04  41.040   0.347   0.054   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.343  58.553   0.000
 Es  99 292 193 1.0160e-03   1.159   0.250   0.316   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.346  98.253   0.000
 Es  99 293 194 9.3523e-04  75.562   2.183   0.043   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.316  22.194   0.000
 Es  99 294 195 8.9432e-04   3.105   4.230   1.098   0.013   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.165   0.333  91.552   0.000
 Es  99 295 196 8.7257e-04  71.853   9.760   0.691   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.299  17.627   0.000
 Es  99 296 197 7.9884e-04  42.592   8.094   4.545   0.117   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.284   0.267  44.647   0.000
 Es  99 297 198 7.8207e-04  73.472  14.125   1.304   0.452   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.268  10.645   0.000
 Es  99 298 199 7.4956e-04  66.378  14.243  11.343   0.424   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.445   0.264   7.404   0.000
 Es  99 299 200 6.9564e-05  95.000   3.488   0.758   0.303   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.271   0.450   0.000
 Es  99 300 201 1.1159e-04  91.604   3.825   3.804   0.467   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.269   0.171   0.000
 Es  99 301 202 7.8092e-05  93.575   4.446   1.332   0.602   0.022   0.001   0.000   0.000   0.000   0.000   0.000   0.091   0.277   0.023   0.000
 Es  99 302 203 2.8474e-05  95.251   2.114   2.074   0.398   0.159   0.002   0.000   0.000   0.000   0.000   0.000   0.081   0.272   0.002   0.000
 Es  99 303 204 7.7711e-04  52.958  29.546  12.242   4.625   0.538   0.086   0.000   0.000   0.000   0.000   0.000   0.705   0.288   0.005   0.000
 Es  99 304 205 7.8596e-04  43.027  16.859  32.441   4.718   2.775   0.171   0.008   0.000   0.000   0.000   0.000   1.079   0.286   0.001   0.000
 Es  99 305 206 8.1575e-04  39.060  34.056  17.970   7.537   1.090   0.287   0.000   0.000   0.000   0.000   0.000   0.984   0.298   0.000   0.000
 Es  99 306 207 8.3914e-04  28.402  11.708  44.102  10.076   5.113   0.499   0.100   0.000   0.000   0.000   0.000   1.537   0.292   0.000   0.000
 Es  99 307 208 8.5509e-04  23.240  39.221  19.892  14.347   2.472   0.806   0.022   0.000   0.000   0.000   0.000   1.361   0.300   0.000   0.000
 Es  99 308 209 8.4101e-04  14.371  10.216  48.772  14.860   9.877   1.469   0.431   0.003   0.000   0.000   0.000   2.018   0.301   0.000   0.000
 Es  99 309 210 8.0726e-04  13.849  38.185  22.543  19.456   3.586   2.215   0.156   0.009   0.000   0.000   0.000   1.681   0.304   0.000   0.000
 Es  99 310 211 7.8889e-04   7.755   5.834  47.157  20.350  14.702   2.611   1.526   0.064   0.001   0.000   0.000   2.427   0.306   0.000   0.000
 Es  99 311 212 7.5261e-04   5.625  39.922  20.904  24.406   4.353   4.258   0.417   0.114   0.000   0.000   0.000   1.970   0.307   0.000   0.000
 Es  99 312 213 7.0082e-04   3.203   3.429  44.814  19.835  21.077   3.831   3.480   0.264   0.066   0.000   0.000   2.793   0.313   0.000   0.000
 Es  99 313 214 6.4586e-04   5.482  35.096  15.009  31.401   5.157   6.267   1.089   0.486   0.014   0.000   0.000   2.213   0.315   0.000   0.000
 Es  99 314 215 6.0026e-04   3.908   2.093  34.516  15.368  31.627   5.071   6.088   0.948   0.373   0.008   0.000   3.153   0.325   0.000   0.000
 Es  99 315 216 5.6481e-04   6.210  29.290  10.946  33.189   8.088   8.631   2.072   1.449   0.104   0.021   0.000   2.499   0.319   0.000   0.000
 Es  99 316 217 5.4109e-04   3.483   3.536  24.323  13.439  34.239   8.178   9.255   2.053   1.395   0.083   0.015   3.523   0.332   0.000   0.000
 Es  99 317 218 5.1274e-04   5.918  25.915  12.951  29.821   7.091  11.185   2.902   3.682   0.382   0.150   0.003   2.732   0.329   0.000   0.000
 Es  99 318 219 4.9230e-04   3.392   3.702  20.711  17.828  28.898   6.666  11.961   2.866   3.568   0.298   0.110   3.717   0.346   0.000   0.000
 Es  99 319 220 4.6887e-04   0.000  28.228  14.025  28.917   7.860  11.406   2.672   5.293   0.967   0.603   0.027   2.980   0.334   0.000   0.000
 Es  99 320 221 4.4892e-04   3.104   1.520  18.743  17.672  28.843   8.715  11.498   3.084   5.317   0.979   0.523   3.980   0.350   0.000   0.000
 Es  99 321 222 4.3136e-04   0.000  17.330  10.410  33.608  11.538  13.702   3.662   6.179   1.571   1.843   0.157   3.494   0.335   0.000   0.000
 Es  99 322 223 4.1571e-04   2.454   0.203   9.860   7.692  36.428  13.059  15.324   4.669   6.591   1.736   1.984   4.658   0.355   0.000   0.000
 Es  99 323 224 3.9967e-04   0.000  10.679   3.698  27.265  10.934  25.900   6.020   8.529   2.595   3.840   0.540   4.277   0.341   0.000   0.000
 Es  99 324 225 3.8096e-04   2.284   0.103   6.186   1.432  25.199  10.414  31.264   6.085   9.871   2.947   4.217   5.410   0.362   0.000   0.000
 Es  99 325 226 3.6609e-04   0.000   8.512   2.249  13.063   5.533  31.356   9.296  17.238   3.737   7.063   1.951   5.085   0.357   0.000   0.000
 Es  99 326 227 3.5183e-04   1.961   0.000   1.558   0.898   9.359   2.955  32.072  11.503  25.798   5.187   8.706   6.354   0.378   0.000   0.000
 Es  99 327 228 3.3812e-04   0.000   1.968   0.978   7.885   4.704  15.205   6.920  33.819   8.456  16.398   3.666   5.961   0.367   0.000   0.000
 Es  99 328 229 3.1693e-04   2.503   0.000   0.306   0.128   3.799   2.388  14.090   4.682  38.223  11.134  22.743   6.695   0.385   0.000   0.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 265 165 2.3233e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 266 166 8.4292e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 267 167 8.3927e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Fm 100 268 168 2.5827e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 269 169 9.5859e-01  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.000
 Fm 100 270 170 4.2414e-01  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.000
 Fm 100 271 171 2.0822e-01  99.843   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.000
 Fm 100 272 172 1.0805e-01  99.953   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000
 Fm 100 273 173 6.2407e-02  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.000
 Fm 100 274 174 3.7624e-02  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Fm 100 275 175 2.2113e-02  99.996   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.000
 Fm 100 276 176 1.3743e-02  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Fm 100 277 177 8.3919e-03  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Fm 100 278 178 5.2712e-03  99.728   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.190   0.000   0.000
 Fm 100 279 179 2.6639e-03  99.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.000
 Fm 100 280 180 1.7619e-03  99.789   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.193   0.000   0.000
 Fm 100 281 181 6.9846e-04  99.344   0.550   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.221   0.106   0.000
 Fm 100 282 182 2.1193e-02  98.958   1.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.351   0.029   0.000
 Fm 100 283 183 3.8367e-02  97.941   2.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.228   0.007   0.000
 Fm 100 284 184 5.8216e-02  94.081   5.852   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.271   0.067   0.000
 Fm 100 285 185 1.1435e-02  96.631   3.235   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.263   0.000   0.000
 Fm 100 286 186 5.0140e-03  96.507   1.249   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.320   2.239   0.000
 Fm 100 287 187 2.5034e-03  96.679   1.916   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.280   1.277   0.000
 Fm 100 288 188 1.5935e-03  96.753   0.186   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.319   2.902   0.116
 Fm 100 289 189 7.2027e-04  38.364   0.413   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.334  61.211   0.000
 Fm 100 290 190 4.2977e-05  80.539   0.006   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.340  19.447   0.000
 Fm 100 291 191 6.4419e-04  25.632   0.038   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.358  74.328   0.000
 Fm 100 292 192 7.8559e-04  32.635   0.029   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.347  67.328   0.000
 Fm 100 293 193 1.1879e-03   1.866   0.020   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.351  98.111   0.000
 Fm 100 294 194 1.1381e-03  86.932   0.000   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.377  13.062   0.000
 Fm 100 295 195 1.0527e-03   4.595   1.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.334  94.164   0.000
 Fm 100 296 196 9.0097e-04  91.091   0.107   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.309   8.685   0.000
 Fm 100 297 197 8.1378e-04  36.356   4.881   0.128   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.324  58.616   0.000
 Fm 100 298 198 7.7422e-04  91.371   1.402   0.412   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.264   6.811   0.000
 Fm 100 299 199 7.8284e-04  77.703  11.417   1.140   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.177   0.295   9.594   0.000
 Fm 100 300 200 7.9348e-04  87.806   9.129   1.051   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136   0.270   1.949   0.000
 Fm 100 301 201 1.3931e-04  94.995   3.387   1.238   0.122   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.294   0.254   0.000
 Fm 100 302 202 1.3202e-04  96.569   2.791   0.506   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.275   0.061   0.000
 Fm 100 303 203 1.1016e-04  94.961   3.158   1.623   0.195   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.299   0.044   0.000
 Fm 100 304 204 8.5228e-05  97.063   2.312   0.534   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.279   0.001   0.000
 Fm 100 305 205 5.8821e-05  96.021   2.334   1.404   0.217   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.304   0.000   0.000
 Fm 100 306 206 7.4472e-04  75.038  20.143   3.594   1.165   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.286   0.000   0.000
 Fm 100 307 207 7.3953e-04  59.386  20.296  17.057   2.568   0.678   0.015   0.000   0.000   0.000   0.000   0.000   0.649   0.308   0.000   0.000
 Fm 100 308 208 7.2770e-04  69.128  24.261   4.074   2.324   0.209   0.005   0.000   0.000   0.000   0.000   0.000   0.402   0.291   0.000   0.000
 Fm 100 309 209 7.1697e-04  50.540  22.170  21.744   3.813   1.612   0.120   0.001   0.000   0.000   0.000   0.000   0.841   0.318   0.000   0.000
 Fm 100 310 210 7.1235e-04  64.022  25.786   5.851   3.737   0.508   0.097   0.000   0.000   0.000   0.000   0.000   0.512   0.295   0.000   0.000
 Fm 100 311 211 7.1176e-04  39.481  23.897  27.649   5.115   3.429   0.370   0.059   0.000   0.000   0.000   0.000   1.105   0.323   0.000   0.000
 Fm 100 312 212 6.8944e-04  57.905  28.708   7.046   5.002   1.060   0.275   0.003   0.000   0.000   0.000   0.000   0.634   0.298   0.000   0.000
 Fm 100 313 213 6.7020e-04  33.487  21.216  31.915   6.951   5.205   0.974   0.250   0.003   0.000   0.000   0.000   1.331   0.327   0.000   0.000
 Fm 100 314 214 6.4998e-04  51.717  29.777   9.948   6.014   1.749   0.741   0.054   0.001   0.000   0.000   0.000   0.787   0.305   0.000   0.000
 Fm 100 315 215 6.2585e-04  24.109  22.466  32.639  10.861   6.979   2.131   0.757   0.056   0.002   0.000   0.000   1.638   0.340   0.000   0.000
 Fm 100 316 216 6.0217e-04  47.971  28.565  10.915   7.634   3.040   1.662   0.177   0.035   0.000   0.000   0.000   0.951   0.310   0.000   0.000
 Fm 100 317 217 5.8101e-04  19.963  18.307  33.685  13.234   9.338   3.201   2.013   0.219   0.040   0.000   0.000   1.927   0.343   0.000   0.000
 Fm 100 318 218 5.5894e-04  44.903  27.031  12.107   8.883   3.336   3.091   0.503   0.144   0.003   0.000   0.000   1.107   0.313   0.000   0.000
 Fm 100 319 219 5.3850e-04  16.813  19.900  32.430  12.272  11.281   3.160   3.442   0.555   0.144   0.003   0.000   2.082   0.337   0.000   0.000
 Fm 100 320 220 5.1973e-04  39.782  30.748  10.912   9.869   3.266   4.182   0.830   0.382   0.028   0.001   0.000   1.240   0.321   0.000   0.000
 Fm 100 321 221 5.0171e-04  12.713  18.066  34.147  13.561  12.069   3.481   4.436   1.076   0.421   0.028   0.002   2.305   0.349   0.000   0.000
 Fm 100 322 222 4.8513e-04  34.507  25.145  15.715  12.888   3.973   5.060   1.655   0.938   0.093   0.026   0.000   1.539   0.331   0.000   0.000
 Fm 100 323 223 4.6907e-04  10.205   6.951  29.948  19.853  18.130   5.552   5.894   2.010   1.293   0.127   0.037   2.880   0.357   0.000   0.000
 Fm 100 324 224 4.5429e-04  27.822  22.157  12.946  16.584   7.923   6.333   3.463   2.249   0.383   0.132   0.007   2.020   0.335   0.000   0.000
 Fm 100 325 225 4.4006e-04   7.860   2.230  24.539  12.282  26.472   9.674   9.521   3.497   3.208   0.512   0.202   3.563   0.364   0.000   0.000
 Fm 100 326 226 4.2744e-04   0.000  35.792   9.419  24.567   5.677  11.975   4.555   5.500   1.746   0.693   0.075   2.976   0.346   0.000   0.000
 Fm 100 327 227 4.1391e-04   4.686   0.000  10.247   7.482  29.546  12.241  18.190   6.924   6.854   2.415   1.416   4.698   0.379   0.000   0.000
 Fm 100 328 228 4.0145e-04   0.000  15.909   0.000  31.716   9.591  18.107   5.272  10.167   4.330   4.139   0.768   4.210   0.353   0.000   0.000
 Fm 100 329 229 3.8578e-04   5.380   0.000   3.170   0.033  16.065   9.395  31.042   8.824  14.741   5.665   5.684   5.803   0.384   0.000   0.000
 Fm 100 330 230 3.7454e-04   0.000   6.293   0.234  11.090   0.177  38.934   8.082  16.227   5.188   9.781   3.992   5.490   0.361   0.000   0.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   2.586   0.379   8.726   0.182  23.034  11.437  31.098   8.071  14.487   6.556   0.393   0.000   0.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 267 166 5.7640e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 268 167 5.3481e+01  99.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.000
 Md 101 269 168 7.7967e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 270 169 1.9621e+00  99.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.000
 Md 101 271 170 7.3199e-01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.000
 Md 101 272 171 3.2478e-01  94.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.852   0.000
 Md 101 273 172 1.5192e-01  94.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.029   0.000
 Md 101 274 173 8.2102e-02  92.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.829   0.000
 Md 101 275 174 4.7910e-02  99.559   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441   0.000
 Md 101 276 175 2.8354e-02  98.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.425   0.000
 Md 101 277 176 1.6810e-02  98.940   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   1.060   0.000
 Md 101 278 177 9.9877e-03  98.954   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   1.043   0.003
 Md 101 279 178 6.3406e-03  99.404   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.580   0.000
 Md 101 280 179 2.3735e-03  98.517   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.248   1.341   0.000
 Md 101 281 180 1.8122e-03  98.342   1.482   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.453   0.176   0.000
 Md 101 282 181 2.7261e-02  89.952   1.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.352   8.644   0.000
 Md 101 283 182 4.4804e-02  85.575   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.443  13.802   0.000
 Md 101 284 183 4.3226e-02  94.111   1.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.295   4.540   0.005
 Md 101 285 184 6.2011e-02  90.290   5.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.302   4.628   0.000
 Md 101 286 185 1.5507e-02  94.053   2.594   0.461   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.314   2.892   0.000
 Md 101 287 186 6.5187e-03   4.909   0.721   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.352  94.308   0.000
 Md 101 288 187 2.8535e-03  46.651   0.003   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.386  53.197   0.087
 Md 101 289 188 1.8332e-03  27.306   0.002   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.395  72.691   0.000
 Md 101 290 189 9.8215e-04   3.283   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.425  96.716   0.000
 Md 101 291 190 1.3028e-04  85.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.429  14.386   0.000
 Md 101 292 191 7.1885e-04   0.494   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.423  99.504   0.000
 Md 101 293 192 5.9658e-04  15.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.376  84.037   0.000
 Md 101 294 193 1.0096e-03   1.827   0.001   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.383  98.166   0.000
 Md 101 295 194 1.0495e-03   2.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.435  97.581   0.000
 Md 101 296 195 9.8510e-04   2.181   0.001   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.396  97.817   0.000
 Md 101 297 196 8.2302e-04  44.473   0.000   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.383  55.526   0.000
 Md 101 298 197 7.4283e-04   6.999   0.126   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.385  92.823   0.000
 Md 101 299 198 6.4317e-04  81.591   2.462   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.271  15.936   0.000
 Md 101 300 199 6.2068e-04  46.351   0.550   0.365   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.361  52.734   0.000
 Md 101 301 200 5.7368e-04  82.779   8.953   0.154   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.284   8.067   0.000
 Md 101 302 201 6.5686e-04  75.658  12.042   6.004   0.031   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.280   6.255   0.000
 Md 101 303 202 6.5730e-04  76.574  18.423   3.015   0.651   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.289   1.336   0.000
 Md 101 304 203 6.1049e-04  72.652  14.289  11.284   0.936   0.194   0.000   0.000   0.000   0.000   0.000   0.000   0.410   0.286   0.646   0.000
 Md 101 305 204 6.2094e-04  73.269  21.053   4.307   1.242   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.294   0.086   0.000
 Md 101 306 205 1.0467e-04  92.358   3.667   3.438   0.445   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.293   0.007   0.000
 Md 101 307 206 8.3661e-05  93.108   4.881   1.463   0.528   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.299   0.001   0.000
 Md 101 308 207 5.4996e-05  93.782   2.492   3.040   0.531   0.154   0.001   0.000   0.000   0.000   0.000   0.000   0.108   0.296   0.000   0.000
 Md 101 309 208 6.1899e-04  60.053  25.536  10.277   3.695   0.403   0.036   0.000   0.000   0.000   0.000   0.000   0.590   0.311   0.000   0.000
 Md 101 310 209 5.9097e-04  49.270  17.305  26.932   4.027   2.346   0.118   0.002   0.000   0.000   0.000   0.000   0.932   0.299   0.000   0.000
 Md 101 311 210 5.7842e-04  54.672  25.935  12.390   5.958   0.846   0.199   0.000   0.000   0.000   0.000   0.000   0.730   0.315   0.000   0.000
 Md 101 312 211 5.7565e-04  44.308  12.946  30.571   7.899   3.804   0.403   0.068   0.000   0.000   0.000   0.000   1.154   0.306   0.000   0.000
 Md 101 313 212 5.7565e-04  46.973  28.516  13.628   8.736   1.584   0.553   0.009   0.000   0.000   0.000   0.000   0.911   0.312   0.000   0.000
 Md 101 314 213 5.5825e-04  35.730  15.372  31.901  10.067   5.664   0.977   0.287   0.001   0.000   0.000   0.000   1.386   0.311   0.000   0.000
 Md 101 315 214 5.5809e-04  40.945  27.744  16.596  11.177   2.215   1.242   0.076   0.005   0.000   0.000   0.000   1.100   0.321   0.000   0.000
 Md 101 316 215 5.4655e-04  21.367  18.914  33.097  14.462   9.610   1.638   0.878   0.034   0.001   0.000   0.000   1.806   0.390   0.000   0.000
 Md 101 317 216 5.3879e-04  33.045  27.628  16.732  16.858   2.970   2.484   0.232   0.052   0.000   0.000   0.000   1.377   0.327   0.000   0.000
 Md 101 318 217 5.2419e-04  17.367  13.937  32.587  16.144  15.049   2.681   2.068   0.139   0.027   0.000   0.000   2.147   0.393   0.000   0.000
 Md 101 319 218 5.1271e-04  28.665  27.014  15.817  20.238   3.473   3.979   0.616   0.195   0.002   0.000   0.000   1.582   0.338   0.000   0.000
 Md 101 320 219 5.0058e-04  13.641  14.973  32.072  14.330  17.938   3.013   3.535   0.388   0.109   0.001   0.000   2.337   0.395   0.000   0.000
 Md 101 321 220 4.9105e-04  24.492  26.038  18.912  20.024   4.134   4.718   1.127   0.532   0.021   0.001   0.000   1.747   0.341   0.000   0.000
 Md 101 322 221 4.7940e-04   7.042  17.499  27.702  20.824  17.424   3.870   4.443   0.834   0.353   0.010   0.000   2.598   0.377   0.000   0.000
 Md 101 323 222 4.7842e-04  14.163  23.132  16.794  30.150   6.406   6.096   1.871   1.270   0.095   0.023   0.000   2.243   0.352   0.000   0.000
 Md 101 324 223 4.6412e-04   5.411   3.391  24.564  20.460  30.200   6.297   6.646   1.773   1.167   0.074   0.016   3.286   0.370   0.000   0.000
 Md 101 325 224 4.5198e-04   0.000  26.696   9.003  37.290   9.536  11.199   2.616   3.208   0.308   0.141   0.003   2.926   0.352   0.000   0.000
 Md 101 326 225 4.3865e-04   4.841   1.593  17.297   6.388  40.963  11.195  11.179   3.151   2.968   0.307   0.115   3.920   0.366   0.000   0.000
 Md 101 327 226 4.2255e-04   0.000  18.824   4.408  29.679  11.842  21.383   5.040   6.500   1.517   0.764   0.040   3.661   0.363   0.000   0.000
 Md 101 328 227 4.1294e-04   3.121   0.053   9.731   2.804  26.803  11.698  28.509   7.243   7.373   1.749   0.916   4.989   0.386   0.000   0.000
 Md 101 329 228 4.0093e-04   0.000  12.877   2.295  13.084   6.370  34.721   7.364  14.317   3.788   4.704   0.480   4.767   0.377   0.000   0.000
 Md 101 330 229 3.8837e-04   3.326   0.041   5.624   1.261  10.111   3.479  37.834   9.594  18.887   4.656   5.186   6.068   0.394   0.000   0.000
 Md 101 331 230 3.7621e-04   0.000   6.525   6.070   5.065   3.790  19.000  10.586  29.125   5.268  11.547   3.026   5.725   0.385   0.000   0.000
 Md 101 332 231 3.6543e-04   4.145   0.000   4.338   1.637   3.640   1.815  15.233   8.915  37.606   7.181  15.493   6.629   0.403   0.000   0.000
 Md 101 333 232 3.5219e-04   0.000   4.188   1.598   7.506   5.917   7.221   5.950  26.699   8.453  27.137   5.330   5.882   0.393   0.000   0.000
 Md 101 334 233 3.3160e-04  10.992   0.000   2.328   0.285   5.349   1.960   3.879   3.295  23.988  11.628  36.296   5.889   0.408   0.000   0.000


==> B-Delayed-Neutron-SBM-Supplement.dat <==
#
#  B-Delayed Neutron Emission branching ratio, Pxn (%), calculated by pn-RQRPA+Hauser-
#  Feshbach Statistical Model. Half-life T1/2 = 0 means the corresponding nucleus is
#  calculated as stable nucleus in terms of pn-RQRPA. Fission Barrier data of SBM[2]
#  is used. <n> is the mean number of delayed neutron per beta-decay and <En> is the
#  average delayed neutron kinetic energy. Pf and Pa are the total B-Delayed Fission
#  and Alpha Emission branching ratios, respectively.
#
# [1] F. Minato, T. Marketin, N. Paar
# [2] H. Koura, Prog. Theor. Exp. Phys. 2014, 113D02 (2014) 
#
#     Z   A   N   T1/2 (s)     P0n     P1n     P2n     P3n     P4n     P5n     P6n     P7n     P8n     P9n    P10n     <n>    <En>      Pf      Pa 
#--------------------------------------------------------------------------------------------------------------------------------------------------
  O   8  19  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  20  12 5.5336e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  21  13 6.1287e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  O   8  22  14 6.9686e-01  97.653   2.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.617   0.000   0.000
  O   8  23  15 1.6284e-01  95.967   4.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.679   0.000   0.000
  O   8  24  16 4.1304e-02  87.568  12.430   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   1.788   0.000   0.000
  O   8  25  17 1.1820e-02  91.440   7.054   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   1.670   0.000   0.000
  O   8  26  18 6.7405e-03  48.977  46.804   4.156   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.909   0.000   0.000
  O   8  27  19 4.6920e-03   5.314  67.406  25.012   2.239   0.029   0.000   0.000   0.000   0.000   0.000   0.000   1.243   1.170   0.000   0.000
  O   8  28  20 3.6173e-03   0.000  41.168  44.978  12.673   1.167   0.013   0.000   0.000   0.000   0.000   0.000   1.739   1.629   0.000   0.000
  O   8  29  21 3.4502e-03   1.423   9.470  38.109  34.890  15.344   0.755   0.008   0.000   0.000   0.000   0.000   2.556   1.678   0.000   0.000
  O   8  30  22 3.2466e-03   0.000   8.739  12.901  41.395  25.756  10.868   0.338   0.003   0.000   0.000   0.000   3.181   1.623   0.000   0.000
  O   8  31  23 3.0386e-03   0.116   0.505   9.398   7.750  37.233  27.323  17.241   0.428   0.005   0.000   0.000   4.346   1.730   0.000   0.000
  O   8  32  24 2.7875e-03   0.000   5.154   0.622  14.347  10.978  38.452  20.176  10.105   0.164   0.002   0.000   4.787   1.658   0.000   0.000
  O   8  33  25 2.5917e-03   0.001   0.271   7.486   1.254  18.603  10.767  36.149  16.758   8.600   0.108   0.001   5.512   1.692   0.000   0.000
  O   8  34  26 2.3899e-03   0.000   1.243   0.322   8.858   1.757  21.206  10.610  34.332  14.355   7.246   0.072   6.263   1.690   0.000   0.000
  F   9  20  11 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  21  12 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  22  13 1.7435e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  F   9  23  14 4.8608e+01  97.970   2.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.434   0.000   0.000
  F   9  24  15 1.8925e+00  98.345   1.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.690   0.000   0.000
  F   9  25  16 1.8525e-01  91.199   8.801   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   1.655   0.000   0.000
  F   9  26  17 3.7684e-02  94.284   5.386   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   1.766   0.000   0.000
  F   9  27  18 1.6184e-02  11.507  87.140   1.349   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.898   0.961   0.000   0.000
  F   9  28  19 8.8558e-03  12.223  80.520   7.171   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.951   0.861   0.000   0.000
  F   9  29  20 5.3381e-03   0.000  86.207   9.304   4.473   0.017   0.000   0.000   0.000   0.000   0.000   0.000   1.183   1.741   0.000   0.000
  F   9  30  21 4.8468e-03   2.243   4.589  84.504   5.589   3.069   0.006   0.000   0.000   0.000   0.000   0.000   2.027   1.548   0.000   0.000
  F   9  31  22 4.2114e-03   0.000  21.393  25.617  49.050   2.890   1.049   0.001   0.000   0.000   0.000   0.000   2.366   1.615   0.000   0.000
  F   9  32  23 3.6946e-03   0.832  13.727  37.417  16.900  29.684   1.205   0.234   0.000   0.000   0.000   0.000   2.654   1.405   0.000   0.000
  F   9  33  24 3.2921e-03   0.000  13.221  31.804  37.746   7.273   9.440   0.458   0.058   0.000   0.000   0.000   2.695   1.679   0.000   0.000
  F   9  34  25 3.0744e-03   0.403  14.018  14.011  42.527  21.715   2.511   4.679   0.122   0.014   0.000   0.000   2.981   1.611   0.000   0.000
  F   9  35  26 2.6930e-03   0.000  12.502  11.137  19.918  36.430  15.469   1.714   2.779   0.047   0.005   0.000   3.477   1.552   0.000   0.000
  F   9  36  27 2.4041e-03   0.267  10.159   9.323  12.863  20.397  31.105  12.584   1.333   1.941   0.026   0.002   4.051   1.549   0.000   0.000
  F   9  37  28 2.1248e-03   0.000   6.854   5.765   9.013  16.203  19.892  28.709  10.863   1.130   1.552   0.017   4.812   1.550   0.000   0.000
  F   9  38  29 1.9067e-03   0.000   4.855   3.828   4.596   9.188  16.400  19.619  27.720  11.092   1.182   1.519   5.713   1.570   0.000   0.000
 Ne  10  23  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  24  14 1.3872e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  25  15 7.2858e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ne  10  26  16 1.3583e+00  99.697   0.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.503   0.000   0.000
 Ne  10  27  17 1.4680e-01  98.842   1.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.814   0.000   0.000
 Ne  10  28  18 4.6478e-02  96.598   3.402   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   1.672   0.000   0.000
 Ne  10  29  19 1.8918e-02  95.380   3.776   0.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   1.338   0.000   0.000
 Ne  10  30  20 8.7387e-03  90.368   8.611   1.013   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.107   1.290   0.000   0.000
 Ne  10  31  21 7.7166e-03   7.950  81.448   9.920   0.675   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.033   0.935   0.000   0.000
 Ne  10  32  22 6.6911e-03   8.007  85.196   3.905   2.877   0.015   0.000   0.000   0.000   0.000   0.000   0.000   1.017   1.205   0.000   0.000
 Ne  10  33  23 5.6909e-03   8.765  31.437  55.749   3.014   1.033   0.003   0.000   0.000   0.000   0.000   0.000   1.561   1.046   0.000   0.000
 Ne  10  34  24 4.7182e-03   9.405  59.991  23.252   6.430   0.856   0.065   0.000   0.000   0.000   0.000   0.000   1.295   1.246   0.000   0.000
 Ne  10  35  25 3.9335e-03   8.434  14.429  66.873   5.523   4.492   0.231   0.017   0.000   0.000   0.000   0.000   1.840   1.175   0.000   0.000
 Ne  10  36  26 3.5482e-03   8.670  32.005  33.604  21.383   2.878   1.437   0.022   0.001   0.000   0.000   0.000   1.822   1.241   0.000   0.000
 Ne  10  37  27 3.0710e-03   4.275   8.689  42.986  25.280  15.828   2.185   0.747   0.009   0.001   0.000   0.000   2.493   1.250   0.000   0.000
 Ne  10  38  28 2.6723e-03   0.000  31.496   4.714  48.202   8.176   6.285   0.942   0.182   0.002   0.000   0.000   2.566   1.341   0.000   0.000
 Ne  10  39  29 2.2407e-03   0.000   1.759  29.407   6.885  43.397  10.426   7.150   0.815   0.160   0.001   0.000   3.568   1.373   0.000   0.000
 Ne  10  40  30 2.0050e-03   0.000  22.618   1.167  23.690   8.044  34.804   4.897   4.376   0.350   0.053   0.000   3.655   1.375   0.000   0.000
 Ne  10  41  31 1.7595e-03   0.000   6.027  15.290   1.595  20.908   8.869  35.397   6.675   4.828   0.351   0.059   4.709   1.460   0.000   0.000
 Na  11  24  13 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  25  14 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  26  15 1.0405e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Na  11  27  16 3.1340e+01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.137   0.000   0.000
 Na  11  28  17 1.2241e+00  99.556   0.444   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.615   0.000   0.000
 Na  11  29  18 1.7541e-01  95.425   4.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.286   0.000   0.000
 Na  11  30  19 4.8338e-02  96.176   3.601   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   1.207   0.000   0.000
 Na  11  31  20 1.5983e-02  72.634  27.017   0.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.525   0.000   0.000
 Na  11  32  21 1.4114e-02   5.283  88.181   6.477   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.013   1.136   0.000   0.000
 Na  11  33  22 1.1829e-02   2.178  92.556   3.975   1.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.044   1.592   0.000   0.000
 Na  11  34  23 9.6946e-03   4.793  44.951  48.156   1.939   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.477   1.430   0.000   0.000
 Na  11  35  24 7.8839e-03   1.372  73.521  20.144   4.813   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.288   1.560   0.000   0.000
 Na  11  36  25 6.2673e-03   5.192  27.073  62.544   3.320   1.862   0.009   0.000   0.000   0.000   0.000   0.000   1.696   1.352   0.000   0.000
 Na  11  37  26 5.0021e-03   0.751  45.002  41.271  11.095   1.638   0.242   0.000   0.000   0.000   0.000   0.000   1.686   1.573   0.000   0.000
 Na  11  38  27 4.1624e-03   1.439  24.060  53.858  15.719   4.519   0.369   0.035   0.000   0.000   0.000   0.000   1.991   1.499   0.000   0.000
 Na  11  39  28 3.6305e-03   0.000  23.839  26.586  42.815   4.486   2.216   0.053   0.005   0.000   0.000   0.000   2.348   1.573   0.000   0.000
 Na  11  40  29 3.0938e-03   0.426  15.827  24.592  28.096  26.563   3.442   1.036   0.016   0.001   0.000   0.000   2.791   1.623   0.000   0.000
 Na  11  41  30 2.6319e-03   0.000  19.838  17.328  25.161  23.699  11.912   1.785   0.272   0.003   0.000   0.000   2.970   1.692   0.000   0.000
 Na  11  42  31 2.2373e-03   0.121  15.179  16.897  16.664  24.514  16.856   8.536   1.088   0.145   0.001   0.000   3.413   1.756   0.000   0.000
 Na  11  43  32 1.9018e-03   0.000   8.091  11.667  16.516  20.168  22.452  13.943   6.489   0.610   0.063   0.000   4.084   1.731   0.000   0.000
 Na  11  44  33 1.6210e-03   0.000   3.722   5.679   9.645  16.460  20.572  22.651  14.188   6.527   0.505   0.050   5.052   1.749   0.000   0.000
 Mg  12  27  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  28  16 1.1614e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  29  17 3.1972e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mg  12  30  18 1.3378e+00  99.990   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.000   0.000
 Mg  12  31  19 1.6898e-01  99.694   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.455   0.000   0.000
 Mg  12  32  20 3.3324e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.954   0.000   0.000
 Mg  12  33  21 3.0556e-02  94.830   4.678   0.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   1.045   0.000   0.000
 Mg  12  34  22 2.4936e-02  63.997  35.449   0.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.533   0.000   0.000
 Mg  12  35  23 1.9436e-02  29.156  66.153   4.676   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.563   0.000   0.000
 Mg  12  36  24 1.5104e-02  22.525  74.280   2.799   0.396   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.729   0.000   0.000
 Mg  12  37  25 1.1670e-02  20.650  71.077   7.489   0.767   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.803   0.000   0.000
 Mg  12  38  26 8.7722e-03  22.305  70.635   4.574   2.477   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.873   1.671   0.000   0.000
 Mg  12  39  27 7.1054e-03  23.793  34.323  37.687   3.807   0.390   0.001   0.000   0.000   0.000   0.000   0.000   1.227   0.978   0.000   0.000
 Mg  12  40  28 5.5406e-03  23.389  59.250   9.976   7.030   0.340   0.014   0.000   0.000   0.000   0.000   0.000   1.017   1.692   0.000   0.000
 Mg  12  41  29 4.5256e-03  18.783  21.187  50.697   5.304   3.963   0.065   0.002   0.000   0.000   0.000   0.000   1.547   1.302   0.000   0.000
 Mg  12  42  30 3.7908e-03  17.024  41.429  24.328  13.467   3.126   0.621   0.003   0.000   0.000   0.000   0.000   1.461   1.361   0.000   0.000
 Mg  12  43  31 3.1308e-03   6.587  18.919  44.892  16.946  10.599   1.779   0.276   0.001   0.000   0.000   0.000   2.125   1.373   0.000   0.000
 Mg  12  44  32 2.5847e-03   0.000  46.134   6.626  34.746   6.461   5.581   0.416   0.036   0.000   0.000   0.000   2.201   1.563   0.000   0.000
 Mg  12  45  33 2.1608e-03   0.000  15.705  32.224   9.633  30.876   6.782   4.425   0.327   0.029   0.000   0.000   2.955   1.620   0.000   0.000
 Mg  12  46  34 1.7688e-03   0.000  23.209   8.566  24.045   9.880  26.233   5.055   2.841   0.159   0.012   0.000   3.348   1.698   0.000   0.000
 Mg  12  47  35 1.3773e-03   0.000   2.414   8.510   3.877  22.821  14.811  34.284   8.762   4.234   0.262   0.026   4.999   1.764   0.000   0.000
 Al  13  28  15 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  29  16 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  30  17 2.1094e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  31  18 3.7023e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Al  13  32  19 1.0172e+00  99.952   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.000   0.000
 Al  13  33  20 1.0685e-01  98.709   1.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   1.282   0.000   0.000
 Al  13  34  21 9.1033e-02  94.868   5.026   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   1.226   0.000   0.000
 Al  13  35  22 7.0652e-02   6.512  93.207   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.938   1.410   0.000   0.000
 Al  13  36  23 5.3840e-02  12.759  84.746   2.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   0.902   0.000   0.000
 Al  13  37  24 3.8838e-02   7.338  89.621   2.872   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.959   1.267   0.000   0.000
 Al  13  38  25 2.7565e-02  17.696  74.826   7.279   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   1.319   0.000   0.000
 Al  13  39  26 1.9912e-02   9.225  83.710   5.461   1.604   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.994   1.562   0.000   0.000
 Al  13  40  27 1.4957e-02  20.647  49.443  27.944   1.925   0.042   0.000   0.000   0.000   0.000   0.000   0.000   1.113   1.666   0.000   0.000
 Al  13  41  28 1.1115e-02   3.860  78.296  11.608   6.188   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.203   1.585   0.000   0.000
 Al  13  42  29 8.3491e-03  16.052  40.977  37.036   5.206   0.728   0.001   0.000   0.000   0.000   0.000   0.000   1.336   1.491   0.000   0.000
 Al  13  43  30 6.3292e-03   1.396  61.096  25.809  10.652   0.991   0.056   0.000   0.000   0.000   0.000   0.000   1.489   1.747   0.000   0.000
 Al  13  44  31 4.8358e-03   1.985  43.044  37.620  12.233   4.951   0.161   0.006   0.000   0.000   0.000   0.000   1.756   1.807   0.000   0.000
 Al  13  45  32 3.7508e-03   0.000  42.758  22.006  28.233   5.569   1.415   0.018   0.000   0.000   0.000   0.000   2.009   1.926   0.000   0.000
 Al  13  46  33 2.9641e-03   0.893  35.634  24.039  18.717  17.283   2.908   0.523   0.004   0.000   0.000   0.000   2.267   1.970   0.000   0.000
 Al  13  47  34 2.3268e-03   0.000  16.258  27.444  23.831  17.921  12.860   1.504   0.180   0.001   0.000   0.000   2.889   1.935   0.000   0.000
 Al  13  48  35 1.8379e-03   0.000   7.426  12.968  21.680  24.398  18.862  13.193   1.306   0.167   0.001   0.000   3.799   2.039   0.000   0.000
 Al  13  49  36 1.4253e-03   0.000   1.877   2.857   7.628  19.332  29.650  21.813  15.423   1.265   0.153   0.001   5.064   1.927   0.000   0.000
 Al  13  50  37 1.1434e-03   0.000   1.052   0.808   1.163   4.217  15.368  29.611  25.785  19.907   1.865   0.224   6.363   1.984   0.000   0.000
 Al  13  51  38 9.3258e-04   0.000   2.098   0.799   0.271   0.635   2.983  12.886  29.195  27.363  21.794   1.979   7.369   1.962   0.000   0.000
 Si  14  31  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  32  18 4.9967e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  33  19 9.5886e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  34  20 1.2458e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Si  14  35  21 1.1154e+00  99.714   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.467   0.000   0.000
 Si  14  36  22 7.4482e-01  95.421   4.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   1.387   0.000   0.000
 Si  14  37  23 4.5846e-01  92.992   6.943   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.868   0.000   0.000
 Si  14  38  24 2.6629e-01  87.762  12.227   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   1.224   0.000   0.000
 Si  14  39  25 1.4278e-01  83.916  14.046   2.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.956   0.000   0.000
 Si  14  40  26 8.4364e-02  78.095  21.600   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   1.285   0.000   0.000
 Si  14  41  27 4.8727e-02  58.147  33.317   8.533   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.808   0.000   0.000
 Si  14  42  28 2.9477e-02  57.010  38.742   4.172   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   1.311   0.000   0.000
 Si  14  43  29 1.8720e-02  59.820  25.029  14.977   0.173   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.352   0.000   0.000
 Si  14  44  30 1.2583e-02  59.265  30.047   9.159   1.527   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.687   0.000   0.000
 Si  14  45  31 8.7878e-03  59.606  10.535  26.461   3.201   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.738   1.523   0.000   0.000
 Si  14  46  32 6.3553e-03  59.124  14.309  16.882   9.373   0.306   0.007   0.000   0.000   0.000   0.000   0.000   0.774   1.500   0.000   0.000
 Si  14  47  33 4.6740e-03  43.966  21.965  20.449   9.279   4.285   0.055   0.001   0.000   0.000   0.000   0.000   1.081   1.472   0.000   0.000
 Si  14  48  34 3.3892e-03   0.000  64.854  10.287  19.711   3.805   1.337   0.006   0.000   0.000   0.000   0.000   1.665   1.546   0.000   0.000
 Si  14  49  35 2.3082e-03   0.001   6.601  51.133  16.749  21.216   3.361   0.935   0.005   0.000   0.000   0.000   2.664   1.442   0.000   0.000
 Si  14  50  36 1.7338e-03   0.000  34.676   4.066  23.721  17.279  17.559   2.201   0.497   0.002   0.000   0.000   2.876   1.684   0.000   0.000
 Si  14  51  37 1.3157e-03   0.000   0.486   7.207   1.902  37.601  23.114  25.179   3.756   0.750   0.005   0.000   4.700   1.654   0.000   0.000
 Si  14  52  38 1.1149e-03   0.000  23.456   0.574   3.259   1.186  25.770  21.371  21.435   2.567   0.381   0.002   4.702   1.687   0.000   0.000
 Si  14  53  39 9.0918e-04   0.000   4.928   4.565   0.204   2.086   0.982  28.607  26.394  27.694   3.959   0.580   6.473   1.689   0.000   0.000
 Si  14  54  40 8.0551e-04   0.000  16.278   0.507   1.026   0.074   1.084   0.618  23.306  25.557  27.786   3.762   6.817   1.695   0.000   0.000
  P  15  32  17 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  33  18 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  34  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  35  20 6.4926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  36  21 2.2522e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  P  15  37  22 4.8170e+01  36.987  63.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.864   0.000   0.000
  P  15  38  23 1.2564e+01  51.672  48.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.675   0.000   0.000
  P  15  39  24 3.9041e+00  48.469  51.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.128   0.000   0.000
  P  15  40  25 1.3430e+00  58.943  40.660   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   1.521   0.000   0.000
  P  15  41  26 5.0910e-01  57.705  42.144   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.424   1.749   0.000   0.000
  P  15  42  27 2.1926e-01  62.232  30.360   7.408   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.452   1.587   0.000   0.000
  P  15  43  28 1.0120e-01  55.789  39.318   4.874   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.491   1.740   0.000   0.000
  P  15  44  29 5.2947e-02  64.127  17.274  18.552   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   1.643   0.000   0.000
  P  15  45  30 3.0275e-02  49.397  35.144  14.185   1.274   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.673   1.560   0.000   0.000
  P  15  46  31 1.8422e-02  57.409  14.188  26.160   2.205   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.733   1.617   0.000   0.000
  P  15  47  32 1.1769e-02  12.647  61.936  17.721   7.582   0.113   0.001   0.000   0.000   0.000   0.000   0.000   1.206   1.413   0.000   0.000
  P  15  48  33 7.6748e-03  28.506  37.405  25.725   6.446   1.912   0.006   0.000   0.000   0.000   0.000   0.000   1.159   1.533   0.000   0.000
  P  15  49  34 5.0227e-03   0.000  58.853  20.096  18.098   2.596   0.357   0.000   0.000   0.000   0.000   0.000   1.655   1.907   0.000   0.000
  P  15  50  35 3.3471e-03   1.526  39.919  20.031  26.214  10.985   1.217   0.108   0.000   0.000   0.000   0.000   2.093   1.796   0.000   0.000
  P  15  51  36 2.3976e-03   0.000  31.814  15.436  21.286  23.529   7.354   0.546   0.034   0.000   0.000   0.000   2.610   1.926   0.000   0.000
  P  15  52  37 1.8253e-03   0.193   6.890  13.871  17.789  27.457  24.519   8.808   0.443   0.030   0.000   0.000   3.766   1.733   0.000   0.000
  P  15  53  38 1.4291e-03   0.000  21.167   6.137   6.399  12.818  26.305  21.016   5.924   0.222   0.011   0.000   4.049   1.767   0.000   0.000
  P  15  54  39 1.1521e-03   0.116   7.002   8.187   3.396   6.987  15.688  31.222  20.992   6.222   0.180   0.009   5.257   1.654   0.000   0.000
  P  15  55  40 9.8922e-04   0.000   7.416   4.459   4.162   2.794   6.075  16.258  32.441  20.481   5.773   0.139   6.122   1.644   0.000   0.000
  P  15  56  41 9.6191e-04   0.000   3.199   2.273   2.737   3.150   2.473   6.352  18.094  36.460  20.021   5.242   7.292   1.600   0.000   0.000
  P  15  57  42 9.4803e-04   0.000   1.411   0.744   0.947   1.605   2.311   2.116   6.246  19.862  42.297  22.460   7.990   1.588   0.000   0.000
  S  16  35  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  37  21 1.9565e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  38  22 5.8814e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  39  23 3.1714e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  S  16  40  24 6.8722e+01  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.420   0.000   0.000
  S  16  41  25 1.3778e+01  97.924   2.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.401   0.000   0.000
  S  16  42  26 1.2552e+00  90.998   9.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.889   0.000   0.000
  S  16  43  27 5.4084e-01  79.705  20.276   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.900   0.000   0.000
  S  16  44  28 2.2853e-01  67.461  32.521   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   1.290   0.000   0.000
  S  16  45  29 1.4691e-01  68.962  29.738   1.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.125   0.000   0.000
  S  16  46  30 6.8955e-02  65.215  33.844   0.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   1.673   0.000   0.000
  S  16  47  31 3.5904e-02  63.787  28.220   7.980   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   1.377   0.000   0.000
  S  16  48  32 2.1046e-02  57.216  34.586   7.689   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.888   0.000   0.000
  S  16  49  33 1.2438e-02  48.272  27.375  22.205   2.122   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.783   1.263   0.000   0.000
  S  16  50  34 7.5306e-03  32.538  44.969  16.682   5.700   0.110   0.001   0.000   0.000   0.000   0.000   0.000   0.959   1.560   0.000   0.000
  S  16  51  35 4.9095e-03  24.136  16.218  49.462   7.556   2.606   0.023   0.000   0.000   0.000   0.000   0.000   1.483   1.504   0.000   0.000
  S  16  52  36 3.2512e-03   0.000  51.640  21.523  24.223   2.249   0.365   0.001   0.000   0.000   0.000   0.000   1.782   1.287   0.000   0.000
  S  16  53  37 2.4430e-03  14.345  15.296  21.886  22.040  24.428   1.765   0.240   0.001   0.000   0.000   0.000   2.332   1.233   0.000   0.000
  S  16  54  38 1.9276e-03   0.000  33.745   3.142  26.582  20.222  15.273   0.976   0.059   0.000   0.000   0.000   2.833   1.382   0.000   0.000
  S  16  55  39 1.5019e-03   3.001   7.247  28.228   3.777  25.925  18.671  12.468   0.640   0.042   0.000   0.000   3.517   1.301   0.000   0.000
  S  16  56  40 1.2613e-03   0.000  32.936   0.896  11.634   4.088  28.782  13.831   7.525   0.293   0.013   0.000   3.680   1.362   0.000   0.000
  S  16  57  41 1.2127e-03   0.000   0.324  13.087   2.190  19.410   6.376  31.411  15.860  10.956   0.365   0.019   5.332   1.380   0.000   0.000
  S  16  58  42 1.1892e-03   0.000  18.473   0.500   6.607   1.379  12.489   5.403  31.925  14.436   8.579   0.209   5.579   1.401   0.000   0.000
  S  16  59  43 1.1209e-03   0.000   1.670   6.046   0.549   7.068   2.201  19.202   7.618  36.057  12.740   6.846   6.938   1.345   0.000   0.000
  S  16  60  44 1.0564e-03   0.000  11.575   0.778   5.892   0.578   6.344   2.149  17.973   7.444  35.780  11.485   6.637   1.345   0.000   0.000
 Cl  17  36  19 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  38  21 2.3634e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  39  22 1.1465e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  40  23 2.4734e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cl  17  41  24 8.9260e+02  99.720   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.463   0.000   0.000
 Cl  17  42  25 8.9185e+01  99.531   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.396   0.000   0.000
 Cl  17  43  26 2.2957e+01  90.128   9.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.935   0.000   0.000
 Cl  17  44  27 6.1033e+00  76.491  23.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.873   0.000   0.000
 Cl  17  45  28 1.0286e+00  75.251  24.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   2.618   0.000   0.000
 Cl  17  46  29 4.2728e-01  59.454  40.166   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.991   0.000   0.000
 Cl  17  47  30 1.6165e-01  48.656  50.687   0.657   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.520   1.774   0.000   0.000
 Cl  17  48  31 7.0907e-02  50.010  44.450   5.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.725   0.000   0.000
 Cl  17  49  32 3.3990e-02  41.766  54.373   3.638   0.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   1.824   0.000   0.000
 Cl  17  50  33 1.7204e-02  40.449  47.928  11.211   0.411   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.716   1.989   0.000   0.000
 Cl  17  51  34 1.0111e-02  12.900  69.926  14.571   2.595   0.008   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.726   0.000   0.000
 Cl  17  52  35 6.5094e-03  23.377  23.168  49.757   2.957   0.742   0.000   0.000   0.000   0.000   0.000   0.000   1.345   1.742   0.000   0.000
 Cl  17  53  36 4.4988e-03   3.009  40.000  39.862  15.702   1.351   0.077   0.000   0.000   0.000   0.000   0.000   1.726   1.480   0.000   0.000
 Cl  17  54  37 3.3066e-03   4.446  27.001  24.070  35.258   8.644   0.566   0.015   0.000   0.000   0.000   0.000   2.184   1.225   0.000   0.000
 Cl  17  55  38 2.5703e-03   0.000  29.772  11.696  41.053  13.491   3.848   0.138   0.002   0.000   0.000   0.000   2.504   1.572   0.000   0.000
 Cl  17  56  39 1.9891e-03   1.477  19.900  15.719  21.193  32.932   6.761   1.975   0.043   0.000   0.000   0.000   2.926   1.381   0.000   0.000
 Cl  17  57  40 1.6923e-03   0.000  18.280  12.141   9.268  22.539  29.801   6.297   1.651   0.022   0.000   0.000   3.590   1.550   0.000   0.000
 Cl  17  58  41 1.5647e-03   0.049   7.542  12.338  14.491  15.099  25.143  21.238   3.295   0.797   0.008   0.000   4.187   1.502   0.000   0.000
 Cl  17  59  42 1.5600e-03   0.000   4.559   9.567   9.176  11.376  18.704  26.182  17.227   2.691   0.514   0.003   4.941   1.471   0.000   0.000
 Cl  17  60  43 1.3801e-03   0.154   2.068   4.546   9.301  11.711  16.901  22.151  21.261  10.430   1.256   0.221   5.491   1.421   0.000   0.000
 Cl  17  61  44 1.3422e-03   0.000   2.680   1.619   5.559   9.753  10.557  17.279  23.414  19.378   8.816   0.947   6.250   1.404   0.000   0.000
 Cl  17  62  45 1.2432e-03   0.039   1.559   1.707   1.586   5.425   9.873  12.210  20.162  23.887  16.658   6.894   7.001   1.391   0.000   0.000
 Cl  17  63  46 1.1440e-03   0.000   1.037   0.450   1.098   1.296   5.162  11.094  15.153  25.090  25.492  14.128   7.386   1.351   0.000   0.000
 Ar  18  39  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  41  23 1.5399e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  42  24 1.3726e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  43  25 6.4146e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  44  26 5.4830e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  45  27 5.7741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ar  18  46  28 7.0826e+00  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.601   0.000   0.000
 Ar  18  47  29 1.2033e+00  96.772   3.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.734   0.000   0.000
 Ar  18  48  30 3.5349e-01  89.638  10.362   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   1.458   0.000   0.000
 Ar  18  49  31 1.3153e-01  91.512   8.138   0.350   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.995   0.000   0.000
 Ar  18  50  32 5.5187e-02  88.627  11.218   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.922   0.000   0.000
 Ar  18  51  33 2.5978e-02  81.762  16.937   1.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.713   0.000   0.000
 Ar  18  52  34 1.5130e-02  29.354  68.852   1.775   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.725   1.181   0.000   0.000
 Ar  18  53  35 9.4012e-03  26.937  64.949   7.708   0.406   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.816   1.065   0.000   0.000
 Ar  18  54  36 6.6807e-03  26.244  68.262   3.710   1.778   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.810   1.937   0.000   0.000
 Ar  18  55  37 4.8823e-03  25.724  13.155  57.861   2.443   0.816   0.001   0.000   0.000   0.000   0.000   0.000   1.395   1.163   0.000   0.000
 Ar  18  56  38 3.7264e-03  26.576  34.473  32.920   5.016   0.946   0.069   0.000   0.000   0.000   0.000   0.000   1.195   1.254   0.000   0.000
 Ar  18  57  39 2.8581e-03  24.288   5.085  43.010  22.806   4.220   0.564   0.027   0.000   0.000   0.000   0.000   1.794   1.157   0.000   0.000
 Ar  18  58  40 2.3613e-03  27.114   7.316  17.049  44.584   2.143   1.744   0.049   0.001   0.000   0.000   0.000   1.928   0.993   0.000   0.000
 Ar  18  59  41 2.1688e-03   2.407  16.295  16.043  14.761  45.303   3.344   1.783   0.062   0.002   0.000   0.000   3.017   1.140   0.000   0.000
 Ar  18  60  42 1.9757e-03   0.000  26.193   4.462  24.128  22.666  20.452   1.501   0.591   0.007   0.000   0.000   3.136   1.113   0.000   0.000
 Ar  18  61  43 1.8042e-03   0.920   0.066  24.010   7.532  31.363  19.632  14.993   1.123   0.357   0.004   0.000   3.950   1.134   0.000   0.000
 Ar  18  62  44 1.6506e-03   0.000  13.086   0.326  21.998   9.035  39.772  10.031   5.223   0.442   0.087   0.001   4.158   1.102   0.000   0.000
 Ar  18  63  45 1.5235e-03   0.386   1.492  10.387   1.079  26.490  11.961  36.351   7.817   3.729   0.263   0.045   4.967   1.114   0.000   0.000
 Ar  18  64  46 1.4147e-03   0.000   6.982   1.812  15.737   1.719  26.925  14.085  27.477   3.426   1.750   0.087   5.201   1.085   0.000   0.000
 Ar  18  65  47 1.3257e-03   0.222   1.374   5.459   1.834  16.624   3.002  32.654  14.122  21.237   2.346   1.128   5.961   1.097   0.000   0.000
 Ar  18  66  48 1.2408e-03   0.000   4.535   0.974  10.206   2.712  19.237   4.012  34.232  11.906  11.098   1.089   6.109   1.064   0.000   0.000
 Ar  18  67  49 1.1630e-03   0.000   1.146   3.172   1.015   9.886   2.821  22.125   5.234  34.872  10.131   9.598   6.912   1.096   0.000   0.000
  K  19  40  21 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  42  23 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  43  24 1.1056e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  44  25 1.3490e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  45  26 3.4752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  46  27 1.8536e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  K  19  47  28 5.0097e+01  96.166   3.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.469   0.000   0.000
  K  19  48  29 2.9856e+00  98.214   1.786   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.897   0.000   0.000
  K  19  49  30 6.6708e-01  70.391  29.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.760   0.000   0.000
  K  19  50  31 2.1469e-01  92.001   7.769   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   1.208   0.000   0.000
  K  19  51  32 8.2811e-02  39.363  60.480   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.608   0.562   0.000   0.000
  K  19  52  33 3.8066e-02  75.453  23.540   1.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.660   0.000   0.000
  K  19  53  34 2.2281e-02  12.202  86.589   1.203   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   1.914   0.000   0.000
  K  19  54  35 1.4385e-02  13.499  78.399   8.019   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.947   1.792   0.000   0.000
  K  19  55  36 9.9094e-03  10.519  82.613   5.345   1.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.979   2.529   0.000   0.000
  K  19  56  37 7.2852e-03  13.498  18.850  65.336   1.970   0.344   0.000   0.000   0.000   0.000   0.000   0.000   1.568   1.448   0.000   0.000
  K  19  57  38 5.5576e-03  11.039  41.184  43.072   4.285   0.410   0.010   0.000   0.000   0.000   0.000   0.000   1.419   1.460   0.000   0.000
  K  19  58  39 4.2723e-03  13.535   8.185  69.402   6.706   2.101   0.072   0.001   0.000   0.000   0.000   0.000   1.759   1.474   0.000   0.000
  K  19  59  40 3.4816e-03  10.966  15.361  48.858  22.548   1.844   0.421   0.002   0.000   0.000   0.000   0.000   1.902   1.184   0.000   0.000
  K  19  60  41 3.1271e-03   1.118  15.253  20.749  46.316  15.045   1.305   0.214   0.001   0.000   0.000   0.000   2.637   1.091   0.000   0.000
  K  19  61  42 2.7769e-03   0.000  18.367  10.978  59.299   8.277   2.832   0.232   0.014   0.000   0.000   0.000   2.670   1.443   0.000   0.000
  K  19  62  43 2.4745e-03   0.060   0.869  21.222  22.560  49.065   4.356   1.777   0.088   0.004   0.000   0.000   3.403   1.338   0.000   0.000
  K  19  63  44 2.2153e-03   0.000   7.209   3.483  28.549  37.837  20.438   1.903   0.568   0.011   0.000   0.000   3.689   1.259   0.000   0.000
  K  19  64  45 2.0082e-03   0.240   0.562  13.011   7.366  39.496  29.566   8.585   0.984   0.186   0.002   0.000   4.144   1.267   0.000   0.000
  K  19  65  46 1.8390e-03   0.000   3.276   2.410  20.732  13.623  44.545  11.929   3.127   0.320   0.038   0.000   4.439   1.260   0.000   0.000
  K  19  66  47 1.6841e-03   0.158   1.725   7.193   6.375  25.082  19.236  33.629   4.906   1.585   0.101   0.009   4.815   1.260   0.000   0.000
  K  19  67  48 1.5514e-03   0.000   1.901   3.299  14.422  10.399  29.931  18.196  18.880   2.266   0.681   0.025   5.089   1.255   0.000   0.000
  K  19  68  49 1.4201e-03   0.127   1.433   3.973   6.295  19.394  15.413  29.682  12.428   9.744   1.230   0.281   5.398   1.266   0.000   0.000
  K  19  69  50 1.3020e-03   0.000   1.628   2.281   9.750   9.068  24.138  18.218  23.501   6.333   4.528   0.554   5.627   1.262   0.000   0.000
  K  19  70  51 1.2052e-03   0.092   1.294   3.018   4.496  13.959   9.922  27.903  17.185  15.983   3.672   2.475   5.979   1.279   0.000   0.000
 Ca  20  45  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  47  27 1.1644e+16 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  48  28 2.9104e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  49  29 5.5064e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  50  30 9.7364e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ca  20  51  31 2.8168e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.000   0.000
 Ca  20  52  32 1.0592e-01  99.686   0.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.519   0.000   0.000
 Ca  20  53  33 4.9533e-02  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.848   0.000   0.000
 Ca  20  54  34 2.9815e-02  98.511   1.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.910   0.000   0.000
 Ca  20  55  35 1.9948e-02  97.781   2.059   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.859   0.000   0.000
 Ca  20  56  36 1.4243e-02  96.714   3.118   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.807   0.000   0.000
 Ca  20  57  37 1.0673e-02  95.333   3.351   1.315   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.939   0.000   0.000
 Ca  20  58  38 8.2663e-03  93.623   5.377   0.978   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.732   0.000   0.000
 Ca  20  59  39 6.4318e-03  82.243  13.725   3.811   0.219   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.687   0.000   0.000
 Ca  20  60  40 5.3025e-03  79.704  16.786   2.889   0.619   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.544   0.000   0.000
 Ca  20  61  41 4.6571e-03   7.239  77.192  13.055   2.228   0.287   0.000   0.000   0.000   0.000   0.000   0.000   1.111   0.855   0.000   0.000
 Ca  20  62  42 4.0428e-03   8.776  83.012   4.460   3.573   0.173   0.006   0.000   0.000   0.000   0.000   0.000   1.034   0.842   0.000   0.000
 Ca  20  63  43 3.5254e-03   8.754  10.134  75.072   3.935   2.057   0.046   0.001   0.000   0.000   0.000   0.000   1.805   0.995   0.000   0.000
 Ca  20  64  44 3.0824e-03  10.864  37.827  43.174   6.478   1.485   0.170   0.001   0.000   0.000   0.000   0.000   1.504   0.697   0.000   0.000
 Ca  20  65  45 2.7508e-03   7.728   7.936  65.498  12.962   5.174   0.654   0.048   0.000   0.000   0.000   0.000   2.021   0.961   0.000   0.000
 Ca  20  66  46 2.4660e-03   8.114  15.298  42.149  29.636   2.930   1.828   0.043   0.002   0.000   0.000   0.000   2.096   0.730   0.000   0.000
 Ca  20  67  47 2.2145e-03   5.120   9.115  35.699  35.901  11.257   2.070   0.824   0.014   0.001   0.000   0.000   2.486   0.915   0.000   0.000
 Ca  20  68  48 2.0028e-03   5.090  16.327  10.802  58.966   3.952   4.202   0.557   0.103   0.001   0.000   0.000   2.557   0.911   0.000   0.000
 Ca  20  69  49 1.8074e-03   2.168   7.465  21.928  22.599  39.708   2.986   2.877   0.231   0.038   0.000   0.000   3.121   0.965   0.000   0.000
 Ca  20  70  50 1.6357e-03   3.834  17.503   5.021  44.473  17.934   8.635   1.695   0.868   0.032   0.004   0.000   2.924   1.009   0.000   0.000
 Ca  20  71  51 1.5050e-03   1.531   5.443  21.441   9.148  45.589   9.360   6.003   1.048   0.421   0.013   0.002   3.518   1.061   0.000   0.000
 Ca  20  72  52 1.3805e-03   0.000  10.600   8.140  23.078  13.776  35.386   4.348   4.000   0.506   0.161   0.004   3.878   1.105   0.000   0.000
 Ca  20  73  53 1.2682e-03   0.000   0.615   7.844   5.502  25.968  12.516  35.373   6.641   4.761   0.578   0.201   5.033   1.218   0.000   0.000
 Sc  21  46  25 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  47  26 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  48  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  49  28 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  50  29 1.5430e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  51  30 9.4311e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  52  31 1.6306e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sc  21  53  32 4.6353e-01  99.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.669   0.000   0.000
 Sc  21  54  33 1.7373e-01  99.231   0.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.967   0.000   0.000
 Sc  21  55  34 8.8659e-02  97.208   2.792   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   1.061   0.000   0.000
 Sc  21  56  35 5.1120e-02  97.266   2.568   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.938   0.000   0.000
 Sc  21  57  36 3.3584e-02  90.962   8.906   0.132   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.853   0.000   0.000
 Sc  21  58  37 2.2537e-02  93.716   4.919   1.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.895   0.000   0.000
 Sc  21  59  38 1.5700e-02  52.731  46.600   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.480   0.536   0.000   0.000
 Sc  21  60  39 1.0888e-02  48.300  48.153   3.519   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.562   0.000   0.000
 Sc  21  61  40 8.1237e-03  10.736  86.482   2.400   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.936   0.000   0.000
 Sc  21  62  41 7.0400e-03   5.785  71.126  21.793   1.264   0.032   0.000   0.000   0.000   0.000   0.000   0.000   1.186   0.690   0.000   0.000
 Sc  21  63  42 6.0041e-03   6.270  86.166   4.612   2.917   0.035   0.000   0.000   0.000   0.000   0.000   0.000   1.043   1.211   0.000   0.000
 Sc  21  64  43 5.0941e-03   7.900  22.134  66.647   2.685   0.634   0.001   0.000   0.000   0.000   0.000   0.000   1.660   0.663   0.000   0.000
 Sc  21  65  44 4.3421e-03   4.401  65.313  25.135   4.765   0.370   0.016   0.000   0.000   0.000   0.000   0.000   1.314   0.848   0.000   0.000
 Sc  21  66  45 3.7912e-03   4.388  11.880  77.614   3.624   2.459   0.033   0.001   0.000   0.000   0.000   0.000   1.880   0.854   0.000   0.000
 Sc  21  67  46 3.3238e-03   2.022  22.765  62.180  11.111   1.678   0.244   0.001   0.000   0.000   0.000   0.000   1.884   0.923   0.000   0.000
 Sc  21  68  47 2.9219e-03   1.695  14.627  55.507  22.517   5.098   0.518   0.038   0.000   0.000   0.000   0.000   2.164   1.073   0.000   0.000
 Sc  21  69  48 2.5843e-03   0.662  17.666  25.091  50.755   3.538   2.239   0.046   0.003   0.000   0.000   0.000   2.458   1.078   0.000   0.000
 Sc  21  70  49 2.2899e-03   0.859  13.626  18.522  45.598  17.985   2.626   0.775   0.009   0.000   0.000   0.000   2.773   1.106   0.000   0.000
 Sc  21  71  50 2.0683e-03   0.000  12.932  15.523  47.350  17.802   5.328   0.930   0.134   0.001   0.000   0.000   2.904   1.161   0.000   0.000
 Sc  21  72  51 1.8711e-03   0.724   2.804  21.736  27.536  38.493   5.266   3.145   0.267   0.028   0.000   0.000   3.302   1.142   0.000   0.000
 Sc  21  73  52 1.7148e-03   0.000   5.398   7.188  26.667  29.304  25.892   3.550   1.888   0.103   0.010   0.000   3.819   1.188   0.000   0.000
 Sc  21  74  53 1.5612e-03   0.058   1.062   6.382   6.508  31.813  29.434  20.127   3.219   1.327   0.064   0.005   4.623   1.210   0.000   0.000
 Sc  21  75  54 1.4263e-03   0.000   2.370   2.752   7.138   8.364  35.687  24.592  15.809   2.408   0.845   0.034   5.266   1.240   0.000   0.000
 Sc  21  76  55 1.3039e-03   0.000   0.676   1.950   1.921   6.596   8.521  37.831  24.281  15.227   2.296   0.699   6.256   1.253   0.000   0.000
 Ti  22  51  29 8.9197e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  52  30 3.1017e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  53  31 1.7724e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  54  32 2.9146e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  55  33 7.7468e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ti  22  56  34 3.2128e-01  99.773   0.227   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.254   0.000   0.000
 Ti  22  57  35 1.5763e-01  99.407   0.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.650   0.000   0.000
 Ti  22  58  36 7.9905e-02  98.499   1.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.778   0.000   0.000
 Ti  22  59  37 4.9410e-02  98.106   1.851   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.784   0.000   0.000
 Ti  22  60  38 3.0961e-02  97.312   2.682   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.961   0.000   0.000
 Ti  22  61  39 1.9835e-02  96.350   3.199   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.798   0.000   0.000
 Ti  22  62  40 1.2943e-02  95.998   3.856   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   1.004   0.000   0.000
 Ti  22  63  41 1.1115e-02  85.795  12.027   2.173   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.633   0.000   0.000
 Ti  22  64  42 9.3065e-03  73.325  25.280   1.364   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.443   0.000   0.000
 Ti  22  65  43 7.7130e-03  16.333  79.125   4.357   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.884   0.494   0.000   0.000
 Ti  22  66  44 6.4105e-03  16.143  80.154   3.227   0.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.882   0.000   0.000
 Ti  22  67  45 5.4621e-03  12.262  78.414   8.126   1.162   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.983   0.756   0.000   0.000
 Ti  22  68  46 4.6723e-03  15.157  78.886   3.954   1.987   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.854   0.000   0.000
 Ti  22  69  47 4.0171e-03  12.824  41.133  42.338   3.140   0.564   0.002   0.000   0.000   0.000   0.000   0.000   1.375   0.827   0.000   0.000
 Ti  22  70  48 3.4538e-03  15.669  68.767  10.619   4.570   0.362   0.013   0.000   0.000   0.000   0.000   0.000   1.052   0.916   0.000   0.000
 Ti  22  71  49 2.9613e-03   8.082  15.282  68.940   4.681   2.922   0.090   0.003   0.000   0.000   0.000   0.000   1.794   1.028   0.000   0.000
 Ti  22  72  50 2.6814e-03   9.632  24.041  51.478  11.899   2.534   0.412   0.004   0.000   0.000   0.000   0.000   1.749   0.838   0.000   0.000
 Ti  22  73  51 2.4091e-03   6.264  12.788  48.407  25.007   6.266   1.149   0.117   0.001   0.000   0.000   0.000   2.161   1.064   0.000   0.000
 Ti  22  74  52 2.1678e-03   0.000  21.862  17.107  52.417   4.702   3.636   0.258   0.018   0.000   0.000   0.000   2.520   1.060   0.000   0.000
 Ti  22  75  53 1.9593e-03   1.202   2.054  23.437  23.071  42.593   4.648   2.818   0.167   0.011   0.000   0.000   3.299   1.151   0.000   0.000
 Ti  22  76  54 1.7776e-03   0.000  11.195   3.150  30.251  26.554  24.619   2.882   1.301   0.046   0.002   0.000   3.643   1.139   0.000   0.000
 Ti  22  77  55 1.6170e-03   0.000   1.245  11.417   3.122  29.770  24.819  25.585   2.834   1.162   0.043   0.002   4.597   1.220   0.000   0.000
 Ti  22  78  56 1.4728e-03   0.000   7.422   1.804  11.918   3.745  34.698  22.914  15.208   1.724   0.552   0.014   4.981   1.211   0.000   0.000
 Ti  22  79  57 1.3386e-03   0.000   0.715   6.997   1.231   9.853   3.706  34.407  22.389  18.217   1.913   0.573   6.081   1.269   0.000   0.000
 Ti  22  80  58 1.2167e-03   0.000   5.548   0.957   6.588   1.304  11.020   4.342  35.945  20.452  12.658   1.184   6.526   1.254   0.000   0.000
  V  23  50  27 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  52  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  53  30 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  54  31 1.5519e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  55  32 5.0421e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  56  33 6.5924e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  V  23  57  34 1.5435e+00  99.543   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.464   0.000   0.000
  V  23  58  35 5.9046e-01  99.386   0.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.638   0.000   0.000
  V  23  59  36 2.5530e-01  97.265   2.735   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.809   0.000   0.000
  V  23  60  37 1.2170e-01  97.633   2.366   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.789   0.000   0.000
  V  23  61  38 6.3105e-02  95.203   4.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.901   0.000   0.000
  V  23  62  39 3.7436e-02  95.801   3.952   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.798   0.000   0.000
  V  23  63  40 2.2279e-02  92.720   7.159   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.843   0.000   0.000
  V  23  64  41 1.8612e-02  72.274  26.288   1.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.420   0.000   0.000
  V  23  65  42 1.5266e-02   9.121  89.804   1.047   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.816   0.000   0.000
  V  23  66  43 1.2378e-02  10.769  85.198   3.996   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.933   0.627   0.000   0.000
  V  23  67  44 9.9821e-03   8.313  88.038   3.221   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.958   1.317   0.000   0.000
  V  23  68  45 8.2406e-03  10.039  78.901  10.491   0.565   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.016   0.759   0.000   0.000
  V  23  69  46 6.8960e-03   7.234  86.558   4.362   1.841   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.008   1.273   0.000   0.000
  V  23  70  47 5.7723e-03   8.349  38.574  50.666   2.206   0.205   0.000   0.000   0.000   0.000   0.000   0.000   1.473   0.879   0.000   0.000
  V  23  71  48 4.8525e-03   4.813  74.999  15.661   4.402   0.123   0.002   0.000   0.000   0.000   0.000   0.000   1.200   1.058   0.000   0.000
  V  23  72  49 4.0948e-03   3.871  18.958  71.056   4.321   1.783   0.011   0.000   0.000   0.000   0.000   0.000   1.812   1.197   0.000   0.000
  V  23  73  50 3.6003e-03   1.269  25.121  59.744  11.972   1.744   0.150   0.000   0.000   0.000   0.000   0.000   1.882   1.119   0.000   0.000
  V  23  74  51 3.1636e-03   1.744  18.028  51.934  22.692   5.180   0.403   0.019   0.000   0.000   0.000   0.000   2.128   1.235   0.000   0.000
  V  23  75  52 2.8205e-03   0.000  15.023  27.135  50.353   4.949   2.473   0.065   0.002   0.000   0.000   0.000   2.529   1.297   0.000   0.000
  V  23  76  53 2.5307e-03   0.525   2.363  23.706  38.626  29.938   3.720   1.104   0.018   0.000   0.000   0.000   3.108   1.258   0.000   0.000
  V  23  77  54 2.2760e-03   0.000   5.721   6.537  33.358  35.597  16.235   2.135   0.412   0.004   0.000   0.000   3.582   1.268   0.000   0.000
  V  23  78  55 2.0508e-03   0.227   1.399   8.333   6.797  40.087  30.825  10.783   1.341   0.206   0.002   0.000   4.287   1.260   0.000   0.000
  V  23  79  56 1.8510e-03   0.000   2.992   3.713  10.696   9.255  42.631  22.734   7.145   0.741   0.092   0.001   4.859   1.278   0.000   0.000
  V  23  80  57 1.6678e-03   0.053   0.815   3.137   3.205  11.729   9.484  44.989  20.110   5.898   0.522   0.058   5.742   1.275   0.000   0.000
  V  23  81  58 1.4838e-03   0.000   2.377   2.428   4.015   3.903  13.273  11.081  44.080  14.516   4.039   0.290   6.315   1.275   0.000   0.000
  V  23  82  59 1.3290e-03   0.000   2.354   2.077   1.616   3.150   4.014  12.827  12.164  42.888  14.696   4.215   7.216   1.330   0.000   0.000
  V  23  83  60 1.2101e-03   0.000   0.823   0.829   1.404   1.272   3.005   3.896  13.912  11.983  47.577  15.300   7.912   1.307   0.000   0.000
 Cr  24  55  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  56  32 7.7611e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  57  33 2.1968e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  58  34 1.5135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  59  35 3.1654e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  60  36 9.5639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cr  24  61  37 3.6545e-01  99.795   0.205   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.328   0.000   0.000
 Cr  24  62  38 1.5969e-01  99.245   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.527   0.000   0.000
 Cr  24  63  39 7.2409e-02  99.084   0.916   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.699   0.000   0.000
 Cr  24  64  40 4.0726e-02  98.419   1.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.784   0.000   0.000
 Cr  24  65  41 3.3642e-02  96.440   3.443   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.829   0.000   0.000
 Cr  24  66  42 2.6950e-02  94.572   5.351   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.884   0.000   0.000
 Cr  24  67  43 2.1330e-02  91.528   7.633   0.839   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.740   0.000   0.000
 Cr  24  68  44 1.6706e-02  88.969  10.597   0.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.735   0.000   0.000
 Cr  24  69  45 1.3231e-02  71.603  26.212   2.183   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.472   0.000   0.000
 Cr  24  70  46 1.0815e-02  59.270  39.373   1.344   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.491   0.000   0.000
 Cr  24  71  47 8.8093e-03  20.068  75.591   4.245   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.844   0.558   0.000   0.000
 Cr  24  72  48 7.2061e-03  19.948  76.292   3.490   0.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.922   0.000   0.000
 Cr  24  73  49 5.8651e-03  16.478  73.954   8.522   1.031   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.942   0.899   0.000   0.000
 Cr  24  74  50 5.0460e-03  18.564  74.000   5.258   2.163   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.911   1.161   0.000   0.000
 Cr  24  75  51 4.3824e-03  15.254  30.573  49.820   3.831   0.520   0.001   0.000   0.000   0.000   0.000   0.000   1.438   0.976   0.000   0.000
 Cr  24  76  52 3.8443e-03   7.566  43.788  40.918   6.900   0.796   0.033   0.000   0.000   0.000   0.000   0.000   1.497   1.045   0.000   0.000
 Cr  24  77  53 3.3905e-03   5.709   9.473  60.320  19.268   4.912   0.308   0.010   0.000   0.000   0.000   0.000   2.092   1.224   0.000   0.000
 Cr  24  78  54 3.0029e-03   0.709  23.300  15.452  53.551   5.170   1.776   0.041   0.001   0.000   0.000   0.000   2.447   1.135   0.000   0.000
 Cr  24  79  55 2.6530e-03   1.867   3.108  30.270  17.882  41.877   3.919   1.057   0.018   0.000   0.000   0.000   3.109   1.190   0.000   0.000
 Cr  24  80  56 2.3214e-03   0.000  14.230   4.034  41.435  17.137  21.024   1.806   0.331   0.003   0.000   0.000   3.334   1.165   0.000   0.000
 Cr  24  81  57 2.0624e-03   0.956   1.328  15.320   6.238  39.914  15.626  18.952   1.429   0.235   0.002   0.000   4.141   1.237   0.000   0.000
 Cr  24  82  58 1.8499e-03   0.000   8.410   2.477  22.405   7.369  39.508  10.192   8.981   0.591   0.067   0.000   4.370   1.195   0.000   0.000
 Cr  24  83  59 1.6601e-03   0.000   1.583   9.187   2.326  18.367   8.475  38.167  11.086  10.173   0.571   0.065   5.366   1.268   0.000   0.000
 Cr  24  84  60 1.4698e-03   0.000   4.271   0.829  10.009   2.845  22.375   8.383  35.859   8.417   6.708   0.304   5.911   1.248   0.000   0.000
 Cr  24  85  61 1.2906e-03   0.000   1.426   2.316   0.483   6.035   2.272  19.281   8.608  39.106  10.999   9.473   7.223   1.319   0.000   0.000
 Cr  24  86  62 1.1185e-03   0.000   1.974   0.481   1.825   0.506   7.210   2.804  23.383   9.860  41.836  10.123   7.270   1.297   0.000   0.000
 Mn  25  54  29 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  56  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  57  32 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  58  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  59  34 1.1255e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  60  35 3.7108e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  61  36 5.7030e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mn  25  62  37 1.3555e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.000
 Mn  25  63  38 4.6189e-01  98.607   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.687   0.000   0.000
 Mn  25  64  39 1.8641e-01  98.741   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.627   0.000   0.000
 Mn  25  65  40 8.4225e-02  97.420   2.580   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.823   0.000   0.000
 Mn  25  66  41 6.0363e-02  96.106   3.822   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.842   0.000   0.000
 Mn  25  67  42 5.2515e-02  86.339  13.633   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137   0.712   0.000   0.000
 Mn  25  68  43 4.0376e-02  91.741   7.757   0.502   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.756   0.000   0.000
 Mn  25  69  44 3.0832e-02  22.420  77.211   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.779   0.482   0.000   0.000
 Mn  25  70  45 2.3444e-02  48.297  50.072   1.631   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.357   0.000   0.000
 Mn  25  71  46 1.8467e-02  13.273  85.456   1.263   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   1.240   0.000   0.000
 Mn  25  72  47 1.4644e-02  15.253  80.476   4.257   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.890   0.711   0.000   0.000
 Mn  25  73  48 1.1592e-02  12.551  83.709   3.538   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.914   1.406   0.000   0.000
 Mn  25  74  49 9.1629e-03  13.718  76.719   9.079   0.482   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.963   1.040   0.000   0.000
 Mn  25  75  50 7.5514e-03   9.755  82.260   6.100   1.882   0.003   0.000   0.000   0.000   0.000   0.000   0.000   1.001   1.484   0.000   0.000
 Mn  25  76  51 6.4330e-03   8.314  43.206  45.336   2.966   0.178   0.000   0.000   0.000   0.000   0.000   0.000   1.435   1.288   0.000   0.000
 Mn  25  77  52 5.5328e-03   1.143  39.955  51.356   7.125   0.414   0.007   0.000   0.000   0.000   0.000   0.000   1.657   1.286   0.000   0.000
 Mn  25  78  53 4.7683e-03   1.333  20.227  57.845  17.132   3.397   0.067   0.001   0.000   0.000   0.000   0.000   2.012   1.425   0.000   0.000
 Mn  25  79  54 4.1420e-03   0.000  17.410  34.639  42.018   4.999   0.929   0.006   0.000   0.000   0.000   0.000   2.374   1.416   0.000   0.000
 Mn  25  80  55 3.6067e-03   0.814   3.129  33.351  35.132  24.878   2.410   0.285   0.001   0.000   0.000   0.000   2.885   1.315   0.000   0.000
 Mn  25  81  56 3.0447e-03   0.000   8.342  11.115  41.602  27.024  10.889   0.955   0.072   0.000   0.000   0.000   3.242   1.314   0.000   0.000
 Mn  25  82  57 2.7235e-03   0.430   1.681  15.212  11.299  45.313  18.952   6.653   0.438   0.022   0.000   0.000   3.852   1.268   0.000   0.000
 Mn  25  83  58 2.3844e-03   0.000   4.652   6.673  23.098  13.542  38.874  10.082   2.926   0.147   0.005   0.000   4.180   1.264   0.000   0.000
 Mn  25  84  59 2.0631e-03   0.173   3.731   7.513   9.059  22.704  15.642  31.960   7.178   1.956   0.083   0.002   4.734   1.358   0.000   0.000
 Mn  25  85  60 1.7805e-03   0.000   1.626   2.809   8.424   8.665  27.167  12.992  31.906   5.042   1.329   0.039   5.570   1.268   0.000   0.000
 Mn  25  86  61 1.5550e-03   0.000   1.719   1.707   2.278   7.258   9.667  26.661  13.787  30.612   5.109   1.202   6.485   1.332   0.000   0.000
 Mn  25  87  62 1.3237e-03   0.000   0.973   1.079   1.576   2.078   7.716   9.284  29.210  12.948  31.114   4.023   7.318   1.276   0.000   0.000
 Mn  25  88  63 1.1417e-03   0.000   1.777   0.652   0.374   0.758   1.575   6.478   9.528  28.973  15.189  34.695   7.864   1.340   0.000   0.000
 Mn  25  89  64 9.8898e-04   0.000   1.928   2.247   0.869   0.550   1.207   2.391  10.238  14.014  45.789  20.767   5.288   1.293   0.000   0.000
 Fe  26  59  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  60  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  61  35 4.2319e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  62  36 7.4977e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  63  37 8.3105e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  64  38 1.7687e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  65  39 5.2706e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fe  26  66  40 2.1849e-01  99.915   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.484   0.000   0.000
 Fe  26  67  41 1.6505e-01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.618   0.000   0.000
 Fe  26  68  42 1.1588e-01  98.015   1.985   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.675   0.000   0.000
 Fe  26  69  43 8.8858e-02  97.203   2.794   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.745   0.000   0.000
 Fe  26  70  44 6.6336e-02  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.826   0.000   0.000
 Fe  26  71  45 4.8642e-02  95.619   4.226   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.795   0.000   0.000
 Fe  26  72  46 3.6399e-02  94.453   5.514   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.900   0.000   0.000
 Fe  26  73  47 2.7856e-02  92.109   7.355   0.536   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.800   0.000   0.000
 Fe  26  74  48 2.1334e-02  90.050   9.617   0.333   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.885   0.000   0.000
 Fe  26  75  49 1.6216e-02  73.124  24.024   2.850   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.617   0.000   0.000
 Fe  26  76  50 1.2613e-02  40.995  57.125   1.864   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.609   0.496   0.000   0.000
 Fe  26  77  51 1.0377e-02  27.893  65.482   6.506   0.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.789   0.845   0.000   0.000
 Fe  26  78  52 8.6555e-03  23.218  68.718   7.187   0.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.857   1.630   0.000   0.000
 Fe  26  79  53 7.2388e-03  12.412  31.831  52.489   3.088   0.181   0.000   0.000   0.000   0.000   0.000   0.000   1.468   1.186   0.000   0.000
 Fe  26  80  54 6.0675e-03  10.713  46.417  31.753  10.666   0.445   0.006   0.000   0.000   0.000   0.000   0.000   1.437   1.162   0.000   0.000
 Fe  26  81  55 4.9715e-03   8.429  20.760  51.286  14.427   4.977   0.122   0.001   0.000   0.000   0.000   0.000   1.871   1.207   0.000   0.000
 Fe  26  82  56 4.3121e-03   7.674  37.893  17.770  32.268   3.206   1.180   0.007   0.000   0.000   0.000   0.000   1.890   1.129   0.000   0.000
 Fe  26  83  57 3.6756e-03   4.689   9.128  46.494  18.080  19.410   1.681   0.517   0.002   0.000   0.000   0.000   2.455   1.158   0.000   0.000
 Fe  26  84  58 3.0990e-03   0.000  28.294  18.087  37.594  10.142   5.265   0.520   0.097   0.000   0.000   0.000   2.479   1.131   0.000   0.000
 Fe  26  85  59 2.5816e-03   1.593   1.244  34.510  14.166  36.237   7.658   4.183   0.352   0.058   0.000   0.000   3.240   1.217   0.000   0.000
 Fe  26  86  60 2.2292e-03   0.000   9.055   4.219  43.037  13.337  25.257   3.348   1.614   0.119   0.013   0.000   3.587   1.167   0.000   0.000
 Fe  26  87  61 1.8747e-03   0.000   1.005   9.103   4.369  36.102  15.525  27.536   4.335   1.886   0.126   0.015   4.663   1.264   0.000   0.000
 Fe  26  88  62 1.5669e-03   0.000   4.804   1.010  12.631   5.623  39.410  13.723  19.721   2.153   0.879   0.046   5.102   1.199   0.000   0.000
 Fe  26  89  63 1.3685e-03   0.000   1.484   3.520   0.621   7.083   4.563  37.826  16.346  24.239   3.142   1.177   6.365   1.272   0.000   0.000
 Fe  26  90  64 1.1786e-03   0.000   2.567   1.006   4.157   0.859   9.593   5.672  40.599  14.924  18.775   1.848   6.891   1.209   0.000   0.000
 Fe  26  91  65 1.0110e-03   0.000   1.318   3.850   0.195   2.080   0.588   6.445   4.917  38.790  17.752  24.063   7.761   1.260   0.000   0.000
 Fe  26  92  66 8.6168e-04   0.000   5.629   3.159   3.783   0.516   3.752   0.927  10.342   6.694  48.276  16.922   6.500   1.172   0.000   0.000
 Co  27  58  31 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  60  33 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  61  34 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  62  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  63  36 1.5277e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  64  37 1.3227e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  65  38 1.2335e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  66  39 2.5504e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Co  27  67  40 8.4344e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.432   0.000   0.000
 Co  27  68  41 5.5397e-01  99.410   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.659   0.000   0.000
 Co  27  69  42 4.0603e-01  96.982   3.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   1.081   0.000   0.000
 Co  27  70  43 2.8164e-01  97.001   2.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.811   0.000   0.000
 Co  27  71  44 1.7883e-01  92.961   7.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.974   0.000   0.000
 Co  27  72  45 1.3750e-01  94.642   5.227   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.919   0.000   0.000
 Co  27  73  46 9.7480e-02  84.793  15.170   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.883   0.000   0.000
 Co  27  74  47 7.1141e-02  89.049  10.663   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.934   0.000   0.000
 Co  27  75  48 5.1857e-02  35.042  64.650   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.572   0.000   0.000
 Co  27  76  49 3.7568e-02  48.336  50.028   1.636   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.533   0.486   0.000   0.000
 Co  27  77  50 2.6950e-02  22.489  75.631   1.872   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.794   0.747   0.000   0.000
 Co  27  78  51 2.0596e-02  30.656  63.356   5.964   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.581   0.000   0.000
 Co  27  79  52 1.5807e-02   4.166  85.448   9.724   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.069   1.579   0.000   0.000
 Co  27  80  53 1.2267e-02   6.734  43.395  47.286   2.552   0.034   0.000   0.000   0.000   0.000   0.000   0.000   1.458   1.226   0.000   0.000
 Co  27  81  54 9.4447e-03   2.043  53.057  34.349  10.277   0.274   0.001   0.000   0.000   0.000   0.000   0.000   1.537   1.467   0.000   0.000
 Co  27  82  55 7.7012e-03   2.937  41.906  36.784  15.634   2.715   0.025   0.000   0.000   0.000   0.000   0.000   1.734   1.455   0.000   0.000
 Co  27  83  56 6.2354e-03   1.357  45.477  28.284  21.626   2.767   0.489   0.001   0.000   0.000   0.000   0.000   1.804   1.425   0.000   0.000
 Co  27  84  57 5.0420e-03   1.906  11.743  53.432  23.783   8.145   0.891   0.100   0.000   0.000   0.000   0.000   2.276   1.212   0.000   0.000
 Co  27  85  58 3.9948e-03   0.000  23.678  27.303  36.735  10.037   2.022   0.213   0.012   0.000   0.000   0.000   2.401   1.243   0.000   0.000
 Co  27  86  59 3.3590e-03   0.865   1.993  40.115  20.980  30.560   4.371   1.040   0.073   0.003   0.000   0.000   2.960   1.250   0.000   0.000
 Co  27  87  60 2.7621e-03   0.000   4.911  12.760  42.081  16.916  21.034   1.833   0.445   0.019   0.001   0.000   3.438   1.251   0.000   0.000
 Co  27  88  61 2.2783e-03   0.307   2.679   8.122  14.846  37.490  17.868  16.933   1.446   0.298   0.012   0.000   4.170   1.355   0.000   0.000
 Co  27  89  62 1.9217e-03   0.000   1.778   4.550  11.006  13.008  42.403  14.231  12.144   0.735   0.141   0.003   4.855   1.217   0.000   0.000
 Co  27  90  63 1.6382e-03   0.156   1.514   2.795   3.550   9.131  14.796  40.503  15.716  11.047   0.678   0.112   5.769   1.287   0.000   0.000
 Co  27  91  64 1.3960e-03   0.000   1.103   1.878   3.125   3.956  10.652  13.560  44.394  12.262   8.679   0.390   6.552   1.189   0.000   0.000
 Co  27  92  65 1.2021e-03   0.195   2.784   1.315   0.867   2.262   3.583   9.667  14.910  43.717  12.594   8.106   7.386   1.226   0.000   0.000
 Co  27  93  66 1.0362e-03   0.000   2.679   5.501   1.844   1.483   3.443   4.592  12.230  14.641  43.723   9.864   7.278   1.129   0.000   0.000
 Co  27  94  67 8.9228e-04   0.362   5.344   3.430   1.888   1.367   1.275   3.279   4.981  12.757  17.774  47.542   7.076   1.178   0.000   0.000
 Co  27  95  68 7.6584e-04   0.000   6.468  12.841   5.290   6.185   3.369   2.767   6.524   8.598  22.657  25.301   3.590   1.089   0.000   0.000
 Co  27  96  69 6.5241e-04   1.163   1.406  26.587   4.944   5.085   5.330   3.555   3.176   7.900  11.437  29.418   2.373   1.148   0.000   0.000
 Ni  28  63  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  65  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  66  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  67  39 4.5973e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  68  40 1.3071e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  69  41 1.0283e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  70  42 2.3479e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  71  43 7.9366e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ni  28  72  44 2.8215e+01  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ni  28  73  45 1.1967e+01  99.210   0.790   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.318   0.000   0.000
 Ni  28  74  46 5.5099e+00  97.073   2.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.555   0.000   0.000
 Ni  28  75  47 2.7086e+00  90.270   9.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.443   0.000   0.000
 Ni  28  76  48 1.3961e+00  78.435  21.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.616   0.000   0.000
 Ni  28  77  49 7.7006e-01  56.405  43.552   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.725   0.000   0.000
 Ni  28  78  50 6.0552e-01  30.941  68.980   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   1.485   0.000   0.000
 Ni  28  79  51 8.4915e-02  78.388  20.858   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.886   0.000   0.000
 Ni  28  80  52 4.2392e-02  75.952  23.180   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   1.777   0.000   0.000
 Ni  28  81  53 2.5807e-02  74.983  17.755   7.215   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   1.240   0.000   0.000
 Ni  28  82  54 1.7661e-02  72.863  22.561   4.078   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.672   0.000   0.000
 Ni  28  83  55 1.2829e-02  70.394  14.206  14.413   0.928   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.461   1.143   0.000   0.000
 Ni  28  84  56 9.4407e-03  67.367  24.756   5.935   1.877   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.425   1.444   0.000   0.000
 Ni  28  85  57 6.8231e-03  60.087  13.470  23.514   2.317   0.606   0.006   0.000   0.000   0.000   0.000   0.000   0.699   1.196   0.000   0.000
 Ni  28  86  58 5.3467e-03  56.471  21.532  17.642   3.769   0.528   0.060   0.000   0.000   0.000   0.000   0.000   0.705   1.164   0.000   0.000
 Ni  28  87  59 4.2010e-03  43.086  17.101  27.624   9.574   2.357   0.239   0.018   0.000   0.000   0.000   0.000   1.118   1.119   0.000   0.000
 Ni  28  88  60 3.3843e-03   0.000  63.700  10.656  22.873   1.858   0.876   0.035   0.001   0.000   0.000   0.000   1.657   1.061   0.000   0.000
 Ni  28  89  61 2.7591e-03  13.854  17.338  32.777  12.809  20.806   1.740   0.653   0.022   0.001   0.000   0.000   2.173   0.973   0.000   0.000
 Ni  28  90  62 2.2977e-03   0.000  55.810   3.914  20.012  11.766   7.593   0.711   0.191   0.003   0.000   0.000   2.143   1.054   0.000   0.000
 Ni  28  91  63 1.9401e-03   4.216  12.069  32.160   5.546  22.693  12.114  10.295   0.719   0.186   0.003   0.000   3.127   1.013   0.000   0.000
 Ni  28  92  64 1.6545e-03   0.000  52.208   3.671  10.170   4.113  21.468   5.352   2.755   0.228   0.035   0.000   2.674   0.994   0.000   0.000
 Ni  28  93  65 1.4253e-03   7.842   3.450  37.206   3.479  12.834   4.162  21.799   5.909   3.094   0.195   0.029   3.594   0.952   0.000   0.000
 Ni  28  94  66 1.2295e-03   0.000  50.770   1.001  13.906   2.151  13.409   3.899  12.198   1.670   0.951   0.045   3.013   0.942   0.000   0.000
 Ni  28  95  67 1.0632e-03   4.464   3.982  26.798   5.001  18.264   2.268  14.642   3.463  16.888   2.882   1.351   4.433   0.946   0.000   0.000
 Ni  28  96  68 9.1592e-04   0.000  42.352   1.451  15.696   1.527  15.368   2.382  11.432   2.370   6.624   0.798   3.547   0.936   0.000   0.000
 Ni  28  97  69 8.1339e-04   0.000   7.623  17.636   2.548  18.748   4.403  18.912   2.491  14.085   2.740  10.813   5.134   0.951   0.000   0.000
 Ni  28  98  70 7.0542e-04   0.000  27.796   1.237  22.018   1.507  15.307   2.478  16.447   2.177   9.390   1.644   4.052   0.935   0.000   0.000
 Ni  28  99  71 6.6324e-04   0.000   0.012   9.473   0.942  12.866   1.886  22.631   5.078  27.731   3.410  15.974   5.787   0.981   0.000   0.000
 Cu  29  64  35 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  66  37 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  67  38 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  68  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  69  40 2.2557e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  70  41 3.7574e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  71  42 1.7715e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  72  43 1.6060e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cu  29  73  44 2.9427e+02  99.953   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.000   0.000
 Cu  29  74  45 7.7372e+01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.228   0.000   0.000
 Cu  29  75  46 2.6286e+01  87.974  12.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.492   0.000   0.000
 Cu  29  76  47 9.9789e+00  88.701  11.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.527   0.000   0.000
 Cu  29  77  48 4.2134e+00  56.865  43.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.740   0.000   0.000
 Cu  29  78  49 1.9525e+00  56.740  43.250   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.761   0.000   0.000
 Cu  29  79  50 1.1389e+00  43.041  56.942   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   1.463   0.000   0.000
 Cu  29  80  51 1.7290e-01  73.136  25.633   1.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   1.097   0.000   0.000
 Cu  29  81  52 7.6023e-02  68.065  30.753   1.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331   1.846   0.000   0.000
 Cu  29  82  53 4.3542e-02  68.640  24.460   6.885   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   1.749   0.000   0.000
 Cu  29  83  54 2.7733e-02  61.371  33.561   4.700   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.441   1.728   0.000   0.000
 Cu  29  84  55 1.8703e-02  61.090  20.090  18.189   0.615   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.443   0.000   0.000
 Cu  29  85  56 1.3063e-02  37.174  45.574  15.004   2.219   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.824   1.099   0.000   0.000
 Cu  29  86  57 9.3421e-03  45.940  21.328  29.785   2.570   0.377   0.001   0.000   0.000   0.000   0.000   0.000   0.901   1.347   0.000   0.000
 Cu  29  87  58 7.1155e-03   7.421  58.881  27.139   6.051   0.480   0.029   0.000   0.000   0.000   0.000   0.000   1.334   1.051   0.000   0.000
 Cu  29  88  59 5.4207e-03  11.195  43.471  31.945  11.233   2.040   0.114   0.002   0.000   0.000   0.000   0.000   1.498   1.073   0.000   0.000
 Cu  29  89  60 4.3200e-03   0.000  55.907  13.746  27.785   1.982   0.570   0.010   0.000   0.000   0.000   0.000   1.776   1.167   0.000   0.000
 Cu  29  90  61 3.4897e-03   3.465  29.378  29.250  19.248  17.236   1.177   0.245   0.002   0.000   0.000   0.000   2.219   1.076   0.000   0.000
 Cu  29  91  62 2.8783e-03   0.000  46.968   8.156  27.024  12.817   4.614   0.376   0.046   0.000   0.000   0.000   2.213   1.159   0.000   0.000
 Cu  29  92  63 2.4039e-03   2.960   3.793  43.291   6.129  32.240   8.270   3.112   0.189   0.018   0.000   0.000   2.992   0.921   0.000   0.000
 Cu  29  93  64 2.0289e-03   0.000  46.149   8.320  15.681   9.899  17.763   1.344   0.815   0.028   0.001   0.000   2.522   1.068   0.000   0.000
 Cu  29  94  65 1.7265e-03   2.110  10.733  36.071   5.788  20.650   6.330  16.812   0.963   0.530   0.012   0.000   3.265   0.910   0.000   0.000
 Cu  29  95  66 1.4701e-03   0.000  33.897  18.120  14.014   8.850  17.828   2.422   4.374   0.356   0.137   0.001   2.860   1.050   0.000   0.000
 Cu  29  96  67 1.2518e-03   1.191   3.673  21.979  15.996  23.699   6.865  19.155   2.025   5.025   0.285   0.106   3.977   0.930   0.000   0.000
 Cu  29  97  68 1.0872e-03   0.000  22.865  19.292  13.868   9.799  18.183   5.560   8.415   0.611   1.324   0.082   3.430   1.030   0.000   0.000
 Cu  29  98  69 9.6574e-04   0.825   0.116   5.602   7.496  29.969  10.324  25.663   3.468  13.934   0.678   1.923   5.199   0.832   0.000   0.000
 Cu  29  99  70 8.4658e-04   0.000  12.887  15.169  13.490  11.861  12.969  10.969  15.799   2.357   4.226   0.274   4.295   0.998   0.000   0.000
 Cu  29 100  71 7.9596e-04   0.209   1.665   1.205   4.786   9.450  14.120  21.959  15.086  20.882   3.446   7.191   6.256   0.983   0.000   0.000
 Cu  29 101  72 7.5135e-04   0.000   2.853   3.146   3.015   7.636  13.226  15.380  21.457  13.601  17.489   2.197   6.144   0.970   0.000   0.000
 Cu  29 102  73 7.0864e-04   0.027   0.023   1.222   1.176   1.799   5.349  12.037  16.249  24.786  17.152  20.180   7.188   1.006   0.000   0.000
 Zn  30  69  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  70  40 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  71  41 4.1999e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  72  42 9.7458e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  73  43 4.8239e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  74  44 6.1548e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  75  45 1.0305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  76  46 2.1636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  77  47 5.8211e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zn  30  78  48 1.9119e+01  99.381   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.315   0.000   0.000
 Zn  30  79  49 7.2352e+00  96.775   3.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.436   0.000   0.000
 Zn  30  80  50 3.5307e+00  72.312  27.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277   0.755   0.000   0.000
 Zn  30  81  51 3.5440e-01  92.359   7.633   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.846   0.000   0.000
 Zn  30  82  52 1.4126e-01  79.181  20.808   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.706   0.000   0.000
 Zn  30  83  53 7.4260e-02  74.087  25.059   0.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.588   0.000   0.000
 Zn  30  84  54 4.4050e-02  67.987  31.496   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.829   0.000   0.000
 Zn  30  85  55 2.7911e-02  63.752  33.756   2.471   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.388   0.818   0.000   0.000
 Zn  30  86  56 1.8751e-02  60.706  37.289   1.900   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   1.226   0.000   0.000
 Zn  30  87  57 1.2971e-02  57.488  36.468   5.727   0.313   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.917   0.000   0.000
 Zn  30  88  58 9.7214e-03  56.190  40.345   2.660   0.800   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.396   0.000   0.000
 Zn  30  89  59 7.3117e-03  53.441  20.135  24.941   1.299   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.874   0.000   0.000
 Zn  30  90  60 5.6735e-03  52.421  34.339  10.828   2.239   0.167   0.006   0.000   0.000   0.000   0.000   0.000   0.634   1.055   0.000   0.000
 Zn  30  91  61 4.5247e-03  46.353   9.477  38.807   3.974   1.331   0.057   0.001   0.000   0.000   0.000   0.000   1.046   0.993   0.000   0.000
 Zn  30  92  62 3.6954e-03  50.011  16.197  23.649   9.023   0.919   0.200   0.001   0.000   0.000   0.000   0.000   0.952   0.785   0.000   0.000
 Zn  30  93  63 3.0958e-03  43.788   9.390  25.264  16.734   4.189   0.548   0.086   0.000   0.000   0.000   0.000   1.301   0.848   0.000   0.000
 Zn  30  94  64 2.6033e-03  50.067  13.084  18.699  15.976   1.141   0.971   0.058   0.003   0.000   0.000   0.000   1.082   0.727   0.000   0.000
 Zn  30  95  65 2.2095e-03  37.403  14.403  18.666  17.313  10.598   0.954   0.636   0.026   0.001   0.000   0.000   1.548   0.772   0.000   0.000
 Zn  30  96  66 1.8889e-03  45.404  14.774   8.148  28.277   1.439   1.599   0.264   0.093   0.001   0.000   0.000   1.319   0.769   0.000   0.000
 Zn  30  97  67 1.6232e-03  14.444  22.954  23.967  10.043  25.056   1.808   1.446   0.212   0.069   0.001   0.000   2.210   0.752   0.000   0.000
 Zn  30  98  68 1.3969e-03  42.139  17.471   2.226  24.251   9.543   3.382   0.564   0.394   0.026   0.005   0.000   1.562   0.812   0.000   0.000
 Zn  30  99  69 1.2208e-03   5.751  10.983  40.563   3.863  22.224  10.748   4.890   0.573   0.376   0.025   0.005   2.830   0.772   0.000   0.000
 Zn  30 100  70 1.0645e-03   0.000  54.330   3.627  14.119   5.711  19.193   1.516   1.281   0.156   0.066   0.002   2.427   0.788   0.000   0.000
 Zn  30 101  71 9.7280e-04   1.624   2.567  16.758  14.884  27.515   6.856  22.232   4.930   2.255   0.256   0.123   4.145   0.795   0.000   0.000
 Zn  30 102  72 8.9016e-04   0.000  27.035   2.080  25.729   4.850  19.891   6.049  12.370   1.158   0.769   0.067   3.669   0.806   0.000   0.000
 Zn  30 103  73 8.3508e-04   0.950   0.235   4.371   3.903  23.137  12.453  27.890   7.650  16.184   2.169   1.058   5.553   0.816   0.000   0.000
 Zn  30 104  74 7.7360e-04   0.000  10.144   1.288  19.459   2.657  24.473   6.221  22.440   5.074   7.522   0.722   5.118   0.820   0.000   0.000
 Zn  30 105  75 7.1780e-04   0.000   0.227   2.937   0.535   9.856   2.410  27.183  10.006  29.990   6.249  10.607   6.831   0.871   0.000   0.000
 Ga  31  70  39 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  72  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  73  42 9.8016e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  74  43 3.9925e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  75  44 1.2866e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  76  45 1.3048e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  77  46 2.3487e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  78  47 5.1009e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ga  31  79  48 1.1859e+02  97.991   2.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.330   0.000   0.000
 Ga  31  80  49 3.4678e+01  96.884   3.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.477   0.000   0.000
 Ga  31  81  50 1.3235e+01  66.813  33.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.881   0.000   0.000
 Ga  31  82  51 6.9950e-01  93.277   6.719   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.913   0.000   0.000
 Ga  31  83  52 2.5505e-01  60.891  39.096   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.990   0.000   0.000
 Ga  31  84  53 1.2563e-01  61.098  38.057   0.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.659   0.000   0.000
 Ga  31  85  54 7.0401e-02  55.014  44.478   0.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   1.047   0.000   0.000
 Ga  31  86  55 4.2817e-02  54.399  43.066   2.532   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   1.335   0.000   0.000
 Ga  31  87  56 2.7534e-02  48.647  49.361   1.868   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.535   1.713   0.000   0.000
 Ga  31  88  57 1.8381e-02  49.676  41.753   8.345   0.225   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.388   0.000   0.000
 Ga  31  89  58 1.3537e-02  39.659  55.844   3.525   0.970   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.658   1.343   0.000   0.000
 Ga  31  90  59 1.0037e-02  44.605  16.992  37.207   1.072   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.951   1.087   0.000   0.000
 Ga  31  91  60 7.7156e-03  24.003  46.962  26.388   2.534   0.111   0.001   0.000   0.000   0.000   0.000   0.000   1.078   0.838   0.000   0.000
 Ga  31  92  61 6.0206e-03  40.071  12.809  44.257   2.043   0.813   0.007   0.000   0.000   0.000   0.000   0.000   1.107   1.113   0.000   0.000
 Ga  31  93  62 4.9369e-03  18.599  41.418  32.840   6.567   0.498   0.078   0.000   0.000   0.000   0.000   0.000   1.292   0.757   0.000   0.000
 Ga  31  94  63 4.0674e-03  15.463  33.309  38.769  10.326   1.973   0.149   0.010   0.000   0.000   0.000   0.000   1.505   0.891   0.000   0.000
 Ga  31  95  64 3.3836e-03   6.214  48.124  14.307  29.755   1.055   0.536   0.008   0.000   0.000   0.000   0.000   1.730   0.860   0.000   0.000
 Ga  31  96  65 2.8571e-03   5.629  18.168  37.247  22.630  15.440   0.644   0.240   0.002   0.000   0.000   0.000   2.270   0.698   0.000   0.000
 Ga  31  97  66 2.4236e-03   4.065  48.589   6.461  33.971   4.972   1.787   0.134   0.021   0.000   0.000   0.000   1.932   0.975   0.000   0.000
 Ga  31  98  67 2.0734e-03   3.706  19.090  34.719   7.959  31.211   2.051   1.207   0.051   0.006   0.000   0.000   2.552   0.795   0.000   0.000
 Ga  31  99  68 1.7793e-03   3.545  48.201   8.455  20.238  12.409   6.233   0.640   0.276   0.003   0.000   0.000   2.124   0.942   0.000   0.000
 Ga  31 100  69 1.5413e-03   2.521   9.562  43.035   8.315  23.322   7.942   4.718   0.434   0.149   0.001   0.000   2.861   0.818   0.000   0.000
 Ga  31 101  70 1.3448e-03   0.000  43.366  14.577  12.684  13.463  13.719   0.937   1.142   0.093   0.019   0.000   2.475   0.948   0.000   0.000
 Ga  31 102  71 1.2116e-03   0.942   4.766  16.729  27.126  19.898  12.156  15.662   1.364   1.244   0.094   0.020   3.745   0.868   0.000   0.000
 Ga  31 103  72 1.1157e-03   0.000  10.195  24.246  20.444  10.269  20.367   8.689   4.808   0.506   0.460   0.018   3.571   0.903   0.000   0.000
 Ga  31 104  73 1.0207e-03   0.504   0.714   5.768  17.756  26.220  13.670  22.174   7.403   4.958   0.451   0.383   4.711   0.871   0.000   0.000
 Ga  31 105  74 9.4719e-04   0.000   3.168   2.615  22.245  19.193  18.640  11.370  17.883   2.931   1.761   0.194   4.791   0.861   0.000   0.000
 Ga  31 106  75 8.7990e-04   0.166   0.374   1.413   2.856  15.398  18.633  25.101  12.637  18.455   3.014   1.951   5.981   0.868   0.000   0.000
 Ga  31 107  76 8.1874e-04   0.000   1.614   0.650   4.332   6.059  25.433  16.270  20.538  11.723  12.002   1.380   6.178   0.851   0.000   0.000
 Ga  31 108  77 7.6543e-04   0.130   0.022   0.918   0.301   3.193   4.030  22.512  18.630  24.748  12.352  13.165   7.221   0.893   0.000   0.000
 Ge  32  75  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  77  45 4.1253e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  78  46 3.0176e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  79  47 4.5242e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  80  48 9.6416e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  81  49 2.2774e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ge  32  82  50 6.6189e+01  99.975   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.000   0.000
 Ge  32  83  51 1.3687e+00  98.612   1.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.553   0.000   0.000
 Ge  32  84  52 4.6148e-01  96.887   3.113   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   1.031   0.000   0.000
 Ge  32  85  53 2.1409e-01  96.742   3.252   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.763   0.000   0.000
 Ge  32  86  54 1.1436e-01  95.281   4.717   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   1.022   0.000   0.000
 Ge  32  87  55 6.7044e-02  93.793   5.922   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.699   0.000   0.000
 Ge  32  88  56 4.1849e-02  88.006  11.803   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.617   0.000   0.000
 Ge  32  89  57 2.7094e-02  66.130  32.610   1.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.443   0.000   0.000
 Ge  32  90  58 1.9568e-02  59.296  39.897   0.775   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.562   0.000   0.000
 Ge  32  91  59 1.4319e-02  49.614  48.022   2.263   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.528   0.703   0.000   0.000
 Ge  32  92  60 1.0858e-02  50.290  48.134   1.373   0.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   0.938   0.000   0.000
 Ge  32  93  61 8.4716e-03  48.986  46.746   3.910   0.345   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.750   0.000   0.000
 Ge  32  94  62 6.6935e-03  49.930  47.715   1.831   0.520   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.530   1.166   0.000   0.000
 Ge  32  95  63 5.5391e-03  48.008  23.667  27.251   0.931   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.730   0.000   0.000
 Ge  32  96  64 4.5795e-03  50.223  41.887   6.259   1.541   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.594   0.943   0.000   0.000
 Ge  32  97  65 3.8125e-03  47.022   8.879  40.793   2.439   0.844   0.023   0.000   0.000   0.000   0.000   0.000   1.013   0.848   0.000   0.000
 Ge  32  98  66 3.1043e-03  51.299  16.440  28.437   3.166   0.572   0.086   0.000   0.000   0.000   0.000   0.000   0.855   0.649   0.000   0.000
 Ge  32  99  67 2.7191e-03  45.412   9.949  28.454  13.782   2.061   0.313   0.029   0.000   0.000   0.000   0.000   1.182   0.756   0.000   0.000
 Ge  32 100  68 2.3178e-03  53.994   9.392  26.339   8.838   0.959   0.463   0.015   0.000   0.000   0.000   0.000   0.948   0.614   0.000   0.000
 Ge  32 101  69 1.9887e-03  42.922  13.833  16.518  20.704   5.015   0.737   0.264   0.006   0.000   0.000   0.000   1.344   0.694   0.000   0.000
 Ge  32 102  70 1.7278e-03  48.963  13.368  14.932  20.409   1.185   1.012   0.115   0.017   0.000   0.000   0.000   1.151   0.634   0.000   0.000
 Ge  32 103  71 1.5333e-03   6.095  29.529  26.130  12.281  23.207   1.534   1.074   0.128   0.020   0.000   0.000   2.266   0.693   0.000   0.000
 Ge  32 104  72 1.4029e-03  24.904  31.778   4.574  22.986  12.438   2.518   0.554   0.238   0.010   0.001   0.000   1.773   0.688   0.000   0.000
 Ge  32 105  73 1.2807e-03   2.639   7.992  41.910   8.462  22.944  12.334   2.984   0.515   0.210   0.009   0.001   2.939   0.704   0.000   0.000
 Ge  32 106  74 1.1673e-03   0.000  40.791  12.502  14.629   8.461  20.759   1.665   1.028   0.132   0.032   0.001   2.659   0.726   0.000   0.000
 Ge  32 107  75 1.0698e-03   1.231   0.278  18.347  23.278  23.134   9.130  20.882   2.476   1.067   0.140   0.034   3.978   0.721   0.000   0.000
 Ge  32 108  76 9.9047e-04   0.000  14.523   2.547  38.739   8.060  20.313   7.860   6.722   0.840   0.370   0.025   3.741   0.711   0.000   0.000
 Ge  32 109  77 9.1578e-04   0.793   0.209   4.458   1.793  36.457  14.102  22.207   8.979   9.615   0.975   0.411   5.166   0.737   0.000   0.000
 Ge  32 110  78 8.5022e-04   0.000   6.034   1.084  23.257   4.349  30.152   9.260  18.951   3.677   2.829   0.410   4.927   0.724   0.000   0.000
 Ge  32 111  79 7.9286e-04   0.511   0.305   2.569   0.684  13.017   3.749  37.837  11.263  20.888   4.992   4.184   6.341   0.780   0.000   0.000
 Ge  32 112  80 7.4232e-04   0.000   4.296   0.603   8.778   2.290  26.121   4.396  28.449   9.865  13.335   1.866   6.040   0.733   0.000   0.000
 As  33  74  41 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  76  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  77  44 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  78  45 5.3538e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  79  46 1.6734e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  80  47 7.3309e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  81  48 8.8864e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  82  49 1.6488e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 As  33  83  50 4.0714e+02  99.873   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.279   0.000   0.000
 As  33  84  51 2.6964e+00  98.855   1.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.695   0.000   0.000
 As  33  85  52 8.3633e-01  88.702  11.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.690   0.000   0.000
 As  33  86  53 3.6983e-01  94.656   5.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   1.374   0.000   0.000
 As  33  87  54 1.9046e-01  58.821  41.178   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.331   0.000   0.000
 As  33  88  55 1.0810e-01  82.506  17.070   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.179   0.630   0.000   0.000
 As  33  89  56 6.5941e-02  40.562  59.199   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.692   0.000   0.000
 As  33  90  57 4.1558e-02  42.160  56.188   1.653   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.898   0.000   0.000
 As  33  91  58 2.9320e-02  38.810  60.197   0.958   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   1.447   0.000   0.000
 As  33  92  59 2.1285e-02  40.561  55.872   3.495   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.631   1.132   0.000   0.000
 As  33  93  60 1.5858e-02  39.542  58.624   1.576   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   1.694   0.000   0.000
 As  33  94  61 1.2237e-02  41.743  50.603   7.377   0.272   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.662   1.033   0.000   0.000
 As  33  95  62 9.6654e-03  38.220  58.538   2.566   0.675   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.657   1.298   0.000   0.000
 As  33  96  63 7.7280e-03  39.262  15.144  44.687   0.805   0.102   0.000   0.000   0.000   0.000   0.000   0.000   1.073   0.865   0.000   0.000
 As  33  97  64 6.3451e-03  35.626  38.399  23.978   1.933   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.748   0.000   0.000
 As  33  98  65 5.2624e-03  37.339  11.600  48.118   2.206   0.733   0.003   0.000   0.000   0.000   0.000   0.000   1.174   0.788   0.000   0.000
 As  33  99  66 4.3762e-03  24.919  31.078  34.654   8.800   0.485   0.064   0.000   0.000   0.000   0.000   0.000   1.290   0.706   0.000   0.000
 As  33 100  67 3.6608e-03  24.086  24.628  33.626  15.449   2.055   0.149   0.007   0.000   0.000   0.000   0.000   1.472   0.674   0.000   0.000
 As  33 101  68 3.0408e-03  20.213  36.752  19.295  22.413   0.929   0.395   0.003   0.000   0.000   0.000   0.000   1.483   0.738   0.000   0.000
 As  33 102  69 2.5924e-03  12.245  37.413  21.141  24.208   4.420   0.461   0.112   0.000   0.000   0.000   0.000   1.730   0.650   0.000   0.000
 As  33 103  70 2.2679e-03   6.206  51.615   9.320  30.653   1.235   0.919   0.049   0.004   0.000   0.000   0.000   1.721   0.824   0.000   0.000
 As  33 104  71 1.9847e-03   2.597  25.852  31.672  14.712  23.472   1.026   0.644   0.024   0.002   0.000   0.000   2.364   0.835   0.000   0.000
 As  33 105  72 1.8028e-03   2.094  44.918  11.421  24.687  13.971   2.453   0.350   0.104   0.001   0.000   0.000   2.128   0.891   0.000   0.000
 As  33 106  73 1.6322e-03   1.415   2.788  46.970  10.045  30.400   6.421   1.715   0.198   0.048   0.000   0.000   2.926   0.816   0.000   0.000
 As  33 107  74 1.4797e-03   0.000  13.956  19.894  30.610  13.424  20.170   1.217   0.688   0.037   0.005   0.000   3.126   0.743   0.000   0.000
 As  33 108  75 1.3425e-03   0.680   0.592  14.830  21.634  30.977  13.911  15.824   1.030   0.497   0.021   0.003   3.950   0.757   0.000   0.000
 As  33 109  76 1.1975e-03   0.000   4.779   4.119  42.267   9.778  25.953   8.673   3.831   0.461   0.135   0.003   3.925   0.785   0.000   0.000
 As  33 110  77 1.1217e-03   0.369   0.470   4.468   7.203  39.968  12.571  25.250   6.132   3.158   0.329   0.082   4.772   0.787   0.000   0.000
 As  33 111  78 1.0303e-03   0.000   2.531   1.694  21.414  10.285  30.855  12.783  17.406   1.642   1.284   0.104   4.898   0.765   0.000   0.000
 As  33 112  79 9.4967e-04   0.153   0.386   1.739   2.858  18.781  13.121  31.879  12.953  15.399   1.594   1.137   5.835   0.788   0.000   0.000
 As  33 113  80 8.7857e-04   0.000   2.351   0.935   7.835   7.974  32.223   9.200  23.508   8.890   6.418   0.664   5.733   0.764   0.000   0.000
 As  33 114  81 8.1110e-04   0.067   0.060   2.661   0.960  10.303   7.059  33.168   9.024  23.654   7.508   5.540   6.533   0.800   0.000   0.000
 As  33 115  82 7.6059e-04   0.000   1.118   0.616   3.783   4.151  15.698  11.614  28.803   9.880  19.344   4.993   6.601   0.789   0.000   0.000
 Se  34  79  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  81  47 9.5758e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  82  48 2.1412e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  83  49 1.7282e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  84  50 2.7516e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  85  51 5.5849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Se  34  86  52 1.5963e+00  99.350   0.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.586   0.000   0.000
 Se  34  87  53 6.5947e-01  99.206   0.794   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.721   0.000   0.000
 Se  34  88  54 3.1889e-01  98.490   1.510   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.774   0.000   0.000
 Se  34  89  55 1.7799e-01  98.165   1.835   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.740   0.000   0.000
 Se  34  90  56 1.0716e-01  97.179   2.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.967   0.000   0.000
 Se  34  91  57 6.6862e-02  96.391   3.457   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.585   0.000   0.000
 Se  34  92  58 4.5344e-02  95.193   4.767   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.711   0.000   0.000
 Se  34  93  59 3.2735e-02  90.422   8.942   0.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.603   0.000   0.000
 Se  34  94  60 2.4079e-02  93.550   6.225   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.741   0.000   0.000
 Se  34  95  61 1.8313e-02  86.212  13.015   0.773   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.451   0.000   0.000
 Se  34  96  62 1.4120e-02  61.596  37.863   0.539   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.389   0.483   0.000   0.000
 Se  34  97  63 1.1319e-02  44.291  53.373   2.263   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.645   0.000   0.000
 Se  34  98  64 9.1569e-03  46.411  52.139   1.261   0.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.875   0.000   0.000
 Se  34  99  65 7.3284e-03  45.351  48.285   5.882   0.460   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.615   0.670   0.000   0.000
 Se  34 100  66 6.1611e-03  47.965  49.221   2.154   0.651   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.555   1.098   0.000   0.000
 Se  34 101  67 5.1079e-03  48.470  17.640  32.597   1.100   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.661   0.000   0.000
 Se  34 102  68 4.2591e-03  51.971  43.504   3.178   1.259   0.088   0.001   0.000   0.000   0.000   0.000   0.000   0.540   0.907   0.000   0.000
 Se  34 103  69 3.5467e-03  50.713   9.624  37.650   1.403   0.596   0.015   0.000   0.000   0.000   0.000   0.000   0.916   0.725   0.000   0.000
 Se  34 104  70 3.0279e-03  53.443  25.259  19.198   1.808   0.263   0.028   0.000   0.000   0.000   0.000   0.000   0.703   0.599   0.000   0.000
 Se  34 105  71 2.5396e-03  41.970  13.130  33.487   9.700   1.536   0.164   0.013   0.000   0.000   0.000   0.000   1.162   0.655   0.000   0.000
 Se  34 106  72 2.3348e-03  47.580  12.671  25.244  13.186   1.042   0.272   0.005   0.000   0.000   0.000   0.000   1.083   0.598   0.000   0.000
 Se  34 107  73 2.1180e-03  11.507  38.582  16.556  24.050   8.378   0.771   0.154   0.002   0.000   0.000   0.000   1.821   0.581   0.000   0.000
 Se  34 108  74 1.9073e-03  20.433  36.084   7.068  32.696   2.135   1.425   0.148   0.010   0.000   0.000   0.000   1.649   0.677   0.000   0.000
 Se  34 109  75 1.7195e-03   2.836  11.841  40.978  11.637  29.181   2.130   1.283   0.108   0.007   0.000   0.000   2.646   0.628   0.000   0.000
 Se  34 110  76 1.5529e-03   6.927  41.456   6.684  21.182  18.579   4.049   0.788   0.327   0.008   0.000   0.000   2.200   0.653   0.000   0.000
 Se  34 111  77 1.3913e-03   2.267   4.348  38.344  10.327  23.572  16.383   3.845   0.663   0.245   0.005   0.000   3.179   0.630   0.000   0.000
 Se  34 112  78 1.2774e-03   3.807  35.505  10.911  14.750   8.999  22.843   1.725   1.265   0.163   0.031   0.000   2.726   0.663   0.000   0.000
 Se  34 113  79 1.1669e-03   1.648   1.563  25.890  19.635  17.376  11.119  19.561   1.949   1.114   0.121   0.022   3.786   0.634   0.000   0.000
 Se  34 114  80 1.0666e-03   4.146  33.395   8.617  16.698   6.498  23.662   3.410   2.663   0.663   0.235   0.011   2.917   0.653   0.000   0.000
 Se  34 115  81 9.7247e-04   1.595   1.845  24.543  12.521  23.451   8.612  20.248   3.463   2.934   0.589   0.198   4.018   0.684   0.000   0.000
 Se  34 116  82 9.0675e-04   0.000   9.761  17.086  30.606   3.279  22.513   7.043   7.309   0.923   1.307   0.173   3.756   0.659   0.000   0.000
 Se  34 117  83 8.6253e-04   0.833   0.352   7.717  12.938  34.470   4.828  21.576   7.631   7.475   0.997   1.183   4.793   0.712   0.000   0.000
 Se  34 118  84 8.1794e-04   0.000   3.089   0.304  15.303  18.066  28.343   4.735  20.349   5.019   4.117   0.676   5.144   0.725   0.000   0.000
 Br  35  78  43 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  80  45 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  82  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  83  48 1.1869e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  84  49 7.4111e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  85  50 3.8469e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  86  51 1.3655e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Br  35  87  52 3.4073e+00  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.730   0.000   0.000
 Br  35  88  53 1.2916e+00  98.583   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.624   0.000   0.000
 Br  35  89  54 5.9728e-01  96.079   3.921   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.751   0.000   0.000
 Br  35  90  55 3.1291e-01  96.962   3.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.874   0.000   0.000
 Br  35  91  56 1.7528e-01  89.714  10.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.599   0.000   0.000
 Br  35  92  57 1.0846e-01  91.842   7.952   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.659   0.000   0.000
 Br  35  93  58 7.2137e-02  45.235  54.713   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.548   0.435   0.000   0.000
 Br  35  94  59 5.1525e-02  46.773  52.401   0.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.541   0.399   0.000   0.000
 Br  35  95  60 3.7352e-02  40.719  58.971   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.465   0.000   0.000
 Br  35  96  61 2.8075e-02  49.495  49.692   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.406   0.000   0.000
 Br  35  97  62 2.1573e-02  33.095  66.297   0.608   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.675   0.714   0.000   0.000
 Br  35  98  63 1.6967e-02  34.929  61.628   3.426   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.685   1.117   0.000   0.000
 Br  35  99  64 1.3465e-02  35.727  62.471   1.583   0.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   1.641   0.000   0.000
 Br  35 100  65 1.0736e-02  37.583  49.867  12.233   0.313   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.753   0.696   0.000   0.000
 Br  35 101  66 8.7918e-03  37.083  58.757   3.399   0.760   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.678   1.036   0.000   0.000
 Br  35 102  67 7.0749e-03  38.042  11.359  49.458   1.002   0.139   0.000   0.000   0.000   0.000   0.000   0.000   1.138   0.865   0.000   0.000
 Br  35 103  68 6.0147e-03  38.845  37.363  21.867   1.846   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.666   0.000   0.000
 Br  35 104  69 4.9165e-03  37.759  12.671  47.156   1.726   0.684   0.004   0.000   0.000   0.000   0.000   0.000   1.149   0.936   0.000   0.000
 Br  35 105  70 4.2236e-03  29.755  28.810  37.317   3.749   0.329   0.040   0.000   0.000   0.000   0.000   0.000   1.162   0.710   0.000   0.000
 Br  35 106  71 3.5774e-03  14.028  32.811  35.229  15.942   1.873   0.111   0.005   0.000   0.000   0.000   0.000   1.592   0.549   0.000   0.000
 Br  35 107  72 3.1455e-03   5.899  47.711  12.881  31.999   1.144   0.364   0.002   0.000   0.000   0.000   0.000   1.759   0.790   0.000   0.000
 Br  35 108  73 2.7648e-03   3.315  33.302  24.203  24.698  13.713   0.648   0.121   0.000   0.000   0.000   0.000   2.146   0.640   0.000   0.000
 Br  35 109  74 2.4195e-03   1.675  43.086   9.574  39.379   4.412   1.739   0.127   0.009   0.000   0.000   0.000   2.075   0.901   0.000   0.000
 Br  35 110  75 2.1869e-03   1.608   9.073  40.155  14.219  32.062   1.673   1.165   0.043   0.002   0.000   0.000   2.760   0.688   0.000   0.000
 Br  35 111  76 1.9838e-03   1.409  33.321   9.856  26.753  22.146   5.648   0.647   0.219   0.002   0.000   0.000   2.555   0.749   0.000   0.000
 Br  35 112  77 1.7899e-03   1.177   5.373  38.348  13.187  28.578  10.681   2.242   0.331   0.082   0.000   0.000   3.058   0.655   0.000   0.000
 Br  35 113  78 1.6118e-03   0.000  10.428  22.278  29.185  11.825  23.688   1.433   1.091   0.064   0.008   0.000   3.251   0.689   0.000   0.000
 Br  35 114  79 1.4274e-03   0.688   2.269  16.299  29.605  20.942  19.503   8.771   1.299   0.596   0.025   0.003   3.717   0.667   0.000   0.000
 Br  35 115  80 1.3173e-03   0.800  10.460   3.323  42.478  11.283  27.500   1.536   2.182   0.345   0.092   0.001   3.553   0.693   0.000   0.000
 Br  35 116  81 1.1869e-03   0.591   2.552  19.270  24.022  17.598  21.188  11.839   1.525   1.206   0.178   0.030   3.828   0.665   0.000   0.000
 Br  35 117  82 1.0940e-03   0.467   5.931  11.503  39.294   6.088  27.757   5.077   2.934   0.508   0.418   0.020   3.690   0.716   0.000   0.000
 Br  35 118  83 1.0327e-03   0.322   1.238  13.528  19.631  29.788  10.071  20.005   2.962   1.959   0.309   0.188   4.178   0.741   0.000   0.000
 Br  35 119  84 9.7279e-04   0.000   1.311   1.184  23.373  18.700  28.809   7.805  15.356   1.884   1.410   0.169   4.759   0.801   0.000   0.000
 Br  35 120  85 9.2142e-04   0.000   0.283   0.399   1.761  18.463  21.178  30.428   9.326  14.294   2.480   1.385   5.830   0.839   0.000   0.000
 Br  35 121  86 8.7205e-04   0.000   0.602   0.296   0.363   1.689  22.009  20.747  31.691   7.861  12.726   2.016   6.546   0.860   0.000   0.000
 Kr  36  85  49 1.7278e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  87  51 4.0934e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  88  52 8.6345e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  89  53 2.8597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Kr  36  90  54 1.2353e+00  99.984   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Kr  36  91  55 6.2218e-01  99.809   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.186   0.000   0.000
 Kr  36  92  56 3.4557e-01  99.278   0.722   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.576   0.000   0.000
 Kr  36  93  57 2.0501e-01  98.949   1.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.605   0.000   0.000
 Kr  36  94  58 1.2164e-01  98.215   1.785   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.803   0.000   0.000
 Kr  36  95  59 8.6037e-02  97.081   2.910   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.606   0.000   0.000
 Kr  36  96  60 6.2153e-02  97.674   2.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.692   0.000   0.000
 Kr  36  97  61 4.5723e-02  97.184   2.781   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.597   0.000   0.000
 Kr  36  98  62 3.4566e-02  96.089   3.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.699   0.000   0.000
 Kr  36  99  63 2.6752e-02  92.442   7.174   0.384   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.529   0.000   0.000
 Kr  36 100  64 2.1135e-02  91.914   7.906   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.548   0.000   0.000
 Kr  36 101  65 1.6837e-02  54.429  44.572   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.392   0.000   0.000
 Kr  36 102  66 1.3463e-02  46.761  52.498   0.734   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.540   0.442   0.000   0.000
 Kr  36 103  67 1.0790e-02  40.823  56.152   2.895   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.602   0.000   0.000
 Kr  36 104  68 8.6940e-03  44.815  53.568   1.378   0.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.570   0.779   0.000   0.000
 Kr  36 105  69 6.8740e-03  44.057  48.624   6.762   0.524   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.639   0.600   0.000   0.000
 Kr  36 106  70 6.0611e-03  47.539  49.819   2.022   0.612   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.557   0.985   0.000   0.000
 Kr  36 107  71 5.0960e-03  45.491  13.410  39.628   1.260   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.585   0.000   0.000
 Kr  36 108  72 4.4195e-03  47.413  41.404   9.381   1.679   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.657   0.633   0.000   0.000
 Kr  36 109  73 3.8928e-03  38.438  13.265  44.891   2.380   0.996   0.030   0.000   0.000   0.000   0.000   0.000   1.143   0.633   0.000   0.000
 Kr  36 110  74 3.4198e-03  38.785  18.179  38.400   3.837   0.697   0.101   0.000   0.000   0.000   0.000   0.000   1.098   0.556   0.000   0.000
 Kr  36 111  75 3.0047e-03  13.562  30.352  25.837  27.142   2.671   0.395   0.041   0.000   0.000   0.000   0.000   1.764   0.575   0.000   0.000
 Kr  36 112  76 2.6384e-03  25.774  24.662  12.936  34.178   1.604   0.814   0.031   0.001   0.000   0.000   0.000   1.637   0.610   0.000   0.000
 Kr  36 113  77 2.3181e-03  12.279  28.854  16.710  28.577  11.978   1.251   0.346   0.006   0.000   0.000   0.000   2.043   0.550   0.000   0.000
 Kr  36 114  78 2.0504e-03  26.515  26.172  15.708  28.334   1.482   1.615   0.160   0.013   0.000   0.000   0.000   1.576   0.566   0.000   0.000
 Kr  36 115  79 1.8374e-03   4.466  36.074  22.769  25.399   8.895   1.361   0.972   0.060   0.003   0.000   0.000   2.065   0.575   0.000   0.000
 Kr  36 116  80 1.6577e-03  14.260  36.302  17.099  28.989   1.325   1.658   0.288   0.078   0.001   0.000   0.000   1.733   0.599   0.000   0.000
 Kr  36 117  81 1.4643e-03   2.900  27.458  25.660  27.788  13.622   1.306   1.090   0.146   0.030   0.000   0.000   2.310   0.613   0.000   0.000
 Kr  36 118  82 1.3562e-03   8.507  40.020  12.398  34.103   2.464   2.141   0.261   0.101   0.005   0.001   0.000   1.900   0.702   0.000   0.000
 Kr  36 119  83 1.2616e-03   2.777  16.220  35.218  18.092  23.880   2.183   1.455   0.128   0.043   0.002   0.000   2.574   0.713   0.000   0.000
 Kr  36 120  84 1.1819e-03   0.000  12.778  27.442  28.098  20.604   8.968   1.457   0.606   0.036   0.010   0.000   2.926   0.747   0.000   0.000
 Kr  36 121  85 1.1061e-03   0.000   0.481   6.884  23.269  34.993  18.956  13.042   1.623   0.690   0.048   0.014   4.145   0.833   0.000   0.000
 Kr  36 122  86 1.0364e-03   0.000   4.375   0.362  10.032  26.948  33.604  15.925   7.368   1.031   0.338   0.018   4.696   0.827   0.000   0.000
 Kr  36 123  87 9.7136e-04   0.000   0.350   1.726   0.279   6.339  24.743  38.057  17.523   9.366   1.229   0.388   5.944   0.874   0.000   0.000
 Kr  36 124  88 9.1072e-04   0.000   3.644   0.204   1.596   0.316   8.428  28.376  36.518  13.815   6.335   0.769   6.519   0.858   0.000   0.000
 Rb  37  84  47 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  86  49 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  87  50 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  88  51 1.8132e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  89  52 2.9967e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  90  53 7.8669e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rb  37  91  54 3.0162e+00  99.591   0.409   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.356   0.000   0.000
 Rb  37  92  55 1.3717e+00  99.680   0.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.222   0.000   0.000
 Rb  37  93  56 7.0522e-01  98.537   1.463   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.542   0.000   0.000
 Rb  37  94  57 4.1050e-01  98.559   1.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.778   0.000   0.000
 Rb  37  95  58 2.4918e-01  95.430   4.570   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.660   0.000   0.000
 Rb  37  96  59 1.5604e-01  94.041   5.953   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.602   0.000   0.000
 Rb  37  97  60 1.0705e-01  91.192   8.808   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.557   0.000   0.000
 Rb  37  98  61 7.6000e-02  95.273   4.663   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.593   0.000   0.000
 Rb  37  99  62 5.7808e-02  81.534  18.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.504   0.000   0.000
 Rb  37 100  63 4.4003e-02  74.322  25.225   0.453   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.478   0.000   0.000
 Rb  37 101  64 3.4242e-02  33.304  66.498   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.669   0.543   0.000   0.000
 Rb  37 102  65 2.7040e-02  33.131  65.742   1.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.446   0.000   0.000
 Rb  37 103  66 2.1502e-02  29.091  70.127   0.779   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.786   0.000   0.000
 Rb  37 104  67 1.7206e-02  31.184  63.539   5.230   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.741   0.978   0.000   0.000
 Rb  37 105  68 1.3901e-02  32.960  64.833   1.874   0.332   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   1.463   0.000   0.000
 Rb  37 106  69 1.1241e-02  35.429  36.823  27.266   0.467   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.928   0.685   0.000   0.000
 Rb  37 107  70 9.2232e-03  36.140  59.642   3.301   0.914   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.949   0.000   0.000
 Rb  37 108  71 7.4886e-03  34.492  10.999  53.112   1.195   0.202   0.000   0.000   0.000   0.000   0.000   0.000   1.216   0.528   0.000   0.000
 Rb  37 109  72 6.3866e-03  25.844  41.587  30.168   2.286   0.115   0.001   0.000   0.000   0.000   0.000   0.000   1.092   0.608   0.000   0.000
 Rb  37 110  73 5.5699e-03  19.857  22.953  53.733   2.478   0.971   0.008   0.000   0.000   0.000   0.000   0.000   1.418   0.605   0.000   0.000
 Rb  37 111  74 4.8724e-03   5.118  41.211  39.398  13.506   0.674   0.093   0.000   0.000   0.000   0.000   0.000   1.637   0.685   0.000   0.000
 Rb  37 112  75 4.2611e-03   3.560  29.960  33.695  29.876   2.687   0.210   0.012   0.000   0.000   0.000   0.000   1.988   0.636   0.000   0.000
 Rb  37 113  76 3.7309e-03   3.137  40.528  12.459  41.734   1.481   0.655   0.005   0.000   0.000   0.000   0.000   1.999   0.768   0.000   0.000
 Rb  37 114  77 3.2725e-03   3.780  31.841  26.006  33.243   4.289   0.732   0.109   0.000   0.000   0.000   0.000   2.051   0.648   0.000   0.000
 Rb  37 115  78 2.8780e-03   2.549  42.614  17.922  34.244   1.381   1.245   0.043   0.002   0.000   0.000   0.000   1.932   0.762   0.000   0.000
 Rb  37 116  79 2.5382e-03   2.142  26.180  34.673  32.093   3.634   0.977   0.297   0.004   0.000   0.000   0.000   2.130   0.662   0.000   0.000
 Rb  37 117  80 2.2405e-03   1.686  40.334  13.615  41.210   1.706   1.352   0.083   0.013   0.000   0.000   0.000   2.054   0.835   0.000   0.000
 Rb  37 118  81 1.9723e-03   1.379  13.476  36.845  36.143  10.365   1.359   0.414   0.017   0.001   0.000   0.000   2.465   0.709   0.000   0.000
 Rb  37 119  82 1.7575e-03   1.810  36.722  12.660  44.023   2.481   2.157   0.125   0.021   0.000   0.000   0.000   2.157   0.887   0.000   0.000
 Rb  37 120  83 1.6211e-03   1.387  11.880  38.074  24.085  21.867   1.832   0.845   0.027   0.003   0.000   0.000   2.622   0.774   0.000   0.000
 Rb  37 121  84 1.4968e-03   0.000   7.473  21.635  38.964  21.893   8.681   1.032   0.316   0.006   0.001   0.000   3.071   0.842   0.000   0.000
 Rb  37 122  85 1.3853e-03   0.096   1.173   6.209  23.316  40.176  19.521   8.382   0.877   0.244   0.005   0.000   4.003   0.890   0.000   0.000
 Rb  37 123  86 1.2835e-03   0.000   2.266   2.236   9.462  26.388  39.959  13.818   5.246   0.503   0.118   0.002   4.652   0.916   0.000   0.000
 Rb  37 124  87 1.1936e-03   0.106   0.951   0.830   1.559   9.792  28.395  39.989  13.007   4.871   0.412   0.088   5.630   0.921   0.000   0.000
 Rb  37 125  88 1.1122e-03   0.000   1.909   1.463   1.358   2.246  11.694  29.852  38.346   9.568   3.328   0.237   6.325   0.922   0.000   0.000
 Rb  37 126  89 1.0360e-03   0.094   0.785   0.532   0.828   0.861   1.751  11.566  32.711  38.476   9.280   3.116   7.357   0.923   0.000   0.000
 Rb  37 127  90 9.6447e-04   0.000   1.833   1.041   0.809   1.153   1.189   2.233  12.813  34.764  37.253   6.910   7.844   0.914   0.000   0.000
 Rb  37 128  91 8.9815e-04   0.000   1.207   0.562   0.546   0.515   0.874   0.976   2.035  12.758  39.602  40.926   8.156   0.930   0.000   0.000
 Sr  38  89  51 3.1386e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  90  52 1.8460e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  91  53 3.3273e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  92  54 9.7417e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  93  55 3.8932e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  94  56 1.8174e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  95  57 9.5016e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sr  38  96  58 5.3146e-01  99.916   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.179   0.000   0.000
 Sr  38  97  59 3.1078e-01  99.316   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.417   0.000   0.000
 Sr  38  98  60 2.0891e-01  99.071   0.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.595   0.000   0.000
 Sr  38  99  61 1.4404e-01  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.467   0.000   0.000
 Sr  38 100  62 1.0212e-01  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.576   0.000   0.000
 Sr  38 101  63 7.2535e-02  97.929   2.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.556   0.000   0.000
 Sr  38 102  64 5.6395e-02  97.790   2.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.600   0.000   0.000
 Sr  38 103  65 4.4362e-02  96.217   3.742   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.540   0.000   0.000
 Sr  38 104  66 3.4890e-02  94.511   5.480   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.539   0.000   0.000
 Sr  38 105  67 2.7629e-02  82.043  17.195   0.762   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.377   0.000   0.000
 Sr  38 106  68 2.2124e-02  85.594  14.041   0.365   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.452   0.000   0.000
 Sr  38 107  69 1.7830e-02  41.091  57.414   1.493   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.604   0.438   0.000   0.000
 Sr  38 108  70 1.4467e-02  48.432  50.751   0.800   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.396   0.000   0.000
 Sr  38 109  71 1.1887e-02  36.074  60.752   3.034   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.486   0.000   0.000
 Sr  38 110  72 9.8482e-03  37.337  60.644   1.766   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.669   0.000   0.000
 Sr  38 111  73 8.3069e-03  34.970  46.180  18.060   0.745   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.847   0.542   0.000   0.000
 Sr  38 112  74 6.9547e-03  35.087  59.924   3.693   1.266   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.712   0.693   0.000   0.000
 Sr  38 113  75 6.1615e-03  31.408  14.694  51.617   1.876   0.403   0.001   0.000   0.000   0.000   0.000   0.000   1.252   0.543   0.000   0.000
 Sr  38 114  76 5.3115e-03  36.633  56.269   4.999   1.939   0.159   0.002   0.000   0.000   0.000   0.000   0.000   0.727   0.671   0.000   0.000
 Sr  38 115  77 4.5816e-03  32.081  24.798  40.540   1.837   0.730   0.014   0.000   0.000   0.000   0.000   0.000   1.144   0.530   0.000   0.000
 Sr  38 116  78 3.9685e-03  34.946  55.948   6.870   1.996   0.228   0.012   0.000   0.000   0.000   0.000   0.000   0.766   0.623   0.000   0.000
 Sr  38 117  79 3.4679e-03  23.791  21.339  51.437   2.563   0.836   0.033   0.001   0.000   0.000   0.000   0.000   1.354   0.578   0.000   0.000
 Sr  38 118  80 3.0427e-03  30.745  42.864  22.943   2.996   0.433   0.020   0.000   0.000   0.000   0.000   0.000   0.996   0.577   0.000   0.000
 Sr  38 119  81 2.6702e-03  17.392  24.425  52.887   3.448   1.760   0.086   0.002   0.000   0.000   0.000   0.000   1.480   0.623   0.000   0.000
 Sr  38 120  82 2.3430e-03  27.573  40.462  27.509   3.600   0.786   0.069   0.000   0.000   0.000   0.000   0.000   1.098   0.611   0.000   0.000
 Sr  38 121  83 2.1367e-03  13.550  30.132  48.945   4.840   2.312   0.208   0.012   0.000   0.000   0.000   0.000   1.529   0.795   0.000   0.000
 Sr  38 122  84 1.9419e-03   0.000  35.721  31.329  29.800   2.364   0.755   0.030   0.001   0.000   0.000   0.000   2.012   0.825   0.000   0.000
 Sr  38 123  85 1.7686e-03   1.144   1.870  30.177  35.293  28.355   2.429   0.699   0.032   0.001   0.000   0.000   2.981   0.885   0.000   0.000
 Sr  38 124  86 1.6130e-03   0.000  19.564   1.533  28.735  36.023  12.683   1.233   0.223   0.006   0.000   0.000   3.254   0.896   0.000   0.000
 Sr  38 125  87 1.4813e-03   0.000   4.143   8.844   3.500  33.282  35.817  13.078   1.134   0.196   0.006   0.000   4.326   0.902   0.000   0.000
 Sr  38 126  88 1.3603e-03   0.000  20.806   2.147   4.597   2.270  33.031  30.419   6.170   0.500   0.060   0.001   4.434   0.894   0.000   0.000
 Sr  38 127  89 1.2440e-03   0.000   3.518   7.534   2.224   6.717   4.273  37.631  30.680   6.888   0.477   0.057   5.740   0.883   0.000   0.000
 Sr  38 128  90 1.1427e-03   0.000  22.729   1.556   3.703   1.118   4.128   3.074  37.321  22.976   3.201   0.196   5.562   0.881   0.000   0.000
 Sr  38 129  91 1.0492e-03   0.000   2.488   7.076   1.426   5.487   1.911   6.428   4.971  42.715  23.865   3.633   7.171   0.867   0.000   0.000
 Sr  38 130  92 9.6096e-04   0.000  18.906   1.453   4.296   0.915   3.302   1.223   4.680   4.165  41.628  19.432   6.817   0.877   0.000   0.000
 Sr  38 131  93 8.7375e-04   0.000   1.342   3.358   0.691   3.888   1.092   5.450   2.206   8.775   7.812  65.388   6.496   0.876   0.000   0.000
  Y  39  90  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  91  52 1.5659e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  92  53 4.9352e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  93  54 6.4894e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  94  55 1.8506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  95  56 6.8867e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  96  57 3.0518e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  Y  39  97  58 1.5325e+00  99.640   0.360   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.248   0.000   0.000
  Y  39  98  59 8.3616e-01  99.122   0.878   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.486   0.000   0.000
  Y  39  99  60 4.7266e-01  98.759   1.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.616   0.000   0.000
  Y  39 100  61 3.0438e-01  98.575   1.425   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.455   0.000   0.000
  Y  39 101  62 2.0247e-01  97.306   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.581   0.000   0.000
  Y  39 102  63 1.4581e-01  97.311   2.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.537   0.000   0.000
  Y  39 103  64 1.0559e-01  95.034   4.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.600   0.000   0.000
  Y  39 104  65 7.8421e-02  94.650   5.332   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.506   0.000   0.000
  Y  39 105  66 5.8063e-02  63.564  36.435   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.320   0.000   0.000
  Y  39 106  67 4.5865e-02  53.536  45.618   0.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.422   0.000   0.000
  Y  39 107  68 3.6730e-02  28.184  71.512   0.304   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.421   0.000   0.000
  Y  39 108  69 2.9338e-02  27.832  70.403   1.765   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.739   0.754   0.000   0.000
  Y  39 109  70 2.3258e-02  26.222  72.997   0.778   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.746   0.617   0.000   0.000
  Y  39 110  71 1.9213e-02  26.593  69.618   3.751   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.531   0.000   0.000
  Y  39 111  72 1.5645e-02  25.479  72.124   2.111   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   1.449   0.000   0.000
  Y  39 112  73 1.2931e-02  24.871  36.874  37.685   0.559   0.011   0.000   0.000   0.000   0.000   0.000   0.000   1.140   0.570   0.000   0.000
  Y  39 113  74 1.0968e-02  22.296  71.351   4.965   1.383   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.855   0.843   0.000   0.000
  Y  39 114  75 9.2836e-03  22.018  19.067  57.313   1.376   0.226   0.000   0.000   0.000   0.000   0.000   0.000   1.387   0.569   0.000   0.000
  Y  39 115  76 7.8156e-03  15.283  73.872   8.710   2.055   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.694   0.000   0.000
  Y  39 116  77 6.6996e-03  15.819  22.043  60.013   1.712   0.412   0.000   0.000   0.000   0.000   0.000   0.000   1.489   0.595   0.000   0.000
  Y  39 117  78 5.7453e-03   5.728  66.072  25.293   2.758   0.146   0.003   0.000   0.000   0.000   0.000   0.000   1.255   0.636   0.000   0.000
  Y  39 118  79 4.9273e-03   4.940  28.636  63.116   2.441   0.862   0.005   0.000   0.000   0.000   0.000   0.000   1.657   0.682   0.000   0.000
  Y  39 119  80 4.2408e-03   3.272  45.405  46.624   4.277   0.401   0.021   0.000   0.000   0.000   0.000   0.000   1.532   0.693   0.000   0.000
  Y  39 120  81 3.6489e-03   4.188  27.695  62.904   3.356   1.823   0.034   0.000   0.000   0.000   0.000   0.000   1.710   0.735   0.000   0.000
  Y  39 121  82 3.1209e-03   6.257  41.061  46.710   5.144   0.755   0.073   0.000   0.000   0.000   0.000   0.000   1.533   0.773   0.000   0.000
  Y  39 122  83 2.8305e-03   9.109  21.925  61.680   4.810   2.375   0.098   0.004   0.000   0.000   0.000   0.000   1.697   0.881   0.000   0.000
  Y  39 123  84 2.5431e-03   0.000  23.535  29.745  43.744   2.201   0.763   0.011   0.000   0.000   0.000   0.000   2.269   0.981   0.000   0.000
  Y  39 124  85 2.2880e-03   0.667   5.315  24.403  33.585  33.884   1.689   0.451   0.006   0.000   0.000   0.000   3.016   1.000   0.000   0.000
  Y  39 125  86 2.0671e-03   0.000  16.320   5.213  24.632  36.597  16.327   0.781   0.129   0.001   0.000   0.000   3.343   1.030   0.000   0.000
  Y  39 126  87 1.8713e-03   0.825   5.455  12.860   7.173  27.098  34.726  11.316   0.483   0.065   0.000   0.000   4.065   1.013   0.000   0.000
  Y  39 127  88 1.6968e-03   0.000  17.589   5.212   6.831   6.502  31.883  26.869   4.911   0.185   0.018   0.000   4.312   1.026   0.000   0.000
  Y  39 128  89 1.5336e-03   0.866  10.161   9.379   6.154   6.112   7.998  33.242  22.506   3.466   0.106   0.009   4.976   1.007   0.000   0.000
  Y  39 129  90 1.3907e-03   0.000  19.864   6.916   4.476   4.448   5.027   9.605  33.891  14.179   1.557   0.036   5.127   1.009   0.000   0.000
  Y  39 130  91 1.2581e-03   0.930  10.074   9.407   6.510   4.989   6.117   5.533  10.632  32.790  11.890   1.126   5.871   0.985   0.000   0.000
  Y  39 131  92 1.1303e-03   0.000  15.195   7.419   5.853   4.560   4.054   6.541   5.918  11.717  30.533   8.210   6.135   0.987   0.000   0.000
  Y  39 132  93 1.0024e-03   0.000   6.496   3.737   4.987   6.072   7.064   6.752  10.355   7.392  13.484  33.661   6.563   0.956   0.000   0.000
  Y  39 133  94 9.1238e-04   0.000  20.162   5.235   3.540   5.056   6.193   7.854   8.216  14.290  10.126  19.331   3.905   0.959   0.000   0.000
  Y  39 134  95 8.2470e-04   0.000   8.179   4.282   2.681   2.423   5.114   7.849  12.419  14.210  26.021  16.816   3.573   0.925   0.000   0.000
 Zr  40  93  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  95  55 3.6461e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  96  56 6.8135e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  97  57 1.9678e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  98  58 7.3354e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40  99  59 3.2421e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 100  60 1.5720e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 101  61 8.5249e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 102  62 5.1507e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Zr  40 103  63 3.3407e-01  99.790   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.191   0.000   0.000
 Zr  40 104  64 2.2326e-01  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Zr  40 105  65 1.5416e-01  99.026   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.401   0.000   0.000
 Zr  40 106  66 1.1473e-01  98.501   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.468   0.000   0.000
 Zr  40 107  67 8.5636e-02  97.373   2.627   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.449   0.000   0.000
 Zr  40 108  68 6.4893e-02  97.680   2.320   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.539   0.000   0.000
 Zr  40 109  69 4.8993e-02  96.214   3.720   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.449   0.000   0.000
 Zr  40 110  70 3.8118e-02  96.020   3.980   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.553   0.000   0.000
 Zr  40 111  71 3.1635e-02  86.582  12.906   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.456   0.000   0.000
 Zr  40 112  72 2.5374e-02  86.380  13.353   0.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.461   0.000   0.000
 Zr  40 113  73 2.0352e-02  35.678  62.534   1.787   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.661   0.324   0.000   0.000
 Zr  40 114  74 1.6834e-02  35.157  63.702   1.106   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.445   0.000   0.000
 Zr  40 115  75 1.4050e-02  27.377  69.418   3.047   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.760   0.446   0.000   0.000
 Zr  40 116  76 1.1723e-02  30.150  67.957   1.694   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.598   0.000   0.000
 Zr  40 117  77 9.8154e-03  27.104  68.785   3.771   0.336   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.774   0.569   0.000   0.000
 Zr  40 118  78 8.2260e-03  28.843  68.524   2.263   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.983   0.000   0.000
 Zr  40 119  79 6.8873e-03  25.888  66.572   6.759   0.755   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.825   0.615   0.000   0.000
 Zr  40 120  80 5.9256e-03  28.194  67.800   3.126   0.877   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.767   1.007   0.000   0.000
 Zr  40 121  81 5.0469e-03  22.715  49.971  25.403   1.781   0.128   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.610   0.000   0.000
 Zr  40 122  82 4.2657e-03  27.821  66.534   3.945   1.669   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.796   1.029   0.000   0.000
 Zr  40 123  83 3.8250e-03  15.373  44.672  37.275   2.359   0.321   0.001   0.000   0.000   0.000   0.000   0.000   1.276   0.692   0.000   0.000
 Zr  40 124  84 3.3973e-03  14.554  31.128  49.712   4.085   0.502   0.020   0.000   0.000   0.000   0.000   0.000   1.449   0.857   0.000   0.000
 Zr  40 125  85 3.0205e-03   7.304  12.007  36.029  41.132   3.211   0.306   0.010   0.000   0.000   0.000   0.000   2.219   0.881   0.000   0.000
 Zr  40 126  86 2.6973e-03   0.000  27.133   5.624  53.245  12.868   1.089   0.040   0.000   0.000   0.000   0.000   2.553   0.904   0.000   0.000
 Zr  40 127  87 2.4121e-03  10.068   6.084  14.499   7.313  51.116  10.168   0.729   0.022   0.000   0.000   0.000   3.169   0.885   0.000   0.000
 Zr  40 128  88 2.1576e-03   0.000  31.157   1.275  13.290  12.016  39.488   2.593   0.179   0.002   0.000   0.000   3.359   0.869   0.000   0.000
 Zr  40 129  89 1.9314e-03   8.948  11.102  12.794   2.299  13.558  13.290  35.754   2.139   0.115   0.001   0.000   3.947   0.853   0.000   0.000
 Zr  40 130  90 1.7246e-03   0.000  34.876   1.109   6.962   4.027  18.850  13.516  19.967   0.672   0.021   0.000   3.948   0.832   0.000   0.000
 Zr  40 131  91 1.5343e-03  13.711  10.670  10.837   1.496   8.615   4.436  19.365  13.271  17.077   0.509   0.013   4.439   0.823   0.000   0.000
 Zr  40 132  92 1.3526e-03   0.000  35.318   2.200   4.837   1.550  12.146   5.931  19.380  10.039   8.416   0.181   4.503   0.821   0.000   0.000
 Zr  40 133  93 1.2184e-03   0.000  13.256  16.545   2.985   8.252   1.738  12.255   5.441  19.656  10.411   9.460   5.531   0.836   0.000   0.000
 Zr  40 134  94 1.0879e-03   0.000   1.542  11.814  20.479   4.335  11.621   2.092  15.603   6.556  18.265   7.691   5.490   0.821   0.000   0.000
 Zr  40 135  95 9.7087e-04   0.000   0.005  10.034   5.456  15.669   4.476  15.084   2.696  17.944   7.096  21.540   5.661   0.808   0.000   0.000
 Zr  40 136  96 8.6095e-04   0.000   0.973   0.052  11.335   4.201  16.596   5.770  24.846   4.050  24.684   7.493   5.029   0.831   0.000   0.000
 Zr  40 137  97 7.6151e-04   0.000   0.974   5.147   0.132   7.257   2.101  11.585   5.086  29.869   5.666  32.183   4.943   0.808   0.000   0.000
 Nb  41  92  51 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  94  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  95  54 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  96  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  97  56 3.7421e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  98  57 7.8256e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41  99  58 1.0607e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 100  59 2.6302e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 101  60 8.8695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 102  61 3.4565e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nb  41 103  62 1.7397e+00  99.997   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.052   0.000   0.000
 Nb  41 104  63 9.6333e-01  99.661   0.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.229   0.000   0.000
 Nb  41 105  64 5.7774e-01  98.572   1.428   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.530   0.000   0.000
 Nb  41 106  65 3.6424e-01  98.428   1.572   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.509   0.000   0.000
 Nb  41 107  66 2.4538e-01  96.455   3.545   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nb  41 108  67 1.7038e-01  96.644   3.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.573   0.000   0.000
 Nb  41 109  68 1.2283e-01  94.092   5.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.617   0.000   0.000
 Nb  41 110  69 9.2285e-02  93.928   6.043   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.480   0.000   0.000
 Nb  41 111  70 6.9152e-02  83.163  16.837   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168   0.344   0.000   0.000
 Nb  41 112  71 5.3555e-02  53.061  46.274   0.665   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.422   0.000   0.000
 Nb  41 113  72 4.0763e-02  23.851  75.793   0.356   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.806   0.000   0.000
 Nb  41 114  73 3.3020e-02  21.541  76.264   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.830   0.000   0.000
 Nb  41 115  74 2.6249e-02  19.077  79.569   1.329   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.823   1.295   0.000   0.000
 Nb  41 116  75 2.1536e-02  20.178  75.050   4.696   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.847   1.004   0.000   0.000
 Nb  41 117  76 1.7652e-02  19.021  78.718   1.988   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.835   1.556   0.000   0.000
 Nb  41 118  77 1.4515e-02  19.995  72.726   6.987   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.893   0.000   0.000
 Nb  41 119  78 1.1999e-02  16.279  80.505   2.669   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.875   1.336   0.000   0.000
 Nb  41 120  79 9.9639e-03  16.859  56.306  26.169   0.644   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.107   0.674   0.000   0.000
 Nb  41 121  80 8.2571e-03   8.514  85.722   4.416   1.346   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.986   1.009   0.000   0.000
 Nb  41 122  81 6.9106e-03   7.061  33.647  57.517   1.637   0.138   0.000   0.000   0.000   0.000   0.000   0.000   1.541   0.653   0.000   0.000
 Nb  41 123  82 5.7861e-03   4.756  81.916  10.720   2.562   0.046   0.000   0.000   0.000   0.000   0.000   0.000   1.112   0.919   0.000   0.000
 Nb  41 124  83 5.1548e-03   9.832  25.936  61.207   2.546   0.479   0.000   0.000   0.000   0.000   0.000   0.000   1.579   0.919   0.000   0.000
 Nb  41 125  84 4.5447e-03   1.277  33.315  52.304  12.416   0.649   0.038   0.000   0.000   0.000   0.000   0.000   1.780   0.948   0.000   0.000
 Nb  41 126  85 4.0178e-03   1.616  14.466  34.942  44.075   4.671   0.223   0.007   0.000   0.000   0.000   0.000   2.364   1.007   0.000   0.000
 Nb  41 127  86 3.5603e-03   0.000  22.678   7.227  53.671  15.004   1.393   0.027   0.000   0.000   0.000   0.000   2.653   1.073   0.000   0.000
 Nb  41 128  87 3.1549e-03   1.936  12.202  14.704  12.496  50.921   7.077   0.658   0.007   0.000   0.000   0.000   3.222   1.034   0.000   0.000
 Nb  41 129  88 2.7982e-03   0.000  25.784   4.425  12.480  19.462  35.789   1.899   0.161   0.001   0.000   0.000   3.414   1.060   0.000   0.000
 Nb  41 130  89 2.4771e-03   1.870  19.420   9.122   6.570  15.071  21.256  25.592   1.038   0.062   0.000   0.000   3.852   1.019   0.000   0.000
 Nb  41 131  90 2.1728e-03   0.000  28.223   4.978   6.120  11.744  19.144  18.050  11.391   0.339   0.011   0.000   3.901   1.016   0.000   0.000
 Nb  41 132  91 1.9155e-03   2.875  22.641   7.922   4.644   8.687  14.872  18.519  13.476   6.216   0.145   0.003   4.180   0.967   0.000   0.000
 Nb  41 133  92 1.7135e-03   0.000  13.854  10.601  11.824   4.446  12.668  16.609  16.968   9.371   3.602   0.055   4.780   0.837   0.000   0.000
 Nb  41 134  93 1.5193e-03   1.945   0.129   9.715   6.185  19.171   3.972  15.502  14.926  17.534   7.775   3.145   5.737   0.800   0.000   0.000
 Nb  41 135  94 1.3422e-03   0.000   4.684  14.628  13.343   4.956   8.620   6.490  17.186  14.400  11.914   3.778   5.499   0.825   0.000   0.000
 Nb  41 136  95 1.1797e-03   1.794   7.510   7.993   8.151   7.141   6.371  10.400   7.478  17.924  14.100  11.139   5.795   0.865   0.000   0.000
 Nb  41 137  96 1.0354e-03   0.000   1.540  14.674   8.776   7.867   8.915   5.844  11.616   8.321  20.308  12.139   5.562   0.819   0.000   0.000
 Nb  41 138  97 9.0737e-04   2.044   3.863   5.739   7.137   6.671   7.599   8.369   9.346  16.218  10.039  22.975   5.324   0.843   0.000   0.000
 Nb  41 139  98 7.9501e-04   0.000   0.499   3.813   7.099   8.794   8.513  10.067  12.405  12.446  24.080  12.284   4.527   0.816   0.000   0.000
 Nb  41 140  99 6.9811e-04   0.000   4.107   3.103   1.808   3.332   4.564   6.228   9.330  12.557  20.266  34.701   4.240   0.821   0.000   0.000
 Mo  42  99  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 101  59 1.5884e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 102  60 1.4029e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 103  61 2.8416e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 104  62 8.7004e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 105  63 3.7087e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 106  64 1.8505e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 107  65 9.9801e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 108  66 5.9826e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mo  42 109  67 3.8583e-01  99.770   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.174   0.000   0.000
 Mo  42 110  68 2.5952e-01  99.505   0.495   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.487   0.000   0.000
 Mo  42 111  69 1.8110e-01  98.936   1.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.471   0.000   0.000
 Mo  42 112  70 1.2600e-01  98.730   1.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.500   0.000   0.000
 Mo  42 113  71 9.6550e-02  97.507   2.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.465   0.000   0.000
 Mo  42 114  72 7.3249e-02  97.089   2.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.580   0.000   0.000
 Mo  42 115  73 5.4913e-02  94.241   5.611   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.435   0.000   0.000
 Mo  42 116  74 4.2168e-02  93.419   6.525   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.681   0.000   0.000
 Mo  42 117  75 3.3783e-02  85.038  14.247   0.715   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.378   0.000   0.000
 Mo  42 118  76 2.7210e-02  88.038  11.640   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.564   0.000   0.000
 Mo  42 119  77 2.1911e-02  67.602  31.134   1.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.314   0.000   0.000
 Mo  42 120  78 1.7757e-02  62.281  37.086   0.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.512   0.000   0.000
 Mo  42 121  79 1.4482e-02  28.921  68.878   2.179   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.392   0.000   0.000
 Mo  42 122  80 1.1862e-02  33.701  64.793   1.449   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.357   0.000   0.000
 Mo  42 123  81 9.7251e-03  23.833  72.318   3.672   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.802   0.559   0.000   0.000
 Mo  42 124  82 7.7828e-03  25.593  71.798   2.405   0.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.772   0.494   0.000   0.000
 Mo  42 125  83 6.8966e-03  22.113  69.430   7.885   0.564   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.780   0.000   0.000
 Mo  42 126  84 6.0364e-03  13.887  60.566  23.986   1.540   0.021   0.000   0.000   0.000   0.000   0.000   0.000   1.132   0.824   0.000   0.000
 Mo  42 127  85 5.2906e-03  15.673   6.741  69.454   7.513   0.616   0.003   0.000   0.000   0.000   0.000   0.000   1.707   0.989   0.000   0.000
 Mo  42 128  86 4.6780e-03  19.651  14.019  18.804  46.139   1.333   0.053   0.000   0.000   0.000   0.000   0.000   1.956   0.835   0.000   0.000
 Mo  42 129  87 4.1464e-03  19.909   4.039  22.427  23.613  29.336   0.661   0.015   0.000   0.000   0.000   0.000   2.405   0.877   0.000   0.000
 Mo  42 130  88 3.6450e-03  23.346   7.628  10.481  36.438  17.043   4.971   0.093   0.000   0.000   0.000   0.000   2.315   0.809   0.000   0.000
 Mo  42 131  89 3.1523e-03  19.697   5.458  13.405  12.141  36.098  10.275   2.885   0.040   0.000   0.000   0.000   2.821   0.864   0.000   0.000
 Mo  42 132  90 2.7954e-03  26.055   6.815   3.408  27.664  14.081  19.898   1.467   0.609   0.003   0.000   0.000   2.655   0.777   0.000   0.000
 Mo  42 133  91 2.4893e-03  22.624   5.251  10.153   4.591  30.154  12.411  13.532   0.948   0.336   0.001   0.000   3.125   0.817   0.000   0.000
 Mo  42 134  92 2.1984e-03   0.000  34.815   1.724  19.180   6.729  28.505   5.579   3.122   0.276   0.070   0.000   3.234   0.789   0.000   0.000
 Mo  42 135  93 1.9245e-03  20.569   0.050  14.381   3.453  18.589   6.905  27.189   5.365   3.216   0.230   0.054   3.771   0.836   0.000   0.000
 Mo  42 136  94 1.6854e-03   0.000  34.739   0.618   9.264   5.597  24.850   6.368  16.338   1.385   0.787   0.054   3.817   0.787   0.000   0.000
 Mo  42 137  95 1.4669e-03  24.971   0.022   7.517   0.820  12.607   4.196  26.152   6.272  15.245   1.453   0.746   4.320   0.814   0.000   0.000
 Mo  42 138  96 1.2775e-03   0.000  12.056   0.793  24.839   2.804  16.249   7.246  24.289   4.299   6.986   0.437   4.946   0.789   0.000   0.000
 Mo  42 139  97 1.1081e-03   0.000   0.499  17.893   2.323  18.956   1.982  15.212   7.191  24.321   4.379   7.244   5.727   0.801   0.000   0.000
 Mo  42 140  98 9.6266e-04   0.000   1.117   2.288  18.604   1.756  22.768   2.256  20.393   8.044  19.988   2.786   5.875   0.801   0.000   0.000
 Mo  42 141  99 8.3520e-04   0.000   0.809   6.795   2.987  15.732   1.358  19.336   1.918  20.569   8.476  22.019   6.308   0.808   0.000   0.000
 Mo  42 142 100 7.2933e-04   0.000   1.678   1.205  11.584   3.830  18.173   1.461  24.548   2.413  26.214   8.894   5.497   0.788   0.000   0.000
 Mo  42 143 101 6.3859e-04   0.000   0.753  13.814   2.472  10.708   2.832  15.636   1.378  21.855   2.333  28.220   4.900   0.773   0.000   0.000
 Mo  42 144 102 5.5787e-04   0.000   1.163   1.483  21.632   2.598  12.797   3.352  18.522   1.741  33.586   3.125   3.745   0.787   0.000   0.000
 Tc  43  96  53 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  98  55 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43  99  56 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 100  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 101  58 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 102  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 103  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 104  61 1.3751e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 105  62 9.9506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 106  63 2.3031e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 107  64 8.2181e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 108  65 3.4807e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tc  43 109  66 1.7304e+00  99.628   0.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.185   0.000   0.000
 Tc  43 110  67 9.9196e-01  99.452   0.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.292   0.000   0.000
 Tc  43 111  68 6.0808e-01  98.396   1.604   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.535   0.000   0.000
 Tc  43 112  69 3.9311e-01  98.069   1.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.539   0.000   0.000
 Tc  43 113  70 2.6520e-01  96.785   3.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.660   0.000   0.000
 Tc  43 114  71 1.8366e-01  95.528   4.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.545   0.000   0.000
 Tc  43 115  72 1.3083e-01  89.562  10.438   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.498   0.000   0.000
 Tc  43 116  73 9.8514e-02  85.049  14.804   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.469   0.000   0.000
 Tc  43 117  74 7.3026e-02  29.965  69.990   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.327   0.000   0.000
 Tc  43 118  75 5.1612e-02  34.867  64.012   1.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.663   0.458   0.000   0.000
 Tc  43 119  76 4.3162e-02  21.834  77.801   0.364   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.484   0.000   0.000
 Tc  43 120  77 3.4139e-02  25.326  73.075   1.599   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.763   0.390   0.000   0.000
 Tc  43 121  78 2.7059e-02  19.716  79.420   0.864   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.811   0.599   0.000   0.000
 Tc  43 122  79 2.1581e-02  19.832  77.452   2.712   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.572   0.000   0.000
 Tc  43 123  80 1.7327e-02  17.867  80.226   1.821   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.841   0.729   0.000   0.000
 Tc  43 124  81 1.3953e-02  19.366  76.286   4.239   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.851   0.663   0.000   0.000
 Tc  43 125  82 1.1193e-02  14.566  82.535   2.589   0.309   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.886   0.823   0.000   0.000
 Tc  43 126  83 9.7368e-03   9.888  52.999  36.539   0.567   0.007   0.000   0.000   0.000   0.000   0.000   0.000   1.278   0.784   0.000   0.000
 Tc  43 127  84 8.4392e-03   2.804  41.942  52.771   2.458   0.025   0.000   0.000   0.000   0.000   0.000   0.000   1.550   0.937   0.000   0.000
 Tc  43 128  85 7.3300e-03   4.475  12.923  70.164  11.732   0.706   0.000   0.000   0.000   0.000   0.000   0.000   1.913   0.874   0.000   0.000
 Tc  43 129  86 6.3650e-03   2.452  20.672  25.645  49.625   1.536   0.071   0.000   0.000   0.000   0.000   0.000   2.273   0.968   0.000   0.000
 Tc  43 130  87 5.5151e-03   3.578  14.442  22.208  28.102  31.127   0.533   0.009   0.000   0.000   0.000   0.000   2.704   0.825   0.000   0.000
 Tc  43 131  88 4.6938e-03   2.230  21.504  15.332  33.574  22.993   4.294   0.073   0.000   0.000   0.000   0.000   2.668   0.930   0.000   0.000
 Tc  43 132  89 4.1547e-03   2.977  14.584  13.728  20.217  36.405  10.348   1.725   0.017   0.000   0.000   0.000   3.105   0.880   0.000   0.000
 Tc  43 133  90 3.6683e-03   0.000  24.680   9.076  21.619  24.380  18.351   1.537   0.357   0.001   0.000   0.000   3.087   0.894   0.000   0.000
 Tc  43 134  91 3.2164e-03   4.718   3.743  21.592  12.279  26.802  20.583   9.473   0.676   0.132   0.000   0.000   3.565   0.816   0.000   0.000
 Tc  43 135  92 2.8042e-03   0.000  23.567   5.057  16.057  19.510  24.771   8.793   2.041   0.183   0.021   0.000   3.524   0.858   0.000   0.000
 Tc  43 136  93 2.4552e-03   2.834   0.249  23.778   3.812  21.012  19.147  22.685   5.103   1.283   0.089   0.009   4.220   0.802   0.000   0.000
 Tc  43 137  94 2.1350e-03   0.000  23.198   4.676  10.274   8.388  25.318  16.331  10.333   1.150   0.313   0.017   4.060   0.823   0.000   0.000
 Tc  43 138  95 1.8502e-03   3.124  10.234  14.199   4.727  11.319   9.758  25.945  12.812   7.008   0.705   0.169   4.563   0.849   0.000   0.000
 Tc  43 139  96 1.6016e-03   0.000  25.003   4.998   6.972   4.511  15.577   9.555  24.146   6.402   2.618   0.216   4.549   0.797   0.000   0.000
 Tc  43 140  97 1.3764e-03   3.176  10.418  15.147   4.888   6.690   5.608  16.037  10.618  20.792   4.903   1.723   5.076   0.826   0.000   0.000
 Tc  43 141  98 1.1839e-03   0.000  10.927  12.690  13.702   3.548   7.294   6.487  18.652   8.621  16.021   2.057   5.272   0.780   0.000   0.000
 Tc  43 142  99 1.0225e-03   2.997   5.960  12.154   9.049   9.140   4.368   8.187   7.254  19.057   8.240  13.591   5.654   0.808   0.000   0.000
 Tc  43 143 100 8.8279e-04   0.000  17.376   7.356  12.668   6.003   7.243   4.806  10.882   7.886  20.057   5.724   4.906   0.758   0.000   0.000
 Tc  43 144 101 7.6641e-04   3.397   6.097  15.859   5.425   9.015   5.920   8.324   5.795  11.505   8.500  20.163   5.110   0.785   0.000   0.000
 Tc  43 145 102 6.6847e-04   0.000   6.894   8.361  25.334   5.403   7.851   5.587  10.026   7.248  14.609   8.685   4.166   0.743   0.000   0.000
 Tc  43 146 103 5.9318e-04   3.002   3.767  10.356   6.503  14.307   5.382   9.981   8.107  12.697   8.913  16.986   4.228   0.775   0.000   0.000
 Tc  43 147 104 5.2821e-04   0.000   2.118   7.670  16.531   7.296  18.615   5.339  10.683   8.266  13.478  10.002   3.769   0.741   0.000   0.000
 Ru  44 103  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 105  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 106  62 7.3317e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 107  63 4.4797e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 108  64 6.6705e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 109  65 1.8171e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 110  66 6.5896e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 111  67 3.1274e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 112  68 1.6787e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 113  69 9.7782e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 114  70 6.0389e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ru  44 115  71 3.8055e-01  99.424   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.327   0.000   0.000
 Ru  44 116  72 2.6849e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.402   0.000   0.000
 Ru  44 117  73 1.8738e-01  98.342   1.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.468   0.000   0.000
 Ru  44 118  74 1.2993e-01  97.747   2.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.619   0.000   0.000
 Ru  44 119  75 9.5908e-02  96.681   3.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.463   0.000   0.000
 Ru  44 120  76 7.1224e-02  96.634   3.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.623   0.000   0.000
 Ru  44 121  77 5.3067e-02  95.013   4.866   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.492   0.000   0.000
 Ru  44 122  78 4.2793e-02  94.537   5.452   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.636   0.000   0.000
 Ru  44 123  79 3.3356e-02  91.009   8.575   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.479   0.000   0.000
 Ru  44 124  80 2.6155e-02  91.307   8.553   0.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.640   0.000   0.000
 Ru  44 125  81 2.0594e-02  78.771  20.361   0.867   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221   0.404   0.000   0.000
 Ru  44 126  82 1.6213e-02  52.420  47.018   0.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.460   0.000   0.000
 Ru  44 127  83 1.3858e-02  23.589  73.119   3.255   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.797   0.787   0.000   0.000
 Ru  44 128  84 1.1843e-02  14.710  79.123   5.849   0.319   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.918   0.984   0.000   0.000
 Ru  44 129  85 1.0132e-02  15.677  21.204  61.496   1.578   0.045   0.000   0.000   0.000   0.000   0.000   0.000   1.491   1.099   0.000   0.000
 Ru  44 130  86 8.6504e-03  18.130  28.711  42.813  10.194   0.153   0.000   0.000   0.000   0.000   0.000   0.000   1.455   0.827   0.000   0.000
 Ru  44 131  87 7.2423e-03  18.516  11.569  45.444  21.994   2.451   0.027   0.000   0.000   0.000   0.000   0.000   1.784   0.953   0.000   0.000
 Ru  44 132  88 6.3274e-03  20.585  24.269  21.410  31.912   1.485   0.340   0.000   0.000   0.000   0.000   0.000   1.705   0.821   0.000   0.000
 Ru  44 133  89 5.5364e-03  19.519   6.013  32.073  26.631  14.933   0.714   0.117   0.000   0.000   0.000   0.000   2.141   0.871   0.000   0.000
 Ru  44 134  90 4.8112e-03  22.179  15.729  15.996  39.253   5.419   1.326   0.092   0.006   0.000   0.000   0.000   1.944   0.820   0.000   0.000
 Ru  44 135  91 4.1735e-03  18.804   6.717  24.802  15.285  31.467   2.218   0.675   0.031   0.001   0.000   0.000   2.434   0.863   0.000   0.000
 Ru  44 136  92 3.6196e-03  22.062   9.932  15.513  29.876  15.366   6.721   0.422   0.106   0.001   0.000   0.000   2.289   0.773   0.000   0.000
 Ru  44 137  93 3.1413e-03  17.982   5.009  15.624  15.867  31.069  10.243   3.915   0.241   0.049   0.000   0.000   2.849   0.835   0.000   0.000
 Ru  44 138  94 2.7146e-03  22.568   9.026   4.463  28.378  13.309  20.275   1.313   0.629   0.035   0.004   0.000   2.703   0.747   0.000   0.000
 Ru  44 139  95 2.3444e-03  20.308   1.377  13.195   5.654  29.754  14.269  14.044   0.966   0.412   0.018   0.002   3.296   0.803   0.000   0.000
 Ru  44 140  96 2.0156e-03  22.876  11.197   2.248  21.920   7.332  25.558   5.950   2.644   0.203   0.071   0.001   2.951   0.747   0.000   0.000
 Ru  44 141  97 1.7313e-03  24.921   0.076  11.484   1.728  23.150   7.803  23.663   4.795   2.197   0.139   0.044   3.547   0.785   0.000   0.000
 Ru  44 142  98 1.4872e-03   0.000  35.785   1.355  13.837   5.681  22.868   6.494  12.469   1.009   0.473   0.029   3.559   0.742   0.000   0.000
 Ru  44 143  99 1.2715e-03  29.505   0.953   6.510   1.502  15.672   3.357  24.652   5.873  10.712   0.910   0.354   3.843   0.773   0.000   0.000
 Ru  44 144 100 1.0917e-03   0.000  41.236   0.906   7.889   0.764  22.940   3.053  17.587   2.680   2.764   0.180   3.737   0.713   0.000   0.000
 Ru  44 145 101 9.3501e-04  31.890   1.487   7.497   1.157   8.406   2.246  21.462   5.081  15.773   2.450   2.551   4.020   0.763   0.000   0.000
 Ru  44 146 102 8.1595e-04   0.000  34.289   9.222   7.627   1.775  13.351   2.913  18.713   2.449   9.035   0.625   4.022   0.719   0.000   0.000
 Ru  44 147 103 7.1666e-04  28.422   4.300   6.727   2.132   8.995   1.835  12.922   3.025  19.840   2.644   9.160   4.356   0.751   0.000   0.000
 Ru  44 148 104 6.3238e-04   0.000   2.907   6.074  35.690   5.246  13.683   2.622  14.664   1.482  16.090   1.541   4.812   0.729   0.000   0.000
 Ru  44 149 105 5.6712e-04   0.000   0.345   8.898   6.989  27.907   4.133  13.553   2.626  15.550   1.862  18.137   5.544   0.715   0.000   0.000
 Ru  44 150 106 5.1014e-04   0.000   0.825   1.363  16.014   6.095  29.852   5.172  19.276   3.160  15.474   2.768   5.111   0.738   0.000   0.000
 Rh  45 102  57 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 104  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 105  60 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 106  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 107  62 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 108  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 109  64 3.2245e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 110  65 2.1535e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 111  66 4.1264e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 112  67 1.3593e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 113  68 5.9257e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 114  69 2.9480e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rh  45 115  70 1.6104e+00  99.618   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.221   0.000   0.000
 Rh  45 116  71 9.1548e-01  99.172   0.828   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.361   0.000   0.000
 Rh  45 117  72 5.9511e-01  98.168   1.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.593   0.000   0.000
 Rh  45 118  73 3.9166e-01  97.890   2.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.492   0.000   0.000
 Rh  45 119  74 2.6369e-01  94.234   5.766   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.679   0.000   0.000
 Rh  45 120  75 1.8004e-01  95.605   4.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.439   0.000   0.000
 Rh  45 121  76 1.2703e-01  88.529  11.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.759   0.000   0.000
 Rh  45 122  77 9.4763e-02  91.683   8.272   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.508   0.000   0.000
 Rh  45 123  78 7.0651e-02  64.046  35.944   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.546   0.000   0.000
 Rh  45 124  79 5.3662e-02  79.799  19.736   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.357   0.000   0.000
 Rh  45 125  80 4.1174e-02  28.197  71.595   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.720   0.676   0.000   0.000
 Rh  45 126  81 3.1633e-02  38.152  60.713   1.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.630   0.331   0.000   0.000
 Rh  45 127  82 2.4417e-02  18.532  80.738   0.730   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.822   0.763   0.000   0.000
 Rh  45 128  83 2.0326e-02  18.485  75.859   5.631   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.872   0.821   0.000   0.000
 Rh  45 129  84 1.7026e-02   6.350  76.554  16.596   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.112   1.026   0.000   0.000
 Rh  45 130  85 1.4237e-02   9.806  18.788  69.735   1.634   0.037   0.000   0.000   0.000   0.000   0.000   0.000   1.633   0.943   0.000   0.000
 Rh  45 131  86 1.1645e-02   4.420  34.022  42.606  18.791   0.161   0.000   0.000   0.000   0.000   0.000   0.000   1.763   1.072   0.000   0.000
 Rh  45 132  87 9.9633e-03   8.997  13.415  45.757  29.125   2.695   0.011   0.000   0.000   0.000   0.000   0.000   2.031   0.840   0.000   0.000
 Rh  45 133  88 8.5669e-03   3.652  28.957  29.293  35.974   1.842   0.283   0.000   0.000   0.000   0.000   0.000   2.042   0.953   0.000   0.000
 Rh  45 134  89 7.3364e-03   4.781  16.248  32.953  31.507  13.884   0.572   0.055   0.000   0.000   0.000   0.000   2.354   0.904   0.000   0.000
 Rh  45 135  90 6.2778e-03   3.283  23.275  25.440  38.043   8.778   1.118   0.062   0.002   0.000   0.000   0.000   2.294   0.919   0.000   0.000
 Rh  45 136  91 5.3876e-03   4.808  14.140  25.192  23.198  30.352   1.885   0.413   0.012   0.000   0.000   0.000   2.675   0.869   0.000   0.000
 Rh  45 137  92 4.6413e-03   3.194  19.879  19.387  28.868  22.774   5.474   0.370   0.053   0.000   0.000   0.000   2.663   0.884   0.000   0.000
 Rh  45 138  93 3.9989e-03   4.436   7.335  19.729  22.337  32.205  11.617   2.192   0.135   0.014   0.000   0.000   3.149   0.823   0.000   0.000
 Rh  45 139  94 3.4450e-03   0.000  22.165   7.744  29.232  21.262  17.763   1.446   0.371   0.016   0.001   0.000   3.106   0.835   0.000   0.000
 Rh  45 140  95 2.9576e-03   7.373   2.922  17.894   7.190  34.367  18.884  10.559   0.641   0.166   0.004   0.000   3.614   0.774   0.000   0.000
 Rh  45 141  96 2.5415e-03   0.000  23.444   5.170  23.329  11.819  27.452   7.080   1.551   0.134   0.021   0.000   3.429   0.789   0.000   0.000
 Rh  45 142  97 2.1865e-03   6.107   7.136  15.231   8.028  25.193  12.156  22.131   3.225   0.732   0.054   0.006   3.850   0.812   0.000   0.000
 Rh  45 143  98 1.8724e-03   0.000  24.824   3.825  15.454  10.275  25.784   9.538   9.474   0.637   0.179   0.008   3.792   0.761   0.000   0.000
 Rh  45 144  99 1.6011e-03   8.303   6.638  15.540   5.428  18.434  10.600  23.105   5.999   5.558   0.318   0.078   4.094   0.785   0.000   0.000
 Rh  45 145 100 1.3583e-03   0.000  29.789   3.234   9.962   7.958  22.733   7.650  15.664   1.638   1.298   0.073   3.927   0.748   0.000   0.000
 Rh  45 146 101 1.1719e-03   6.475   5.145  22.480   4.287  11.701   8.893  21.503   6.733  11.135   0.955   0.693   4.348   0.762   0.000   0.000
 Rh  45 147 102 1.0166e-03   0.000  33.016   1.352   9.663   6.218  17.005   6.864  17.701   3.341   4.612   0.226   4.094   0.743   0.000   0.000
 Rh  45 148 103 8.8294e-04   4.542   5.390  25.068   2.196  10.022   7.340  16.906   6.951  15.794   2.580   3.212   4.694   0.762   0.000   0.000
 Rh  45 149 104 7.8063e-04   0.000  31.640   2.761   9.090   2.109  14.306   7.442  16.878   4.560  10.331   0.885   4.403   0.731   0.000   0.000
 Rh  45 150 105 6.9220e-04   3.153   3.948  18.867   4.506  13.625   2.759  15.777   7.942  16.411   4.271   8.741   5.227   0.763   0.000   0.000
 Rh  45 151 106 6.1304e-04   0.000  16.212   5.890  21.555   1.918   8.703   3.524  19.595   6.401  13.886   2.316   4.765   0.715   0.000   0.000
 Rh  45 152 107 5.4731e-04   2.380   2.678  14.189   5.665  13.952   3.226  12.343   4.031  21.040   6.845  13.653   5.509   0.763   0.000   0.000
 Rh  45 153 108 5.0000e-04   0.000   4.183   5.788  21.787   4.582  14.129   2.913  13.188   4.449  23.697   5.284   5.081   0.721   0.000   0.000
 Pd  46 107  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 109  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 111  65 1.0963e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 112  66 6.4400e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 113  67 1.0905e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 114  68 3.1439e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 115  69 1.2044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 116  70 5.4501e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 117  71 2.7101e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 118  72 1.5265e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 119  73 9.3104e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pd  46 120  74 5.8402e-01  99.674   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.230   0.000   0.000
 Pd  46 121  75 3.7840e-01  99.272   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.398   0.000   0.000
 Pd  46 122  76 2.5117e-01  99.030   0.970   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.695   0.000   0.000
 Pd  46 123  77 1.7092e-01  98.383   1.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.577   0.000   0.000
 Pd  46 124  78 1.2719e-01  98.200   1.800   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.767   0.000   0.000
 Pd  46 125  79 9.3248e-02  97.360   2.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.656   0.000   0.000
 Pd  46 126  80 6.6123e-02  97.116   2.884   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.935   0.000   0.000
 Pd  46 127  81 5.1399e-02  95.449   4.510   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.807   0.000   0.000
 Pd  46 128  82 3.8770e-02  94.185   5.803   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.954   0.000   0.000
 Pd  46 129  83 3.1081e-02  29.004  69.923   1.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.638   0.000   0.000
 Pd  46 130  84 2.5219e-02  24.882  73.848   1.265   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.764   1.415   0.000   0.000
 Pd  46 131  85 2.0113e-02  19.199  36.885  43.751   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.249   0.906   0.000   0.000
 Pd  46 132  86 1.6523e-02  21.501  49.210  27.872   1.417   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.092   0.932   0.000   0.000
 Pd  46 133  87 1.3860e-02  18.844  29.890  48.703   2.273   0.290   0.000   0.000   0.000   0.000   0.000   0.000   1.353   1.074   0.000   0.000
 Pd  46 134  88 1.1602e-02  20.589  39.745  36.167   3.298   0.197   0.004   0.000   0.000   0.000   0.000   0.000   1.228   0.799   0.000   0.000
 Pd  46 135  89 9.7377e-03  17.894  25.737  46.238   9.103   1.001   0.028   0.000   0.000   0.000   0.000   0.000   1.497   0.987   0.000   0.000
 Pd  46 136  90 8.2050e-03  19.760  35.124  30.474  14.039   0.536   0.068   0.000   0.000   0.000   0.000   0.000   1.407   0.771   0.000   0.000
 Pd  46 137  91 6.9621e-03  17.272  17.309  38.365  23.476   3.390   0.175   0.013   0.000   0.000   0.000   0.000   1.790   0.850   0.000   0.000
 Pd  46 138  92 5.9151e-03  18.241  31.474  17.727  30.777   1.374   0.399   0.008   0.000   0.000   0.000   0.000   1.668   0.805   0.000   0.000
 Pd  46 139  93 5.0697e-03  15.190   7.650  36.898  22.219  17.177   0.705   0.160   0.002   0.000   0.000   0.000   2.213   0.830   0.000   0.000
 Pd  46 140  94 4.3366e-03  18.912  23.828  15.041  34.274   6.577   1.273   0.086   0.008   0.000   0.000   0.000   1.900   0.778   0.000   0.000
 Pd  46 141  95 3.7210e-03  15.327   7.074  31.372  13.641  29.448   2.446   0.657   0.033   0.002   0.000   0.000   2.450   0.816   0.000   0.000
 Pd  46 142  96 3.1991e-03  20.309  19.045  16.924  25.676  12.485   5.140   0.334   0.085   0.001   0.000   0.000   2.082   0.722   0.000   0.000
 Pd  46 143  97 2.7503e-03  16.947   5.827  25.232  15.137  26.490   7.722   2.433   0.176   0.036   0.000   0.000   2.624   0.794   0.000   0.000
 Pd  46 144  98 2.3587e-03  20.710  11.811  16.494  24.413  12.820  12.534   0.781   0.414   0.021   0.002   0.000   2.398   0.698   0.000   0.000
 Pd  46 145  99 1.9974e-03  20.254   2.039  17.064  14.416  26.510  11.631   7.328   0.511   0.237   0.009   0.001   2.931   0.756   0.000   0.000
 Pd  46 146 100 1.7240e-03  25.258  10.100   6.317  27.274  10.764  17.450   1.852   0.874   0.085   0.026   0.000   2.530   0.676   0.000   0.000
 Pd  46 147 101 1.4862e-03  24.925   2.828  14.491   3.664  28.579  10.421  13.185   1.294   0.554   0.047   0.013   3.024   0.734   0.000   0.000
 Pd  46 148 102 1.2825e-03  30.053   7.221   6.373  25.936   2.667  20.000   5.011   2.413   0.218   0.102   0.005   2.581   0.682   0.000   0.000
 Pd  46 149 103 1.1202e-03  29.282   0.775   9.944   6.632  25.853   3.153  18.353   3.863   1.925   0.156   0.065   3.143   0.742   0.000   0.000
 Pd  46 150 104 9.8103e-04   0.000  39.550   1.975  20.549   8.350  17.885   3.611   7.107   0.585   0.362   0.027   3.076   0.690   0.000   0.000
 Pd  46 151 105 8.6105e-04  30.425   0.825   8.591   1.417  20.721   8.760  18.857   2.307   7.192   0.600   0.303   3.441   0.743   0.000   0.000
 Pd  46 152 106 7.5376e-04   0.000  40.811   0.994  14.176   4.885  20.004   5.496  11.228   0.987   1.305   0.115   3.370   0.686   0.000   0.000
 Pd  46 153 107 6.7683e-04  29.537   0.226  10.247   1.117  13.515   4.572  21.795   5.856  10.812   0.817   1.505   3.811   0.733   0.000   0.000
 Pd  46 154 108 6.1440e-04   0.000  16.371   9.922  23.477   2.173  20.048   4.141  15.412   3.675   4.537   0.246   4.194   0.705   0.000   0.000
 Pd  46 155 109 5.6116e-04   0.000   0.264  16.908   6.537  21.547   1.915  18.917   3.468  20.401   4.279   5.765   5.419   0.713   0.000   0.000
 Pd  46 156 110 5.1355e-04   0.000   0.527   1.087  22.140   7.009  27.508   2.915  20.598   3.699  12.414   2.103   5.464   0.728   0.000   0.000
 Ag  47 106  59 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 108  61 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 110  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 111  64 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 112  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 113  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 114  67 4.2447e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 115  68 3.8231e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 116  69 8.3435e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 117  70 2.7061e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 118  71 1.0741e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 119  72 4.8795e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 120  73 2.6851e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ag  47 121  74 1.5261e+00  98.987   1.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.369   0.000   0.000
 Ag  47 122  75 9.1337e-01  98.852   1.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.467   0.000   0.000
 Ag  47 123  76 5.6473e-01  97.612   2.388   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.674   0.000   0.000
 Ag  47 124  77 3.6386e-01  97.559   2.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.754   0.000   0.000
 Ag  47 125  78 2.4827e-01  96.314   3.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.710   0.000   0.000
 Ag  47 126  79 1.7558e-01  96.519   3.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.764   0.000   0.000
 Ag  47 127  80 1.2643e-01  93.098   6.902   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.729   0.000   0.000
 Ag  47 128  81 9.0848e-02  94.654   5.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.733   0.000   0.000
 Ag  47 129  82 6.5830e-02  66.652  33.345   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.519   0.000   0.000
 Ag  47 130  83 5.0302e-02  25.860  72.927   1.213   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.754   1.807   0.000   0.000
 Ag  47 131  84 3.8710e-02  12.547  85.433   2.014   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.895   1.511   0.000   0.000
 Ag  47 132  85 2.9752e-02  13.557  52.393  33.873   0.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.207   1.019   0.000   0.000
 Ag  47 133  86 2.4035e-02   8.421  48.386  41.743   1.449   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.362   1.101   0.000   0.000
 Ag  47 134  87 1.9422e-02  13.813  30.762  52.537   2.788   0.101   0.000   0.000   0.000   0.000   0.000   0.000   1.446   0.951   0.000   0.000
 Ag  47 135  88 1.5784e-02   7.086  45.536  41.556   5.632   0.189   0.001   0.000   0.000   0.000   0.000   0.000   1.463   1.058   0.000   0.000
 Ag  47 136  89 1.2941e-02  10.163  24.683  53.200  11.026   0.916   0.012   0.000   0.000   0.000   0.000   0.000   1.679   0.847   0.000   0.000
 Ag  47 137  90 1.0722e-02   5.798  44.115  30.910  18.588   0.550   0.039   0.000   0.000   0.000   0.000   0.000   1.641   0.984   0.000   0.000
 Ag  47 138  91 8.9576e-03   6.389  18.437  45.559  26.787   2.713   0.111   0.003   0.000   0.000   0.000   0.000   2.013   0.871   0.000   0.000
 Ag  47 139  92 7.5339e-03   3.821  34.839  25.072  34.308   1.663   0.294   0.003   0.000   0.000   0.000   0.000   1.960   0.909   0.000   0.000
 Ag  47 140  93 6.3827e-03   4.797   9.154  41.786  27.287  16.329   0.571   0.076   0.000   0.000   0.000   0.000   2.432   0.844   0.000   0.000
 Ag  47 141  94 5.4313e-03   4.287  21.734  24.624  37.910  10.181   1.195   0.065   0.003   0.000   0.000   0.000   2.318   0.822   0.000   0.000
 Ag  47 142  95 4.6515e-03   6.432   6.385  36.063  15.561  32.831   2.271   0.445   0.012   0.000   0.000   0.000   2.706   0.781   0.000   0.000
 Ag  47 143  96 3.9944e-03   6.737  16.788  22.001  31.183  16.233   6.692   0.317   0.048   0.000   0.000   0.000   2.550   0.767   0.000   0.000
 Ag  47 144  97 3.4317e-03   7.914   4.826  29.072  15.881  32.867   7.073   2.242   0.111   0.012   0.000   0.000   2.918   0.751   0.000   0.000
 Ag  47 145  98 2.9508e-03   0.000  19.916  13.675  34.568  14.675  15.957   0.836   0.361   0.012   0.000   0.000   2.971   0.759   0.000   0.000
 Ag  47 146  99 2.5029e-03   9.295   3.844  16.727  18.681  31.660  12.674   6.615   0.364   0.137   0.003   0.000   3.267   0.799   0.000   0.000
 Ag  47 147 100 2.1753e-03  12.504  11.071   7.709  30.939  12.873  21.905   2.049   0.876   0.059   0.014   0.000   2.994   0.743   0.000   0.000
 Ag  47 148 101 1.8850e-03  12.718   5.700  14.263  12.115  28.598  12.025  13.378   0.820   0.361   0.018   0.003   3.342   0.772   0.000   0.000
 Ag  47 149 102 1.6455e-03   0.000  24.973   7.494  29.489   7.926  21.609   5.713   2.568   0.162   0.063   0.001   3.223   0.723   0.000   0.000
 Ag  47 150 103 1.4365e-03   8.121   5.340  17.998  11.405  28.401   7.205  17.534   2.711   1.189   0.072   0.022   3.598   0.747   0.000   0.000
 Ag  47 151 104 1.2532e-03   0.000  28.361   2.010  24.051  12.749  20.583   3.909   7.632   0.444   0.251   0.010   3.412   0.709   0.000   0.000
 Ag  47 152 105 1.0911e-03   6.754   3.863  21.819   3.144  27.836  10.361  18.935   2.690   4.226   0.248   0.124   3.898   0.728   0.000   0.000
 Ag  47 153 106 9.5400e-04   0.000  31.136   1.341  15.348   4.726  28.653   6.559  10.760   0.512   0.907   0.055   3.695   0.692   0.000   0.000
 Ag  47 154 107 8.5527e-04   4.622   4.193  24.403   2.219  18.139   6.380  25.693   6.378   7.118   0.340   0.517   4.279   0.723   0.000   0.000
 Ag  47 155 108 7.7198e-04   0.000  29.666   1.575  10.819   3.935  26.420   3.289  18.517   3.206   2.479   0.092   4.107   0.706   0.000   0.000
 Ag  47 156 109 6.9904e-04   2.131   1.833  19.575   3.763  14.588   4.512  25.938   3.958  18.846   2.657   2.199   5.122   0.758   0.000   0.000
 Ag  47 157 110 6.3541e-04   0.000  11.844   4.749  19.615   2.313  16.943   4.551  25.017   3.022  11.033   0.912   5.057   0.704   0.000   0.000
 Ag  47 158 111 5.8224e-04   1.506   1.048   9.116   3.900  14.809   3.630  19.926   5.231  25.840   3.292  11.704   6.078   0.767   0.000   0.000
 Ag  47 159 112 5.3505e-04   0.000   6.059   4.628  16.855   3.306  13.173   4.004  24.431   4.235  21.915   1.393   5.484   0.705   0.000   0.000
 Ag  47 160 113 4.9398e-04   1.232   0.000   1.026   0.005   4.033   0.174  23.561   0.567  32.278   0.989  36.134   7.033   0.658   0.000   0.000
 Cd  48 113  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 115  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 117  69 1.8513e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 118  70 2.7926e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 119  71 7.0501e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 120  72 2.2872e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 121  73 1.0552e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 122  74 5.1959e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 123  75 2.7698e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 124  76 1.5749e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cd  48 125  77 9.2602e-01  99.985   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Cd  48 126  78 5.8192e-01  99.902   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.173   0.000   0.000
 Cd  48 127  79 3.9213e-01  99.451   0.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.419   0.000   0.000
 Cd  48 128  80 2.6926e-01  99.422   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.547   0.000   0.000
 Cd  48 129  81 1.8275e-01  98.810   1.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.770   0.000   0.000
 Cd  48 130  82 1.3119e-01  98.528   1.472   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.898   0.000   0.000
 Cd  48 131  83 8.8362e-02  69.914  30.055   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301   0.453   0.000   0.000
 Cd  48 132  84 6.1039e-02  38.107  61.640   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.621   1.435   0.000   0.000
 Cd  48 133  85 4.5159e-02  42.897  50.045   7.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642   1.350   0.000   0.000
 Cd  48 134  86 3.5212e-02  43.600  54.569   1.704   0.126   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.584   1.491   0.000   0.000
 Cd  48 135  87 2.7287e-02  40.946  31.464  27.294   0.294   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.869   0.945   0.000   0.000
 Cd  48 136  88 2.1502e-02  43.195  50.659   5.578   0.567   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   1.186   0.000   0.000
 Cd  48 137  89 1.7208e-02  31.793  30.784  36.535   0.831   0.056   0.000   0.000   0.000   0.000   0.000   0.000   1.066   0.951   0.000   0.000
 Cd  48 138  90 1.3956e-02  41.273  41.692  15.919   1.101   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.769   0.861   0.000   0.000
 Cd  48 139  91 1.1469e-02  20.189  36.157  41.799   1.603   0.251   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.884   0.000   0.000
 Cd  48 140  92 9.5171e-03  22.815  44.011  30.278   2.763   0.130   0.003   0.000   0.000   0.000   0.000   0.000   1.134   0.688   0.000   0.000
 Cd  48 141  93 7.9981e-03  13.985  32.753  42.800   9.467   0.969   0.027   0.000   0.000   0.000   0.000   0.000   1.508   0.860   0.000   0.000
 Cd  48 142  94 6.7694e-03  17.838  40.627  25.016  15.882   0.563   0.074   0.000   0.000   0.000   0.000   0.000   1.409   0.679   0.000   0.000
 Cd  48 143  95 5.7787e-03  13.529  27.932  32.512  21.856   3.958   0.197   0.015   0.000   0.000   0.000   0.000   1.754   0.772   0.000   0.000
 Cd  48 144  96 4.9458e-03  16.672  39.972  18.146  23.742   1.081   0.380   0.008   0.000   0.000   0.000   0.000   1.538   0.687   0.000   0.000
 Cd  48 145  97 4.2395e-03  12.998  17.459  36.997  21.234  10.615   0.548   0.148   0.001   0.000   0.000   0.000   2.013   0.733   0.000   0.000
 Cd  48 146  98 3.5825e-03  14.357  36.585  14.155  30.254   3.651   0.913   0.076   0.009   0.000   0.000   0.000   1.753   0.729   0.000   0.000
 Cd  48 147  99 3.1139e-03  11.845   6.001  39.788  17.145  22.948   1.730   0.509   0.031   0.003   0.000   0.000   2.407   0.767   0.000   0.000
 Cd  48 148 100 2.7097e-03  18.517  34.262   8.541  27.356   9.036   2.048   0.195   0.044   0.001   0.000   0.000   1.813   0.670   0.000   0.000
 Cd  48 149 101 2.3788e-03  15.885  12.339  33.253   8.828  25.002   3.682   0.919   0.079   0.013   0.000   0.000   2.299   0.705   0.000   0.000
 Cd  48 150 102 2.0897e-03  20.305  33.502  13.513  21.414   6.321   4.441   0.374   0.126   0.004   0.000   0.000   1.754   0.660   0.000   0.000
 Cd  48 151 103 1.8332e-03  17.722   5.499  36.007  14.281  20.017   3.995   2.208   0.211   0.058   0.001   0.000   2.356   0.727   0.000   0.000
 Cd  48 152 104 1.5964e-03  22.238  20.390  19.064  20.924  12.319   4.336   0.376   0.327   0.023   0.003   0.000   1.970   0.641   0.000   0.000
 Cd  48 153 105 1.3904e-03  21.043   3.174  25.243  16.829  21.760   8.820   2.688   0.244   0.188   0.010   0.001   2.547   0.722   0.000   0.000
 Cd  48 154 106 1.2300e-03  24.784  11.586  18.321  22.100   9.553  12.149   1.040   0.409   0.039   0.020   0.000   2.231   0.638   0.000   0.000
 Cd  48 155 107 1.1008e-03  23.018   2.075  14.945  16.760  23.670   9.110   9.316   0.793   0.281   0.023   0.010   2.865   0.717   0.000   0.000
 Cd  48 156 108 9.9290e-04   0.000  32.868   9.043  29.592   8.088  14.916   3.610   1.663   0.171   0.047   0.002   2.818   0.658   0.000   0.000
 Cd  48 157 109 8.9419e-04  20.879   1.013  10.221   5.424  31.227  10.367  15.426   3.522   1.733   0.149   0.038   3.473   0.730   0.000   0.000
 Cd  48 158 110 8.0830e-04   0.000  31.083   1.407  23.999  11.330  18.472   6.667   6.025   0.640   0.351   0.025   3.343   0.670   0.000   0.000
 Cd  48 159 111 7.3343e-04  12.545   4.205  12.198   1.228  18.898  11.565  24.127   6.964   7.119   0.775   0.375   4.268   0.721   0.000   0.000
 Cd  48 160 112 6.7418e-04   0.000  30.435   1.124  13.073   3.606  26.255   7.059  13.817   2.816   1.650   0.165   3.954   0.666   0.000   0.000
 Cd  48 161 113 6.1894e-04   4.635   4.448  17.165   1.462  10.045   2.242  25.870   9.444  18.160   3.846   2.685   5.208   0.722   0.000   0.000
 Cd  48 162 114 5.7619e-04   0.000   5.998  12.615  19.193   2.639  19.525   3.714  21.425   5.595   8.303   0.994   4.956   0.679   0.000   0.000
 Cd  48 163 115 5.3711e-04   3.669   0.010  17.350   2.426   9.521   1.650  16.681   3.111  27.234   7.227  11.123   5.901   0.725   0.000   0.000
 In  49 112  63 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 114  65 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 115  66 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 116  67 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 117  68 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 118  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 119  70 3.6900e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 120  71 1.4379e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 121  72 2.4716e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 122  73 7.6265e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 123  74 2.9698e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 124  75 1.3247e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 125  76 6.5712e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 126  77 3.5390e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 In  49 127  78 1.9745e+00  99.322   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.532   0.000   0.000
 In  49 128  79 1.2207e+00  99.319   0.681   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.505   0.000   0.000
 In  49 129  80 7.9377e-01  98.589   1.411   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.773   0.000   0.000
 In  49 130  81 5.1945e-01  98.554   1.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.705   0.000   0.000
 In  49 131  82 3.4629e-01  96.797   3.203   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.967   0.000   0.000
 In  49 132  83 1.7335e-01  47.066  52.906   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.807   0.000   0.000
 In  49 133  84 1.0739e-01  31.436  68.279   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.688   2.722   0.000   0.000
 In  49 134  85 7.3010e-02  42.362  56.212   1.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.591   1.406   0.000   0.000
 In  49 135  86 5.1758e-02  15.084  80.231   4.587   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.897   1.506   0.000   0.000
 In  49 136  87 3.8135e-02  25.617  51.639  22.547   0.197   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.973   0.930   0.000   0.000
 In  49 137  88 2.8549e-02  13.098  70.793  15.597   0.511   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.035   0.962   0.000   0.000
 In  49 138  89 2.2555e-02  16.982  41.271  40.922   0.811   0.014   0.000   0.000   0.000   0.000   0.000   0.000   1.256   0.786   0.000   0.000
 In  49 139  90 1.7760e-02  11.727  61.084  25.931   1.245   0.013   0.000   0.000   0.000   0.000   0.000   0.000   1.167   0.836   0.000   0.000
 In  49 140  91 1.4356e-02  11.661  42.289  44.430   1.442   0.179   0.000   0.000   0.000   0.000   0.000   0.000   1.362   0.800   0.000   0.000
 In  49 141  92 1.1814e-02   5.631  54.317  36.578   3.370   0.103   0.001   0.000   0.000   0.000   0.000   0.000   1.380   0.917   0.000   0.000
 In  49 142  93 9.8215e-03   4.169  32.146  51.884  10.988   0.804   0.010   0.000   0.000   0.000   0.000   0.000   1.721   0.877   0.000   0.000
 In  49 143  94 8.2655e-03   4.522  48.342  25.714  20.788   0.585   0.048   0.000   0.000   0.000   0.000   0.000   1.647   0.892   0.000   0.000
 In  49 144  95 7.0065e-03   4.910  19.308  45.471  25.855   4.317   0.135   0.004   0.000   0.000   0.000   0.000   2.058   0.748   0.000   0.000
 In  49 145  96 5.9597e-03   4.211  45.784  15.824  32.334   1.481   0.362   0.004   0.000   0.000   0.000   0.000   1.822   0.798   0.000   0.000
 In  49 146  97 5.0688e-03   4.792   8.979  49.304  22.267  14.051   0.511   0.096   0.000   0.000   0.000   0.000   2.337   0.712   0.000   0.000
 In  49 147  98 4.3173e-03   2.540  31.202  23.257  36.293   5.507   1.125   0.070   0.005   0.000   0.000   0.000   2.147   0.761   0.000   0.000
 In  49 148  99 3.7716e-03   4.352   3.527  45.630  16.377  28.228   1.425   0.446   0.015   0.000   0.000   0.000   2.667   0.727   0.000   0.000
 In  49 149 100 3.3297e-03   6.881  32.529  16.443  30.476  10.853   2.622   0.166   0.031   0.000   0.000   0.000   2.146   0.708   0.000   0.000
 In  49 150 101 2.9453e-03   7.153   8.566  44.340  11.802  25.124   2.248   0.724   0.039   0.004   0.000   0.000   2.490   0.761   0.000   0.000
 In  49 151 102 2.6049e-03   7.185  25.730  27.467  26.334   8.318   4.554   0.309   0.100   0.001   0.000   0.000   2.183   0.686   0.000   0.000
 In  49 152 103 2.3054e-03   6.988   4.617  42.364  18.002  24.032   2.448   1.412   0.112   0.025   0.000   0.000   2.612   0.775   0.000   0.000
 In  49 153 104 2.0209e-03   8.717  13.332  23.825  33.577  14.448   5.539   0.311   0.240   0.009   0.001   0.000   2.508   0.674   0.000   0.000
 In  49 154 105 1.7733e-03   8.149   4.244  28.806  20.515  28.425   7.793   1.846   0.137   0.082   0.002   0.000   2.888   0.755   0.000   0.000
 In  49 155 106 1.5844e-03   6.139  12.659  11.944  41.409  10.490  16.006   0.977   0.352   0.018   0.007   0.000   2.913   0.666   0.000   0.000
 In  49 156 107 1.4287e-03   4.504   3.759  19.756  16.731  35.306  10.235   9.039   0.506   0.157   0.006   0.002   3.450   0.709   0.000   0.000
 In  49 157 108 1.2776e-03   0.000  17.253   4.282  40.270  11.315  21.177   3.743   1.820   0.116   0.024   0.000   3.341   0.692   0.000   0.000
 In  49 158 109 1.1627e-03   2.225   1.561  16.519   4.926  42.172  10.968  18.089   2.367   1.101   0.063   0.010   4.075   0.730   0.000   0.000
 In  49 159 110 1.0516e-03   0.000  17.710   1.801  22.671  11.096  31.447   6.726   7.813   0.464   0.263   0.008   3.922   0.676   0.000   0.000
 In  49 160 111 9.5345e-04   1.761   1.095  15.464   2.446  25.486   8.411  32.615   6.472   5.736   0.343   0.170   4.750   0.729   0.000   0.000
 In  49 161 112 8.7013e-04   0.000  17.209   1.509  12.569   5.752  34.513   6.310  18.573   2.039   1.441   0.085   4.514   0.682   0.000   0.000
 In  49 162 113 7.9601e-04   1.236   0.000   9.686   0.004  14.297   0.150  41.599   3.771  25.183   2.447   1.627   5.924   0.633   0.000   0.000
 In  49 163 114 7.3562e-04   0.000  11.430   2.319  10.567   4.157  26.792   4.892  26.374   4.195   8.764   0.510   5.280   0.684   0.000   0.000
 In  49 164 115 6.8348e-04   0.981   0.000   5.275   0.004  14.031   0.128  25.106   0.497  39.209   3.073  11.695   6.736   0.633   0.000   0.000
 In  49 165 116 6.3331e-04   0.000   6.183   2.462  12.887   2.971  15.933   5.595  29.152   3.517  19.236   2.061   5.795   0.692   0.000   0.000
 In  49 166 117 5.8811e-04   0.629   0.093   1.993   0.004   9.474   0.125  20.096   0.576  36.752   0.763  29.495   7.109   0.653   0.000   0.000
 Sn  50 121  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 123  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 125  75 3.3778e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 126  76 4.5038e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 127  77 3.9193e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 128  78 6.8748e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 129  79 1.6143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 130  80 4.0229e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 131  81 1.1721e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 132  82 8.2201e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sn  50 133  83 4.4623e-01  99.340   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.744   0.000   0.000
 Sn  50 134  84 1.9187e-01  96.685   3.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   1.069   0.000   0.000
 Sn  50 135  85 1.0989e-01  93.189   6.736   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.797   0.000   0.000
 Sn  50 136  86 7.1182e-02  90.262   9.699   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.654   0.000   0.000
 Sn  50 137  87 4.9603e-02  75.836  23.694   0.470   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.246   0.481   0.000   0.000
 Sn  50 138  88 3.6409e-02  73.860  25.851   0.289   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.547   0.000   0.000
 Sn  50 139  89 2.7644e-02  60.801  37.962   1.236   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.404   0.637   0.000   0.000
 Sn  50 140  90 2.1588e-02  62.598  36.764   0.629   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.645   0.000   0.000
 Sn  50 141  91 1.7232e-02  57.680  40.222   2.046   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.445   0.744   0.000   0.000
 Sn  50 142  92 1.4017e-02  57.538  41.294   1.069   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.437   1.004   0.000   0.000
 Sn  50 143  93 1.1585e-02  55.079  34.914   9.695   0.307   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.552   0.738   0.000   0.000
 Sn  50 144  94 9.6990e-03  56.480  41.230   1.816   0.473   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.463   1.038   0.000   0.000
 Sn  50 145  95 8.1747e-03  52.953  22.846  23.344   0.744   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.705   0.000   0.000
 Sn  50 146  96 6.9264e-03  55.892  39.263   3.820   0.983   0.042   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.876   0.000   0.000
 Sn  50 147  97 5.8291e-03  51.002  15.099  32.236   1.303   0.355   0.005   0.000   0.000   0.000   0.000   0.000   0.849   0.746   0.000   0.000
 Sn  50 148  98 5.0466e-03  55.939  33.092   9.422   1.404   0.136   0.007   0.000   0.000   0.000   0.000   0.000   0.567   0.708   0.000   0.000
 Sn  50 149  99 4.4831e-03  53.296  16.126  28.670   1.403   0.487   0.018   0.000   0.000   0.000   0.000   0.000   0.797   0.657   0.000   0.000
 Sn  50 150 100 3.9476e-03  55.925  35.310   7.343   1.250   0.156   0.017   0.000   0.000   0.000   0.000   0.000   0.545   0.678   0.000   0.000
 Sn  50 151 101 3.5053e-03  47.385  17.124  33.180   1.701   0.566   0.042   0.002   0.000   0.000   0.000   0.000   0.911   0.724   0.000   0.000
 Sn  50 152 102 3.1099e-03  52.044  21.158  23.982   2.513   0.262   0.040   0.000   0.000   0.000   0.000   0.000   0.779   0.619   0.000   0.000
 Sn  50 153 103 2.7786e-03  25.317  33.509  27.994  11.678   1.383   0.109   0.011   0.000   0.000   0.000   0.000   1.307   0.641   0.000   0.000
 Sn  50 154 104 2.4559e-03  46.599  22.314  18.826  11.263   0.796   0.198   0.003   0.000   0.000   0.000   0.000   0.980   0.599   0.000   0.000
 Sn  50 155 105 2.2052e-03  17.396  38.307  21.614  18.121   4.050   0.432   0.079   0.000   0.000   0.000   0.000   1.547   0.610   0.000   0.000
 Sn  50 156 106 2.0080e-03  35.325  32.041  13.049  17.750   1.214   0.577   0.043   0.002   0.000   0.000   0.000   1.194   0.607   0.000   0.000
 Sn  50 157 107 1.8288e-03  11.189  34.401  27.399  15.053  10.760   0.853   0.330   0.015   0.000   0.000   0.000   1.838   0.616   0.000   0.000
 Sn  50 158 108 1.6620e-03  20.045  43.598   9.636  22.166   3.177   1.174   0.169   0.035   0.000   0.000   0.000   1.492   0.618   0.000   0.000
 Sn  50 159 109 1.5066e-03   6.997  10.073  47.404  11.595  20.115   2.783   0.903   0.111   0.019   0.000   0.000   2.404   0.671   0.000   0.000
 Sn  50 160 110 1.3652e-03  14.190  40.753  11.166  18.249  11.046   3.910   0.495   0.180   0.010   0.001   0.000   1.859   0.612   0.000   0.000
 Sn  50 161 111 1.2423e-03   6.722   3.983  40.172  12.952  22.100   9.726   3.761   0.439   0.136   0.006   0.000   2.870   0.685   0.000   0.000
 Sn  50 162 112 1.1305e-03  12.464  34.244  12.854  17.650   7.147  13.616   1.231   0.709   0.072   0.013   0.000   2.226   0.600   0.000   0.000
 Sn  50 163 113 1.0265e-03   5.902   2.472  27.863  13.975  25.924   8.606  12.911   1.596   0.674   0.066   0.011   3.416   0.679   0.000   0.000
 Sn  50 164 114 9.5067e-04   0.000  32.324  13.223  26.362   5.876  15.704   3.422   2.605   0.343   0.134   0.006   2.827   0.597   0.000   0.000
 Sn  50 165 115 8.7900e-04   4.586   2.825  14.224  11.693  33.723   6.889  17.287   4.962   3.288   0.383   0.137   4.053   0.633   0.000   0.000
 Sn  50 166 116 8.1035e-04   0.000  21.946   6.291  34.059   6.742  17.668   4.094   7.541   0.847   0.728   0.081   3.435   0.615   0.000   0.000
 Sn  50 167 117 7.5034e-04   2.064   0.391  11.127   4.776  29.391  11.258  23.497   6.246   9.021   1.268   0.963   4.881   0.652   0.000   0.000
 Sn  50 168 118 6.9356e-04   0.000  15.279   2.257  24.194   7.266  26.522   5.294  13.955   2.087   2.822   0.324   4.276   0.649   0.000   0.000
 Sn  50 169 119 6.3756e-04   1.567   0.052   6.297   1.208  18.092   7.509  31.924   8.445  17.506   3.142   4.257   5.829   0.673   0.000   0.000
 Sb  51 120  69 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 122  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 124  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 125  74 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 126  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 127  76 7.1514e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 128  77 2.3697e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 129  78 1.0651e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 130  79 1.4259e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 131  80 2.5156e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 132  81 2.9357e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 133  82 5.9921e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sb  51 134  83 8.2565e-01  99.057   0.943   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.802   0.000   0.000
 Sb  51 135  84 3.2441e-01  86.831  13.169   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.608   0.000   0.000
 Sb  51 136  85 1.7508e-01  89.032  10.908   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.530   0.000   0.000
 Sb  51 137  86 1.0953e-01  59.881  40.088   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   0.622   0.000   0.000
 Sb  51 138  87 7.3987e-02  61.951  37.478   0.571   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.679   0.000   0.000
 Sb  51 139  88 5.2726e-02  56.056  43.663   0.281   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.948   0.000   0.000
 Sb  51 140  89 3.9061e-02  56.486  41.997   1.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.859   0.000   0.000
 Sb  51 141  90 2.9722e-02  54.488  44.567   0.933   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   1.295   0.000   0.000
 Sb  51 142  91 2.3379e-02  55.014  41.228   3.714   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   1.319   0.000   0.000
 Sb  51 143  92 1.8985e-02  53.387  45.037   1.408   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   1.288   0.000   0.000
 Sb  51 144  93 1.5577e-02  53.191  24.140  22.404   0.263   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.721   0.000   0.000
 Sb  51 145  94 1.3095e-02  52.443  44.163   2.866   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.515   1.024   0.000   0.000
 Sb  51 146  95 1.1040e-02  52.832  16.703  29.818   0.599   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.783   0.786   0.000   0.000
 Sb  51 147  96 9.3254e-03  53.116  43.177   2.966   0.737   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.901   0.000   0.000
 Sb  51 148  97 7.9097e-03  51.762  17.003  30.536   0.611   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.769   0.000   0.000
 Sb  51 149  98 6.5760e-03  48.197  40.167  10.560   1.055   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.686   0.000   0.000
 Sb  51 150  99 5.7648e-03  44.316  17.696  36.550   1.212   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.953   0.875   0.000   0.000
 Sb  51 151 100 5.0835e-03  38.174  35.128  24.382   2.202   0.112   0.002   0.000   0.000   0.000   0.000   0.000   0.910   0.634   0.000   0.000
 Sb  51 152 101 4.5096e-03  29.193  31.196  36.259   2.643   0.698   0.011   0.000   0.000   0.000   0.000   0.000   1.145   0.772   0.000   0.000
 Sb  51 153 102 3.9862e-03  13.625  53.716  23.731   8.521   0.354   0.052   0.000   0.000   0.000   0.000   0.000   1.284   0.619   0.000   0.000
 Sb  51 154 103 3.5055e-03   9.192  43.528  31.743  13.781   1.651   0.098   0.006   0.000   0.000   0.000   0.000   1.555   0.614   0.000   0.000
 Sb  51 155 104 3.1002e-03   8.243  55.916  14.073  20.700   0.828   0.237   0.002   0.000   0.000   0.000   0.000   1.507   0.686   0.000   0.000
 Sb  51 156 105 2.7551e-03   5.899  36.462  32.757  18.369   6.119   0.331   0.061   0.000   0.000   0.000   0.000   1.836   0.627   0.000   0.000
 Sb  51 157 106 2.4706e-03   5.366  57.262  11.621  23.749   1.310   0.662   0.028   0.001   0.000   0.000   0.000   1.605   0.723   0.000   0.000
 Sb  51 158 107 2.2373e-03   4.506  24.431  43.968  14.358  11.856   0.638   0.237   0.005   0.000   0.000   0.000   2.075   0.630   0.000   0.000
 Sb  51 159 108 2.0240e-03   2.896  50.803  15.325  25.428   4.124   1.280   0.119   0.025   0.000   0.000   0.000   1.815   0.721   0.000   0.000
 Sb  51 160 109 1.8296e-03   2.472   2.856  58.037  12.855  21.346   1.644   0.736   0.048   0.007   0.000   0.000   2.559   0.693   0.000   0.000
 Sb  51 161 110 1.6521e-03   0.390  30.500  23.319  27.743  11.682   5.827   0.395   0.140   0.003   0.000   0.000   2.396   0.655   0.000   0.000
 Sb  51 162 111 1.5011e-03   1.825   0.665  41.017  14.543  29.744   8.667   3.248   0.225   0.065   0.001   0.000   3.102   0.676   0.000   0.000
 Sb  51 163 112 1.3594e-03   0.244  21.229  18.063  34.309   7.610  16.687   1.207   0.614   0.032   0.005   0.000   2.860   0.647   0.000   0.000
 Sb  51 164 113 1.2441e-03   1.509   0.640  27.394  12.389  36.249   6.836  13.792   0.793   0.381   0.014   0.002   3.633   0.661   0.000   0.000
 Sb  51 165 114 1.1430e-03   0.000  16.261  14.129  38.603   6.054  19.043   3.244   2.414   0.191   0.060   0.001   3.182   0.651   0.000   0.000
 Sb  51 166 115 1.0548e-03   1.076   1.820  13.483  17.433  37.337   6.639  17.739   2.271   2.034   0.133   0.036   4.038   0.695   0.000   0.000
 Sb  51 167 116 9.7239e-04   0.000   6.505   8.581  39.391   8.299  23.498   4.354   8.260   0.524   0.563   0.025   3.860   0.661   0.000   0.000
 Sb  51 168 117 8.8979e-04   0.718   0.182   4.804   8.612  37.437  11.966  24.174   4.010   7.162   0.464   0.468   4.844   0.705   0.000   0.000
 Sb  51 169 118 8.2716e-04   0.000   3.009   2.603  19.419  11.620  37.561   4.821  16.899   1.530   2.366   0.171   4.825   0.673   0.000   0.000
 Sb  51 170 119 7.6202e-04   0.540   0.140   2.174   2.319  18.919  10.820  38.986   5.481  17.114   1.179   2.327   5.828   0.711   0.000   0.000
 Sb  51 171 120 7.0429e-04   0.000   3.340   2.310  10.467   8.442  30.624   6.841  27.078   2.800   7.721   0.376   5.483   0.683   0.000   0.000
 Sb  51 172 121 6.5730e-04   0.501   0.192   3.123   2.445  12.094   8.576  30.173   7.025  26.765   2.712   6.391   6.322   0.712   0.000   0.000
 Te  52 127  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 129  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 131  79 4.1597e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 132  80 3.5578e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 133  81 6.3969e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 134  82 7.7147e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 135  83 1.4125e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Te  52 136  84 5.4829e-01  99.001   0.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.630   0.000   0.000
 Te  52 137  85 2.9127e-01  98.410   1.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.703   0.000   0.000
 Te  52 138  86 1.7445e-01  97.822   2.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.761   0.000   0.000
 Te  52 139  87 1.1548e-01  96.664   3.329   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.719   0.000   0.000
 Te  52 140  88 8.2347e-02  95.791   4.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.722   0.000   0.000
 Te  52 141  89 6.0485e-02  91.985   7.741   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.444   0.000   0.000
 Te  52 142  90 4.5840e-02  90.370   9.543   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.580   0.000   0.000
 Te  52 143  91 3.5616e-02  70.455  28.872   0.672   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.388   0.000   0.000
 Te  52 144  92 2.8276e-02  75.973  23.743   0.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.397   0.000   0.000
 Te  52 145  93 2.2782e-02  62.629  36.118   1.252   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.460   0.000   0.000
 Te  52 146  94 1.8612e-02  73.986  25.592   0.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.466   0.000   0.000
 Te  52 147  95 1.5377e-02  61.658  36.909   1.423   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.398   0.576   0.000   0.000
 Te  52 148  96 1.2779e-02  65.224  34.179   0.591   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.642   0.000   0.000
 Te  52 149  97 1.0682e-02  61.212  36.416   2.310   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.412   0.626   0.000   0.000
 Te  52 150  98 8.8675e-03  63.021  35.857   1.044   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.382   0.880   0.000   0.000
 Te  52 151  99 7.5053e-03  60.556  32.106   7.098   0.238   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.655   0.000   0.000
 Te  52 152 100 6.5150e-03  62.818  35.168   1.724   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.395   0.830   0.000   0.000
 Te  52 153 101 5.6893e-03  60.100  21.391  17.904   0.560   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.591   0.649   0.000   0.000
 Te  52 154 102 4.9365e-03  62.161  33.552   3.619   0.652   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.693   0.000   0.000
 Te  52 155 103 4.4097e-03  54.837  16.212  27.547   1.194   0.210   0.001   0.000   0.000   0.000   0.000   0.000   0.757   0.700   0.000   0.000
 Te  52 156 104 3.8238e-03  61.745  24.287  12.585   1.279   0.101   0.002   0.000   0.000   0.000   0.000   0.000   0.537   0.594   0.000   0.000
 Te  52 157 105 3.4209e-03  51.030  18.394  27.672   2.293   0.589   0.022   0.000   0.000   0.000   0.000   0.000   0.831   0.659   0.000   0.000
 Te  52 158 106 3.0549e-03  59.500  18.799  19.434   1.972   0.261   0.033   0.000   0.000   0.000   0.000   0.000   0.648   0.579   0.000   0.000
 Te  52 159 107 2.7577e-03  42.578  24.578  24.664   7.073   1.010   0.091   0.006   0.000   0.000   0.000   0.000   0.997   0.614   0.000   0.000
 Te  52 160 108 2.4858e-03  52.990  22.170  18.281   5.878   0.564   0.114   0.002   0.000   0.000   0.000   0.000   0.792   0.584   0.000   0.000
 Te  52 161 109 2.2389e-03  19.765  39.654  21.868  15.700   2.671   0.297   0.044   0.000   0.000   0.000   0.000   1.429   0.570   0.000   0.000
 Te  52 162 110 2.0169e-03  39.294  31.887  10.245  17.038   1.104   0.403   0.027   0.001   0.000   0.000   0.000   1.101   0.576   0.000   0.000
 Te  52 163 111 1.8208e-03   9.472  33.601  32.051  12.740  11.065   0.818   0.242   0.011   0.000   0.000   0.000   1.858   0.579   0.000   0.000
 Te  52 164 112 1.6517e-03  31.645  36.808   9.383  18.164   2.831   1.032   0.121   0.017   0.000   0.000   0.000   1.274   0.576   0.000   0.000
 Te  52 165 113 1.5015e-03   5.508  29.030  36.850   9.309  16.581   1.891   0.753   0.069   0.008   0.000   0.000   2.115   0.606   0.000   0.000
 Te  52 166 114 1.3735e-03  20.286  44.584  10.481  17.262   5.166   1.788   0.329   0.102   0.003   0.000   0.000   1.496   0.555   0.000   0.000
 Te  52 167 115 1.2632e-03   3.433  11.010  48.171  12.852  17.567   4.817   1.790   0.281   0.078   0.002   0.000   2.536   0.595   0.000   0.000
 Te  52 168 116 1.1627e-03   9.184  38.552  18.586  17.715   9.660   5.268   0.606   0.389   0.036   0.005   0.000   2.005   0.569   0.000   0.000
 Te  52 169 117 1.0692e-03   2.098   2.164  32.614  24.338  22.499   9.332   5.901   0.636   0.381   0.033   0.004   3.203   0.611   0.000   0.000
 Te  52 170 118 9.8376e-04   0.000  26.312  16.563  30.424   8.339  14.884   2.219   1.010   0.180   0.065   0.002   2.809   0.587   0.000   0.000
 Te  52 171 119 9.0447e-04   1.661   0.129  14.181  14.311  38.565  12.026  14.726   2.989   1.163   0.184   0.065   4.067   0.622   0.000   0.000
 Te  52 172 120 8.2843e-04   3.599  14.515   7.312  33.834  10.120  18.477   6.918   4.290   0.586   0.321   0.027   3.429   0.591   0.000   0.000
 Te  52 173 121 7.7325e-04   1.624   0.570  13.440   2.668  37.728  11.596  20.515   6.345   4.654   0.581   0.279   4.570   0.612   0.000   0.000
 Te  52 174 122 7.1667e-04   0.000  15.843  10.025  30.225   4.519  20.892   5.649  10.164   1.498   1.033   0.153   3.768   0.603   0.000   0.000
 Te  52 175 123 6.6346e-04   1.137   0.411   9.052   4.429  32.746   3.493  27.460   6.683  11.469   1.920   1.201   5.118   0.628   0.000   0.000
 Te  52 176 124 6.1651e-04   0.000  10.147   2.996  31.639  10.979  21.703   2.621  13.462   2.757   3.160   0.536   4.278   0.625   0.000   0.000
  I  53 124  71 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 126  73 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 128  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 129  76 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 130  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 131  78 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 132  79 1.9398e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 133  80 2.8784e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 134  81 1.2513e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 135  82 1.7777e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 136  83 2.5118e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  I  53 137  84 9.4849e-01  97.753   2.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.781   0.000   0.000
  I  53 138  85 4.9577e-01  97.867   2.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.560   0.000   0.000
  I  53 139  86 2.9865e-01  93.574   6.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.611   0.000   0.000
  I  53 140  87 1.9399e-01  94.525   5.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.773   0.000   0.000
  I  53 141  88 1.3052e-01  67.453  32.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.415   0.000   0.000
  I  53 142  89 9.5886e-02  68.798  30.977   0.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.279   0.000   0.000
  I  53 143  90 7.2132e-02  59.281  40.654   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.625   0.000   0.000
  I  53 144  91 5.5294e-02  60.000  39.294   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   0.582   0.000   0.000
  I  53 145  92 4.3211e-02  58.223  41.502   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.421   0.830   0.000   0.000
  I  53 146  93 3.4354e-02  59.280  39.211   1.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.993   0.000   0.000
  I  53 147  94 2.7727e-02  59.744  39.782   0.474   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.407   1.020   0.000   0.000
  I  53 148  95 2.2625e-02  59.410  38.347   2.243   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   1.151   0.000   0.000
  I  53 149  96 1.8633e-02  59.813  39.378   0.802   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.410   1.133   0.000   0.000
  I  53 150  97 1.5432e-02  59.370  35.513   5.080   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.841   0.000   0.000
  I  53 151  98 1.2816e-02  59.440  38.973   1.471   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.423   0.966   0.000   0.000
  I  53 152  99 1.0630e-02  58.890  23.229  17.673   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592   0.694   0.000   0.000
  I  53 153 100 8.9938e-03  57.600  39.450   2.555   0.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457   0.749   0.000   0.000
  I  53 154 101 7.7965e-03  56.259  15.504  27.719   0.494   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.725   0.735   0.000   0.000
  I  53 155 102 6.7909e-03  51.194  36.391  11.473   0.938   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.606   0.000   0.000
  I  53 156 103 5.9021e-03  48.000  18.608  32.123   1.095   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.868   0.794   0.000   0.000
  I  53 157 104 5.0661e-03  45.073  31.793  21.084   1.969   0.080   0.001   0.000   0.000   0.000   0.000   0.000   0.802   0.598   0.000   0.000
  I  53 158 105 4.4516e-03  35.291  30.046  31.704   2.382   0.572   0.004   0.000   0.000   0.000   0.000   0.000   1.029   0.730   0.000   0.000
  I  53 159 106 3.9109e-03  22.664  50.533  20.771   5.747   0.255   0.030   0.000   0.000   0.000   0.000   0.000   1.105   0.588   0.000   0.000
  I  53 160 107 3.4866e-03  14.396  45.489  29.179   9.661   1.219   0.054   0.002   0.000   0.000   0.000   0.000   1.380   0.560   0.000   0.000
  I  53 161 108 3.1278e-03   8.517  61.165  12.524  17.031   0.618   0.145   0.000   0.000   0.000   0.000   0.000   1.405   0.632   0.000   0.000
  I  53 162 109 2.7909e-03   6.239  39.428  34.103  15.867   4.105   0.228   0.030   0.000   0.000   0.000   0.000   1.730   0.578   0.000   0.000
  I  53 163 110 2.4888e-03   5.076  59.836  11.678  21.578   1.281   0.532   0.018   0.000   0.000   0.000   0.000   1.558   0.688   0.000   0.000
  I  53 164 111 2.2191e-03   3.993  17.002  53.846  10.768  13.562   0.627   0.199   0.003   0.000   0.000   0.000   2.156   0.591   0.000   0.000
  I  53 165 112 1.9917e-03   4.117  56.003  12.666  22.468   3.415   1.226   0.090   0.014   0.000   0.000   0.000   1.692   0.674   0.000   0.000
  I  53 166 113 1.8000e-03   3.006   9.747  58.352   8.929  18.233   1.105   0.595   0.030   0.003   0.000   0.000   2.355   0.624   0.000   0.000
  I  53 167 114 1.6458e-03   2.929  46.443  19.845  21.176   6.737   2.552   0.237   0.080   0.001   0.000   0.000   1.914   0.641   0.000   0.000
  I  53 168 115 1.5126e-03   1.963   6.381  52.816  14.072  19.939   3.330   1.351   0.117   0.031   0.000   0.000   2.598   0.699   0.000   0.000
  I  53 169 116 1.3920e-03   1.855  23.617  27.660  28.070  10.337   7.612   0.509   0.324   0.014   0.001   0.000   2.480   0.613   0.000   0.000
  I  53 170 117 1.2798e-03   1.395   2.427  27.197  26.978  27.790   8.533   5.106   0.369   0.198   0.006   0.001   3.264   0.663   0.000   0.000
  I  53 171 118 1.1759e-03   0.000   8.447  15.281  44.905   9.752  18.485   1.918   1.085   0.094   0.033   0.000   3.253   0.633   0.000   0.000
  I  53 172 119 1.0808e-03   1.031   0.177   9.346  17.054  44.138   9.841  16.019   1.488   0.828   0.059   0.018   4.097   0.664   0.000   0.000
  I  53 173 120 9.7855e-04   0.000   4.941   4.357  38.324  13.041  25.527   6.955   6.143   0.446   0.257   0.009   3.991   0.628   0.000   0.000
  I  53 174 121 9.1657e-04   0.970   0.205   7.242   5.797  40.754  11.491  24.189   5.137   3.769   0.304   0.141   4.679   0.652   0.000   0.000
  I  53 175 122 8.4831e-04   0.000   4.942   4.183  31.564   9.979  27.511   5.217  14.116   1.317   1.093   0.077   4.366   0.630   0.000   0.000
  I  53 176 123 7.8526e-04   0.671   0.182   5.661   4.972  33.441   9.612  26.565   5.098  12.002   0.963   0.832   5.160   0.666   0.000   0.000
  I  53 177 124 7.2803e-04   0.000   3.587   2.507  25.732  10.918  29.430   7.184  14.274   1.664   4.348   0.355   4.744   0.646   0.000   0.000
  I  53 178 125 6.7688e-04   0.425   0.185   3.228   2.695  26.186  10.958  29.720   7.336  13.677   2.075   3.518   5.645   0.689   0.000   0.000
  I  53 179 126 6.2653e-04   0.000   2.209   1.159   9.334   8.433  35.138  10.687  19.400   5.525   7.294   0.822   5.506   0.685   0.000   0.000
 Xe  54 133  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 135  81 7.1602e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 137  83 5.1475e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 138  84 1.7610e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Xe  54 139  85 9.1667e-01  99.910   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.180   0.000   0.000
 Xe  54 140  86 5.4065e-01  99.563   0.437   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.270   0.000   0.000
 Xe  54 141  87 3.4701e-01  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.518   0.000   0.000
 Xe  54 142  88 2.3488e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.675   0.000   0.000
 Xe  54 143  89 1.6516e-01  97.905   2.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.723   0.000   0.000
 Xe  54 144  90 1.1574e-01  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.784   0.000   0.000
 Xe  54 145  91 9.0607e-02  96.109   3.890   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.553   0.000   0.000
 Xe  54 146  92 7.0006e-02  97.056   2.944   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.658   0.000   0.000
 Xe  54 147  93 5.4784e-02  93.684   6.227   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.489   0.000   0.000
 Xe  54 148  94 4.3400e-02  95.419   4.581   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.716   0.000   0.000
 Xe  54 149  95 3.4903e-02  84.358  15.341   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.328   0.000   0.000
 Xe  54 150  96 2.8294e-02  91.693   8.267   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.083   0.585   0.000   0.000
 Xe  54 151  97 2.3090e-02  66.169  33.112   0.719   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.459   0.000   0.000
 Xe  54 152  98 1.8909e-02  72.950  26.806   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273   0.445   0.000   0.000
 Xe  54 153  99 1.5469e-02  65.212  33.535   1.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360   0.558   0.000   0.000
 Xe  54 154 100 1.2933e-02  68.047  31.413   0.539   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.720   0.000   0.000
 Xe  54 155 101 1.0851e-02  65.532  32.324   2.110   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.641   0.000   0.000
 Xe  54 156 102 9.3116e-03  67.518  31.428   1.002   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.857   0.000   0.000
 Xe  54 157 103 8.0285e-03  65.214  26.457   8.119   0.210   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.433   0.615   0.000   0.000
 Xe  54 158 104 6.9062e-03  67.982  30.147   1.629   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.341   0.736   0.000   0.000
 Xe  54 159 105 5.9344e-03  64.009  17.227  18.220   0.514   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.553   0.608   0.000   0.000
 Xe  54 160 106 5.1762e-03  66.622  29.402   3.393   0.576   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.379   0.634   0.000   0.000
 Xe  54 161 107 4.5576e-03  59.997  15.021  23.674   1.147   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.642   0.000   0.000
 Xe  54 162 108 4.0076e-03  64.941  20.904  12.872   1.206   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.551   0.000   0.000
 Xe  54 163 109 3.5939e-03  52.525  20.680  23.717   2.527   0.537   0.015   0.000   0.000   0.000   0.000   0.000   0.779   0.596   0.000   0.000
 Xe  54 164 110 3.1993e-03  61.722  18.525  17.425   2.055   0.250   0.024   0.000   0.000   0.000   0.000   0.000   0.607   0.549   0.000   0.000
 Xe  54 165 111 2.8444e-03  39.950  29.685  21.418   7.793   1.063   0.087   0.004   0.000   0.000   0.000   0.000   1.006   0.537   0.000   0.000
 Xe  54 166 112 2.5427e-03  57.635  21.057  16.443   4.289   0.480   0.094   0.001   0.000   0.000   0.000   0.000   0.692   0.531   0.000   0.000
 Xe  54 167 113 2.2866e-03  25.902  40.875  19.060  12.121   1.786   0.225   0.031   0.000   0.000   0.000   0.000   1.238   0.537   0.000   0.000
 Xe  54 168 114 2.0505e-03  44.603  31.816  13.284   9.257   0.781   0.245   0.013   0.000   0.000   0.000   0.000   0.906   0.530   0.000   0.000
 Xe  54 169 115 1.8675e-03  10.203  41.827  27.698  14.899   4.720   0.516   0.131   0.005   0.000   0.000   0.000   1.642   0.566   0.000   0.000
 Xe  54 170 116 1.7051e-03  25.777  44.139  10.391  17.496   1.494   0.630   0.064   0.008   0.000   0.000   0.000   1.270   0.536   0.000   0.000
 Xe  54 171 117 1.5547e-03   4.298  19.407  46.344  12.775  15.227   1.406   0.495   0.044   0.004   0.000   0.000   2.217   0.565   0.000   0.000
 Xe  54 172 118 1.4150e-03  11.228  45.361  14.688  17.053   9.368   1.898   0.330   0.072   0.002   0.000   0.000   1.754   0.549   0.000   0.000
 Xe  54 173 119 1.2843e-03   2.848   4.900  42.938  20.381  18.713   7.895   1.982   0.287   0.055   0.001   0.000   2.806   0.575   0.000   0.000
 Xe  54 174 120 1.1617e-03   6.243  32.117  19.750  20.998   9.433   9.933   0.991   0.492   0.040   0.003   0.000   2.317   0.539   0.000   0.000
 Xe  54 175 121 1.0786e-03   2.125   2.121  31.023  19.570  24.863   9.835   9.028   0.962   0.439   0.031   0.002   3.362   0.571   0.000   0.000
 Xe  54 176 122 1.0047e-03   5.466  25.446  19.750  24.535   6.674  13.981   2.515   1.322   0.251   0.058   0.001   2.620   0.547   0.000   0.000
 Xe  54 177 123 9.3199e-04   1.914   3.268  25.097  19.063  26.418   7.267  13.159   2.341   1.234   0.199   0.041   3.601   0.572   0.000   0.000
 Xe  54 178 124 8.6429e-04   4.611  23.543  18.799  26.805   6.048  14.037   3.094   2.253   0.496   0.290   0.021   2.771   0.558   0.000   0.000
 Xe  54 179 125 8.0387e-04   1.392   1.796  19.242  20.376  28.454   7.153  15.100   3.267   2.483   0.477   0.261   3.911   0.593   0.000   0.000
 Xe  54 180 126 7.4636e-04   2.576   8.944  13.893  36.679  11.150  16.301   4.365   4.568   0.644   0.760   0.119   3.441   0.602   0.000   0.000
 Xe  54 181 127 6.7514e-04   1.279   1.828   7.989  10.398  34.078  15.442  16.574   4.546   6.222   0.839   0.804   4.584   0.668   0.000   0.000
 Xe  54 182 128 6.2085e-04   0.000   3.807   2.458  14.768  13.302  33.184  10.687  14.230   3.174   3.848   0.541   4.984   0.686   0.000   0.000
 Cs  55 130  75 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 132  77 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 134  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 135  80 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 136  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 137  82 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 138  83 1.2458e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 139  84 4.2326e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cs  55 140  85 1.9251e+00  99.972   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.000   0.000
 Cs  55 141  86 1.1022e+00  98.659   1.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.477   0.000   0.000
 Cs  55 142  87 6.8479e-01  98.703   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.532   0.000   0.000
 Cs  55 143  88 4.5614e-01  96.253   3.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.617   0.000   0.000
 Cs  55 144  89 3.1394e-01  96.486   3.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.513   0.000   0.000
 Cs  55 145  90 2.2339e-01  92.017   7.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.466   0.000   0.000
 Cs  55 146  91 1.6257e-01  92.778   7.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.459   0.000   0.000
 Cs  55 147  92 1.1826e-01  84.474  15.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.426   0.000   0.000
 Cs  55 148  93 9.3849e-02  77.226  22.722   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.415   0.000   0.000
 Cs  55 149  94 7.3122e-02  66.300  33.700   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.369   0.000   0.000
 Cs  55 150  95 5.7309e-02  63.769  35.807   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.670   0.000   0.000
 Cs  55 151  96 4.5825e-02  61.973  37.950   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.381   0.981   0.000   0.000
 Cs  55 152  97 3.6715e-02  61.568  37.289   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.997   0.000   0.000
 Cs  55 153  98 2.9520e-02  62.544  37.086   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.029   0.000   0.000
 Cs  55 154  99 2.3739e-02  62.341  35.678   1.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.987   0.000   0.000
 Cs  55 155 100 1.9375e-02  62.930  36.295   0.773   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378   1.042   0.000   0.000
 Cs  55 156 101 1.6114e-02  62.790  32.270   4.923   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.768   0.000   0.000
 Cs  55 157 102 1.3323e-02  62.397  36.057   1.441   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.777   0.000   0.000
 Cs  55 158 103 1.1307e-02  61.760  16.962  21.080   0.198   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.597   0.633   0.000   0.000
 Cs  55 159 104 9.6148e-03  60.701  35.946   2.948   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.431   0.645   0.000   0.000
 Cs  55 160 105 8.1796e-03  57.685  15.496  26.268   0.525   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.709   0.000   0.000
 Cs  55 161 106 7.0635e-03  50.575  34.603  13.829   0.988   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.652   0.546   0.000   0.000
 Cs  55 162 107 6.1028e-03  45.015  24.559  28.985   1.235   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.592   0.000   0.000
 Cs  55 163 108 5.3290e-03  40.296  37.137  20.046   2.430   0.090   0.001   0.000   0.000   0.000   0.000   0.000   0.849   0.567   0.000   0.000
 Cs  55 164 109 4.7070e-03  31.552  35.866  28.357   3.507   0.710   0.007   0.000   0.000   0.000   0.000   0.000   1.060   0.560   0.000   0.000
 Cs  55 165 110 4.0590e-03  27.230  48.685  16.346   7.412   0.292   0.035   0.000   0.000   0.000   0.000   0.000   1.050   0.564   0.000   0.000
 Cs  55 166 111 3.6647e-03  15.791  47.161  26.446   9.288   1.252   0.060   0.002   0.000   0.000   0.000   0.000   1.332   0.505   0.000   0.000
 Cs  55 167 112 3.2432e-03  13.262  61.993  11.476  12.619   0.534   0.116   0.000   0.000   0.000   0.000   0.000   1.255   0.561   0.000   0.000
 Cs  55 168 113 2.8976e-03   8.962  45.991  29.779  12.861   2.235   0.153   0.019   0.000   0.000   0.000   0.000   1.539   0.520   0.000   0.000
 Cs  55 169 114 2.5863e-03   6.102  65.049  10.282  17.412   0.838   0.310   0.007   0.000   0.000   0.000   0.000   1.428   0.621   0.000   0.000
 Cs  55 170 115 2.3228e-03   4.125  22.607  51.896  13.085   7.790   0.395   0.101   0.001   0.000   0.000   0.000   1.994   0.565   0.000   0.000
 Cs  55 171 116 2.1135e-03   3.621  56.628  15.439  21.323   2.116   0.824   0.046   0.005   0.000   0.000   0.000   1.644   0.640   0.000   0.000
 Cs  55 172 117 1.9240e-03   2.460   9.500  56.608  11.530  18.375   1.061   0.446   0.018   0.001   0.000   0.000   2.389   0.665   0.000   0.000
 Cs  55 173 118 1.7495e-03   2.138  31.267  28.207  23.944  10.165   3.936   0.271   0.071   0.000   0.000   0.000   2.220   0.585   0.000   0.000
 Cs  55 174 119 1.5924e-03   1.798   1.078  41.409  24.033  22.402   7.060   2.035   0.152   0.032   0.000   0.000   2.944   0.625   0.000   0.000
 Cs  55 175 120 1.4477e-03   1.722  15.769  16.691  42.322   7.717  14.321   0.911   0.524   0.021   0.002   0.000   2.879   0.562   0.000   0.000
 Cs  55 176 121 1.3180e-03   1.375   0.474  24.071  17.069  37.145   8.505  10.377   0.652   0.324   0.009   0.001   3.604   0.593   0.000   0.000
 Cs  55 177 122 1.2186e-03   1.520  10.847  10.179  47.725   7.863  17.446   2.605   1.601   0.166   0.047   0.000   3.217   0.568   0.000   0.000
 Cs  55 178 123 1.1214e-03   1.221   0.653  21.860  11.659  40.735   7.519  13.766   1.427   1.060   0.082   0.018   3.819   0.601   0.000   0.000
 Cs  55 179 124 1.0320e-03   1.232   8.903  11.598  46.029   7.068  17.563   4.096   2.840   0.396   0.266   0.008   3.364   0.576   0.000   0.000
 Cs  55 180 125 9.5054e-04   0.968   0.400  16.829  13.919  41.404   6.838  15.299   2.174   1.790   0.244   0.133   4.005   0.610   0.000   0.000
 Cs  55 181 126 8.9955e-04   0.733   4.299   6.804  45.095  12.307  20.540   4.803   4.290   0.549   0.533   0.048   3.736   0.602   0.000   0.000
 Cs  55 182 127 7.7787e-04   0.531   0.930   9.643   7.444  40.485  12.216  18.936   4.488   4.362   0.513   0.450   4.544   0.656   0.000   0.000
 Cs  55 183 128 7.0381e-04   0.000   1.296   2.304  15.642  11.084  37.637  10.924  14.448   3.312   2.979   0.373   5.075   0.684   0.000   0.000
 Cs  55 184 129 6.4386e-04   0.000   0.342   0.559   1.749  16.324  11.310  34.914  12.224  15.852   3.436   3.289   6.099   0.724   0.000   0.000
 Cs  55 185 130 5.9933e-04   0.000   0.447   0.147   0.355   1.993  17.891  14.124  35.707  12.104  13.999   3.233   6.668   0.731   0.000   0.000
 Ba  56 139  83 4.1577e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 140  84 1.3045e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 141  85 5.6268e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 142  86 2.7302e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 143  87 1.5737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 144  88 1.0029e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ba  56 145  89 6.7356e-01  99.908   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.085   0.000   0.000
 Ba  56 146  90 4.6466e-01  99.745   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.260   0.000   0.000
 Ba  56 147  91 3.2921e-01  99.314   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.293   0.000   0.000
 Ba  56 148  92 2.3919e-01  99.330   0.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.352   0.000   0.000
 Ba  56 149  93 1.7692e-01  98.745   1.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.560   0.000   0.000
 Ba  56 150  94 1.3002e-01  98.610   1.390   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.510   0.000   0.000
 Ba  56 151  95 1.0315e-01  97.403   2.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.481   0.000   0.000
 Ba  56 152  96 8.0002e-02  97.555   2.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.679   0.000   0.000
 Ba  56 153  97 6.1690e-02  92.980   6.992   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.420   0.000   0.000
 Ba  56 154  98 4.9334e-02  96.067   3.933   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.598   0.000   0.000
 Ba  56 155  99 3.8847e-02  77.190  22.578   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.289   0.000   0.000
 Ba  56 156 100 3.0822e-02  88.360  11.620   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.431   0.000   0.000
 Ba  56 157 101 2.5090e-02  68.307  31.038   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.547   0.000   0.000
 Ba  56 158 102 2.0290e-02  71.548  28.191   0.261   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.571   0.000   0.000
 Ba  56 159 103 1.6660e-02  68.730  29.994   1.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.608   0.000   0.000
 Ba  56 160 104 1.3927e-02  70.965  28.457   0.578   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.805   0.000   0.000
 Ba  56 161 105 1.1668e-02  69.041  28.157   2.756   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.616   0.000   0.000
 Ba  56 162 106 9.9010e-03  70.878  27.943   1.111   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304   0.762   0.000   0.000
 Ba  56 163 107 8.4768e-03  67.578  18.447  13.650   0.323   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.467   0.577   0.000   0.000
 Ba  56 164 108 7.2725e-03  71.326  26.337   2.001   0.336   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.638   0.000   0.000
 Ba  56 165 109 6.3182e-03  66.153  14.859  18.256   0.674   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.536   0.574   0.000   0.000
 Ba  56 166 110 5.5097e-03  70.855  25.309   3.219   0.603   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.567   0.000   0.000
 Ba  56 167 111 4.8139e-03  63.808  14.864  20.170   0.998   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.576   0.000   0.000
 Ba  56 168 112 4.1141e-03  69.298  22.984   6.771   0.896   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.394   0.520   0.000   0.000
 Ba  56 169 113 3.7276e-03  60.721  17.791  19.870   1.318   0.295   0.005   0.000   0.000   0.000   0.000   0.000   0.627   0.574   0.000   0.000
 Ba  56 170 114 3.3103e-03  63.958  21.986  12.695   1.244   0.113   0.005   0.000   0.000   0.000   0.000   0.000   0.516   0.494   0.000   0.000
 Ba  56 171 115 2.9378e-03  38.949  34.133  22.754   3.482   0.646   0.036   0.000   0.000   0.000   0.000   0.000   0.929   0.512   0.000   0.000
 Ba  56 172 116 2.6463e-03  54.746  24.454  16.813   3.596   0.349   0.041   0.000   0.000   0.000   0.000   0.000   0.705   0.517   0.000   0.000
 Ba  56 173 117 2.3979e-03  18.842  44.514  21.057  13.535   1.859   0.176   0.015   0.000   0.000   0.000   0.000   1.356   0.500   0.000   0.000
 Ba  56 174 118 2.1707e-03  36.982  38.952   9.375  13.389   1.003   0.290   0.009   0.000   0.000   0.000   0.000   1.034   0.496   0.000   0.000
 Ba  56 175 119 1.9659e-03   8.194  33.811  35.787  12.744   8.545   0.738   0.176   0.004   0.000   0.000   0.000   1.826   0.495   0.000   0.000
 Ba  56 176 120 1.7819e-03  27.322  43.791   8.142  17.526   2.229   0.874   0.104   0.012   0.000   0.000   0.000   1.266   0.524   0.000   0.000
 Ba  56 177 121 1.6080e-03   5.650  23.701  44.063   8.663  15.661   1.523   0.672   0.063   0.005   0.000   0.000   2.126   0.508   0.000   0.000
 Ba  56 178 122 1.4836e-03  16.379  48.616  12.012  15.965   4.963   1.623   0.354   0.086   0.002   0.000   0.000   1.512   0.518   0.000   0.000
 Ba  56 179 123 1.3619e-03   3.911  15.506  48.132  11.250  16.766   2.853   1.292   0.239   0.050   0.001   0.000   2.367   0.523   0.000   0.000
 Ba  56 180 124 1.2537e-03  10.327  45.984  17.177  16.023   7.608   2.053   0.544   0.261   0.021   0.001   0.000   1.744   0.520   0.000   0.000
 Ba  56 181 125 1.1615e-03   3.389  12.769  46.834  12.996  17.370   4.509   1.601   0.371   0.151   0.009   0.000   2.509   0.534   0.000   0.000
 Ba  56 182 126 1.1030e-03   5.481  41.069  21.655  18.274   9.323   3.072   0.670   0.400   0.046   0.010   0.000   1.991   0.534   0.000   0.000
 Ba  56 183 127 9.3070e-04   4.046   9.487  27.829  24.897  19.764   8.217   4.671   0.666   0.368   0.044   0.011   2.961   0.610   0.000   0.000
 Ba  56 184 128 8.2220e-04   0.000  13.224  12.862  38.374  14.595  13.766   4.737   1.930   0.340   0.156   0.014   3.275   0.645   0.000   0.000
 Ba  56 185 129 7.3814e-04   0.000   0.777   6.445  16.007  30.630  19.450  17.308   5.486   3.268   0.431   0.199   4.556   0.693   0.000   0.000
 Ba  56 186 130 6.7698e-04   0.000   4.887   0.503   7.469  18.344  33.637  15.648  13.657   3.712   1.892   0.252   5.080   0.689   0.000   0.000
 Ba  56 187 131 6.2166e-04   0.000   0.725   1.383   0.182   3.674  17.753  35.635  17.545  16.239   4.309   2.552   6.355   0.708   0.000   0.000
 Ba  56 188 132 5.7391e-04   0.000   3.922   0.378   1.176   0.151   4.472  19.172  38.004  15.781  13.701   3.244   6.807   0.695   0.000   0.000
 Ba  56 189 133 5.3312e-04   0.000   0.272   0.644   0.082   0.371   0.055   1.859  16.233  43.505  18.653  18.325   7.701   0.721   0.000   0.000
 La  57 136  79 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 138  81 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 140  83 2.6196e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 141  84 5.9621e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 142  85 2.3027e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 143  86 1.0414e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 La  57 144  87 4.9063e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001
 La  57 145  88 2.8112e+00  99.603   0.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.217   0.000   0.000
 La  57 146  89 1.6829e+00  99.698   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.001
 La  57 147  90 1.1017e+00  99.151   0.849   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.328   0.000   0.000
 La  57 148  91 7.6898e-01  99.058   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.238   0.000   0.000
 La  57 149  92 5.3572e-01  98.155   1.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.451   0.000   0.000
 La  57 150  93 3.8227e-01  97.761   2.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.368   0.000   0.000
 La  57 151  94 2.7846e-01  95.698   4.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.699   0.000   0.000
 La  57 152  95 2.0637e-01  93.677   6.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.530   0.000   0.000
 La  57 153  96 1.5436e-01  86.145  13.855   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.457   0.000   0.000
 La  57 154  97 1.1757e-01  72.403  27.577   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.447   0.000   0.000
 La  57 155  98 8.9290e-02  65.348  34.652   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347   0.632   0.000   0.000
 La  57 156  99 6.7028e-02  62.887  36.659   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.823   0.000   0.000
 La  57 157 100 5.2441e-02  63.230  36.697   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.880   0.000   0.000
 La  57 158 101 4.1663e-02  63.886  34.941   1.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.686   0.000   0.000
 La  57 159 102 3.3104e-02  64.957  34.597   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   1.028   0.000   0.000
 La  57 160 103 2.5969e-02  65.457  31.809   2.734   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   0.818   0.000   0.000
 La  57 161 104 2.1168e-02  65.821  33.239   0.932   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.824   0.000   0.000
 La  57 162 105 1.7395e-02  64.929  23.335  11.690   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.469   0.618   0.000   0.000
 La  57 163 106 1.4451e-02  62.737  34.743   2.302   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.400   0.607   0.000   0.000
 La  57 164 107 1.2167e-02  60.769  13.915  24.907   0.405   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.650   0.685   0.000   0.000
 La  57 165 108 1.0242e-02  59.437  31.629   8.187   0.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.502   0.525   0.000   0.000
 La  57 166 109 8.7771e-03  55.522  18.497  25.059   0.826   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.715   0.568   0.000   0.000
 La  57 167 110 7.5619e-03  52.151  31.748  14.814   1.264   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.653   0.506   0.000   0.000
 La  57 168 111 6.5093e-03  48.724  24.262  25.527   1.227   0.260   0.000   0.000   0.000   0.000   0.000   0.000   0.800   0.542   0.000   0.000
 La  57 169 112 5.6208e-03  50.458  31.683  16.107   1.684   0.068   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.509   0.000   0.000
 La  57 170 113 4.8875e-03  45.864  28.077  24.211   1.444   0.402   0.002   0.000   0.000   0.000   0.000   0.000   0.824   0.513   0.000   0.000
 La  57 171 114 4.2425e-03  31.622  48.181  17.692   2.368   0.131   0.007   0.000   0.000   0.000   0.000   0.000   0.912   0.510   0.000   0.000
 La  57 172 115 3.7988e-03  16.627  48.677  29.890   4.031   0.758   0.018   0.000   0.000   0.000   0.000   0.000   1.237   0.480   0.000   0.000
 La  57 173 116 3.3638e-03  12.439  63.580  12.727  10.826   0.381   0.047   0.000   0.000   0.000   0.000   0.000   1.233   0.531   0.000   0.000
 La  57 174 117 3.0300e-03   6.743  42.230  35.163  13.428   2.322   0.107   0.006   0.000   0.000   0.000   0.000   1.627   0.496   0.000   0.000
 La  57 175 118 2.7290e-03   5.295  65.355  10.052  17.994   0.975   0.327   0.003   0.000   0.000   0.000   0.000   1.450   0.592   0.000   0.000
 La  57 176 119 2.4586e-03   4.085  24.902  48.845  11.741   9.835   0.482   0.109   0.000   0.000   0.000   0.000   2.002   0.597   0.000   0.000
 La  57 177 120 2.2149e-03   3.747  58.691  13.567  20.681   2.292   0.960   0.056   0.005   0.000   0.000   0.000   1.622   0.592   0.000   0.000
 La  57 178 121 1.9874e-03   2.950  10.336  59.978   8.772  16.468   0.999   0.478   0.018   0.001   0.000   0.000   2.305   0.571   0.000   0.000
 La  57 179 122 1.8190e-03   2.665  45.997  21.807  20.746   6.322   2.175   0.229   0.059   0.000   0.000   0.000   1.898   0.553   0.000   0.000
 La  57 180 123 1.6650e-03   2.109   3.169  59.439  11.810  20.148   2.016   1.190   0.098   0.020   0.000   0.000   2.561   0.587   0.000   0.000
 La  57 181 124 1.5283e-03   2.166  33.811  24.048  24.662  10.770   3.857   0.453   0.225   0.007   0.000   0.000   2.226   0.535   0.000   0.000
 La  57 182 125 1.4121e-03   2.105   4.503  55.006  11.507  21.784   3.329   1.518   0.179   0.069   0.001   0.000   2.637   0.582   0.000   0.000
 La  57 183 126 1.3353e-03   1.238  20.253  27.930  31.397  10.910   7.112   0.700   0.429   0.026   0.005   0.000   2.570   0.536   0.000   0.000
 La  57 184 127 1.0963e-03   1.785   8.559  31.961  23.838  21.897   7.276   4.027   0.439   0.207   0.010   0.001   2.970   0.601   0.000   0.000
 La  57 185 128 9.4446e-04   0.000   8.004  14.174  40.654  15.610  15.445   3.941   1.859   0.224   0.088   0.003   3.372   0.647   0.000   0.000
 La  57 186 129 8.2821e-04   0.008   1.517   3.682  16.340  38.589  17.168  16.139   4.070   2.183   0.217   0.087   4.437   0.681   0.000   0.000
 La  57 187 130 7.4482e-04   0.000   1.192   1.551   5.509  19.669  40.040  14.542  13.054   2.907   1.403   0.135   5.153   0.681   0.000   0.000
 La  57 188 131 6.7093e-04   0.647   0.533   0.440   0.640   3.606  19.689  41.870  14.992  13.431   2.748   1.405   6.176   0.690   0.000   0.000
 La  57 189 132 6.1684e-04   0.000   1.034   0.473   0.483   0.924   4.580  24.023  41.649  13.492  11.336   2.008   6.883   0.677   0.000   0.000
 La  57 190 133 5.6564e-04   0.000   0.523   0.448   0.249   0.257   0.471   2.713  21.658  46.409  14.807  12.466   7.768   0.690   0.000   0.000
 La  57 191 134 5.2250e-04   0.000   0.563   0.180   0.196   0.141   0.176   0.409   2.630  24.331  54.999  16.373   7.535   0.686   0.000   0.000
 La  57 192 135 4.8507e-04   0.000   0.490   0.183   0.071   0.083   0.062   0.086   0.209   1.915  21.299  75.605   6.668   0.711   0.000   0.000
 Ce  58 141  83 9.5593e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 143  85 1.6309e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 144  86 6.4743e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 145  87 2.6686e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 146  88 1.1761e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 147  89 5.9660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 148  90 3.5593e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 149  91 2.1962e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 150  92 1.3762e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 151  93 9.6550e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 152  94 6.6639e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ce  58 153  95 4.7039e-01  99.877   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.174   0.000   0.000
 Ce  58 154  96 3.3810e-01  99.614   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.337   0.000   0.000
 Ce  58 155  97 2.4623e-01  98.829   1.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.411   0.000   0.000
 Ce  58 156  98 1.8087e-01  98.906   1.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.598   0.000   0.000
 Ce  58 157  99 1.3200e-01  97.241   2.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.394   0.000   0.000
 Ce  58 158 100 9.5043e-02  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.568   0.000   0.000
 Ce  58 159 101 7.3648e-02  93.789   6.197   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.369   0.000   0.000
 Ce  58 160 102 5.5636e-02  95.438   4.562   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.501   0.000   0.000
 Ce  58 161 103 4.3506e-02  79.995  19.769   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.317   0.000   0.000
 Ce  58 162 104 3.4412e-02  85.209  14.779   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.385   0.000   0.000
 Ce  58 163 105 2.7476e-02  71.661  27.651   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.461   0.000   0.000
 Ce  58 164 106 2.2196e-02  73.706  25.982   0.312   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.687   0.000   0.000
 Ce  58 165 107 1.8231e-02  71.711  26.356   1.929   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.540   0.000   0.000
 Ce  58 166 108 1.5027e-02  74.119  25.150   0.717   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.810   0.000   0.000
 Ce  58 167 109 1.2593e-02  72.730  24.003   3.173   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.306   0.535   0.000   0.000
 Ce  58 168 110 1.0676e-02  74.614  24.370   0.942   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.781   0.000   0.000
 Ce  58 169 111 9.0852e-03  72.387  20.350   7.029   0.234   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.527   0.000   0.000
 Ce  58 170 112 7.7619e-03  75.100  23.462   1.244   0.193   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.703   0.000   0.000
 Ce  58 171 113 6.6380e-03  72.167  19.346   8.118   0.356   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.367   0.512   0.000   0.000
 Ce  58 172 114 5.6650e-03  74.131  23.979   1.602   0.288   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.594   0.000   0.000
 Ce  58 173 115 4.9939e-03  67.466  15.448  16.374   0.661   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.504   0.540   0.000   0.000
 Ce  58 174 116 4.2870e-03  72.513  23.490   3.327   0.654   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.539   0.000   0.000
 Ce  58 175 117 3.8863e-03  61.023  18.563  19.057   1.144   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.610   0.531   0.000   0.000
 Ce  58 176 118 3.4870e-03  67.557  20.337  10.840   1.166   0.098   0.002   0.000   0.000   0.000   0.000   0.000   0.459   0.475   0.000   0.000
 Ce  58 177 119 3.1202e-03  50.951  24.530  21.224   2.647   0.621   0.028   0.000   0.000   0.000   0.000   0.000   0.775   0.478   0.000   0.000
 Ce  58 178 120 2.7933e-03  64.292  17.668  15.255   2.429   0.321   0.034   0.000   0.000   0.000   0.000   0.000   0.569   0.464   0.000   0.000
 Ce  58 179 121 2.4955e-03  42.125  31.088  18.447   6.831   1.361   0.140   0.009   0.000   0.000   0.000   0.000   0.947   0.464   0.000   0.000
 Ce  58 180 122 2.2551e-03  53.312  25.131  15.963   4.738   0.673   0.179   0.005   0.000   0.000   0.000   0.000   0.749   0.479   0.000   0.000
 Ce  58 181 123 2.0591e-03  27.289  35.699  20.396  13.899   2.222   0.411   0.084   0.001   0.000   0.000   0.000   1.296   0.442   0.000   0.000
 Ce  58 182 124 1.8801e-03  54.632  23.419  12.792   7.910   0.902   0.318   0.025   0.001   0.000   0.000   0.000   0.781   0.454   0.000   0.000
 Ce  58 183 125 1.7301e-03  25.320  42.946  16.238  12.604   2.244   0.516   0.126   0.006   0.000   0.000   0.000   1.256   0.452   0.000   0.000
 Ce  58 184 126 1.6325e-03  21.684  52.466  15.738   8.619   0.852   0.573   0.061   0.007   0.000   0.000   0.000   1.165   0.482   0.000   0.000
 Ce  58 185 127 1.2945e-03  16.995  14.322  46.864  13.202   7.415   0.761   0.399   0.039   0.004   0.000   0.000   1.838   0.558   0.000   0.000
 Ce  58 186 128 1.0848e-03   0.000  32.603  34.220  21.891   9.303   1.579   0.289   0.108   0.006   0.000   0.000   2.144   0.587   0.000   0.000
 Ce  58 187 129 9.3645e-04   0.000   0.000  34.531  24.531  28.375   9.304   2.803   0.320   0.127   0.009   0.001   3.228   0.635   0.000   0.000
 Ce  58 188 130 8.2443e-04   0.000  14.868   0.025  31.576  27.921  19.225   5.209   0.988   0.140   0.045   0.002   3.572   0.634   0.000   0.000
 Ce  58 189 131 7.3006e-04   0.000   4.420  12.571   0.106  27.776  24.279  23.296   5.994   1.351   0.155   0.050   4.568   0.639   0.000   0.000
 Ce  58 190 132 6.5779e-04   0.000  13.555   2.249  10.173   0.172  27.034  25.407  17.202   3.503   0.630   0.075   4.916   0.642   0.000   0.000
 Ce  58 191 133 5.9777e-04   0.000   2.309   7.935   1.201   6.613   0.283  30.784  25.713  19.802   4.449   0.908   6.212   0.639   0.000   0.000
 Ce  58 192 134 5.4660e-04   0.000  10.119   0.867   5.351   0.938   5.776   0.301  31.251  26.137  16.234   3.026   6.629   0.643   0.000   0.000
 Ce  58 193 135 5.0717e-04   0.000   0.894   3.123   0.289   2.138   0.479   3.644   0.431  37.250  30.329  21.424   7.883   0.630   0.000   0.000
 Ce  58 194 136 4.6954e-04   0.000   8.502   0.326   1.888   0.211   1.797   0.443   3.659   0.528  44.949  37.699   6.605   0.642   0.000   0.000
 Ce  58 195 137 4.3495e-04   0.000   0.669   2.793   0.128   0.852   0.119   1.206   0.366   3.700   0.680  89.484   3.272   0.640   0.000   0.000
 Pr  59 142  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 143  84 6.6551e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 144  85 2.8818e+04  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 145  86 1.9148e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 146  87 3.2539e+02  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Pr  59 147  88 9.7411e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 148  89 3.7525e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002
 Pr  59 149  90 1.6675e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 150  91 8.7209e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 151  92 5.0290e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 152  93 2.9678e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pr  59 153  94 1.7682e+00  99.692   0.308   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.137   0.000   0.000
 Pr  59 154  95 1.2335e+00  99.232   0.768   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.210   0.000   0.000
 Pr  59 155  96 8.3673e-01  97.975   2.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.549   0.000   0.000
 Pr  59 156  97 5.7702e-01  98.223   1.777   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.404   0.000   0.000
 Pr  59 157  98 4.0449e-01  94.239   5.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.427   0.000   0.000
 Pr  59 158  99 2.8714e-01  90.179   9.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.380   0.000   0.000
 Pr  59 159 100 2.0355e-01  78.581  21.419   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.471   0.000   0.000
 Pr  59 160 101 1.4625e-01  65.509  34.454   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.473   0.000   0.000
 Pr  59 161 102 1.0863e-01  64.969  35.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.688   0.000   0.000
 Pr  59 162 103 7.8300e-02  65.201  34.357   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.553   0.000   0.000
 Pr  59 163 104 5.8077e-02  65.103  34.798   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   1.084   0.000   0.000
 Pr  59 164 105 4.5119e-02  66.317  32.170   1.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.683   0.000   0.000
 Pr  59 165 106 3.6177e-02  66.246  33.068   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.344   0.987   0.000   0.000
 Pr  59 166 107 2.8950e-02  66.591  25.177   8.227   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.530   0.000   0.000
 Pr  59 167 108 2.3266e-02  66.614  31.926   1.382   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.714   0.000   0.000
 Pr  59 168 109 1.9037e-02  66.630  16.988  16.242   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.478   0.000   0.000
 Pr  59 169 110 1.5809e-02  65.639  32.146   1.957   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.368   0.569   0.000   0.000
 Pr  59 170 111 1.3191e-02  62.892  15.308  21.447   0.350   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.594   0.000   0.000
 Pr  59 171 112 1.1070e-02  62.633  33.048   3.777   0.542   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   0.537   0.000   0.000
 Pr  59 172 113 9.3370e-03  62.595  15.582  21.263   0.527   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.598   0.576   0.000   0.000
 Pr  59 173 114 7.9290e-03  59.305  34.651   5.296   0.747   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.475   0.536   0.000   0.000
 Pr  59 174 115 6.8199e-03  55.802  20.400  22.926   0.773   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.690   0.610   0.000   0.000
 Pr  59 175 116 5.8781e-03  53.808  32.273  12.640   1.263   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.531   0.000   0.000
 Pr  59 176 117 5.1098e-03  47.780  26.379  24.253   1.295   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.799   0.583   0.000   0.000
 Pr  59 177 118 4.5115e-03  34.988  44.504  17.860   2.526   0.120   0.003   0.000   0.000   0.000   0.000   0.000   0.883   0.532   0.000   0.000
 Pr  59 178 119 3.9368e-03  20.526  43.013  30.720   4.874   0.852   0.016   0.000   0.000   0.000   0.000   0.000   1.226   0.504   0.000   0.000
 Pr  59 179 120 3.5706e-03  17.376  59.455  11.883  10.820   0.411   0.055   0.000   0.000   0.000   0.000   0.000   1.176   0.507   0.000   0.000
 Pr  59 180 121 3.1822e-03  10.920  46.677  28.799  11.424   2.061   0.113   0.006   0.000   0.000   0.000   0.000   1.474   0.413   0.000   0.000
 Pr  59 181 122 2.8376e-03   7.038  66.067   8.851  16.911   0.816   0.314   0.003   0.000   0.000   0.000   0.000   1.394   0.565   0.000   0.000
 Pr  59 182 123 2.5816e-03   8.104  39.046  33.663  14.583   4.200   0.331   0.072   0.000   0.000   0.000   0.000   1.690   0.424   0.000   0.000
 Pr  59 183 124 2.3461e-03   9.344  65.082   6.867  17.334   0.894   0.461   0.017   0.000   0.000   0.000   0.000   1.368   0.552   0.000   0.000
 Pr  59 184 125 2.1492e-03   5.464  45.289  32.350  12.452   3.922   0.403   0.119   0.001   0.000   0.000   0.000   1.658   0.462   0.000   0.000
 Pr  59 185 126 2.0227e-03   2.647  58.358  16.139  21.096   0.941   0.760   0.051   0.007   0.000   0.000   0.000   1.618   0.594   0.000   0.000
 Pr  59 186 127 1.5486e-03  11.218   9.625  49.998  14.100  13.946   0.647   0.441   0.023   0.002   0.000   0.000   2.138   0.562   0.000   0.000
 Pr  59 187 128 1.2648e-03   0.000  28.529  13.321  42.066  11.225   4.458   0.275   0.123   0.003   0.000   0.000   2.511   0.640   0.000   0.000
 Pr  59 188 129 1.0731e-03   1.774   5.830  26.041  14.092  38.297   9.700   3.963   0.211   0.090   0.002   0.000   3.279   0.658   0.000   0.000
 Pr  59 189 130 9.2622e-04   0.000  14.072   9.963  19.649  21.199  27.256   6.382   1.365   0.085   0.030   0.000   3.628   0.652   0.000   0.000
 Pr  59 190 131 8.1505e-04   1.824   4.757   6.745  10.394  22.906  20.515  26.177   5.426   1.170   0.064   0.021   4.488   0.652   0.000   0.000
 Pr  59 191 132 7.2242e-04   0.000   7.924   8.597  10.582   8.444  18.630  22.336  19.790   3.097   0.572   0.029   4.865   0.646   0.000   0.000
 Pr  59 192 133 6.4888e-04   1.612   1.109   2.692   6.000   6.861  10.575  25.560  21.612  20.425   3.003   0.550   6.052   0.633   0.000   0.000
 Pr  59 193 134 5.8637e-04   0.000   3.813   2.705   4.253   7.369   7.613   9.761  25.300  20.384  16.860   1.943   6.571   0.624   0.000   0.000
 Pr  59 194 135 5.3342e-04   1.408   0.694   0.871   0.719   1.601   4.616   5.167  10.726  34.466  21.263  18.471   7.729   0.615   0.000   0.000
 Pr  59 195 136 4.8587e-04   0.000   2.269   1.082   1.204   0.979   2.086   5.719   6.382  12.826  42.344  25.111   6.875   0.607   0.000   0.000
 Pr  59 196 137 4.4761e-04   0.000   1.025   0.916   0.415   0.559   0.473   1.173   4.285   5.276  15.321  70.557   5.115   0.614   0.000   0.000
 Pr  59 197 138 4.1197e-04   0.000  10.813   2.530   1.606   0.891   1.334   1.382   3.517  13.524  16.566  47.841   1.498   0.601   0.000   0.000
 Pr  59 198 139 3.8342e-04  19.030   7.142   8.697   2.062   1.567   1.002   1.636   1.866   5.149  23.073  28.764   0.522   0.595   0.000   0.000
 Nd  60 147  87 1.0126e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 149  89 8.4636e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 151  91 6.1478e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 152  92 2.7692e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 153  93 1.3306e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 154  94 7.0595e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 155  95 4.0264e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 156  96 2.2356e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 157  97 1.4975e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 158  98 1.0083e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Nd  60 159  99 6.7693e-01  99.624   0.376   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.201   0.000   0.000
 Nd  60 160 100 4.5846e-01  99.541   0.459   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.353   0.000   0.000
 Nd  60 161 101 3.1101e-01  98.398   1.602   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.343   0.000   0.000
 Nd  60 162 102 2.2360e-01  98.553   1.447   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.526   0.000   0.000
 Nd  60 163 103 1.5951e-01  96.566   3.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.393   0.000   0.000
 Nd  60 164 104 1.1478e-01  96.525   3.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.533   0.000   0.000
 Nd  60 165 105 8.5309e-02  86.857  13.115   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.319   0.000   0.000
 Nd  60 166 106 6.3365e-02  88.005  11.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.450   0.000   0.000
 Nd  60 167 107 4.7909e-02  71.805  27.604   0.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.422   0.000   0.000
 Nd  60 168 108 3.7380e-02  77.288  22.568   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.460   0.000   0.000
 Nd  60 169 109 2.9803e-02  72.918  26.095   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.459   0.000   0.000
 Nd  60 170 110 2.4031e-02  76.285  23.418   0.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.608   0.000   0.000
 Nd  60 171 111 1.9699e-02  73.486  25.082   1.431   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.488   0.000   0.000
 Nd  60 172 112 1.6269e-02  75.817  23.618   0.564   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.727   0.000   0.000
 Nd  60 173 113 1.3495e-02  74.049  23.948   1.966   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.515   0.000   0.000
 Nd  60 174 114 1.1270e-02  75.675  23.528   0.771   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.740   0.000   0.000
 Nd  60 175 115 9.5497e-03  72.772  22.827   4.265   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.512   0.000   0.000
 Nd  60 176 116 8.1605e-03  74.880  23.764   1.229   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.655   0.000   0.000
 Nd  60 177 117 6.9993e-03  71.593  18.803   9.251   0.348   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.486   0.000   0.000
 Nd  60 178 118 6.0451e-03  72.977  24.761   1.890   0.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.546   0.000   0.000
 Nd  60 179 119 5.2843e-03  63.644  16.639  18.814   0.825   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.571   0.509   0.000   0.000
 Nd  60 180 120 4.6627e-03  70.841  23.982   4.300   0.851   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.496   0.000   0.000
 Nd  60 181 121 4.1071e-03  58.915  19.431  19.930   1.394   0.329   0.002   0.000   0.000   0.000   0.000   0.000   0.648   0.511   0.000   0.000
 Nd  60 182 122 3.5536e-03  70.126  22.800   5.861   1.108   0.103   0.002   0.000   0.000   0.000   0.000   0.000   0.383   0.479   0.000   0.000
 Nd  60 183 123 3.2776e-03  56.949  21.079  20.217   1.292   0.450   0.014   0.000   0.000   0.000   0.000   0.000   0.673   0.463   0.000   0.000
 Nd  60 184 124 2.9654e-03  69.706  23.254   5.860   1.061   0.111   0.007   0.000   0.000   0.000   0.000   0.000   0.386   0.477   0.000   0.000
 Nd  60 185 125 2.6996e-03  50.541  25.947  21.653   1.376   0.457   0.025   0.000   0.000   0.000   0.000   0.000   0.753   0.473   0.000   0.000
 Nd  60 186 126 2.5200e-03  49.635  31.128  17.459   1.537   0.215   0.026   0.000   0.000   0.000   0.000   0.000   0.716   0.451   0.000   0.000
 Nd  60 187 127 1.8662e-03  22.154  33.874  29.502  13.014   1.291   0.150   0.016   0.000   0.000   0.000   0.000   1.379   0.533   0.000   0.000
 Nd  60 188 128 1.4869e-03  28.371  29.536  23.110  16.990   1.602   0.370   0.021   0.000   0.000   0.000   0.000   1.351   0.581   0.000   0.000
 Nd  60 189 129 1.2264e-03  22.147   6.467  26.379  27.640  15.184   1.851   0.315   0.017   0.000   0.000   0.000   2.141   0.584   0.000   0.000
 Nd  60 190 130 1.0397e-03   0.000  44.656   0.598  34.068  12.334   7.815   0.453   0.075   0.002   0.000   0.000   2.397   0.604   0.000   0.000
 Nd  60 191 131 8.9673e-04  26.451   0.000  18.979   0.971  32.224  13.027   7.833   0.445   0.068   0.001   0.000   2.856   0.598   0.000   0.000
 Nd  60 192 132 7.8560e-04   0.000  48.334   0.052   6.662   1.362  31.262   9.326   2.827   0.160   0.016   0.000   3.073   0.591   0.000   0.000
 Nd  60 193 133 6.9646e-04  16.900   0.000  27.175   0.295   9.488   1.412  30.935  10.266   3.342   0.170   0.018   3.862   0.581   0.000   0.000
 Nd  60 194 134 6.2346e-04   0.000  23.757   0.090  29.454   0.258   8.595   2.326  27.361   6.847   1.246   0.065   4.284   0.585   0.000   0.000
 Nd  60 195 135 5.6283e-04   0.000   2.566  23.180   0.435  20.420   0.780  11.488   2.263  29.274   7.932   1.662   5.423   0.566   0.000   0.000
 Nd  60 196 136 5.1182e-04   0.000  13.019   2.844  17.219   0.635  18.651   1.042  12.054   2.910  26.156   5.469   5.657   0.586   0.000   0.000
 Nd  60 197 137 4.6857e-04   0.000   0.900   7.670   1.057  10.560   0.668  21.920   1.992  19.182   3.683  32.368   6.604   0.561   0.000   0.000
 Nd  60 198 138 4.3121e-04   0.000  23.602   1.635  11.377   1.465  13.236   0.966  22.924   1.909  17.979   4.907   3.747   0.571   0.000   0.000
 Nd  60 199 139 3.9888e-04  16.116   7.674  29.874   0.609   4.207   0.599   5.801   0.591  13.479   1.932  19.120   2.947   0.542   0.000   0.000
 Nd  60 200 140 3.7008e-04   0.000  79.473   2.514   6.305   0.141   0.929   0.158   1.757   0.278   6.804   1.639   1.277   0.544   0.000   0.000
 Nd  60 201 141 3.4530e-04  12.731   2.251  47.435   6.665  14.764   0.310   1.870   0.310   3.095   0.546  10.024   1.906   0.527   0.000   0.000
 Pm  61 144  83 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 146  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 147  86 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 148  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 149  88 5.7945e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 150  89 6.5898e+05  99.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022
 Pm  61 151  90 1.3204e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 152  91 1.6571e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 153  92 3.5787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 154  93 1.1171e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 155  94 4.4579e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 156  95 1.9076e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 157  96 9.4496e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 158  97 5.1907e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pm  61 159  98 2.8672e+00  99.480   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.151   0.000   0.000
 Pm  61 160  99 1.6287e+00  98.849   1.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.275   0.000   0.000
 Pm  61 161 100 1.1232e+00  97.663   2.337   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.366   0.000   0.000
 Pm  61 162 101 7.2242e-01  95.379   4.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.479   0.000   0.000
 Pm  61 163 102 4.8465e-01  93.603   6.397   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.660   0.000   0.000
 Pm  61 164 103 3.3783e-01  88.793  11.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.347   0.000   0.000
 Pm  61 165 104 2.3501e-01  70.451  29.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.295   0.500   0.000   0.000
 Pm  61 166 105 1.6908e-01  66.880  33.050   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.661   0.000   0.000
 Pm  61 167 106 1.2223e-01  65.967  34.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.972   0.000   0.000
 Pm  61 168 107 8.9812e-02  66.865  31.996   1.139   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343   0.659   0.000   0.000
 Pm  61 169 108 6.7066e-02  68.201  31.509   0.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   1.037   0.000   0.000
 Pm  61 170 109 5.1345e-02  69.439  28.859   1.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323   0.590   0.000   0.000
 Pm  61 171 110 3.9819e-02  69.752  29.716   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.308   0.931   0.000   0.000
 Pm  61 172 111 3.1728e-02  69.445  26.344   4.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.348   0.586   0.000   0.000
 Pm  61 173 112 2.5314e-02  69.718  29.287   0.984   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.313   0.730   0.000   0.000
 Pm  61 174 113 2.0304e-02  68.680  22.790   8.490   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.519   0.000   0.000
 Pm  61 175 114 1.6449e-02  67.991  30.578   1.314   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336   0.593   0.000   0.000
 Pm  61 176 115 1.3608e-02  65.669  17.267  16.892   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516   0.506   0.000   0.000
 Pm  61 177 116 1.1398e-02  61.997  35.087   2.533   0.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.521   0.000   0.000
 Pm  61 178 117 9.6490e-03  61.059  16.426  22.008   0.496   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.620   0.563   0.000   0.000
 Pm  61 179 118 8.2469e-03  56.032  35.439   7.615   0.913   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.534   0.510   0.000   0.000
 Pm  61 180 119 7.1389e-03  52.784  20.867  25.166   1.029   0.154   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.581   0.000   0.000
 Pm  61 181 120 6.2361e-03  52.608  30.619  15.010   1.723   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.660   0.489   0.000   0.000
 Pm  61 182 121 5.4446e-03  54.039  21.534  22.907   1.191   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.722   0.579   0.000   0.000
 Pm  61 183 122 4.6994e-03  45.091  39.954  13.233   1.637   0.083   0.001   0.000   0.000   0.000   0.000   0.000   0.717   0.527   0.000   0.000
 Pm  61 184 123 4.2378e-03  39.502  31.618  27.057   1.366   0.453   0.003   0.000   0.000   0.000   0.000   0.000   0.917   0.550   0.000   0.000
 Pm  61 185 124 3.7684e-03  41.307  38.250  17.855   2.463   0.120   0.005   0.000   0.000   0.000   0.000   0.000   0.819   0.528   0.000   0.000
 Pm  61 186 125 3.4093e-03  35.269  35.554  26.725   1.703   0.738   0.010   0.000   0.000   0.000   0.000   0.000   0.971   0.441   0.000   0.000
 Pm  61 187 126 3.2011e-03   7.570  67.026  21.235   3.808   0.312   0.049   0.000   0.000   0.000   0.000   0.000   1.224   0.564   0.000   0.000
 Pm  61 188 127 2.2992e-03  19.280  14.500  49.321  14.756   1.989   0.137   0.017   0.000   0.000   0.000   0.000   1.662   0.495   0.000   0.000
 Pm  61 189 128 1.8025e-03   0.000  38.860  32.810  25.019   2.738   0.553   0.020   0.001   0.000   0.000   0.000   1.934   0.626   0.000   0.000
 Pm  61 190 129 1.4476e-03   5.709   6.887  37.251  28.153  20.186   1.474   0.332   0.009   0.000   0.000   0.000   2.560   0.544   0.000   0.000
 Pm  61 191 130 1.2043e-03   0.000  38.399   5.679  29.629  14.789  11.014   0.402   0.088   0.001   0.000   0.000   2.559   0.645   0.000   0.000
 Pm  61 192 131 1.0218e-03   5.858   6.053  26.715   7.663  31.316  13.251   8.814   0.278   0.052   0.000   0.000   3.292   0.549   0.000   0.000
 Pm  61 193 132 8.8080e-04   0.000  39.165   7.629   7.229   5.053  28.189   9.137   3.489   0.097   0.011   0.000   3.174   0.635   0.000   0.000
 Pm  61 194 133 7.7001e-04   3.888  12.076  20.387  10.630   8.240   5.977  27.350   8.587   2.786   0.071   0.007   3.948   0.616   0.000   0.000
 Pm  61 195 134 6.8049e-04   0.000  29.254  11.646  11.372   4.446   6.362   7.746  22.580   5.608   0.962   0.024   3.946   0.615   0.000   0.000
 Pm  61 196 135 6.0743e-04   3.102   2.079  14.859  14.807  13.753   7.248   7.665   7.733  22.580   5.290   0.885   5.046   0.594   0.000   0.000
 Pm  61 197 136 5.4707e-04   0.000  12.214   9.102  17.223   9.747   7.875   5.472   8.248   8.175  18.595   3.349   5.151   0.595   0.000   0.000
 Pm  61 198 137 4.9687e-04   2.525   0.922   3.934   3.425  12.117  14.518  14.193   9.183   9.959   8.549  20.675   6.282   0.573   0.000   0.000
 Pm  61 199 138 4.5310e-04   0.000  28.665   9.833   8.027   3.912   9.027   7.188   6.481   7.466  10.679   8.721   3.950   0.577   0.000   0.000
 Pm  61 200 139 4.1638e-04   4.773   3.202  26.379   6.689   7.096   3.638  12.290   8.310   7.310   8.646  11.665   4.084   0.550   0.000   0.000
 Pm  61 201 140 3.7992e-04   0.000  32.389  14.801  18.637   3.007   2.449   1.403   5.010   5.683   7.354   9.266   3.093   0.547   0.000   0.000
 Pm  61 202 141 3.5242e-04   4.347   2.275  27.159  11.289  22.512   3.752   4.052   1.887   6.688   7.619   8.419   3.265   0.526   0.000   0.000
 Pm  61 203 142 3.2873e-04   0.000  22.734  14.209  31.712   4.440   7.295   1.869   2.435   1.539   6.048   7.720   2.805   0.532   0.000   0.000
 Pm  61 204 143 3.0788e-04   3.485   1.582  15.360   9.797  36.181   6.099  12.979   2.351   2.755   1.759   7.653   3.101   0.518   0.000   0.000
 Pm  61 205 144 2.8898e-04   0.000  10.447   8.826  27.517   9.246  24.871   3.552   8.166   2.209   3.268   1.899   2.924   0.525   0.000   0.000
 Sm  62 151  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 153  91 6.7784e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 155  93 2.3926e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 156  94 5.4953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 157  95 1.6617e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 158  96 6.0479e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 159  97 2.5721e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 160  98 1.1843e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 161  99 6.3199e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 162 100 3.4334e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 163 101 1.8148e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 164 102 1.1456e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sm  62 165 103 7.8499e-01  99.503   0.497   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.212   0.000   0.000
 Sm  62 166 104 5.2576e-01  99.394   0.606   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.371   0.000   0.000
 Sm  62 167 105 3.6682e-01  98.055   1.945   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.351   0.000   0.000
 Sm  62 168 106 2.5655e-01  97.828   2.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.585   0.000   0.000
 Sm  62 169 107 1.8127e-01  93.715   6.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.341   0.000   0.000
 Sm  62 170 108 1.3081e-01  96.085   3.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.523   0.000   0.000
 Sm  62 171 109 9.6750e-02  88.207  11.761   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.307   0.000   0.000
 Sm  62 172 110 7.2927e-02  92.137   7.863   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.495   0.000   0.000
 Sm  62 173 111 5.5196e-02  76.304  23.318   0.378   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.373   0.000   0.000
 Sm  62 174 112 4.2150e-02  82.799  17.169   0.032   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.283   0.000   0.000
 Sm  62 175 113 3.3104e-02  75.528  23.784   0.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.411   0.000   0.000
 Sm  62 176 114 2.6531e-02  78.298  21.538   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.514   0.000   0.000
 Sm  62 177 115 2.1464e-02  74.935  24.021   1.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.492   0.000   0.000
 Sm  62 178 116 1.7552e-02  76.518  23.000   0.482   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.240   0.689   0.000   0.000
 Sm  62 179 117 1.4477e-02  73.674  24.334   1.977   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.497   0.000   0.000
 Sm  62 180 118 1.1997e-02  74.414  24.554   1.001   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.696   0.000   0.000
 Sm  62 181 119 1.0078e-02  70.849  21.941   6.994   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.366   0.479   0.000   0.000
 Sm  62 182 120 8.6022e-03  76.139  22.525   1.191   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.693   0.000   0.000
 Sm  62 183 121 7.4228e-03  71.963  24.914   2.900   0.222   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.493   0.000   0.000
 Sm  62 184 122 6.3759e-03  73.255  25.139   1.462   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.605   0.000   0.000
 Sm  62 185 123 5.5932e-03  67.147  20.028  12.405   0.413   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.461   0.468   0.000   0.000
 Sm  62 186 124 4.9434e-03  72.875  24.754   1.946   0.424   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.586   0.000   0.000
 Sm  62 187 125 4.4388e-03  65.996  18.801  14.491   0.646   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.466   0.000   0.000
 Sm  62 188 126 4.0864e-03  67.521  29.467   2.372   0.626   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.361   0.465   0.000   0.000
 Sm  62 189 127 2.8490e-03  26.813  47.813  23.434   1.576   0.357   0.007   0.000   0.000   0.000   0.000   0.000   1.009   0.532   0.000   0.000
 Sm  62 190 128 2.2059e-03  33.619  38.822  17.884   9.270   0.369   0.036   0.000   0.000   0.000   0.000   0.000   1.041   0.578   0.000   0.000
 Sm  62 191 129 1.7616e-03  30.063  10.919  35.955  16.486   6.317   0.242   0.018   0.000   0.000   0.000   0.000   1.589   0.587   0.000   0.000
 Sm  62 192 130 1.4401e-03  44.144   8.254   6.323  30.792   9.718   0.732   0.037   0.000   0.000   0.000   0.000   1.560   0.560   0.000   0.000
 Sm  62 193 131 1.2017e-03  37.458   6.488  11.547   6.336  29.487   8.051   0.608   0.024   0.000   0.000   0.000   2.106   0.549   0.000   0.000
 Sm  62 194 132 1.0186e-03   0.000  57.853   0.767  17.598   6.446  15.647   1.540   0.146   0.002   0.000   0.000   2.265   0.555   0.000   0.000
 Sm  62 195 133 8.6503e-04  38.860   0.000  20.050   0.945  14.926   7.284  16.146   1.660   0.128   0.002   0.000   2.486   0.546   0.000   0.000
 Sm  62 196 134 7.5415e-04   0.000  60.352   0.040   9.397   4.388  13.808   3.151   8.492   0.346   0.027   0.000   2.566   0.540   0.000   0.000
 Sm  62 197 135 6.6510e-04  39.368   0.000  18.978   0.199   9.408   3.711  15.203   3.915   8.826   0.366   0.027   2.875   0.542   0.000   0.000
 Sm  62 198 136 5.9311e-04   0.000  60.088   0.054   5.691   0.242  14.616   2.408   9.503   2.919   4.359   0.119   2.960   0.534   0.000   0.000
 Sm  62 199 137 5.3388e-04  34.660   3.454  16.785   0.278   8.827   0.387  12.565   4.482  10.713   3.109   4.741   3.425   0.529   0.000   0.000
 Sm  62 200 138 4.8459e-04  58.206   5.713   0.557   3.044   0.148   9.263   0.831  13.094   1.412   6.236   1.494   2.392   0.504   0.000   0.000
 Sm  62 201 139 4.4279e-04  46.912  10.587   7.542   0.617   3.238   0.285  10.380   1.084  11.973   1.551   5.830   2.738   0.505   0.000   0.000
 Sm  62 202 140 4.0673e-04  43.014  23.192   2.193   6.525   1.206   6.633   0.607   8.393   0.609   6.535   1.093   2.156   0.494   0.000   0.000
 Sm  62 203 141 3.7423e-04  41.640   8.238  15.865   2.966   6.992   1.176   6.314   0.764   8.725   0.755   6.565   2.583   0.487   0.000   0.000
 Sm  62 204 142 3.4767e-04   0.000  66.234   1.386   7.570   6.068   8.662   0.876   3.241   0.471   4.888   0.605   2.301   0.486   0.000   0.000
 Sm  62 205 143 3.2450e-04  30.733   8.806  24.820   1.877   8.681   5.757   8.931   1.000   3.724   0.622   5.049   2.606   0.469   0.000   0.000
 Sm  62 206 144 3.0368e-04   0.000  62.731   1.899   6.753   1.945  12.908   5.498   4.254   0.618   2.894   0.499   2.450   0.494   0.000   0.000
 Sm  62 207 145 2.8538e-04   9.356   3.510  38.176   5.920  12.564   2.182  12.831   5.699   6.138   0.741   2.884   3.376   0.480   0.000   0.000
 Sm  62 208 146 2.6872e-04   0.000  24.531  10.834  29.453   1.722   9.083   2.846  13.350   3.747   3.862   0.570   3.476   0.506   0.000   0.000
 Eu  63 148  85 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 150  87 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 152  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 154  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 155  92 2.1013e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 156  93 8.2438e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 157  94 2.8168e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 158  95 2.7553e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 159  96 5.6971e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 160  97 1.8154e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 161  98 6.7780e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 162  99 2.9044e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 163 100 1.3231e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 164 101 6.8740e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Eu  63 165 102 3.5129e+00  99.657   0.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.129   0.000   0.000
 Eu  63 166 103 2.0318e+00  98.934   1.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.315   0.000   0.000
 Eu  63 167 104 1.2168e+00  96.912   3.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.598   0.000   0.000
 Eu  63 168 105 8.3317e-01  93.326   6.674   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.505   0.000   0.000
 Eu  63 169 106 5.6842e-01  77.631  22.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.450   0.000   0.000
 Eu  63 170 107 3.8484e-01  72.439  27.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.504   0.000   0.000
 Eu  63 171 108 2.6749e-01  71.946  28.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.653   0.000   0.000
 Eu  63 172 109 1.9073e-01  72.080  27.838   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.572   0.000   0.000
 Eu  63 173 110 1.3961e-01  71.972  28.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.919   0.000   0.000
 Eu  63 174 111 1.0283e-01  72.250  27.000   0.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.285   0.617   0.000   0.000
 Eu  63 175 112 7.6503e-02  72.311  27.524   0.165   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.983   0.000   0.000
 Eu  63 176 113 5.6909e-02  72.284  26.082   1.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.686   0.000   0.000
 Eu  63 177 114 4.3736e-02  72.336  27.219   0.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.886   0.000   0.000
 Eu  63 178 115 3.4425e-02  71.631  25.744   2.625   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.310   0.553   0.000   0.000
 Eu  63 179 116 2.7676e-02  71.228  27.953   0.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.296   0.708   0.000   0.000
 Eu  63 180 117 2.2376e-02  69.868  23.909   6.209   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.364   0.506   0.000   0.000
 Eu  63 181 118 1.8232e-02  63.588  34.498   1.777   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.518   0.000   0.000
 Eu  63 182 119 1.4957e-02  62.033  15.529  22.143   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.607   0.540   0.000   0.000
 Eu  63 183 120 1.2523e-02  68.748  29.114   1.770   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.602   0.000   0.000
 Eu  63 184 121 1.0645e-02  65.720  23.585  10.443   0.250   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.452   0.479   0.000   0.000
 Eu  63 185 122 9.0681e-03  56.954  39.997   2.757   0.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.464   0.532   0.000   0.000
 Eu  63 186 123 7.7468e-03  55.311  21.405  22.770   0.505   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.685   0.562   0.000   0.000
 Eu  63 187 124 6.8052e-03  51.880  41.140   6.121   0.858   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.560   0.536   0.000   0.000
 Eu  63 188 125 5.9753e-03  48.265  27.137  23.725   0.767   0.107   0.000   0.000   0.000   0.000   0.000   0.000   0.773   0.586   0.000   0.000
 Eu  63 189 126 5.3774e-03  39.042  48.178  11.660   1.099   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.523   0.000   0.000
 Eu  63 190 127 3.7255e-03  22.633  39.715  34.596   2.553   0.501   0.003   0.000   0.000   0.000   0.000   0.000   1.186   0.505   0.000   0.000
 Eu  63 191 128 2.8043e-03  16.756  41.620  25.349  15.744   0.466   0.065   0.000   0.000   0.000   0.000   0.000   1.417   0.663   0.000   0.000
 Eu  63 192 129 2.1843e-03  19.967   9.691  41.891  18.345   9.852   0.233   0.022   0.000   0.000   0.000   0.000   1.892   0.575   0.000   0.000
 Eu  63 193 130 1.7430e-03   0.000  45.503   5.776  35.076  11.934   1.669   0.041   0.001   0.000   0.000   0.000   2.186   0.664   0.000   0.000
 Eu  63 194 131 1.4243e-03  23.900   7.725  19.470   7.280  31.782   9.046   0.780   0.016   0.000   0.000   0.000   2.457   0.559   0.000   0.000
 Eu  63 195 132 1.1843e-03   0.000  51.064   5.330   9.888  11.062  20.048   2.422   0.186   0.001   0.000   0.000   2.517   0.630   0.000   0.000
 Eu  63 196 133 9.9752e-04  21.120   9.247  23.423   5.585  10.626  11.039  17.454   1.396   0.111   0.000   0.000   2.859   0.516   0.000   0.000
 Eu  63 197 134 8.5428e-04   0.000  52.745   6.145   6.987   6.308  13.925   5.070   8.520   0.279   0.021   0.000   2.733   0.613   0.000   0.000
 Eu  63 198 135 7.4191e-04  16.391  20.387  15.623   7.786   7.477   6.987  12.697   5.125   7.310   0.205   0.013   3.123   0.571   0.000   0.000
 Eu  63 199 136 6.5309e-04   0.000  50.108   7.512   7.356   3.606   9.783   7.055   7.807   3.580   3.132   0.062   3.050   0.591   0.000   0.000
 Eu  63 200 137 5.8165e-04  12.823  22.645  15.089   8.326   7.349   4.487  10.209   6.529   7.155   3.096   2.292   3.445   0.555   0.000   0.000
 Eu  63 201 138 5.2283e-04   0.411  58.220   4.627   4.174   2.880   7.526   6.346   7.578   3.283   3.940   1.014   2.909   0.535   0.000   0.000
 Eu  63 202 139 4.6663e-04  22.973  15.256  24.253   4.001   3.732   4.473   8.466   5.301   5.930   2.883   2.730   2.995   0.518   0.000   0.000
 Eu  63 203 140 4.2579e-04   0.000  59.186   5.004   7.071   4.640   6.725   4.591   4.886   2.939   3.873   1.085   2.711   0.539   0.000   0.000
 Eu  63 204 141 3.9118e-04  10.062   4.767  47.811   3.504   8.111   6.188   5.905   3.808   4.278   2.627   2.942   3.199   0.488   0.000   0.000
 Eu  63 205 142 3.6069e-04   0.000  56.162   5.149   9.651   3.851  12.407   3.438   2.855   2.419   2.863   1.208   2.674   0.535   0.000   0.000
 Eu  63 206 143 3.3527e-04   6.281   4.438  47.512   3.988  11.258   4.416  12.147   2.964   2.644   2.117   2.237   3.297   0.500   0.000   0.000
 Eu  63 207 144 3.1164e-04   0.000  43.938   9.282  14.604   2.255  14.072   2.722   7.707   2.384   1.903   1.134   2.993   0.545   0.000   0.000
 Eu  63 208 145 2.9229e-04   3.501   2.286  31.600   8.538  22.211   2.239  14.786   3.540   7.396   2.190   1.715   3.927   0.516   0.000   0.000
 Eu  63 209 146 2.7521e-04   0.000  20.514  11.421  26.310   3.496  12.215   2.864  14.118   2.318   5.399   1.343   3.872   0.542   0.000   0.000
 Eu  63 210 147 2.5979e-04   2.520   1.016   8.018   6.177  31.254   5.547  18.750   3.258  15.423   2.455   5.580   5.098   0.516   0.000   0.000
 Eu  63 211 148 2.4622e-04   0.000  10.453   6.752  15.003   7.200  23.236   3.343  16.363   2.567  13.165   1.919   4.795   0.534   0.000   0.000
 Gd  64 159  95 5.1328e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 161  97 2.4448e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 162  98 5.3746e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 163  99 1.6843e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 164 100 6.4468e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 165 101 2.8615e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 166 102 1.2455e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 167 103 6.6384e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 168 104 3.6706e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 169 105 2.1890e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 170 106 1.3159e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Gd  64 171 107 8.5561e-01  99.225   0.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.262   0.000   0.000
 Gd  64 172 108 5.6535e-01  99.372   0.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.394   0.000   0.000
 Gd  64 173 109 3.9507e-01  98.158   1.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.349   0.000   0.000
 Gd  64 174 110 2.8166e-01  98.251   1.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.565   0.000   0.000
 Gd  64 175 111 2.0108e-01  95.261   4.739   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.322   0.000   0.000
 Gd  64 176 112 1.4454e-01  96.617   3.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.524   0.000   0.000
 Gd  64 177 113 1.0594e-01  88.157  11.832   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.296   0.000   0.000
 Gd  64 178 114 7.7773e-02  94.034   5.966   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.468   0.000   0.000
 Gd  64 179 115 5.8598e-02  81.700  18.141   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.185   0.303   0.000   0.000
 Gd  64 180 116 4.4756e-02  89.882  10.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.427   0.000   0.000
 Gd  64 181 117 3.5294e-02  77.205  22.295   0.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.455   0.000   0.000
 Gd  64 182 118 2.8259e-02  77.635  22.117   0.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.627   0.000   0.000
 Gd  64 183 119 2.2728e-02  75.179  23.436   1.385   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.262   0.491   0.000   0.000
 Gd  64 184 120 1.8531e-02  83.035  16.673   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.426   0.000   0.000
 Gd  64 185 121 1.5422e-02  75.946  23.179   0.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.471   0.000   0.000
 Gd  64 186 122 1.2977e-02  76.217  23.227   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.243   0.728   0.000   0.000
 Gd  64 187 123 1.0876e-02  72.821  24.626   2.515   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.298   0.503   0.000   0.000
 Gd  64 188 124 9.4402e-03  75.535  23.421   0.990   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.739   0.000   0.000
 Gd  64 189 125 8.2084e-03  71.343  25.422   3.072   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.321   0.519   0.000   0.000
 Gd  64 190 126 7.3421e-03  72.244  26.347   1.250   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.698   0.000   0.000
 Gd  64 191 127 4.9610e-03  41.315  38.670  19.223   0.736   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.795   0.526   0.000   0.000
 Gd  64 192 128 3.6693e-03  37.293  44.087  17.127   1.422   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.829   0.556   0.000   0.000
 Gd  64 193 129 2.8014e-03  37.871  10.303  38.828  12.193   0.781   0.024   0.000   0.000   0.000   0.000   0.000   1.278   0.566   0.000   0.000
 Gd  64 194 130 2.1932e-03  48.864  15.752  14.247  19.721   1.294   0.121   0.000   0.000   0.000   0.000   0.000   1.092   0.554   0.000   0.000
 Gd  64 195 131 1.7502e-03  46.739   8.187  15.309  13.472  15.489   0.745   0.059   0.000   0.000   0.000   0.000   1.453   0.545   0.000   0.000
 Gd  64 196 132 1.4117e-03  56.480   9.141   8.759  14.511   5.697   5.279   0.130   0.003   0.000   0.000   0.000   1.202   0.523   0.000   0.000
 Gd  64 197 133 1.1589e-03  49.498  10.013   9.323   9.204  12.419   5.515   3.943   0.083   0.001   0.000   0.000   1.578   0.515   0.000   0.000
 Gd  64 198 134 9.6837e-04  61.552   6.314   4.376  15.703   3.078   6.947   1.567   0.455   0.008   0.000   0.000   1.219   0.524   0.000   0.000
 Gd  64 199 135 8.2008e-04  50.646   8.782   9.855   3.709  15.037   3.836   6.343   1.416   0.372   0.005   0.000   1.699   0.494   0.000   0.000
 Gd  64 200 136 7.0050e-04  66.159   5.182   1.570  14.167   3.050   6.066   2.274   1.329   0.147   0.057   0.000   1.180   0.506   0.000   0.000
 Gd  64 201 137 6.1689e-04  59.310   7.024   5.805   1.820  14.074   2.643   6.137   1.914   1.120   0.116   0.038   1.542   0.506   0.000   0.000
 Gd  64 202 138 5.5092e-04  68.457   4.740   4.138  11.599   1.334   5.476   1.788   2.148   0.173   0.131   0.015   1.090   0.476   0.000   0.000
 Gd  64 203 139 4.9723e-04  62.098   6.964   5.907   5.446  10.031   1.351   5.175   1.595   1.221   0.127   0.085   1.360   0.489   0.000   0.000
 Gd  64 204 140 4.5316e-04  67.607   5.532   6.971  10.487   1.531   4.713   1.066   1.746   0.156   0.171   0.022   1.022   0.465   0.000   0.000
 Gd  64 205 141 4.1601e-04  59.483   8.290   6.710   9.379   7.767   2.128   4.001   0.821   1.183   0.122   0.117   1.330   0.487   0.000   0.000
 Gd  64 206 142 3.8342e-04  66.665   5.751   5.089  12.354   3.188   4.552   1.240   0.867   0.098   0.170   0.025   1.046   0.477   0.000   0.000
 Gd  64 207 143 3.5423e-04  54.632  11.282   7.067   7.023  10.840   3.115   4.317   0.819   0.704   0.080   0.119   1.446   0.495   0.000   0.000
 Gd  64 208 144 3.3058e-04  62.386   8.025   3.340  13.429   3.822   5.265   2.197   1.225   0.150   0.141   0.021   1.210   0.499   0.000   0.000
 Gd  64 209 145 3.1065e-04  47.799   6.665  14.631   4.158  13.085   4.736   5.428   2.057   1.176   0.145   0.121   1.832   0.499   0.000   0.000
 Gd  64 210 146 2.9204e-04   0.000  67.197   1.271   9.240   7.449   7.421   3.146   3.365   0.598   0.268   0.043   2.143   0.504   0.000   0.000
 Gd  64 211 147 2.6921e-04  34.805   7.182  22.133   2.741   8.866   7.259   9.646   2.883   3.501   0.692   0.292   2.465   0.488   0.000   0.000
 Gd  64 212 148 2.5493e-04   0.000  64.928   0.817   5.737   1.779  12.867   4.662   5.584   2.094   1.355   0.178   2.527   0.515   0.000   0.000
 Gd  64 213 149 2.4205e-04  13.441   5.642  35.563   2.847  10.232   2.927  13.080   6.038   6.470   2.075   1.685   3.477   0.491   0.000   0.000
 Gd  64 214 150 2.3008e-04   0.000  24.075   9.625  31.408   1.481   7.714   2.545  12.824   4.229   4.791   1.307   3.741   0.527   0.000   0.000
 Tb  65 154  89 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 156  91 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 158  93 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 160  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 161  96 1.2398e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 162  97 1.9940e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 163  98 1.6918e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 164  99 1.8458e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 165 100 4.4056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 166 101 1.4152e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 167 102 5.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 168 103 2.4506e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 169 104 1.2005e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 170 105 6.5141e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tb  65 171 106 3.8405e+00  98.826   1.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.249   0.000   0.000
 Tb  65 172 107 2.2356e+00  97.345   2.655   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.408   0.000   0.000
 Tb  65 173 108 1.3047e+00  94.590   5.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.531   0.000   0.000
 Tb  65 174 109 8.7023e-01  89.678  10.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.379   0.000   0.000
 Tb  65 175 110 5.9606e-01  80.865  19.135   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.191   0.475   0.000   0.000
 Tb  65 176 111 4.0768e-01  78.694  21.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.213   0.474   0.000   0.000
 Tb  65 177 112 2.8331e-01  76.665  23.335   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233   0.740   0.000   0.000
 Tb  65 178 113 2.0360e-01  75.789  24.029   0.182   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.608   0.000   0.000
 Tb  65 179 114 1.4368e-01  75.771  24.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.912   0.000   0.000
 Tb  65 180 115 1.0466e-01  75.528  23.878   0.594   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.799   0.000   0.000
 Tb  65 181 116 7.7812e-02  75.190  24.724   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.971   0.000   0.000
 Tb  65 182 117 5.8675e-02  74.613  24.204   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.266   0.638   0.000   0.000
 Tb  65 183 118 4.4863e-02  71.418  28.009   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.728   0.000   0.000
 Tb  65 184 119 3.5411e-02  72.440  23.762   3.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   0.549   0.000   0.000
 Tb  65 185 120 2.8100e-02  73.792  25.633   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.268   0.895   0.000   0.000
 Tb  65 186 121 2.2873e-02  72.672  25.665   1.663   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.574   0.000   0.000
 Tb  65 187 122 1.8826e-02  66.052  32.828   1.117   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.593   0.000   0.000
 Tb  65 188 123 1.5568e-02  65.555  19.737  14.647   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.492   0.495   0.000   0.000
 Tb  65 189 124 1.3219e-02  61.240  36.459   2.047   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.547   0.000   0.000
 Tb  65 190 125 1.1355e-02  58.543  23.288  17.893   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.521   0.000   0.000
 Tb  65 191 126 9.9722e-03  46.336  49.058   4.050   0.556   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.529   0.000   0.000
 Tb  65 192 127 6.7196e-03  23.384  44.864  30.286   1.299   0.167   0.000   0.000   0.000   0.000   0.000   0.000   1.100   0.495   0.000   0.000
 Tb  65 193 128 4.9883e-03  15.767  55.505  18.480  10.081   0.166   0.002   0.000   0.000   0.000   0.000   0.000   1.234   0.630   0.000   0.000
 Tb  65 194 129 3.8301e-03  19.436  19.898  44.775  14.044   1.823   0.024   0.000   0.000   0.000   0.000   0.000   1.590   0.563   0.000   0.000
 Tb  65 195 130 2.9829e-03  22.720  28.195  16.973  29.184   2.673   0.255   0.000   0.000   0.000   0.000   0.000   1.617   0.651   0.000   0.000
 Tb  65 196 131 2.2935e-03  28.842  12.483  22.148  17.164  18.569   0.714   0.081   0.000   0.000   0.000   0.000   1.866   0.548   0.000   0.000
 Tb  65 197 132 1.5982e-03  40.461  22.292   5.528  19.659   6.008   5.939   0.110   0.004   0.000   0.000   0.000   1.467   0.650   0.000   0.000
 Tb  65 198 133 2.3238e-03   3.182  10.933  29.916  13.300  28.222   9.091   5.281   0.074   0.001   0.000   0.000   3.012   0.535   0.000   0.000
 Tb  65 199 134 2.0292e-03   0.833  36.509   7.507  25.150  12.858  13.944   2.563   0.632   0.004   0.000   0.000   2.680   0.628   0.000   0.000
 Tb  65 200 135 1.7833e-03   3.256   9.322  29.908   8.084  28.090   8.466  11.356   1.186   0.331   0.001   0.000   3.272   0.521   0.000   0.000
 Tb  65 201 136 5.3391e-04  64.159  14.543   2.056   7.883   4.167   4.660   1.753   0.709   0.057   0.013   0.000   0.983   0.580   0.000   0.000
 Tb  65 202 137 5.4562e-04  59.060   6.390  12.409   2.875   9.823   3.577   4.420   1.039   0.368   0.032   0.005   1.341   0.564   0.000   0.000
 Tb  65 203 138 5.2423e-04  57.276  17.650   2.614  10.557   3.419   5.052   1.980   1.273   0.118   0.060   0.003   1.158   0.578   0.000   0.000
 Tb  65 204 139 4.9655e-04  54.419   9.211  12.390   3.674  11.801   2.395   4.275   1.200   0.552   0.060   0.024   1.434   0.551   0.000   0.000
 Tb  65 205 140 4.6409e-04  53.076  19.974   3.123  11.849   3.899   5.005   1.572   1.271   0.134   0.088   0.008   1.227   0.578   0.000   0.000
 Tb  65 206 141 3.9613e-04  55.428   6.214  15.150   4.101  11.222   2.429   4.079   0.795   0.484   0.064   0.036   1.407   0.534   0.000   0.000
 Tb  65 207 142 3.7801e-04  53.023  20.205   2.728  12.732   3.535   4.798   1.735   1.047   0.104   0.082   0.010   1.214   0.577   0.000   0.000
 Tb  65 208 143 3.5140e-04  50.494   8.304  15.970   3.567  13.063   2.978   4.124   0.933   0.475   0.054   0.038   1.540   0.531   0.000   0.000
 Tb  65 209 144 3.3256e-04   0.000  68.645   4.296  10.748   5.556   6.730   2.137   1.611   0.159   0.105   0.012   1.918   0.547   0.000   0.000
 Tb  65 210 145 3.1496e-04  21.378   7.257  40.660   4.422  12.938   4.568   6.017   1.622   0.975   0.101   0.061   2.332   0.480   0.000   0.000
 Tb  65 211 146 2.9836e-04   0.000  60.031   5.612  10.257   5.651  11.608   2.200   3.937   0.444   0.233   0.029   2.293   0.553   0.000   0.000
 Tb  65 212 147 2.8389e-04   7.840   3.771  47.274   4.802  13.490   6.035  11.033   2.034   3.247   0.316   0.159   3.076   0.517   0.000   0.000
 Tb  65 213 148 2.6975e-04   0.000  52.470   6.826  10.830   2.422  14.125   4.213   6.563   1.238   1.227   0.087   2.718   0.584   0.000   0.000
 Tb  65 214 149 2.5666e-04   3.945   3.232  34.801   7.585  19.576   2.627  14.993   4.817   6.389   1.049   0.989   3.808   0.539   0.000   0.000
 Tb  65 215 150 2.4433e-04   0.000  24.214  12.401  23.927   3.352  10.687   2.821  14.433   3.269   4.374   0.522   3.747   0.567   0.000   0.000
 Tb  65 216 151 2.3288e-04   2.330   1.311   6.882   6.040  28.884   6.295  21.048   2.598  16.437   3.347   4.827   5.296   0.532   0.000   0.000
 Tb  65 217 152 2.2272e-04   0.000  13.714   6.778  12.456   7.203  22.114   3.532  14.892   2.660  13.982   2.670   4.869   0.556   0.000   0.000
 Tb  65 218 153 2.1337e-04   2.053   0.978   3.161   1.911   6.202   5.500  29.181   6.279  24.823   3.595  16.318   6.383   0.527   0.000   0.000
 Dy  66 165  99 4.9325e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 166 100 9.4666e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 167 101 1.2775e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 168 102 3.2664e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 169 103 1.0562e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 170 104 4.4633e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 171 105 2.1753e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 172 106 1.1660e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 173 107 6.4647e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 174 108 3.6765e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 175 109 2.1608e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 176 110 1.3511e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Dy  66 177 111 8.9962e-01  99.495   0.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.221   0.000   0.000
 Dy  66 178 112 6.0685e-01  99.643   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.209   0.000   0.000
 Dy  66 179 113 4.0839e-01  98.492   1.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.306   0.000   0.000
 Dy  66 180 114 2.8329e-01  98.970   1.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.307   0.000   0.000
 Dy  66 181 115 1.9306e-01  97.059   2.941   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Dy  66 182 116 1.3878e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.324   0.000   0.000
 Dy  66 183 117 1.0179e-01  93.780   6.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.304   0.000   0.000
 Dy  66 184 118 7.5849e-02  92.482   7.518   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.284   0.000   0.000
 Dy  66 185 119 5.7214e-02  88.194  11.623   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.276   0.000   0.000
 Dy  66 186 120 4.3675e-02  96.932   3.068   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.339   0.000   0.000
 Dy  66 187 121 3.4660e-02  87.244  12.661   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.275   0.000   0.000
 Dy  66 188 122 2.7961e-02  81.954  18.010   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.289   0.000   0.000
 Dy  66 189 123 2.2706e-02  76.734  22.433   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.409   0.000   0.000
 Dy  66 190 124 1.8780e-02  79.474  20.167   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.330   0.000   0.000
 Dy  66 191 125 1.5898e-02  75.581  23.214   1.204   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.256   0.442   0.000   0.000
 Dy  66 192 126 1.3713e-02  75.160  24.186   0.654   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.420   0.000   0.000
 Dy  66 193 127 9.2012e-03  52.825  30.159  16.688   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.494   0.000   0.000
 Dy  66 194 128 6.8976e-03  42.370  44.450  12.590   0.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.451   0.000   0.000
 Dy  66 195 129 5.4896e-03  37.414  27.286  31.989   3.118   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.014   0.554   0.000   0.000
 Dy  66 196 130 4.8173e-03  38.384  35.527  13.979  11.851   0.258   0.002   0.000   0.000   0.000   0.000   0.000   1.001   0.485   0.000   0.000
 Dy  66 197 131 3.9950e-03  34.214  13.131  34.425  12.848   5.286   0.096   0.000   0.000   0.000   0.000   0.000   1.421   0.543   0.000   0.000
 Dy  66 198 132 3.3619e-03  41.336  25.567  15.320  15.424   1.966   0.386   0.001   0.000   0.000   0.000   0.000   1.123   0.484   0.000   0.000
 Dy  66 199 133 2.8564e-03  36.420   9.460  28.745  11.846  12.386   0.946   0.196   0.000   0.000   0.000   0.000   1.579   0.544   0.000   0.000
 Dy  66 200 134 2.4608e-03  42.547  20.132  15.676  14.893   5.423   1.204   0.117   0.009   0.000   0.000   0.000   1.246   0.464   0.000   0.000
 Dy  66 201 135 2.1490e-03  38.123   7.876  25.406  12.159  13.148   2.592   0.644   0.051   0.002   0.000   0.000   1.649   0.527   0.000   0.000
 Dy  66 202 136 1.9013e-03  45.286  21.769  12.653  12.348   5.664   2.015   0.201   0.063   0.000   0.000   0.000   1.185   0.446   0.000   0.000
 Dy  66 203 137 1.6878e-03  38.876   8.216  27.017   9.554  11.965   3.220   1.012   0.114   0.026   0.000   0.000   1.620   0.514   0.000   0.000
 Dy  66 204 138 1.5060e-03  45.756  19.938  15.608  12.284   4.096   1.987   0.222   0.106   0.003   0.000   0.000   1.164   0.442   0.000   0.000
 Dy  66 205 139 1.3553e-03  39.826   7.774  28.115   8.690  12.109   2.368   0.947   0.124   0.046   0.001   0.000   1.573   0.493   0.000   0.000
 Dy  66 206 140 1.2375e-03  45.336  21.100  14.989  11.419   5.177   1.687   0.176   0.111   0.006   0.000   0.000   1.164   0.443   0.000   0.000
 Dy  66 207 141 1.1278e-03  36.769  10.089  28.000   9.631  11.367   2.940   1.044   0.105   0.054   0.002   0.000   1.626   0.495   0.000   0.000
 Dy  66 208 142 1.0330e-03  44.004  16.301  19.487  12.003   5.280   2.538   0.254   0.126   0.006   0.001   0.000   1.276   0.445   0.000   0.000
 Dy  66 209 143 2.9918e-04  77.789   3.816   8.487   4.054   4.069   1.273   0.440   0.050   0.021   0.001   0.000   0.588   0.491   0.000   0.000
 Dy  66 210 144 3.1987e-04  76.768   4.895   8.645   5.218   2.413   1.821   0.157   0.075   0.006   0.001   0.000   0.581   0.452   0.000   0.000
 Dy  66 211 145 3.1711e-04  68.669   6.068   7.141   8.131   5.932   2.477   1.402   0.121   0.054   0.004   0.001   0.906   0.486   0.000   0.000
 Dy  66 212 146 3.0675e-04  72.794   4.788   4.964  10.028   3.063   3.603   0.518   0.213   0.023   0.006   0.000   0.799   0.461   0.000   0.000
 Dy  66 213 147 2.9502e-04  62.248   7.340   7.061   5.434  10.858   3.002   3.387   0.480   0.172   0.016   0.004   1.214   0.487   0.000   0.000
 Dy  66 214 148 2.8274e-04  69.658   4.716   3.048  12.177   2.583   5.084   1.842   0.774   0.084   0.032   0.001   1.005   0.472   0.000   0.000
 Dy  66 215 149 2.7049e-04  55.603   7.661   9.670   3.034  12.563   3.806   5.195   1.598   0.771   0.073   0.025   1.548   0.488   0.000   0.000
 Dy  66 216 150 2.5880e-04   0.000  70.189   1.920   9.534   5.144   7.009   2.428   3.102   0.473   0.183   0.018   2.001   0.484   0.000   0.000
 Dy  66 217 151 2.4704e-04  40.493   0.029  23.343   4.976   8.891   6.454   8.761   2.751   3.480   0.617   0.204   2.367   0.479   0.000   0.000
 Dy  66 218 152 2.3460e-04   0.000  61.202   3.768   7.247   3.436  12.526   3.185   5.370   1.696   1.404   0.165   2.513   0.489   0.000   0.000
 Dy  66 219 153 2.2491e-04  21.389   0.001  25.666   3.671  16.970   4.760  12.465   5.201   6.169   1.953   1.755   3.488   0.452   0.000   0.000
 Dy  66 220 154 2.1569e-04   0.000  25.631   5.360  25.975   6.568  12.796   4.524  11.197   2.631   4.309   1.009   3.773   0.491   0.000   0.000
 Dy  66 221 155 2.0686e-04   0.000   0.000   8.164   4.475  33.382   5.481  19.475   6.383  13.186   4.377   5.078   5.355   0.446   0.000   0.000
 Ho  67 162  95 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 164  97 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 166  99 2.8894e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 167 100 6.6775e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 168 101 1.1513e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 169 102 5.1230e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 170 103 8.3390e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 171 104 2.3357e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 172 105 8.5820e+01  99.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092
 Ho  67 173 106 3.8911e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 174 107 2.0379e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 175 108 1.0638e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ho  67 176 109 5.8168e+00  99.967   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.000   0.000
 Ho  67 177 110 3.5199e+00  99.063   0.937   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.275   0.000   0.000
 Ho  67 178 111 2.1875e+00  98.095   1.905   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.284   0.000   0.000
 Ho  67 179 112 1.3460e+00  95.360   4.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.294   0.000   0.000
 Ho  67 180 113 8.7976e-01  90.822   9.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.264   0.000   0.000
 Ho  67 181 114 5.8734e-01  86.535  13.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.296   0.000   0.000
 Ho  67 182 115 3.9834e-01  84.299  15.701   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.317   0.000   0.000
 Ho  67 183 116 2.6792e-01  82.008  17.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.358   0.000   0.000
 Ho  67 184 117 1.8724e-01  80.459  19.515   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.389   0.000   0.000
 Ho  67 185 118 1.3331e-01  77.298  22.701   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.449   0.000   0.000
 Ho  67 186 119 9.6919e-02  79.032  20.421   0.547   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215   0.408   0.000   0.000
 Ho  67 187 120 7.1617e-02  79.066  20.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.409   0.000   0.000
 Ho  67 188 121 5.3394e-02  77.152  22.517   0.331   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.232   0.440   0.000   0.000
 Ho  67 189 122 4.2110e-02  73.385  26.353   0.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.463   0.000   0.000
 Ho  67 190 123 3.3517e-02  73.314  24.466   2.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.468   0.000   0.000
 Ho  67 191 124 2.7050e-02  70.396  28.738   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.305   0.454   0.000   0.000
 Ho  67 192 125 2.2593e-02  71.421  24.716   3.858   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.471   0.000   0.000
 Ho  67 193 126 1.9095e-02  61.759  36.671   1.489   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.440   0.000   0.000
 Ho  67 194 127 1.2715e-02  23.589  50.754  25.058   0.595   0.004   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.467   0.000   0.000
 Ho  67 195 128 9.5328e-03  11.170  66.474  20.067   2.282   0.006   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.502   0.000   0.000
 Ho  67 196 129 7.3909e-03  12.213  29.488  50.882   6.995   0.423   0.000   0.000   0.000   0.000   0.000   0.000   1.539   0.481   0.000   0.000
 Ho  67 197 130 6.1283e-03   5.831  48.578  25.595  19.549   0.433   0.014   0.000   0.000   0.000   0.000   0.000   1.602   0.523   0.000   0.000
 Ho  67 198 131 5.0219e-03   7.510  28.146  40.031  15.034   9.186   0.091   0.000   0.000   0.000   0.000   0.000   1.905   0.477   0.000   0.000
 Ho  67 199 132 4.1920e-03   5.185  43.812  21.333  24.496   4.553   0.621   0.001   0.000   0.000   0.000   0.000   1.813   0.520   0.000   0.000
 Ho  67 200 133 3.5509e-03   5.106  21.800  39.973  15.319  16.498   1.101   0.203   0.000   0.000   0.000   0.000   2.204   0.467   0.000   0.000
 Ho  67 201 134 3.0255e-03   5.322  41.596  16.867  25.538   7.987   2.553   0.128   0.008   0.000   0.000   0.000   1.975   0.507   0.000   0.000
 Ho  67 202 135 2.6218e-03   6.186  22.256  31.111  16.555  20.092   3.023   0.748   0.029   0.000   0.000   0.000   2.343   0.447   0.000   0.000
 Ho  67 203 136 2.2899e-03   7.787  41.258  15.634  23.410   7.148   4.474   0.229   0.059   0.000   0.000   0.000   1.955   0.482   0.000   0.000
 Ho  67 204 137 2.0186e-03   6.341  26.236  30.097  13.828  18.018   4.021   1.371   0.077   0.011   0.000   0.000   2.289   0.439   0.000   0.000
 Ho  67 205 138 1.8009e-03   7.271  42.205  15.604  23.457   6.889   4.178   0.278   0.116   0.001   0.000   0.000   1.947   0.476   0.000   0.000
 Ho  67 206 139 1.6098e-03   6.569  26.516  26.985  18.902  16.052   3.425   1.414   0.105   0.031   0.000   0.000   2.280   0.437   0.000   0.000
 Ho  67 207 140 1.4452e-03   7.807  41.305  15.687  23.272   7.605   3.948   0.252   0.119   0.004   0.000   0.000   1.950   0.469   0.000   0.000
 Ho  67 208 141 1.3081e-03   4.964  27.265  25.173  20.376  16.332   4.280   1.465   0.108   0.036   0.000   0.000   2.353   0.505   0.000   0.000
 Ho  67 209 142 1.1919e-03   6.258  40.430  11.734  28.144   7.321   5.577   0.372   0.158   0.006   0.000   0.000   2.089   0.477   0.000   0.000
 Ho  67 210 143 1.0907e-03   4.241  17.835  30.370  20.662  19.114   5.202   2.358   0.164   0.053   0.001   0.000   2.588   0.486   0.000   0.000
 Ho  67 211 144 9.9962e-04   3.806  39.256   7.445  32.123   7.321   8.951   0.765   0.312   0.019   0.002   0.000   2.315   0.492   0.000   0.000
 Ho  67 212 145 1.5749e-04  78.711   1.817   9.139   2.407   5.497   1.311   1.028   0.063   0.026   0.001   0.000   0.627   0.478   0.000   0.000
 Ho  67 213 146 2.7397e-04  63.142  15.280   1.880  10.495   3.793   4.207   0.871   0.306   0.021   0.005   0.000   0.943   0.480   0.000   0.000
 Ho  67 214 147 2.8679e-04  54.745   5.113  17.041   2.402  13.161   2.995   3.848   0.512   0.171   0.010   0.002   1.422   0.478   0.000   0.000
 Ho  67 215 148 2.8486e-04  48.272  23.412   2.977   9.505   5.126   7.393   1.824   1.368   0.090   0.032   0.001   1.369   0.461   0.000   0.000
 Ho  67 216 149 2.7789e-04  26.720  17.357  28.010   2.680  12.489   3.419   6.914   1.529   0.816   0.051   0.015   2.078   0.442   0.000   0.000
 Ho  67 217 150 2.6755e-04   0.000  60.353   2.827  14.273   4.116  11.793   1.966   3.981   0.476   0.203   0.012   2.297   0.448   0.000   0.000
 Ho  67 218 151 2.5790e-04   6.412   0.004  48.975   6.002  16.485   4.562  11.615   1.685   3.751   0.363   0.144   3.209   0.453   0.000   0.000
 Ho  67 219 152 2.4700e-04   0.000  43.136   2.701  23.802   2.401  15.601   2.593   6.995   1.038   1.635   0.097   2.960   0.465   0.000   0.000
 Ho  67 220 153 2.3738e-04   4.502   0.006  25.286   2.655  35.410   3.224  17.026   2.631   6.990   0.954   1.317   4.141   0.463   0.000   0.000
 Ho  67 221 154 2.2795e-04   0.000  17.736   3.010  37.663   1.629  14.462   3.866  15.000   2.087   4.073   0.472   3.998   0.461   0.000   0.000
 Ho  67 222 155 2.1891e-04   2.831   0.003   6.653   1.872  34.309   2.577  25.153   4.198  16.154   2.214   4.037   5.343   0.474   0.000   0.000
 Ho  67 223 156 2.0975e-04   0.000   5.927   2.148  24.721   3.864  27.906   1.631  16.124   4.220  11.925   1.534   5.046   0.474   0.000   0.000
 Ho  67 224 157 2.0048e-04   2.210   0.002   1.511   0.824  13.369   3.170  33.877   2.568  24.505   4.597  13.366   6.396   0.487   0.000   0.000
 Er  68 169 101 1.3058e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 171 103 3.6319e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 172 104 2.5053e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 173 105 5.6861e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 174 106 1.7899e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 175 107 7.4610e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 176 108 3.4088e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 177 109 1.7503e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 178 110 9.5780e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 179 111 5.6797e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 180 112 3.4313e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 181 113 2.0870e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 182 114 1.3145e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Er  68 183 115 8.2186e-01  99.529   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.224   0.000   0.000
 Er  68 184 116 5.4905e-01  99.756   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.215   0.000   0.000
 Er  68 185 117 3.7031e-01  98.761   1.239   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.308   0.000   0.000
 Er  68 186 118 2.5277e-01  97.961   2.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.316   0.000   0.000
 Er  68 187 119 1.7659e-01  97.775   2.225   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.324   0.000   0.000
 Er  68 188 120 1.2567e-01  98.889   1.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.343   0.000   0.000
 Er  68 189 121 9.0200e-02  96.930   3.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.340   0.000   0.000
 Er  68 190 122 6.6743e-02  94.155   5.845   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.299   0.000   0.000
 Er  68 191 123 5.0609e-02  85.204  14.651   0.145   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.285   0.000   0.000
 Er  68 192 124 3.9354e-02  90.156   9.836   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.278   0.000   0.000
 Er  68 193 125 3.2400e-02  80.473  19.160   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.337   0.000   0.000
 Er  68 194 126 2.6793e-02  79.077  20.763   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.211   0.361   0.000   0.000
 Er  68 195 127 1.7578e-02  62.277  28.944   8.749   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.502   0.000   0.000
 Er  68 196 128 1.2689e-02  54.588  41.045   4.211   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.468   0.000   0.000
 Er  68 197 129 1.0026e-02  40.222  34.485  24.613   0.674   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.533   0.000   0.000
 Er  68 198 130 7.9296e-03  47.983  37.265  13.159   1.587   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.684   0.460   0.000   0.000
 Er  68 199 131 6.4318e-03  42.643  26.352  25.698   4.879   0.428   0.000   0.000   0.000   0.000   0.000   0.000   0.941   0.543   0.000   0.000
 Er  68 200 132 5.3076e-03  46.527  34.925  12.859   5.449   0.234   0.006   0.000   0.000   0.000   0.000   0.000   0.780   0.463   0.000   0.000
 Er  68 201 133 4.4511e-03  40.371  17.837  30.927   9.393   1.410   0.063   0.000   0.000   0.000   0.000   0.000   1.138   0.527   0.000   0.000
 Er  68 202 134 3.7525e-03  47.110  28.418  13.834  10.014   0.527   0.097   0.000   0.000   0.000   0.000   0.000   0.887   0.458   0.000   0.000
 Er  68 203 135 3.2155e-03  42.141  13.619  30.019   9.167   4.810   0.223   0.021   0.000   0.000   0.000   0.000   1.216   0.520   0.000   0.000
 Er  68 204 136 2.7908e-03  49.318  28.531  11.119  10.041   0.763   0.227   0.002   0.000   0.000   0.000   0.000   0.851   0.445   0.000   0.000
 Er  68 205 137 2.4441e-03  44.124  13.654  28.529   8.357   4.942   0.317   0.078   0.000   0.000   0.000   0.000   1.176   0.515   0.000   0.000
 Er  68 206 138 2.1532e-03  49.792  30.320  10.310   8.713   0.612   0.245   0.009   0.000   0.000   0.000   0.000   0.808   0.444   0.000   0.000
 Er  68 207 139 1.9109e-03  44.518  13.504  28.761   8.745   4.108   0.275   0.088   0.001   0.000   0.000   0.000   1.156   0.512   0.000   0.000
 Er  68 208 140 1.7117e-03  49.907  31.588   9.466   8.250   0.574   0.207   0.007   0.000   0.000   0.000   0.000   0.786   0.447   0.000   0.000
 Er  68 209 141 1.5380e-03  42.425  12.578  31.230   8.770   4.615   0.300   0.082   0.001   0.000   0.000   0.000   1.218   0.499   0.000   0.000
 Er  68 210 142 1.3867e-03  48.651  29.886   9.547  10.760   0.874   0.270   0.012   0.000   0.000   0.000   0.000   0.862   0.457   0.000   0.000
 Er  68 211 143 1.2561e-03  41.243  10.109  31.769   9.619   6.692   0.440   0.125   0.002   0.000   0.000   0.000   1.322   0.503   0.000   0.000
 Er  68 212 144 1.1322e-03  46.029  24.614  14.132  12.097   2.547   0.538   0.041   0.003   0.000   0.000   0.000   1.023   0.464   0.000   0.000
 Er  68 213 145 1.0363e-03  34.070  11.803  29.734  11.618  10.775   1.624   0.356   0.019   0.001   0.000   0.000   1.596   0.512   0.000   0.000
 Er  68 214 146 9.5233e-04  43.802  13.441  21.111  13.671   5.922   1.846   0.175   0.032   0.000   0.000   0.000   1.309   0.460   0.000   0.000
 Er  68 215 147 8.7601e-04  34.052  10.285  19.896  17.203  12.950   4.359   1.147   0.095   0.013   0.000   0.000   1.829   0.504   0.000   0.000
 Er  68 216 148 2.3941e-04  81.756   4.551   6.374   3.835   1.828   1.481   0.134   0.040   0.001   0.000   0.000   0.446   0.455   0.000   0.000
 Er  68 217 149 2.6598e-04  72.539   5.805   7.782   5.904   4.564   1.923   1.351   0.105   0.027   0.001   0.000   0.760   0.496   0.000   0.000
 Er  68 218 150 2.6985e-04  73.927   4.905   7.172   8.190   2.113   2.913   0.528   0.231   0.018   0.002   0.000   0.718   0.469   0.000   0.000
 Er  68 219 151 2.6493e-04  61.665   6.253   9.577   7.696   9.113   2.261   2.692   0.531   0.199   0.013   0.002   1.178   0.493   0.000   0.000
 Er  68 220 152 2.5748e-04  70.107   4.356   2.362  12.723   4.029   4.207   1.266   0.824   0.090   0.035   0.001   0.988   0.483   0.000   0.000
 Er  68 221 153 2.4850e-04  55.178   7.790   9.461   3.112  13.185   4.899   4.353   1.183   0.732   0.079   0.027   1.545   0.496   0.000   0.000
 Er  68 222 154 2.3873e-04   0.000  71.173   1.122  10.736   4.093   7.309   2.680   2.384   0.330   0.156   0.015   1.955   0.481   0.000   0.000
 Er  68 223 155 2.2978e-04  43.616   0.087  23.516   1.832  10.905   4.467   9.607   2.971   2.486   0.362   0.150   2.216   0.477   0.000   0.000
 Er  68 224 156 2.1984e-04   0.000  66.534   0.269   8.350   4.626  10.282   2.180   5.150   1.684   0.846   0.081   2.330   0.486   0.000   0.000
 Er  68 225 157 2.1169e-04  18.457   0.000  39.171   1.446  12.654   2.690  13.872   2.889   6.123   1.687   1.012   3.241   0.448   0.000   0.000
 Er  68 226 158 2.0485e-04   0.000  62.637   0.358   6.364   0.909  12.826   3.970   7.023   1.905   3.245   0.762   2.745   0.486   0.000   0.000
 Er  68 227 159 1.9745e-04  10.204   0.058  24.636   4.305  25.427   1.147  14.265   3.144  10.873   1.901   4.039   4.169   0.451   0.000   0.000
 Tm  69 168  99 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 170 101 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 171 102 2.4781e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 172 103 1.9884e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 173 104 5.1891e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 174 105 1.3143e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 175 106 1.5682e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 176 107 4.1549e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 177 108 1.4950e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 178 109 6.0924e+01  99.997   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003
 Tm  69 179 110 2.8360e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 180 111 1.6868e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tm  69 181 112 9.6391e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Tm  69 182 113 5.6240e+00  99.937   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.157   0.000   0.000
 Tm  69 183 114 3.3439e+00  99.152   0.848   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.286   0.000   0.000
 Tm  69 184 115 1.9260e+00  98.474   1.526   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.293   0.000   0.000
 Tm  69 185 116 1.1510e+00  96.886   3.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.310   0.000   0.000
 Tm  69 186 117 7.4567e-01  93.529   6.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065   0.294   0.000   0.000
 Tm  69 187 118 5.0455e-01  85.382  14.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.383   0.000   0.000
 Tm  69 188 119 3.3830e-01  88.772  11.228   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.296   0.000   0.000
 Tm  69 189 120 2.3084e-01  89.362  10.638   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.320   0.000   0.000
 Tm  69 190 121 1.6035e-01  85.690  14.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.332   0.000   0.000
 Tm  69 191 122 1.1169e-01  80.149  19.851   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.466   0.000   0.000
 Tm  69 192 123 8.3327e-02  80.130  19.340   0.531   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.462   0.000   0.000
 Tm  69 193 124 6.1064e-02  77.822  22.034   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.473   0.000   0.000
 Tm  69 194 125 4.8512e-02  78.046  21.199   0.755   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.479   0.000   0.000
 Tm  69 195 126 3.8777e-02  73.013  26.536   0.451   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.481   0.000   0.000
 Tm  69 196 127 2.5198e-02  32.196  49.893  17.864   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.432   0.000   0.000
 Tm  69 197 128 1.3245e-02  35.012  55.291   9.334   0.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.493   0.000   0.000
 Tm  69 198 129 1.3373e-02  17.258  44.553  37.187   0.985   0.016   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.476   0.000   0.000
 Tm  69 199 130 1.0384e-02  12.429  61.008  20.042   6.509   0.012   0.000   0.000   0.000   0.000   0.000   0.000   1.207   0.503   0.000   0.000
 Tm  69 200 131 8.2853e-03  13.337  38.534  39.961   7.507   0.661   0.000   0.000   0.000   0.000   0.000   0.000   1.436   0.459   0.000   0.000
 Tm  69 201 132 6.7585e-03   9.812  56.879  21.530  11.392   0.372   0.014   0.000   0.000   0.000   0.000   0.000   1.357   0.505   0.000   0.000
 Tm  69 202 133 5.6101e-03   8.435  33.901  41.925  12.443   3.242   0.054   0.000   0.000   0.000   0.000   0.000   1.683   0.466   0.000   0.000
 Tm  69 203 134 4.6882e-03   8.626  49.964  20.760  19.283   1.195   0.172   0.000   0.000   0.000   0.000   0.000   1.550   0.493   0.000   0.000
 Tm  69 204 135 3.9920e-03   8.742  31.612  36.149  14.740   8.453   0.279   0.025   0.000   0.000   0.000   0.000   1.835   0.450   0.000   0.000
 Tm  69 205 136 3.4480e-03  10.748  47.434  19.939  19.153   2.263   0.459   0.005   0.000   0.000   0.000   0.000   1.561   0.467   0.000   0.000
 Tm  69 206 137 2.9910e-03  10.918  33.284  34.235  11.827   9.182   0.447   0.108   0.000   0.000   0.000   0.000   1.768   0.438   0.000   0.000
 Tm  69 207 138 2.6205e-03  15.613  45.206  21.100  15.639   1.918   0.504   0.019   0.000   0.000   0.000   0.000   1.446   0.462   0.000   0.000
 Tm  69 208 139 2.3127e-03  12.968  33.849  33.948  10.962   7.780   0.367   0.124   0.000   0.000   0.000   0.000   1.683   0.434   0.000   0.000
 Tm  69 209 140 2.0254e-03  18.980  43.061  21.340  14.721   1.484   0.399   0.014   0.000   0.000   0.000   0.000   1.379   0.455   0.000   0.000
 Tm  69 210 141 1.8064e-03  10.049  34.937  35.928  10.464   8.115   0.388   0.117   0.001   0.000   0.000   0.000   1.733   0.445   0.000   0.000
 Tm  69 211 142 1.6252e-03  14.823  42.473  23.442  16.682   2.086   0.475   0.019   0.000   0.000   0.000   0.000   1.502   0.460   0.000   0.000
 Tm  69 212 143 1.4632e-03   8.285  34.672  31.546  14.678  10.100   0.566   0.150   0.002   0.000   0.000   0.000   1.859   0.471   0.000   0.000
 Tm  69 213 144 1.3234e-03   8.129  42.881  21.642  21.089   5.088   1.113   0.055   0.004   0.000   0.000   0.000   1.757   0.488   0.000   0.000
 Tm  69 214 145 1.2025e-03   4.406  19.873  35.999  22.335  14.620   2.288   0.464   0.015   0.000   0.000   0.000   2.317   0.477   0.000   0.000
 Tm  69 215 146 1.1001e-03   5.491  40.836   9.185  32.152   7.869   4.202   0.223   0.042   0.000   0.000   0.000   2.098   0.483   0.000   0.000
 Tm  69 216 147 9.9954e-04   4.234  12.823  34.481  16.966  24.122   5.476   1.803   0.085   0.009   0.000   0.000   2.680   0.487   0.000   0.000
 Tm  69 217 148 9.1784e-04   5.115  39.656   6.672  32.008   6.568   8.988   0.790   0.200   0.004   0.000   0.000   2.264   0.487   0.000   0.000
 Tm  69 218 149 8.4663e-04   3.807  11.224  34.026  14.215  25.612   5.495   5.244   0.307   0.069   0.001   0.000   2.860   0.490   0.000   0.000
 Tm  69 219 150 1.9704e-04  69.425  13.677   2.443   8.789   2.162   2.727   0.529   0.235   0.012   0.001   0.000   0.721   0.490   0.000   0.000
 Tm  69 220 151 2.4296e-04  57.044   1.833  20.003   3.577  11.666   2.347   2.933   0.422   0.168   0.006   0.001   1.329   0.485   0.000   0.000
 Tm  69 221 152 2.5167e-04  50.208  21.134   2.904  11.167   6.437   5.676   1.286   1.082   0.077   0.030   0.000   1.307   0.473   0.000   0.000
 Tm  69 222 153 2.5014e-04  25.871  11.158  34.487   1.393  15.334   4.957   5.002   1.061   0.681   0.042   0.014   2.138   0.437   0.000   0.000
 Tm  69 223 154 2.4880e-04   0.000  62.003   2.702  12.610   3.236  13.685   2.557   2.736   0.313   0.150   0.008   2.250   0.451   0.000   0.000
 Tm  69 224 155 2.4240e-04   7.384   0.010  52.566   2.887  15.324   3.630  13.433   2.123   2.335   0.212   0.095   3.102   0.453   0.000   0.000
 Tm  69 225 156 2.3323e-04   0.000  48.201   2.047  20.830   1.594  16.543   1.434   7.180   1.268   0.850   0.050   2.810   0.462   0.000   0.000
 Tm  69 226 157 2.2560e-04   4.722   0.012  34.433   2.196  29.194   1.942  17.556   1.390   6.922   1.028   0.603   3.875   0.462   0.000   0.000
 Tm  69 227 158 2.1848e-04   0.000  27.729   3.154  34.726   0.984  14.347   2.481  11.437   1.199   3.593   0.352   3.537   0.456   0.000   0.000
 Tm  69 228 159 2.0992e-04   3.135   0.006  15.829   2.298  40.184   1.319  19.014   2.409  11.473   1.135   3.198   4.690   0.472   0.000   0.000
 Tm  69 229 160 2.0317e-04   0.000  11.453   2.248  42.444   1.870  14.842   1.518  17.000   1.479   6.450   0.695   4.230   0.471   0.000   0.000
 Tm  69 230 161 1.9655e-04   2.334   0.008   3.784   1.285  31.407   2.832  29.923   1.498  18.080   1.657   7.191   5.605   0.487   0.000   0.000
 Yb  70 175 105 4.3238e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 177 107 6.3984e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 178 108 1.1163e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 179 109 3.3446e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 180 110 1.2185e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 181 111 5.3079e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 182 112 2.7587e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 183 113 1.5316e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 184 114 8.7722e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 185 115 4.8994e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 186 116 2.9157e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 187 117 1.7436e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Yb  70 188 118 1.0562e+00  99.987   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Yb  70 189 119 6.7132e-01  99.630   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.226   0.000   0.000
 Yb  70 190 120 4.4082e-01  99.898   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.183   0.000   0.000
 Yb  70 191 121 2.9406e-01  99.352   0.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.293   0.000   0.000
 Yb  70 192 122 1.9781e-01  98.506   1.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.335   0.000   0.000
 Yb  70 193 123 1.3878e-01  97.120   2.880   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.333   0.000   0.000
 Yb  70 194 124 9.8634e-02  97.600   2.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.345   0.000   0.000
 Yb  70 195 125 7.5506e-02  95.856   4.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.337   0.000   0.000
 Yb  70 196 126 5.8733e-02  88.949  11.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.278   0.000   0.000
 Yb  70 197 127 3.5595e-02  72.394  26.184   1.422   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.546   0.000   0.000
 Yb  70 198 128 1.2348e-02  82.326  17.208   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.181   0.488   0.000   0.000
 Yb  70 199 129 1.7992e-02  54.443  33.492  11.990   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.577   0.534   0.000   0.000
 Yb  70 200 130 1.3696e-02  61.597  32.859   5.285   0.259   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.460   0.000   0.000
 Yb  70 201 131 1.0794e-02  50.718  30.023  18.657   0.594   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.511   0.000   0.000
 Yb  70 202 132 8.6996e-03  54.964  36.381   7.944   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.454   0.000   0.000
 Yb  70 203 133 7.1482e-03  46.265  26.055  25.635   1.884   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.836   0.535   0.000   0.000
 Yb  70 204 134 5.9135e-03  52.726  34.509  10.591   2.128   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.451   0.000   0.000
 Yb  70 205 135 4.8575e-03  47.015  21.300  26.610   4.547   0.525   0.002   0.000   0.000   0.000   0.000   0.000   0.903   0.525   0.000   0.000
 Yb  70 206 136 4.1512e-03  52.776  33.689   9.620   3.732   0.178   0.005   0.000   0.000   0.000   0.000   0.000   0.649   0.443   0.000   0.000
 Yb  70 207 137 3.5852e-03  48.664  19.506  26.053   4.931   0.819   0.027   0.000   0.000   0.000   0.000   0.000   0.898   0.519   0.000   0.000
 Yb  70 208 138 3.1159e-03  57.447  30.967   8.672   2.751   0.153   0.010   0.000   0.000   0.000   0.000   0.000   0.572   0.424   0.000   0.000
 Yb  70 209 139 2.7317e-03  49.980  22.037  24.156   3.220   0.584   0.023   0.000   0.000   0.000   0.000   0.000   0.825   0.499   0.000   0.000
 Yb  70 210 140 2.3947e-03  55.517  32.642   9.924   1.791   0.118   0.007   0.000   0.000   0.000   0.000   0.000   0.584   0.430   0.000   0.000
 Yb  70 211 141 2.1254e-03  48.276  19.923  26.895   4.319   0.567   0.020   0.000   0.000   0.000   0.000   0.000   0.890   0.513   0.000   0.000
 Yb  70 212 142 1.8922e-03  54.262  32.075  10.413   3.057   0.183   0.010   0.000   0.000   0.000   0.000   0.000   0.629   0.436   0.000   0.000
 Yb  70 213 143 1.6938e-03  46.235  19.438  26.635   6.635   1.006   0.051   0.001   0.000   0.000   0.000   0.000   0.969   0.510   0.000   0.000
 Yb  70 214 144 1.5340e-03  50.431  31.673  11.505   5.940   0.391   0.059   0.000   0.000   0.000   0.000   0.000   0.744   0.465   0.000   0.000
 Yb  70 215 145 1.3871e-03  40.857  12.313  33.764   9.376   3.482   0.192   0.017   0.000   0.000   0.000   0.000   1.230   0.519   0.000   0.000
 Yb  70 216 146 1.2571e-03  48.587  26.705  12.763  10.522   1.201   0.219   0.003   0.000   0.000   0.000   0.000   0.897   0.464   0.000   0.000
 Yb  70 217 147 1.1435e-03  37.950  12.912  31.904   8.632   7.930   0.574   0.098   0.001   0.000   0.000   0.000   1.378   0.523   0.000   0.000
 Yb  70 218 148 1.0433e-03  47.420  26.249  12.989  10.098   2.544   0.663   0.036   0.001   0.000   0.000   0.000   0.962   0.466   0.000   0.000
 Yb  70 219 149 9.5776e-04  37.052  12.819  31.604   8.970   7.978   1.241   0.325   0.010   0.000   0.000   0.000   1.431   0.514   0.000   0.000
 Yb  70 220 150 8.8146e-04  44.063  21.571  18.377  10.765   3.780   1.303   0.121   0.021   0.000   0.000   0.000   1.131   0.472   0.000   0.000
 Yb  70 221 151 8.1150e-04  27.567  16.251  27.330  15.158  10.027   2.753   0.834   0.068   0.010   0.000   0.000   1.758   0.519   0.000   0.000
 Yb  70 222 152 2.1719e-04  81.714   4.083   6.230   5.101   1.720   1.031   0.094   0.027   0.001   0.000   0.000   0.446   0.463   0.000   0.000
 Yb  70 223 153 2.4592e-04  70.185   7.316   6.164   7.846   5.665   1.842   0.887   0.077   0.018   0.000   0.000   0.811   0.503   0.000   0.000
 Yb  70 224 154 2.5062e-04  73.452   5.120   7.142   8.304   2.382   2.936   0.514   0.138   0.010   0.001   0.000   0.727   0.475   0.000   0.000
 Yb  70 225 155 2.4680e-04  61.151   8.082   7.656   7.497   9.496   2.617   2.914   0.465   0.114   0.007   0.001   1.187   0.503   0.000   0.000
 Yb  70 226 156 2.4147e-04  69.472   4.832   3.223  13.598   2.912   3.641   1.344   0.890   0.073   0.014   0.000   0.969   0.480   0.000   0.000
 Yb  70 227 157 2.3289e-04  55.254   7.421  10.186   4.149  13.549   3.796   3.536   1.331   0.715   0.054   0.009   1.502   0.498   0.000   0.000
 Yb  70 228 158 2.2639e-04  65.779   5.153   2.373  13.994   3.698   4.756   1.959   1.830   0.326   0.125   0.007   1.188   0.484   0.000   0.000
 Yb  70 229 159 2.1983e-04  44.482   6.570  17.544   2.996  13.417   4.773   6.135   1.986   1.706   0.287   0.104   1.962   0.483   0.000   0.000
 Yb  70 230 160 2.1295e-04   0.000  67.256   1.481  13.236   4.507   7.153   1.696   3.261   0.863   0.495   0.052   2.086   0.486   0.000   0.000
 Yb  70 231 161 2.0622e-04  21.568   0.163  39.797   2.770  13.525   5.204   9.847   2.119   3.568   0.915   0.525   2.839   0.452   0.000   0.000
 Yb  70 232 162 1.9931e-04   0.000  43.463   3.632  23.441   3.047  14.831   2.868   4.933   1.358   2.090   0.335   2.917   0.497   0.000   0.000
 Yb  70 233 163 1.9240e-04   0.000   0.001  15.327   3.300  42.141   4.289  18.019   4.590   7.942   1.771   2.619   4.732   0.482   0.000   0.000
 Yb  70 234 164 1.8584e-04   0.000   0.063   0.033  19.159   4.593  46.470   3.973  16.210   3.056   5.210   1.235   5.200   0.535   0.000   0.000
 Lu  71 174 103 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 176 105 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 177 106 7.3851e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 178 107 1.6667e+06  99.928   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072
 Lu  71 179 108 5.4043e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 180 109 3.8630e+03  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008
 Lu  71 181 110 9.2787e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 182 111 2.4216e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 183 112 9.4067e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 184 113 4.6631e+01  99.954   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046
 Lu  71 185 114 2.3634e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 186 115 1.3924e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 187 116 7.9368e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lu  71 188 117 4.6390e+00  99.933   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.162   0.000   0.000
 Lu  71 189 118 2.7706e+00  98.618   1.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.313   0.000   0.000
 Lu  71 190 119 1.5593e+00  97.613   2.387   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.325   0.000   0.000
 Lu  71 191 120 8.9476e-01  99.029   0.971   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.366   0.000   0.000
 Lu  71 192 121 5.9121e-01  97.939   2.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.337   0.000   0.000
 Lu  71 193 122 3.8293e-01  88.776  11.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.367   0.000   0.000
 Lu  71 194 123 2.4310e-01  89.018  10.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.335   0.000   0.000
 Lu  71 195 124 1.6743e-01  86.521  13.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.425   0.000   0.000
 Lu  71 196 125 1.1984e-01  86.628  13.371   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.384   0.000   0.000
 Lu  71 197 126 9.0252e-02  82.241  17.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.178   0.504   0.000   0.000
 Lu  71 198 127 5.1348e-02  56.963  37.793   5.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.438   0.000   0.000
 Lu  71 199 128 1.7100e-02  60.438  37.999   1.560   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.411   0.484   0.000   0.000
 Lu  71 200 129 2.4310e-02  27.041  49.055  23.792   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.970   0.471   0.000   0.000
 Lu  71 201 130 1.8105e-02  19.670  67.993  11.525   0.812   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.935   0.490   0.000   0.000
 Lu  71 202 131 1.4090e-02  25.439  45.000  28.479   1.055   0.027   0.000   0.000   0.000   0.000   0.000   0.000   1.052   0.459   0.000   0.000
 Lu  71 203 132 1.1216e-02  16.543  63.855  17.091   2.507   0.005   0.000   0.000   0.000   0.000   0.000   0.000   1.056   0.481   0.000   0.000
 Lu  71 204 133 9.1465e-03  16.241  43.559  36.448   3.481   0.271   0.000   0.000   0.000   0.000   0.000   0.000   1.280   0.452   0.000   0.000
 Lu  71 205 134 7.5501e-03  14.038  58.054  21.543   6.260   0.105   0.000   0.000   0.000   0.000   0.000   0.000   1.203   0.486   0.000   0.000
 Lu  71 206 135 6.2396e-03  14.410  38.866  39.295   6.502   0.925   0.001   0.000   0.000   0.000   0.000   0.000   1.407   0.442   0.000   0.000
 Lu  71 207 136 5.2555e-03  13.425  56.844  20.757   8.640   0.321   0.013   0.000   0.000   0.000   0.000   0.000   1.256   0.469   0.000   0.000
 Lu  71 208 137 4.4999e-03  15.464  37.651  37.963   7.115   1.778   0.029   0.000   0.000   0.000   0.000   0.000   1.422   0.432   0.000   0.000
 Lu  71 209 138 3.8824e-03  29.446  42.879  19.517   7.807   0.321   0.032   0.000   0.000   0.000   0.000   0.000   1.068   0.454   0.000   0.000
 Lu  71 210 139 3.3933e-03  23.638  34.738  34.410   5.898   1.287   0.028   0.000   0.000   0.000   0.000   0.000   1.265   0.429   0.000   0.000
 Lu  71 211 140 2.9763e-03  30.554  43.369  19.477   6.320   0.252   0.027   0.000   0.000   0.000   0.000   0.000   1.024   0.448   0.000   0.000
 Lu  71 212 141 2.6244e-03  18.085  36.173  37.583   6.964   1.166   0.029   0.000   0.000   0.000   0.000   0.000   1.370   0.433   0.000   0.000
 Lu  71 213 142 2.3241e-03  27.412  43.250  20.402   8.575   0.329   0.031   0.000   0.000   0.000   0.000   0.000   1.113   0.451   0.000   0.000
 Lu  71 214 143 2.0244e-03  17.308  33.863  37.514   8.809   2.445   0.062   0.001   0.000   0.000   0.000   0.000   1.454   0.442   0.000   0.000
 Lu  71 215 144 1.8080e-03  15.351  48.326  23.387  12.002   0.803   0.130   0.000   0.000   0.000   0.000   0.000   1.350   0.478   0.000   0.000
 Lu  71 216 145 1.6238e-03   8.206  33.644  37.966  13.715   6.192   0.252   0.024   0.000   0.000   0.000   0.000   1.769   0.486   0.000   0.000
 Lu  71 217 146 1.4667e-03  12.164  43.465  22.638  18.667   2.623   0.436   0.007   0.000   0.000   0.000   0.000   1.575   0.476   0.000   0.000
 Lu  71 218 147 1.3272e-03   8.418  31.592  32.740  15.397  10.919   0.804   0.129   0.000   0.000   0.000   0.000   1.917   0.472   0.000   0.000
 Lu  71 219 148 1.2103e-03  14.573  39.287  22.273  18.513   3.970   1.333   0.051   0.001   0.000   0.000   0.000   1.622   0.461   0.000   0.000
 Lu  71 220 149 1.0963e-03   6.969  31.073  33.677  15.051  11.229   1.597   0.396   0.008   0.000   0.000   0.000   1.989   0.493   0.000   0.000
 Lu  71 221 150 1.0017e-03   6.059  42.622  19.210  24.124   5.176   2.629   0.153   0.028   0.000   0.000   0.000   1.884   0.486   0.000   0.000
 Lu  71 222 151 9.1988e-04   3.996  14.496  37.179  24.210  15.856   3.122   1.081   0.054   0.006   0.000   0.000   2.474   0.502   0.000   0.000
 Lu  71 223 152 8.4301e-04   5.150  39.189   7.529  35.272   6.737   5.615   0.394   0.112   0.002   0.000   0.000   2.183   0.500   0.000   0.000
 Lu  71 224 153 1.0996e-04  81.756   3.089   6.830   2.485   4.489   0.863   0.460   0.023   0.005   0.000   0.000   0.494   0.482   0.000   0.000
 Lu  71 225 154 2.3450e-04  62.047  16.338   2.694  11.704   3.027   3.453   0.575   0.156   0.006   0.001   0.000   0.908   0.495   0.000   0.000
 Lu  71 226 155 2.4805e-04  51.394   5.561  19.805   3.540  13.650   2.508   3.109   0.347   0.084   0.002   0.000   1.447   0.487   0.000   0.000
 Lu  71 227 156 2.4919e-04  43.252  27.215   2.530  13.873   4.835   5.830   1.295   1.103   0.057   0.010   0.000   1.384   0.472   0.000   0.000
 Lu  71 228 157 2.4594e-04  25.023   8.028  37.577   3.128  16.079   3.901   4.587   1.021   0.626   0.027   0.004   2.163   0.444   0.000   0.000
 Lu  71 229 158 2.4100e-04   0.000  64.277   2.190  13.126   5.664  10.333   1.647   2.395   0.254   0.111   0.003   2.121   0.451   0.000   0.000
 Lu  71 230 159 2.3464e-04   8.350   0.020  55.280   2.210  16.381   5.334   8.880   1.478   1.863   0.147   0.059   2.898   0.448   0.000   0.000
 Lu  71 231 160 2.2787e-04   0.000  53.168   1.460  18.575   3.841  15.807   1.429   4.478   0.670   0.545   0.028   2.566   0.460   0.000   0.000
 Lu  71 232 161 2.2071e-04   4.692   0.017  45.322   1.501  23.176   2.532  16.286   1.749   3.845   0.528   0.353   3.495   0.473   0.000   0.000
 Lu  71 233 162 2.1373e-04   0.000  21.715   2.812  40.788   1.141  19.072   2.136   8.807   1.153   2.201   0.175   3.545   0.467   0.000   0.000
 Lu  71 234 163 2.0643e-04   2.469   0.007   6.019   1.608  47.022   1.771  24.510   2.406  10.807   1.145   2.237   4.956   0.496   0.000   0.000
 Lu  71 235 164 1.9910e-04   0.000   1.226   1.070  20.721   3.756  40.075   1.905  21.620   1.710   7.100   0.816   5.225   0.498   0.000   0.000
 Lu  71 236 165 1.9131e-04   1.655   0.003   0.248   0.236   5.170   2.107  39.935   3.157  35.724   2.261   9.505   6.787   0.526   0.000   0.000
 Lu  71 237 166 1.8405e-04   0.000   0.181   0.377   1.403   1.071  11.172   4.055  46.656   3.213  28.877   2.995   6.769   0.518   0.000   0.000
 Hf  72 181 109 8.2310e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 182 110 4.1856e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 183 111 2.8153e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 184 112 6.5254e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 185 113 2.1328e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 186 114 8.6232e+01  93.858   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.142
 Hf  72 187 115 3.8859e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 188 116 1.9178e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 189 117 1.1652e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 190 118 6.6531e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 191 119 3.8562e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 192 120 2.3130e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 193 121 1.2779e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hf  72 194 122 7.4770e-01  99.912   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.154   0.000   0.000
 Hf  72 195 123 4.3674e-01  99.577   0.423   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.247   0.000   0.000
 Hf  72 196 124 2.8963e-01  99.514   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.304   0.000   0.000
 Hf  72 197 125 1.9262e-01  99.216   0.784   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.332   0.000   0.000
 Hf  72 198 126 1.4126e-01  97.925   2.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.349   0.000   0.000
 Hf  72 199 127 7.4789e-02  82.584  17.228   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.176   0.527   0.000   0.000
 Hf  72 200 128 2.5686e-02  86.646  13.298   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.471   0.000   0.000
 Hf  72 201 129 3.3849e-02  67.256  28.414   4.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.371   0.529   0.000   0.000
 Hf  72 202 130 2.4962e-02  70.826  28.040   1.133   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.474   0.000   0.000
 Hf  72 203 131 1.9134e-02  62.939  30.662   6.346   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.521   0.000   0.000
 Hf  72 204 132 1.5105e-02  67.781  29.913   2.252   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.468   0.000   0.000
 Hf  72 205 133 1.1922e-02  57.556  30.086  12.090   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.551   0.510   0.000   0.000
 Hf  72 206 134 9.7440e-03  63.082  32.211   4.362   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.456   0.000   0.000
 Hf  72 207 135 7.9668e-03  53.801  25.440  20.082   0.659   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.677   0.496   0.000   0.000
 Hf  72 208 136 6.6762e-03  62.714  31.365   5.284   0.637   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.438   0.447   0.000   0.000
 Hf  72 209 137 5.6676e-03  53.952  24.022  21.015   0.925   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.503   0.000   0.000
 Hf  72 210 138 4.8623e-03  64.343  30.003   5.015   0.636   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.435   0.000   0.000
 Hf  72 211 139 4.2006e-03  56.543  26.764  15.767   0.834   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.612   0.495   0.000   0.000
 Hf  72 212 140 3.6486e-03  64.148  30.678   4.692   0.481   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.415   0.435   0.000   0.000
 Hf  72 213 141 3.1894e-03  53.451  27.031  18.560   0.873   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.671   0.495   0.000   0.000
 Hf  72 214 142 2.8127e-03  62.194  30.913   6.214   0.674   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.439   0.000   0.000
 Hf  72 215 143 2.4848e-03  51.068  25.205  21.637   1.910   0.180   0.000   0.000   0.000   0.000   0.000   0.000   0.749   0.514   0.000   0.000
 Hf  72 216 144 2.2105e-03  56.962  32.853   8.566   1.567   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.549   0.446   0.000   0.000
 Hf  72 217 145 1.9717e-03  46.199  19.249  29.231   4.756   0.556   0.009   0.000   0.000   0.000   0.000   0.000   0.942   0.516   0.000   0.000
 Hf  72 218 146 1.7640e-03  54.104  31.382   9.866   4.419   0.219   0.009   0.000   0.000   0.000   0.000   0.000   0.653   0.449   0.000   0.000
 Hf  72 219 147 1.5850e-03  44.356  18.978  27.991   6.786   1.816   0.072   0.001   0.000   0.000   0.000   0.000   1.029   0.510   0.000   0.000
 Hf  72 220 148 1.4352e-03  53.190  32.682   8.779   4.898   0.379   0.072   0.000   0.000   0.000   0.000   0.000   0.668   0.451   0.000   0.000
 Hf  72 221 149 1.2954e-03  44.478  18.378  28.199   6.572   2.209   0.149   0.014   0.000   0.000   0.000   0.000   1.042   0.514   0.000   0.000
 Hf  72 222 150 1.1740e-03  48.654  33.459  10.266   6.835   0.643   0.142   0.002   0.000   0.000   0.000   0.000   0.778   0.478   0.000   0.000
 Hf  72 223 151 1.0649e-03  36.631  14.097  35.331   9.026   4.515   0.339   0.059   0.000   0.000   0.000   0.000   1.320   0.524   0.000   0.000
 Hf  72 224 152 9.7413e-04  46.869  25.465  14.862  10.335   2.080   0.372   0.017   0.000   0.000   0.000   0.000   0.965   0.469   0.000   0.000
 Hf  72 225 153 8.9122e-04  34.327  14.072  32.446   9.550   8.209   1.203   0.189   0.005   0.000   0.000   0.000   1.476   0.523   0.000   0.000
 Hf  72 226 154 8.1289e-04  44.448  21.332  19.544   8.964   3.979   1.624   0.102   0.007   0.000   0.000   0.000   1.120   0.471   0.000   0.000
 Hf  72 227 155 1.8369e-04  80.718   4.631   7.686   3.846   2.168   0.708   0.231   0.012   0.001   0.000   0.000   0.452   0.516   0.000   0.000
 Hf  72 228 156 2.3693e-04  78.633   6.102   7.948   4.459   1.623   1.096   0.109   0.030   0.000   0.000   0.000   0.482   0.466   0.000   0.000
 Hf  72 229 157 2.4824e-04  69.610   6.232   9.843   7.515   4.349   1.570   0.791   0.072   0.016   0.000   0.000   0.791   0.511   0.000   0.000
 Hf  72 230 158 2.5006e-04  72.758   5.939   9.635   7.038   1.869   2.302   0.348   0.104   0.007   0.001   0.000   0.682   0.469   0.000   0.000
 Hf  72 231 159 2.4722e-04  62.059   7.744   9.384   9.775   6.847   1.954   1.922   0.245   0.067   0.003   0.000   1.068   0.506   0.000   0.000
 Hf  72 232 160 2.3535e-04  69.811   5.255   8.308  10.278   2.172   2.900   0.872   0.367   0.031   0.005   0.000   0.840   0.475   0.000   0.000
 Hf  72 233 161 2.2989e-04  55.519   9.151   9.592   7.303  12.219   2.372   2.744   0.792   0.283   0.021   0.003   1.355   0.502   0.000   0.000
 Hf  72 234 162 2.2324e-04   0.000  69.783   4.812  14.744   3.952   3.663   1.605   1.241   0.149   0.048   0.002   1.777   0.493   0.000   0.000
 Hf  72 235 163 2.1636e-04  31.865   0.001  34.764   4.603  16.567   5.543   4.671   1.085   0.772   0.101   0.028   2.203   0.475   0.000   0.000
 Hf  72 236 164 2.0932e-04   0.000  28.710  11.314  33.369   7.521  12.061   2.265   3.405   0.886   0.430   0.039   2.906   0.507   0.000   0.000
 Hf  72 237 165 2.0208e-04   0.000   0.001  13.544   7.015  45.152   7.126  17.136   3.906   4.401   1.114   0.605   4.455   0.463   0.000   0.000
 Hf  72 238 166 1.9416e-04   0.000   1.235   0.837  18.312   8.576  46.500   7.806  11.118   2.256   2.867   0.493   4.971   0.526   0.000   0.000
 Hf  72 239 167 1.8780e-04   0.000   0.001   2.164   0.212  17.505   4.488  42.968  11.045  14.694   3.657   3.268   6.100   0.483   0.000   0.000
 Hf  72 240 168 1.8153e-04   0.000   1.836   1.125   5.454   0.449  18.543   6.711  46.839   8.641   8.442   1.959   6.338   0.520   0.000   0.000
 Ta  73 180 107 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 182 109 4.6088e+08  99.816   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184
 Ta  73 183 110 1.7158e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 184 111 1.2484e+05  99.441   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559
 Ta  73 185 112 1.4843e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 186 113 1.8519e+03  99.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330
 Ta  73 187 114 4.2737e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 188 115 1.4986e+02  99.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.617
 Ta  73 189 116 6.2742e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 190 117 2.8971e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 191 118 1.6582e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 192 119 9.5059e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ta  73 193 120 5.3328e+00  99.991   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.000
 Ta  73 194 121 3.0469e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.000   0.000
 Ta  73 195 122 1.6689e+00  98.817   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.330   0.000   0.000
 Ta  73 196 123 9.2966e-01  99.060   0.940   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.327   0.000   0.000
 Ta  73 197 124 5.2537e-01  96.981   3.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.330   0.000   0.000
 Ta  73 198 125 3.1268e-01  97.630   2.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.340   0.000   0.000
 Ta  73 199 126 2.2097e-01  90.794   9.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.455   0.000   0.000
 Ta  73 200 127 1.1031e-01  76.118  23.521   0.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.469   0.000   0.000
 Ta  73 201 128 5.2926e-02  47.284  52.460   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.467   0.000   0.000
 Ta  73 202 129 4.6829e-02  35.035  54.696  10.269   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.446   0.000   0.000
 Ta  73 203 130 3.3882e-02  30.986  65.168   3.782   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.729   0.472   0.000   0.000
 Ta  73 204 131 2.6022e-02  36.545  46.193  17.162   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.808   0.438   0.000   0.000
 Ta  73 205 132 2.0202e-02  28.213  66.271   5.245   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.776   0.473   0.000   0.000
 Ta  73 206 133 1.6129e-02  27.863  46.056  25.668   0.413   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.986   0.444   0.000   0.000
 Ta  73 207 134 1.3123e-02  22.520  63.475  13.133   0.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.924   0.454   0.000   0.000
 Ta  73 208 135 1.0776e-02  23.242  44.483  30.965   1.262   0.048   0.000   0.000   0.000   0.000   0.000   0.000   1.104   0.442   0.000   0.000
 Ta  73 209 136 8.9015e-03  21.804  59.628  16.370   2.193   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.990   0.454   0.000   0.000
 Ta  73 210 137 7.4909e-03  25.726  40.722  31.278   2.082   0.193   0.000   0.000   0.000   0.000   0.000   0.000   1.103   0.436   0.000   0.000
 Ta  73 211 138 6.3321e-03  32.765  49.537  15.371   2.307   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.873   0.454   0.000   0.000
 Ta  73 212 139 5.4190e-03  34.865  33.149  29.932   1.837   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.994   0.437   0.000   0.000
 Ta  73 213 140 4.6693e-03  36.078  51.094  11.075   1.734   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.785   0.457   0.000   0.000
 Ta  73 214 141 4.0484e-03  30.416  36.114  31.416   1.853   0.200   0.000   0.000   0.000   0.000   0.000   0.000   1.053   0.438   0.000   0.000
 Ta  73 215 142 3.5409e-03  36.948  45.179  15.353   2.495   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.835   0.458   0.000   0.000
 Ta  73 216 143 3.1069e-03  24.926  37.098  34.224   3.398   0.354   0.000   0.000   0.000   0.000   0.000   0.000   1.172   0.442   0.000   0.000
 Ta  73 217 144 2.7396e-03  23.907  50.515  20.287   5.161   0.129   0.001   0.000   0.000   0.000   0.000   0.000   1.071   0.453   0.000   0.000
 Ta  73 218 145 2.4284e-03  13.315  38.427  39.062   7.888   1.296   0.012   0.000   0.000   0.000   0.000   0.000   1.455   0.471   0.000   0.000
 Ta  73 219 146 2.1653e-03  24.375  43.389  21.865   9.897   0.439   0.035   0.000   0.000   0.000   0.000   0.000   1.187   0.479   0.000   0.000
 Ta  73 220 147 1.9310e-03  15.056  34.940  36.887   9.284   3.733   0.099   0.002   0.000   0.000   0.000   0.000   1.520   0.459   0.000   0.000
 Ta  73 221 148 1.7296e-03  23.903  44.251  20.789  10.050   0.845   0.162   0.000   0.000   0.000   0.000   0.000   1.202   0.449   0.000   0.000
 Ta  73 222 149 1.5529e-03  16.022  33.253  38.651   7.705   4.152   0.196   0.021   0.000   0.000   0.000   0.000   1.514   0.461   0.000   0.000
 Ta  73 223 150 1.4034e-03  12.865  48.725  24.295  12.465   1.350   0.296   0.004   0.000   0.000   0.000   0.000   1.416   0.468   0.000   0.000
 Ta  73 224 151 1.2741e-03   7.253  26.998  42.674  15.151   7.409   0.430   0.084   0.000   0.000   0.000   0.000   1.901   0.477   0.000   0.000
 Ta  73 225 152 1.1502e-03   9.688  42.056  19.154  24.089   4.105   0.879   0.027   0.001   0.000   0.000   0.000   1.736   0.471   0.000   0.000
 Ta  73 226 153 1.0364e-03   6.666  25.430  33.741  19.664  12.545   1.668   0.281   0.004   0.000   0.000   0.000   2.121   0.500   0.000   0.000
 Ta  73 227 154 9.4227e-04   8.112  39.561  16.904  26.844   4.802   3.611   0.151   0.015   0.000   0.000   0.000   1.922   0.481   0.000   0.000
 Ta  73 228 155 8.6856e-04   5.093  19.944  34.048  21.764  14.377   3.308   1.421   0.042   0.002   0.000   0.000   2.362   0.500   0.000   0.000
 Ta  73 229 156 7.9605e-04   6.274  38.623  12.604  31.896   4.769   5.249   0.449   0.135   0.001   0.000   0.000   2.085   0.494   0.000   0.000
 Ta  73 230 157 9.4284e-05  83.521   3.021   6.291   3.075   3.121   0.571   0.373   0.022   0.005   0.000   0.000   0.426   0.477   0.000   0.000
 Ta  73 231 158 2.1121e-04  64.757  15.615   2.569  12.436   1.804   2.373   0.328   0.114   0.004   0.000   0.000   0.799   0.488   0.000   0.000
 Ta  73 232 159 2.3349e-04  56.217   5.159  17.462   5.567  11.718   1.728   1.924   0.170   0.054   0.001   0.000   1.255   0.482   0.000   0.000
 Ta  73 233 160 2.3895e-04  50.653  22.041   3.024  16.034   3.023   3.850   0.877   0.469   0.023   0.005   0.000   1.163   0.487   0.000   0.000
 Ta  73 234 161 2.3888e-04  32.615  13.796  25.986   3.929  17.172   2.227   3.450   0.572   0.243   0.009   0.001   1.841   0.462   0.000   0.000
 Ta  73 235 162 2.3522e-04   0.000  64.057   3.808  15.220   6.603   7.152   1.329   1.673   0.118   0.040   0.001   2.005   0.467   0.000   0.000
 Ta  73 236 163 2.2949e-04   6.267   0.013  54.260   4.806  18.875   6.112   7.027   1.252   1.287   0.076   0.023   2.912   0.471   0.000   0.000
 Ta  73 237 164 2.2305e-04   0.000  38.098   2.646  28.705   3.611  19.692   1.979   4.154   0.652   0.444   0.018   2.927   0.475   0.000   0.000
 Ta  73 238 165 2.1613e-04   3.580   0.013  12.553   2.119  47.313   6.211  20.141   2.514   4.588   0.583   0.383   4.359   0.490   0.000   0.000
 Ta  73 239 166 2.0841e-04   0.000   7.985   2.482  38.022   2.429  23.928   5.456  14.942   1.804   2.728   0.227   4.344   0.486   0.000   0.000
 Ta  73 240 167 2.0132e-04   2.928   0.008   3.090   1.304  22.256   2.994  39.662   7.733  15.586   1.838   2.600   5.718   0.497   0.000   0.000
 Ta  73 241 168 1.9481e-04   0.000   8.359   2.329  16.325   3.707  27.491   2.131  23.892   5.931   8.784   1.051   5.240   0.484   0.000   0.000
 Ta  73 242 169 1.8802e-04   2.379   0.007   2.757   1.041   8.776   2.631  27.358   3.046  35.268   5.183  11.554   6.708   0.500   0.000   0.000
 Ta  73 243 170 1.8193e-04   0.000   2.698   1.503  16.150   3.790  13.422   3.250  27.502   2.464  25.672   3.550   5.838   0.490   0.000   0.000
  W  74 185 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 187 113 3.0752e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 188 114 2.4817e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 189 115 5.5623e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 190 116 2.6994e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 191 117 7.4594e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 192 118 1.6496e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 193 119 1.4167e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 194 120 3.5536e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 195 121 7.4373e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 196 122 3.8993e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 197 123 2.0183e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 198 124 1.0152e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 199 125 5.6298e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  W  74 200 126 3.7436e-01  99.725   0.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.370   0.000   0.000
  W  74 201 127 1.6866e-01  94.431   5.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.491   0.000   0.000
  W  74 202 128 7.8815e-02  86.077  13.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.703   0.000   0.000
  W  74 203 129 6.8640e-02  74.422  24.823   0.754   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.263   0.548   0.000   0.000
  W  74 204 130 4.8628e-02  76.793  23.016   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.234   0.763   0.000   0.000
  W  74 205 131 3.6233e-02  71.639  26.728   1.634   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.533   0.000   0.000
  W  74 206 132 2.7927e-02  73.593  25.952   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.269   0.832   0.000   0.000
  W  74 207 133 2.2096e-02  67.355  29.643   3.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.498   0.000   0.000
  W  74 208 134 1.7667e-02  70.447  28.411   1.141   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.464   0.000   0.000
  W  74 209 135 1.4463e-02  61.342  32.029   6.571   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.453   0.506   0.000   0.000
  W  74 210 136 1.1900e-02  69.021  28.989   1.919   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.451   0.000   0.000
  W  74 211 137 9.9404e-03  63.305  27.387   9.095   0.212   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.462   0.499   0.000   0.000
  W  74 212 138 8.3667e-03  68.560  29.299   2.032   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.438   0.000   0.000
  W  74 213 139 7.0819e-03  63.712  28.801   7.275   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.508   0.000   0.000
  W  74 214 140 5.9482e-03  68.774  29.273   1.856   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.429   0.000   0.000
  W  74 215 141 5.2032e-03  62.399  29.151   8.222   0.229   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.511   0.000   0.000
  W  74 216 142 4.5217e-03  67.384  29.985   2.484   0.147   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354   0.434   0.000   0.000
  W  74 217 143 3.9299e-03  58.591  28.843  12.126   0.437   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.514   0.000   0.000
  W  74 218 144 3.4337e-03  64.566  30.709   4.343   0.381   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405   0.451   0.000   0.000
  W  74 219 145 3.0631e-03  51.991  24.073  22.607   1.258   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.733   0.498   0.000   0.000
  W  74 220 146 2.7760e-03  62.642  29.550   6.717   1.076   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.463   0.452   0.000   0.000
  W  74 221 147 2.3639e-03  52.073  23.548  21.782   2.344   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.487   0.000   0.000
  W  74 222 148 2.1938e-03  61.051  30.894   6.686   1.318   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.450   0.000   0.000
  W  74 223 149 1.8876e-03  49.765  26.735  20.791   2.371   0.335   0.003   0.000   0.000   0.000   0.000   0.000   0.768   0.495   0.000   0.000
  W  74 224 150 1.6944e-03  56.087  33.695   8.016   2.098   0.102   0.002   0.000   0.000   0.000   0.000   0.000   0.564   0.464   0.000   0.000
  W  74 225 151 1.5168e-03  43.121  20.602  29.823   5.545   0.882   0.026   0.000   0.000   0.000   0.000   0.000   1.005   0.524   0.000   0.000
  W  74 226 152 1.3674e-03  52.830  32.146   8.884   5.733   0.375   0.032   0.000   0.000   0.000   0.000   0.000   0.688   0.464   0.000   0.000
  W  74 227 153 1.2745e-03  39.393  19.120  31.059   6.976   3.294   0.153   0.006   0.000   0.000   0.000   0.000   1.161   0.529   0.000   0.000
  W  74 228 154 1.1078e-03  48.919  33.145  10.001   6.751   0.992   0.191   0.001   0.000   0.000   0.000   0.000   0.783   0.467   0.000   0.000
  W  74 229 155 1.0066e-03  37.962  16.630  33.376   6.820   4.700   0.440   0.071   0.000   0.000   0.000   0.000   1.253   0.514   0.000   0.000
  W  74 230 156 9.1830e-04  46.754  32.676  10.944   7.369   1.823   0.413   0.020   0.000   0.000   0.000   0.000   0.862   0.473   0.000   0.000
  W  74 231 157 8.3825e-04  37.112  13.819  35.471   6.617   5.943   0.854   0.179   0.005   0.000   0.000   0.000   1.338   0.521   0.000   0.000
  W  74 232 158 7.6980e-04  44.599  29.801  14.415   7.435   2.780   0.900   0.064   0.005   0.000   0.000   0.000   0.970   0.475   0.000   0.000
  W  74 233 159 7.4034e-04  32.426  13.358  36.118   8.581   7.236   1.811   0.445   0.024   0.001   0.000   0.000   1.522   0.524   0.000   0.000
  W  74 234 160 2.0463e-04  80.971   8.664   5.695   2.733   1.288   0.590   0.051   0.009   0.000   0.000   0.000   0.367   0.471   0.000   0.000
  W  74 235 161 2.3149e-04  71.916   5.479  13.078   4.882   3.000   1.190   0.420   0.031   0.004   0.000   0.000   0.670   0.523   0.000   0.000
  W  74 236 162 2.3777e-04  73.141   7.422  10.523   5.298   1.698   1.659   0.206   0.052   0.002   0.000   0.000   0.611   0.470   0.000   0.000
  W  74 237 163 2.3775e-04  60.519   9.106   9.659  11.105   6.116   1.820   1.473   0.165   0.036   0.001   0.000   1.056   0.510   0.000   0.000
  W  74 238 164 2.3398e-04   0.000  72.112   5.961  14.991   2.460   3.187   0.908   0.352   0.026   0.004   0.000   1.629   0.488   0.000   0.000
  W  74 239 165 2.2899e-04  48.210   1.166  19.014   5.645  16.932   4.145   3.543   0.947   0.370   0.024   0.003   1.757   0.502   0.000   0.000
  W  74 240 166 2.2311e-04   0.000  66.399   0.240  13.646   8.269   6.964   2.250   1.926   0.230   0.073   0.003   2.052   0.494   0.000   0.000
  W  74 241 167 2.1582e-04  43.065   0.109  18.033   0.906  14.147  10.434   8.578   2.466   1.962   0.236   0.064   2.348   0.495   0.000   0.000
  W  74 242 168 2.0809e-04   0.000  64.937   0.261   9.307   1.181  14.911   3.159   4.301   1.327   0.574   0.041   2.379   0.477   0.000   0.000
  W  74 243 169 2.0031e-04  30.034   0.280  28.374   0.914   9.878   1.214  17.287   4.722   5.243   1.422   0.630   3.030   0.472   0.000   0.000
  W  74 244 170 1.9445e-04   0.000  58.416   2.664   9.959   1.145  13.071   0.983   7.962   2.295   3.026   0.479   2.751   0.486   0.000   0.000
  W  74 245 171 1.8814e-04  10.803   0.001  26.504   3.959  22.886   1.305  13.539   1.646  12.836   3.033   3.488   4.170   0.462   0.000   0.000
  W  74 246 172 1.8213e-04   0.000  12.918   3.791  36.686   6.804  19.202   1.291  10.197   0.792   6.347   1.970   4.075   0.491   0.000   0.000
  W  74 247 173 1.7601e-04   0.000   0.001   6.319   2.875  34.435   4.945  24.465   1.846  13.837   1.368   9.909   5.359   0.469   0.000   0.000
 Re  75 184 109 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 186 111 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 187 112 1.9232e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 188 113 5.1890e+06  99.664   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.336
 Re  75 189 114 3.1342e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 190 115 3.8571e+03  96.614   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.386
 Re  75 191 116 3.9421e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 192 117 3.7098e+02  99.633   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.367
 Re  75 193 118 9.0522e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 194 119 4.0803e+01  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009
 Re  75 195 120 5.7737e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 196 121 2.6561e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 197 122 8.8612e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 198 123 4.5746e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Re  75 199 124 2.2337e+00  99.633   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.309   0.000   0.000
 Re  75 200 125 1.0252e+00  99.825   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.230   0.000   0.000
 Re  75 201 126 6.8226e-01  97.574   2.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.545   0.000   0.000
 Re  75 202 127 2.6983e-01  88.255  11.745   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.582   0.000   0.000
 Re  75 203 128 1.0229e-01  70.962  29.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.290   0.977   0.000   0.000
 Re  75 204 129 1.0292e-01  45.671  52.087   2.241   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.566   0.665   0.000   0.000
 Re  75 205 130 7.0981e-02  38.552  60.566   0.882   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.623   0.874   0.000   0.000
 Re  75 206 131 5.3615e-02  48.602  46.861   4.537   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.559   0.443   0.000   0.000
 Re  75 207 132 4.1038e-02  39.233  59.374   1.393   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.453   0.000   0.000
 Re  75 208 133 3.1547e-02  41.082  47.174  11.742   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.707   0.423   0.000   0.000
 Re  75 209 134 2.5179e-02  33.577  63.584   2.804   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.693   0.447   0.000   0.000
 Re  75 210 135 2.0206e-02  32.620  44.864  22.385   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.900   0.424   0.000   0.000
 Re  75 211 136 1.6834e-02  26.853  65.924   6.856   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.437   0.000   0.000
 Re  75 212 137 1.3666e-02  34.346  40.099  25.098   0.457   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.917   0.422   0.000   0.000
 Re  75 213 138 1.1622e-02  36.162  58.079   5.245   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.701   0.431   0.000   0.000
 Re  75 214 139 9.5270e-03  42.460  33.460  23.660   0.418   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.820   0.423   0.000   0.000
 Re  75 215 140 8.3807e-03  38.384  55.676   5.511   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.680   0.428   0.000   0.000
 Re  75 216 141 6.9124e-03  40.132  34.861  24.553   0.452   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.853   0.427   0.000   0.000
 Re  75 217 142 6.1559e-03  35.848  56.987   6.568   0.597   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.437   0.000   0.000
 Re  75 218 143 5.0204e-03  36.381  34.165  28.666   0.770   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.939   0.440   0.000   0.000
 Re  75 219 144 4.3545e-03  37.940  49.641  11.123   1.296   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.466   0.000   0.000
 Re  75 220 145 3.7703e-03  24.783  39.498  33.289   2.270   0.160   0.000   0.000   0.000   0.000   0.000   0.000   1.135   0.444   0.000   0.000
 Re  75 221 146 3.3074e-03  36.092  44.928  15.881   3.059   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.860   0.452   0.000   0.000
 Re  75 222 147 2.9085e-03  28.954  34.398  32.373   3.805   0.469   0.000   0.000   0.000   0.000   0.000   0.000   1.124   0.469   0.000   0.000
 Re  75 223 148 2.6586e-03  31.209  49.393  15.455   3.833   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.922   0.444   0.000   0.000
 Re  75 224 149 2.2806e-03  25.831  34.556  34.907   4.057   0.646   0.004   0.000   0.000   0.000   0.000   0.000   1.191   0.459   0.000   0.000
 Re  75 225 150 2.0244e-03  24.523  48.893  20.325   6.043   0.207   0.008   0.000   0.000   0.000   0.000   0.000   1.085   0.446   0.000   0.000
 Re  75 226 151 1.8027e-03  15.013  34.493  41.487   7.034   1.941   0.032   0.000   0.000   0.000   0.000   0.000   1.465   0.466   0.000   0.000
 Re  75 227 152 1.6051e-03  18.352  46.110  24.258  10.480   0.717   0.083   0.000   0.000   0.000   0.000   0.000   1.293   0.457   0.000   0.000
 Re  75 228 153 1.5078e-03  10.212  33.709  40.890   9.568   5.429   0.183   0.009   0.000   0.000   0.000   0.000   1.669   0.472   0.000   0.000
 Re  75 229 154 1.3060e-03  13.670  46.378  24.139  13.243   2.154   0.415   0.003   0.000   0.000   0.000   0.000   1.451   0.468   0.000   0.000
 Re  75 230 155 1.2325e-03   9.085  28.124  41.614  13.354   7.159   0.564   0.102   0.000   0.000   0.000   0.000   1.835   0.471   0.000   0.000
 Re  75 231 156 1.0755e-03  12.598  44.338  22.200  16.528   3.403   0.902   0.031   0.001   0.000   0.000   0.000   1.566   0.468   0.000   0.000
 Re  75 232 157 1.0232e-03   7.375  26.202  41.087  14.870   8.991   1.203   0.268   0.004   0.000   0.000   0.000   1.966   0.476   0.000   0.000
 Re  75 233 158 8.9589e-04   9.411  40.885  22.226  21.446   3.834   2.088   0.100   0.010   0.000   0.000   0.000   1.761   0.474   0.000   0.000
 Re  75 234 159 8.3675e-04   6.932  19.917  39.431  20.933   9.841   2.208   0.714   0.023   0.001   0.000   0.000   2.164   0.494   0.000   0.000
 Re  75 235 160 7.5455e-04   7.420  39.095  14.213  30.820   4.234   3.927   0.236   0.055   0.000   0.000   0.000   1.984   0.472   0.000   0.000
 Re  75 236 161 7.1229e-04   5.325  14.666  38.989  20.360  15.453   3.411   1.709   0.076   0.011   0.000   0.000   2.435   0.488   0.000   0.000
 Re  75 237 162 4.5586e-05  89.022   5.580   1.067   3.357   0.416   0.495   0.049   0.013   0.000   0.000   0.000   0.223   0.463   0.000   0.000
 Re  75 238 163 1.9208e-04  61.685   5.265  15.188   5.243   9.906   1.194   1.393   0.100   0.024   0.000   0.000   1.062   0.484   0.000   0.000
 Re  75 239 164 2.2110e-04   0.000  70.182   4.627  15.960   4.105   3.799   0.843   0.461   0.019   0.003   0.000   1.712   0.501   0.000   0.000
 Re  75 240 165 2.4134e-04  14.682   0.017  49.937   5.852  20.229   4.017   4.195   0.710   0.347   0.011   0.002   2.515   0.453   0.000   0.000
 Re  75 241 166 2.3535e-04   0.000  57.481   1.090  15.721   7.871  13.607   1.617   2.383   0.166   0.062   0.001   2.346   0.468   0.000   0.000
 Re  75 242 167 2.2017e-04   9.932   0.018  47.450   0.977  18.530   8.022  11.622   1.548   1.771   0.097   0.033   3.080   0.454   0.000   0.000
 Re  75 243 168 2.1433e-04   0.000  54.078   1.241  15.209   1.274  18.676   3.212   4.890   0.884   0.520   0.017   2.661   0.472   0.000   0.000
 Re  75 244 169 2.0907e-04   5.661   0.018  43.094   1.422  19.429   1.201  20.158   3.159   4.819   0.681   0.357   3.655   0.471   0.000   0.000
 Re  75 245 170 2.0299e-04   0.000  40.108   2.248  23.167   1.260  16.516   1.164  10.792   1.806   2.726   0.211   3.251   0.474   0.000   0.000
 Re  75 246 171 1.9706e-04   3.676   0.015  19.911   2.206  35.748   1.382  19.536   1.078  11.805   1.951   2.690   4.589   0.482   0.000   0.000
 Re  75 247 172 1.9106e-04   0.000  20.518   2.588  33.680   1.650  17.150   1.658  14.344   0.639   6.592   1.181   4.008   0.477   0.000   0.000
 Re  75 248 173 1.8362e-04   2.605   7.638  12.158  10.528  18.015   6.523  17.488   4.177  13.381   1.328   6.160   4.721   0.618   0.000   0.000
 Re  75 249 174 1.7842e-04   0.000   7.644   2.427  27.327   3.457  26.236   1.945  19.298   1.241   9.944   0.483   4.631   0.481   0.000   0.000
 Re  75 250 175 1.7301e-04   2.599   0.013   2.509   1.092  13.670   2.894  34.846   2.581  26.241   1.319  12.236   6.068   0.498   0.000   0.000
 Os  76 191 115 4.0238e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 193 117 1.3317e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 194 118 3.5075e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 195 119 3.2437e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 196 120 3.5610e+01  99.964   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036
 Os  76 197 121 2.5018e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 198 122 1.9649e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 199 123 1.1873e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 200 124 6.3450e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 201 125 2.1139e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 202 126 1.1158e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Os  76 203 127 5.0623e-01  99.085   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.334   0.000   0.000
 Os  76 204 128 2.0819e-01  96.378   3.622   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.762   0.000   0.000
 Os  76 205 129 1.6038e-01  84.017  15.980   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.466   0.000   0.000
 Os  76 206 130 1.1016e-01  85.431  14.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.146   0.588   0.000   0.000
 Os  76 207 131 8.1303e-02  79.368  20.448   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.494   0.000   0.000
 Os  76 208 132 5.8789e-02  80.181  19.818   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.198   0.620   0.000   0.000
 Os  76 209 133 4.6915e-02  73.024  26.401   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.519   0.000   0.000
 Os  76 210 134 3.7002e-02  75.735  24.170   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.765   0.000   0.000
 Os  76 211 135 2.9116e-02  68.722  29.604   1.675   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.513   0.000   0.000
 Os  76 212 136 2.3425e-02  72.685  26.817   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.278   0.809   0.000   0.000
 Os  76 213 137 1.9047e-02  66.140  30.867   2.992   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.491   0.000   0.000
 Os  76 214 138 1.6160e-02  73.050  26.329   0.621   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276   0.748   0.000   0.000
 Os  76 215 139 1.3182e-02  68.624  28.991   2.384   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.485   0.000   0.000
 Os  76 216 140 1.1093e-02  72.798  26.541   0.660   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.679   0.000   0.000
 Os  76 217 141 9.6790e-03  68.160  29.203   2.633   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.345   0.484   0.000   0.000
 Os  76 218 142 8.3997e-03  70.811  28.346   0.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.300   0.703   0.000   0.000
 Os  76 219 143 6.8339e-03  65.200  30.080   4.658   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.501   0.000   0.000
 Os  76 220 144 6.0742e-03  69.043  29.531   1.388   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.679   0.000   0.000
 Os  76 221 145 5.2481e-03  61.555  30.064   8.155   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.471   0.501   0.000   0.000
 Os  76 222 146 4.2942e-03  67.755  29.656   2.437   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.618   0.000   0.000
 Os  76 223 147 3.7400e-03  60.723  29.355   9.467   0.452   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.497   0.504   0.000   0.000
 Os  76 224 148 3.2939e-03  67.001  29.934   2.823   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.363   0.621   0.000   0.000
 Os  76 225 149 2.8913e-03  57.584  30.978  10.804   0.617   0.017   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.510   0.000   0.000
 Os  76 226 150 2.5497e-03  62.516  31.899   5.058   0.526   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.436   0.617   0.000   0.000
 Os  76 227 151 2.2539e-03  51.369  25.736  21.070   1.714   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.515   0.000   0.000
 Os  76 228 152 1.9966e-03  60.503  31.550   6.441   1.470   0.037   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.460   0.000   0.000
 Os  76 229 153 1.7708e-03  47.155  26.000  22.911   3.472   0.459   0.003   0.000   0.000   0.000   0.000   0.000   0.841   0.495   0.000   0.000
 Os  76 230 154 1.5657e-03  57.667  32.401   7.100   2.681   0.146   0.004   0.000   0.000   0.000   0.000   0.000   0.552   0.466   0.000   0.000
 Os  76 231 155 1.3955e-03  43.871  23.374  26.464   5.249   1.006   0.036   0.000   0.000   0.000   0.000   0.000   0.963   0.500   0.000   0.000
 Os  76 232 156 1.3323e-03  56.138  32.414   6.698   4.377   0.343   0.030   0.000   0.000   0.000   0.000   0.000   0.605   0.570   0.000   0.000
 Os  76 233 157 1.1313e-03  42.002  22.298  28.086   5.537   1.955   0.118   0.004   0.000   0.000   0.000   0.000   1.035   0.542   0.000   0.000
 Os  76 234 158 1.0269e-03  52.173  34.740   6.762   5.542   0.678   0.104   0.000   0.000   0.000   0.000   0.000   0.681   0.571   0.000   0.000
 Os  76 235 159 9.3898e-04  39.099  19.960  31.717   5.531   3.402   0.264   0.028   0.000   0.000   0.000   0.000   1.151   0.542   0.000   0.000
 Os  76 236 160 8.5174e-04  48.748  35.807   7.535   6.348   1.321   0.236   0.006   0.000   0.000   0.000   0.000   0.764   0.476   0.000   0.000
 Os  76 237 161 7.8556e-04  37.021  18.620  33.162   5.466   5.027   0.616   0.088   0.001   0.000   0.000   0.000   1.251   0.514   0.000   0.000
 Os  76 238 162 7.2708e-04  45.316  34.673  10.201   6.669   2.499   0.603   0.037   0.001   0.000   0.000   0.000   0.883   0.472   0.000   0.000
 Os  76 239 163 6.6092e-04  32.576  12.697  37.887   8.545   6.225   1.695   0.359   0.016   0.000   0.000   0.000   1.497   0.522   0.000   0.000
 Os  76 240 164 6.0848e-04  37.463  21.319  24.725   9.353   4.403   2.486   0.218   0.032   0.000   0.000   0.000   1.304   0.522   0.000   0.000
 Os  76 241 165 2.0580e-04  70.185   4.892   9.837   8.841   3.931   1.564   0.692   0.052   0.006   0.000   0.000   0.792   0.529   0.000   0.000
 Os  76 242 166 2.1086e-04  73.566   7.574   5.953   8.146   1.987   2.244   0.427   0.098   0.004   0.000   0.000   0.664   0.523   0.000   0.000
 Os  76 243 167 2.1479e-04  65.179   5.644   9.110   6.602   8.680   2.261   2.125   0.327   0.068   0.002   0.000   1.053   0.526   0.000   0.000
 Os  76 244 168 2.1254e-04  68.830   8.657   8.189   7.760   1.499   3.030   1.406   0.578   0.045   0.007   0.000   0.824   0.514   0.000   0.000
 Os  76 245 169 2.0735e-04  57.623   7.569   9.966   8.897   9.028   1.801   3.330   1.265   0.483   0.033   0.004   1.324   0.513   0.000   0.000
 Os  76 246 170 2.0522e-04   0.000  72.412   6.842  11.834   2.241   3.154   1.207   1.898   0.325   0.084   0.004   1.702   0.515   0.000   0.000
 Os  76 247 171 2.0115e-04  50.714   7.213  10.889   4.877  15.850   2.960   3.863   1.319   1.922   0.316   0.077   1.732   0.515   0.000   0.000
 Os  76 248 172 1.9431e-04   0.000  68.364   2.537  15.143   3.001   5.440   1.643   2.551   0.663   0.597   0.061   1.971   0.522   0.000   0.000
 Os  76 249 173 1.9073e-04  54.252   4.474   8.307   2.050  15.914   3.540   6.131   2.109   2.270   0.470   0.484   1.873   0.518   0.000   0.000
 Os  76 250 174 1.8244e-04   0.000  72.660   3.758   9.330   1.117   5.764   1.633   3.706   1.014   0.895   0.122   1.944   0.531   0.000   0.000
 Os  76 251 175 1.7605e-04  28.162  14.446  22.509   2.256  13.705   1.774   8.531   2.154   4.334   1.252   0.878   2.504   0.488   0.000   0.000
 Os  76 252 176 1.7555e-04   0.000  68.795   1.535  13.212   1.138   5.370   0.801   4.992   1.417   2.332   0.409   2.186   0.543   0.000   0.000
 Os  76 253 177 1.7131e-04  19.827   5.155  35.689   1.571  16.708   1.710   7.794   1.029   6.242   1.676   2.600   2.995   0.494   0.000   0.000
 Ir  77 190 113 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 192 115 2.4084e+09  96.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.173
 Ir  77 194 117 3.0297e+04  99.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.168
 Ir  77 195 118 8.1606e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 196 119 4.7005e+02  99.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064
 Ir  77 197 120 5.7976e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 198 121 3.1155e+01  99.976   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024
 Ir  77 199 122 3.0006e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 200 123 2.4709e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 201 124 1.3339e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 202 125 4.8021e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ir  77 203 126 1.8219e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Ir  77 204 127 8.9132e-01  97.412   2.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.638   0.000   0.000
 Ir  77 205 128 4.0038e-01  72.827  27.173   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.677   0.000   0.000
 Ir  77 206 129 2.6142e-01  68.137  31.815   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.319   0.856   0.000   0.000
 Ir  77 207 130 1.7516e-01  57.825  42.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.422   1.079   0.000   0.000
 Ir  77 208 131 1.2432e-01  61.835  37.332   0.833   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.390   0.804   0.000   0.000
 Ir  77 209 132 9.4428e-02  50.650  49.252   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.494   0.983   0.000   0.000
 Ir  77 210 133 6.9763e-02  56.879  41.346   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.449   0.674   0.000   0.000
 Ir  77 211 134 5.4931e-02  46.027  53.444   0.529   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.545   0.863   0.000   0.000
 Ir  77 212 135 4.4110e-02  40.815  52.553   6.632   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.658   0.570   0.000   0.000
 Ir  77 213 136 3.5168e-02  34.952  63.554   1.493   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.665   0.703   0.000   0.000
 Ir  77 214 137 2.8251e-02  34.407  48.520  17.067   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.827   0.543   0.000   0.000
 Ir  77 215 138 2.2581e-02  48.826  49.261   1.884   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.531   0.742   0.000   0.000
 Ir  77 216 139 1.9130e-02  42.443  43.759  13.767   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.467   0.000   0.000
 Ir  77 217 140 1.5788e-02  49.767  48.205   2.006   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.679   0.000   0.000
 Ir  77 218 141 1.3103e-02  46.065  40.281  13.603   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.500   0.000   0.000
 Ir  77 219 142 1.1314e-02  46.536  50.865   2.525   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.561   0.624   0.000   0.000
 Ir  77 220 143 9.7558e-03  42.851  36.592  20.432   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.778   0.522   0.000   0.000
 Ir  77 221 144 7.9085e-03  43.730  52.484   3.560   0.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.603   0.631   0.000   0.000
 Ir  77 222 145 7.0208e-03  33.947  40.461  25.233   0.359   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.920   0.563   0.000   0.000
 Ir  77 223 146 5.7342e-03  44.069  49.558   5.846   0.528   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.628   0.633   0.000   0.000
 Ir  77 224 147 4.9377e-03  38.138  34.103  26.977   0.770   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.540   0.000   0.000
 Ir  77 225 148 4.4227e-03  41.318  51.277   6.645   0.760   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.668   0.643   0.000   0.000
 Ir  77 226 149 3.8977e-03  33.355  36.646  28.932   1.017   0.050   0.000   0.000   0.000   0.000   0.000   0.000   0.978   0.452   0.000   0.000
 Ir  77 227 150 3.3873e-03  33.496  54.195  10.774   1.530   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.804   0.456   0.000   0.000
 Ir  77 228 151 2.8752e-03  20.054  41.558  35.034   3.102   0.252   0.000   0.000   0.000   0.000   0.000   0.000   1.219   0.611   0.000   0.000
 Ir  77 229 152 2.6214e-03  25.921  51.242  17.901   4.846   0.091   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.429   0.000   0.000
 Ir  77 230 153 2.2011e-03  17.087  40.337  36.401   5.230   0.941   0.004   0.000   0.000   0.000   0.000   0.000   1.326   0.621   0.000   0.000
 Ir  77 231 154 1.9519e-03  23.039  50.822  19.507   6.312   0.300   0.020   0.000   0.000   0.000   0.000   0.000   1.101   0.633   0.000   0.000
 Ir  77 232 155 1.7891e-03  14.151  38.921  38.881   6.131   1.878   0.039   0.000   0.000   0.000   0.000   0.000   1.428   0.664   0.000   0.000
 Ir  77 233 156 1.5275e-03  20.066  49.498  21.781   7.948   0.622   0.085   0.000   0.000   0.000   0.000   0.000   1.198   0.649   0.000   0.000
 Ir  77 234 157 1.4512e-03  11.622  36.613  41.342   6.570   3.712   0.135   0.007   0.000   0.000   0.000   0.000   1.546   0.616   0.000   0.000
 Ir  77 235 158 1.2691e-03  16.560  47.017  25.573   9.375   1.241   0.233   0.001   0.000   0.000   0.000   0.000   1.324   0.450   0.000   0.000
 Ir  77 236 159 1.1110e-03  10.931  32.062  43.711   7.371   5.542   0.338   0.045   0.000   0.000   0.000   0.000   1.657   0.655   0.000   0.000
 Ir  77 237 160 1.0707e-03  15.109  44.957  26.869  10.215   2.304   0.536   0.010   0.000   0.000   0.000   0.000   1.413   0.458   0.000   0.000
 Ir  77 238 161 9.5568e-04   7.865  29.784  43.477  10.767   7.187   0.767   0.154   0.001   0.000   0.000   0.000   1.825   0.604   0.000   0.000
 Ir  77 239 162 8.3222e-04   8.841  43.715  25.484  16.553   3.846   1.491   0.065   0.005   0.000   0.000   0.000   1.676   0.656   0.000   0.000
 Ir  77 240 163 7.6302e-04   5.852  22.735  37.055  22.276   9.278   2.206   0.584   0.015   0.000   0.000   0.000   2.154   0.646   0.000   0.000
 Ir  77 241 164 6.9891e-04   0.000  40.738  17.156  32.619   4.573   4.492   0.355   0.067   0.000   0.000   0.000   2.163   0.685   0.000   0.000
 Ir  77 242 165 6.4314e-04   3.310  11.420  28.997  21.924  26.506   4.449   3.189   0.178   0.027   0.000   0.000   2.841   0.640   0.000   0.000
 Ir  77 243 166 5.9425e-04   5.518  33.893  10.059  32.915   7.489   7.961   1.670   0.480   0.013   0.001   0.000   2.360   0.671   0.000   0.000
 Ir  77 244 167 5.5158e-04   4.151  17.214  24.648  12.618  29.218   4.728   6.411   0.814   0.194   0.003   0.000   2.906   0.623   0.000   0.000
 Ir  77 245 168 1.5566e-04   0.000  79.630   4.114  10.240   1.434   2.880   0.993   0.669   0.035   0.006   0.000   1.497   0.656   0.000   0.000
 Ir  77 246 169 1.8573e-04  52.598  11.639  11.662   6.851  11.158   1.440   3.258   0.870   0.502   0.019   0.003   1.372   0.604   0.000   0.000
 Ir  77 247 170 1.9792e-04   0.000  67.711   4.873  14.770   4.867   4.227   0.920   2.236   0.280   0.114   0.003   1.868   0.667   0.000   0.000
 Ir  77 248 171 1.9166e-04  27.144  27.738  13.174   4.952  16.931   3.434   3.951   0.751   1.716   0.153   0.053   1.984   0.611   0.000   0.000
 Ir  77 249 172 1.9409e-04  42.490  24.021   5.347  14.619   2.991   6.111   1.567   2.210   0.197   0.426   0.019   1.516   0.587   0.000   0.000
 Ir  77 250 173 1.9169e-04  16.397  36.155  15.257   4.307  16.521   1.778   6.167   1.360   1.728   0.113   0.218   2.181   0.479   0.000   0.000
 Ir  77 251 174 1.8725e-04   0.000  62.555   8.053  16.296   2.150   5.229   1.032   3.638   0.591   0.436   0.019   2.027   0.629   0.000   0.000
 Ir  77 252 175 1.8239e-04   5.915  28.286  27.054   8.121  17.486   1.522   6.417   0.923   3.536   0.430   0.310   2.644   0.592   0.000   0.000
 Ir  77 253 176 1.7795e-04   0.000  53.589   2.608  21.029   7.492   7.683   0.432   4.907   0.458   1.702   0.098   2.470   0.488   0.000   0.000
 Ir  77 254 177 1.6776e-04   4.664  26.350  22.532   8.661  15.915   7.789   7.484   0.982   3.930   0.562   1.128   2.992   0.680   0.000   0.000
 Ir  77 255 178 1.6482e-04   0.000  56.940   7.024   9.247   6.285   8.339   4.159   5.135   0.531   2.182   0.160   2.511   0.711   0.000   0.000
 Ir  77 256 179 1.6610e-04   3.496  16.665  23.478  12.916  12.509   6.643  10.978   4.695   6.030   0.483   2.107   3.565   0.678   0.000   0.000
 Pt  78 197 119 2.5175e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 199 121 3.7278e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 200 122 1.5519e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 201 123 2.2331e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 202 124 1.6165e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 203 125 1.5107e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 204 126 4.3735e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 205 127 1.3660e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pt  78 206 128 5.1636e-01  99.054   0.946   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.477   0.000   0.000
 Pt  78 207 129 9.2020e-03  99.532   0.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.693   0.000   0.000
 Pt  78 208 130 2.9262e-01  96.224   3.776   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.681   0.000   0.000
 Pt  78 209 131 2.0375e-01  88.158  11.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.381   0.000   0.000
 Pt  78 210 132 1.4655e-01  90.380   9.620   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.346   0.000   0.000
 Pt  78 211 133 1.1002e-01  80.510  19.488   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.465   0.000   0.000
 Pt  78 212 134 8.4724e-02  82.683  17.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.577   0.000   0.000
 Pt  78 213 135 6.6089e-02  76.458  23.395   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.237   0.459   0.000   0.000
 Pt  78 214 136 5.1526e-02  78.048  21.951   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.700   0.000   0.000
 Pt  78 215 137 4.0829e-02  70.452  28.790   0.759   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.303   0.490   0.000   0.000
 Pt  78 216 138 3.3771e-02  79.101  20.886   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.209   0.602   0.000   0.000
 Pt  78 217 139 2.7185e-02  70.818  28.457   0.724   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.373   0.000   0.000
 Pt  78 218 140 2.2341e-02  75.327  24.533   0.140   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.248   0.706   0.000   0.000
 Pt  78 219 141 1.8380e-02  68.197  30.304   1.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.477   0.000   0.000
 Pt  78 220 142 1.5700e-02  74.691  25.085   0.224   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.661   0.000   0.000
 Pt  78 221 143 1.3150e-02  68.950  29.477   1.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.326   0.476   0.000   0.000
 Pt  78 222 144 1.0917e-02  72.574  26.910   0.516   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.652   0.000   0.000
 Pt  78 223 145 9.5260e-03  67.432  30.278   2.289   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.349   0.483   0.000   0.000
 Pt  78 224 146 7.8417e-03  70.630  28.563   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.302   0.633   0.000   0.000
 Pt  78 225 147 6.9527e-03  65.520  30.565   3.880   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.484   0.000   0.000
 Pt  78 226 148 5.7184e-03  69.553  29.437   1.003   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.608   0.000   0.000
 Pt  78 227 149 4.9087e-03  61.616  32.687   5.579   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.442   0.494   0.000   0.000
 Pt  78 228 150 4.2393e-03  66.464  31.554   1.901   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356   0.632   0.000   0.000
 Pt  78 229 151 3.6771e-03  55.063  34.772   9.796   0.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.508   0.000   0.000
 Pt  78 230 152 3.1998e-03  63.577  31.849   4.236   0.338   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.611   0.000   0.000
 Pt  78 231 153 2.9255e-03  54.248  34.245  10.736   0.744   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.581   0.507   0.000   0.000
 Pt  78 232 154 2.5022e-03  61.938  32.082   5.401   0.577   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.597   0.000   0.000
 Pt  78 233 155 2.1528e-03  50.114  31.992  16.043   1.721   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.698   0.497   0.000   0.000
 Pt  78 234 156 1.9745e-03  60.559  32.345   6.008   1.066   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.476   0.582   0.000   0.000
 Pt  78 235 157 1.6864e-03  48.075  30.445  17.845   3.288   0.345   0.002   0.000   0.000   0.000   0.000   0.000   0.774   0.502   0.000   0.000
 Pt  78 236 158 1.5041e-03  56.826  34.540   6.382   2.128   0.122   0.001   0.000   0.000   0.000   0.000   0.000   0.542   0.601   0.000   0.000
 Pt  78 237 159 1.2859e-03  48.929  29.573  17.058   3.850   0.573   0.015   0.000   0.000   0.000   0.000   0.000   0.776   0.478   0.000   0.000
 Pt  78 238 160 1.2044e-03  55.307  34.865   5.897   3.663   0.253   0.015   0.000   0.000   0.000   0.000   0.000   0.587   0.602   0.000   0.000
 Pt  78 239 161 1.0205e-03  41.431  26.250  25.814   5.057   1.376   0.070   0.001   0.000   0.000   0.000   0.000   0.989   0.505   0.000   0.000
 Pt  78 240 162 9.3049e-04  52.404  35.628   6.016   5.332   0.551   0.068   0.000   0.000   0.000   0.000   0.000   0.662   0.590   0.000   0.000
 Pt  78 241 163 8.5998e-04  36.693  21.681  32.640   5.512   3.216   0.241   0.017   0.000   0.000   0.000   0.000   1.177   0.545   0.000   0.000
 Pt  78 242 164 7.6870e-04  40.055  36.212  13.826   7.348   2.161   0.385   0.012   0.000   0.000   0.000   0.000   0.966   0.525   0.000   0.000
 Pt  78 243 165 6.9540e-04  29.019  13.299  39.583   9.712   6.681   1.486   0.216   0.004   0.000   0.000   0.000   1.571   0.527   0.000   0.000
 Pt  78 244 166 6.3831e-04  45.371  33.066   8.720   7.194   4.068   1.470   0.105   0.007   0.000   0.000   0.000   0.964   0.543   0.000   0.000
 Pt  78 245 167 6.0712e-04  35.894  17.661  31.047   4.928   6.837   2.884   0.711   0.036   0.001   0.000   0.000   1.408   0.531   0.000   0.000
 Pt  78 246 168 5.3888e-04  40.942  37.321   9.842   5.880   2.540   3.032   0.380   0.062   0.001   0.000   0.000   1.027   0.544   0.000   0.000
 Pt  78 247 169 5.1801e-04  33.683  12.474  35.483   7.849   5.990   2.311   1.987   0.196   0.027   0.000   0.000   1.560   0.541   0.000   0.000
 Pt  78 248 170 4.6274e-04  41.823  34.580   8.520   8.078   3.670   2.718   0.389   0.209   0.013   0.001   0.000   1.080   0.538   0.000   0.000
 Pt  78 249 171 1.1446e-04  80.962   3.792   9.771   1.958   2.133   0.885   0.422   0.052   0.024   0.001   0.000   0.453   0.505   0.000   0.000
 Pt  78 250 172 1.6250e-04  75.043  16.465   3.082   2.552   1.295   1.321   0.186   0.051   0.005   0.001   0.000   0.436   0.533   0.000   0.000
 Pt  78 251 173 1.7367e-04  67.652   7.105  16.684   3.237   2.858   1.310   1.002   0.121   0.029   0.002   0.000   0.753   0.514   0.000   0.000
 Pt  78 252 174 1.7912e-04  67.899  19.678   4.228   4.491   1.706   1.552   0.300   0.131   0.012   0.002   0.000   0.590   0.576   0.000   0.000
 Pt  78 253 175 1.7864e-04  60.547   4.763  20.756   5.174   5.191   1.927   1.311   0.228   0.093   0.008   0.001   1.025   0.563   0.000   0.000
 Pt  78 254 176 1.7860e-04  63.229  19.695   3.476   6.495   3.184   3.030   0.627   0.221   0.030   0.011   0.000   0.797   0.587   0.000   0.000
 Pt  78 255 177 1.7469e-04  55.604   4.868  18.681   5.866   7.534   3.675   3.003   0.548   0.191   0.024   0.008   1.320   0.573   0.000   0.000
 Pt  78 256 178 1.7553e-04  63.084  17.942   2.080   5.574   3.478   5.003   1.824   0.907   0.079   0.026   0.002   0.959   0.581   0.000   0.000
 Pt  78 257 179 1.7314e-04  48.030  10.780  17.165   2.921   8.370   3.589   6.087   2.072   0.886   0.077   0.023   1.643   0.558   0.000   0.000
 Pt  78 258 180 1.7357e-04   0.000  74.796   2.521   6.209   2.053   7.203   2.757   3.543   0.706   0.196   0.016   1.916   0.608   0.000   0.000
 Pt  78 259 181 1.7453e-04   0.000  42.431  19.123   5.831  12.060   1.939   8.738   3.784   4.807   1.007   0.280   2.853   0.569   0.000   0.000
 Pt  78 260 182 1.7607e-04   0.000  69.819   3.940   3.359   1.523   6.216   3.031   7.509   2.303   2.059   0.241   2.349   0.624   0.000   0.000
 Au  79 196 117 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 198 119 2.5158e+04  89.492   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.508
 Au  79 199 120 6.1056e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 200 121 5.0103e+03  99.924   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076
 Au  79 201 122 1.9065e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 202 123 1.9968e+02  99.874   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126
 Au  79 203 124 5.3173e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 204 125 3.1987e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 205 126 8.1943e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Au  79 206 127 2.3597e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.000   0.000
 Au  79 207 128 7.7106e-01  94.633   5.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.515   0.000   0.000
 Au  79 208 129 7.2555e-01  84.041  15.468   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.556   0.000   0.491
 Au  79 209 130 4.9524e-01  69.318  25.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.255   0.635   0.000   5.143
 Au  79 210 131 3.2750e-01  77.148  22.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.777   0.000   0.442
 Au  79 211 132 2.3727e-01  70.801  29.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.730   0.000   0.000
 Au  79 212 133 1.7840e-01  72.174  27.760   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.279   0.869   0.000   0.019
 Au  79 213 134 1.3497e-01  67.762  32.238   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.322   1.072   0.000   0.000
 Au  79 214 135 1.0299e-01  67.701  31.676   0.623   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329   0.607   0.000   0.000
 Au  79 215 136 8.0298e-02  62.671  37.262   0.067   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.374   1.038   0.000   0.000
 Au  79 216 137 6.3683e-02  63.734  34.491   1.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.515   0.000   0.000
 Au  79 217 138 5.0865e-02  59.534  40.111   0.355   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.949   0.000   0.000
 Au  79 218 139 4.0969e-02  61.065  36.503   2.431   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.414   0.611   0.000   0.000
 Au  79 219 140 3.3239e-02  58.847  40.640   0.514   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.417   0.850   0.000   0.000
 Au  79 220 141 2.7086e-02  52.590  41.008   6.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.569   0.000   0.000
 Au  79 221 142 2.2719e-02  55.262  43.623   1.115   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.459   0.747   0.000   0.000
 Au  79 222 143 1.8720e-02  51.962  38.123   9.914   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.580   0.531   0.000   0.000
 Au  79 223 144 1.5664e-02  54.126  44.469   1.400   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.473   0.727   0.000   0.000
 Au  79 224 145 1.3109e-02  49.125  39.026  11.828   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.627   0.519   0.000   0.000
 Au  79 225 146 1.1035e-02  51.009  46.891   2.070   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.511   0.698   0.000   0.000
 Au  79 226 147 9.1305e-03  50.316  36.932  12.681   0.070   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.513   0.000   0.000
 Au  79 227 148 7.8481e-03  50.182  46.748   2.952   0.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.530   0.685   0.000   0.000
 Au  79 228 149 6.4415e-03  47.245  37.539  15.007   0.209   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.682   0.526   0.000   0.000
 Au  79 229 150 5.3326e-03  46.887  48.922   3.906   0.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.576   0.690   0.000   0.000
 Au  79 230 151 4.5510e-03  37.091  36.700  25.700   0.506   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.563   0.000   0.000
 Au  79 231 152 3.9573e-03  43.457  49.312   6.488   0.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.645   0.702   0.000   0.000
 Au  79 232 153 3.4242e-03  36.839  33.870  28.220   1.019   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.531   0.000   0.000
 Au  79 233 154 2.9918e-03  38.750  52.085   7.651   1.510   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.676   0.000   0.000
 Au  79 234 155 2.5571e-03  24.942  38.340  34.061   2.425   0.232   0.000   0.000   0.000   0.000   0.000   0.000   1.147   0.568   0.000   0.000
 Au  79 235 156 2.2115e-03  33.914  54.083   8.388   3.552   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.818   0.649   0.000   0.000
 Au  79 236 157 1.9876e-03  24.325  35.187  35.985   3.927   0.576   0.001   0.000   0.000   0.000   0.000   0.000   1.212   0.551   0.000   0.000
 Au  79 237 158 1.7453e-03  28.193  58.523   8.217   4.876   0.185   0.005   0.000   0.000   0.000   0.000   0.000   0.904   0.640   0.000   0.000
 Au  79 238 159 1.5433e-03  22.582  33.309  38.234   4.787   1.073   0.015   0.000   0.000   0.000   0.000   0.000   1.285   0.590   0.000   0.000
 Au  79 239 160 1.3788e-03  23.458  58.829  11.154   6.157   0.367   0.035   0.000   0.000   0.000   0.000   0.000   1.012   0.626   0.000   0.000
 Au  79 240 161 1.2258e-03  16.850  35.028  40.434   5.174   2.440   0.072   0.002   0.000   0.000   0.000   0.000   1.415   0.682   0.000   0.000
 Au  79 241 162 1.1092e-03  16.084  54.497  20.180   8.186   0.904   0.148   0.000   0.000   0.000   0.000   0.000   1.238   0.583   0.000   0.000
 Au  79 242 163 1.0375e-03   9.435  34.263  44.721   6.228   5.077   0.252   0.024   0.000   0.000   0.000   0.000   1.641   0.619   0.000   0.000
 Au  79 243 164 8.8731e-04   9.056  43.018  29.833  13.848   3.344   0.882   0.018   0.000   0.000   0.000   0.000   1.621   0.649   0.000   0.000
 Au  79 244 165 8.0036e-04   9.791  20.403  39.041  20.431   8.442   1.588   0.302   0.002   0.000   0.000   0.000   2.033   0.628   0.000   0.000
 Au  79 245 166 7.4984e-04  12.282  46.039  21.524  13.326   4.234   2.479   0.107   0.009   0.000   0.000   0.000   1.591   0.632   0.000   0.000
 Au  79 246 167 6.8767e-04   9.545  28.208  42.630   7.974   8.074   2.707   0.841   0.021   0.001   0.000   0.000   1.884   0.644   0.000   0.000
 Au  79 247 168 6.3168e-04   9.639  46.477  25.330  11.951   2.579   3.624   0.333   0.066   0.000   0.000   0.000   1.639   0.629   0.000   0.000
 Au  79 248 169 5.8113e-04  13.434  24.804  41.532   9.210   7.775   1.695   1.457   0.082   0.011   0.000   0.000   1.845   0.639   0.000   0.000
 Au  79 249 170 5.3625e-04  14.666  47.635  19.958  11.019   3.449   2.958   0.188   0.123   0.003   0.000   0.000   1.512   0.616   0.000   0.000
 Au  79 250 171 4.9126e-04  12.129  27.565  42.420   6.624   7.778   2.300   1.107   0.050   0.027   0.000   0.000   1.821   0.644   0.000   0.000
 Au  79 251 172 4.4399e-04  17.118  44.859  19.463  11.712   2.990   3.454   0.299   0.101   0.002   0.001   0.000   1.507   0.600   0.000   0.000
 Au  79 252 173 4.0924e-04  10.907  24.596  43.003   8.384   9.242   2.114   1.623   0.100   0.030   0.000   0.000   1.940   0.606   0.000   0.000
 Au  79 253 174 3.8173e-04  11.613  39.775  26.096  13.521   3.831   4.587   0.380   0.188   0.008   0.001   0.000   1.745   0.599   0.000   0.000
 Au  79 254 175 1.3027e-04  60.960  10.634  15.338   5.610   4.971   1.335   1.061   0.062   0.028   0.001   0.000   0.917   0.589   0.000   0.000
 Au  79 255 176 1.5688e-04   0.000  72.748  11.914   8.064   3.101   3.304   0.615   0.242   0.010   0.004   0.000   1.552   0.631   0.000   0.000
 Au  79 256 177 1.7527e-04  37.058  22.312  15.806  10.020   8.116   2.994   3.181   0.370   0.137   0.005   0.001   1.542   0.643   0.000   0.000
 Au  79 257 178 1.7866e-04   0.000  68.452  11.608   7.418   3.831   5.713   1.825   1.066   0.065   0.022   0.000   1.769   0.661   0.000   0.000
 Au  79 258 179 1.7848e-04  13.832  37.967  18.795   8.917   8.221   4.091   5.858   1.506   0.761   0.039   0.012   2.079   0.643   0.000   0.000
 Au  79 259 180 1.8004e-04   0.000  62.287   8.923  10.810   3.532   7.049   3.074   3.602   0.522   0.192   0.009   2.116   0.729   0.000   0.000
 Au  79 260 181 1.8167e-04   5.446  32.383  20.268   7.896  14.251   3.657   8.569   3.013   3.896   0.455   0.165   2.813   0.706   0.000   0.000
 Au  79 261 182 1.8446e-04   0.000  64.018   6.442   5.362   2.250   7.242   3.562   7.402   1.977   1.631   0.114   2.429   0.739   0.000   0.000
 Au  79 262 183 1.9773e-04   4.445  23.591  22.329   9.139  11.225   3.088   8.888   3.807   9.522   2.077   1.889   3.492   0.719   0.000   0.000
 Au  79 263 184 3.1304e-04   0.000  47.049   6.742   5.760   1.774   3.896   2.409  14.141   6.431  10.259   1.537   3.725   0.766   0.000   0.000
 Hg  80 203 123 2.5542e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 205 125 8.0515e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 206 126 1.8997e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 207 127 4.0204e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 208 128 9.0818e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hg  80 209 129 1.2412e+00  99.550   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.281   0.000   0.000
 Hg  80 210 130 8.1935e-01  99.344   0.656   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.261   0.000   0.000
 Hg  80 211 131 5.5613e-01  98.189   1.811   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.338   0.000   0.000
 Hg  80 212 132 3.8319e-01  97.894   1.814   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.556   0.000   0.293
 Hg  80 213 133 2.8554e-01  96.452   3.548   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.339   0.000   0.000
 Hg  80 214 134 2.1382e-01  96.407   3.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.589   0.000   0.000
 Hg  80 215 135 1.6302e-01  90.156   9.844   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.303   0.000   0.000
 Hg  80 216 136 1.2563e-01  90.631   9.369   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.517   0.000   0.000
 Hg  80 217 137 9.7758e-02  79.918  20.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.408   0.000   0.000
 Hg  80 218 138 7.7126e-02  79.295  20.705   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.207   0.529   0.000   0.000
 Hg  80 219 139 5.6881e-02  73.822  26.004   0.174   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.430   0.000   0.000
 Hg  80 220 140 4.7262e-02  79.730  20.270   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.542   0.000   0.000
 Hg  80 221 141 3.7974e-02  71.482  28.266   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.428   0.000   0.000
 Hg  80 222 142 3.0997e-02  74.757  25.239   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.252   0.607   0.000   0.000
 Hg  80 223 143 2.5190e-02  68.130  31.197   0.673   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.325   0.436   0.000   0.000
 Hg  80 224 144 2.0962e-02  74.715  25.238   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.545   0.000   0.000
 Hg  80 225 145 1.7587e-02  65.682  33.453   0.865   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.455   0.000   0.000
 Hg  80 226 146 1.4430e-02  72.791  27.022   0.188   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274   0.516   0.000   0.000
 Hg  80 227 147 1.2114e-02  63.227  35.238   1.535   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.452   0.000   0.000
 Hg  80 228 148 1.0148e-02  71.047  28.597   0.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.293   0.494   0.000   0.000
 Hg  80 229 149 8.5582e-03  61.842  35.405   2.752   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409   0.453   0.000   0.000
 Hg  80 230 150 7.1868e-03  69.121  30.255   0.624   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   0.494   0.000   0.000
 Hg  80 231 151 6.1058e-03  58.172  37.176   4.627   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.465   0.483   0.000   0.000
 Hg  80 232 152 5.1344e-03  61.133  37.196   1.641   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.406   0.588   0.000   0.000
 Hg  80 233 153 4.4144e-03  54.565  39.073   6.211   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.519   0.465   0.000   0.000
 Hg  80 234 154 3.8032e-03  63.892  33.719   2.294   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.543   0.000   0.000
 Hg  80 235 155 3.3025e-03  50.638  40.881   8.088   0.393   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.582   0.479   0.000   0.000
 Hg  80 236 156 2.8616e-03  61.561  34.153   3.986   0.299   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.430   0.530   0.000   0.000
 Hg  80 237 157 2.4992e-03  49.928  40.404   8.952   0.697   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.605   0.451   0.000   0.000
 Hg  80 238 158 2.1641e-03  57.977  36.482   4.989   0.551   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.529   0.000   0.000
 Hg  80 239 159 1.8747e-03  49.394  40.071   9.272   1.184   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.625   0.480   0.000   0.000
 Hg  80 240 160 1.7069e-03  57.460  36.090   5.563   0.871   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.499   0.521   0.000   0.000
 Hg  80 241 161 1.5045e-03  46.868  39.529  11.094   2.280   0.228   0.000   0.000   0.000   0.000   0.000   0.000   0.695   0.497   0.000   0.000
 Hg  80 242 162 1.3249e-03  55.385  36.549   6.188   1.793   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.540   0.000   0.000
 Hg  80 243 163 1.1915e-03  43.270  34.013  17.683   4.370   0.649   0.015   0.000   0.000   0.000   0.000   0.000   0.852   0.496   0.000   0.000
 Hg  80 244 164 1.0402e-03  50.002  39.411   5.869   4.357   0.340   0.021   0.000   0.000   0.000   0.000   0.000   0.657   0.586   0.000   0.000
 Hg  80 245 165 9.6526e-04  48.099  25.313  19.267   5.574   1.660   0.086   0.001   0.000   0.000   0.000   0.000   0.876   0.480   0.000   0.000
 Hg  80 246 166 8.5365e-04  57.418  33.982   3.860   4.201   0.485   0.054   0.000   0.000   0.000   0.000   0.000   0.565   0.493   0.000   0.000
 Hg  80 247 167 8.0317e-04  44.502  34.935  14.626   3.572   2.182   0.172   0.010   0.000   0.000   0.000   0.000   0.846   0.498   0.000   0.000
 Hg  80 248 168 7.3697e-04  53.742  34.720   6.006   5.044   0.373   0.113   0.002   0.000   0.000   0.000   0.000   0.639   0.528   0.000   0.000
 Hg  80 249 169 6.6907e-04  40.454  35.839  15.777   5.185   2.589   0.129   0.028   0.000   0.000   0.000   0.000   0.941   0.508   0.000   0.000
 Hg  80 250 170 6.0087e-04  59.197  29.062   5.519   5.244   0.832   0.145   0.002   0.000   0.000   0.000   0.000   0.599   0.507   0.000   0.000
 Hg  80 251 171 5.4616e-04  40.143  35.856  15.066   4.915   3.633   0.342   0.046   0.000   0.000   0.000   0.000   0.973   0.483   0.000   0.000
 Hg  80 252 172 5.2241e-04  56.878  28.892   6.248   6.151   1.480   0.336   0.016   0.000   0.000   0.000   0.000   0.675   0.512   0.000   0.000
 Hg  80 253 173 4.6645e-04  39.324  37.984  12.632   5.365   4.020   0.567   0.105   0.003   0.000   0.000   0.000   0.989   0.496   0.000   0.000
 Hg  80 254 174 4.3351e-04  59.547  24.106   7.775   6.126   1.896   0.508   0.039   0.003   0.000   0.000   0.000   0.684   0.515   0.000   0.000
 Hg  80 255 175 4.0529e-04  38.441  30.324  17.545   7.187   5.083   1.138   0.265   0.017   0.001   0.000   0.000   1.147   0.512   0.000   0.000
 Hg  80 256 176 3.7865e-04  60.111  20.461   6.744   7.872   3.516   1.170   0.106   0.020   0.000   0.000   0.000   0.783   0.486   0.000   0.000
 Hg  80 257 177 3.6358e-04  39.502  19.997  21.024   7.261   8.475   2.896   0.763   0.070   0.011   0.000   0.000   1.374   0.534   0.000   0.000
 Hg  80 258 178 3.4578e-04  58.881  18.029   5.829   9.532   3.766   3.467   0.407   0.085   0.004   0.000   0.000   0.938   0.552   0.000   0.000
 Hg  80 259 179 1.2904e-04  73.894   9.172   7.289   2.539   4.346   1.543   1.085   0.111   0.021   0.001   0.000   0.639   0.560   0.000   0.000
 Hg  80 260 180 1.5567e-04  76.317   9.614   2.243   5.927   2.333   2.711   0.618   0.213   0.020   0.002   0.000   0.602   0.542   0.000   0.000
 Hg  80 261 181 1.7171e-04  64.622   5.089  13.010   3.375   6.848   2.993   3.172   0.654   0.215   0.019   0.002   1.091   0.576   0.000   0.000
 Hg  80 262 182 1.8229e-04   0.000  81.268   1.165   5.409   4.165   5.434   1.479   0.938   0.105   0.035   0.002   1.603   0.588   0.000   0.000
 Hg  80 263 183 1.8592e-04  64.850   6.760   7.052   1.471   5.794   4.874   6.258   1.830   0.956   0.117   0.037   1.323   0.602   0.000   0.000
 Hg  80 264 184 3.4060e-04   0.000  65.183   0.590   4.673   3.391  13.944   5.906   5.127   0.831   0.316   0.041   2.449   0.622   0.000   0.000
 Hg  80 265 185 1.3398e-04  59.681   0.471  12.602   4.211   6.092   1.832   6.144   3.984   3.874   0.784   0.326   1.778   0.571   0.000   0.000
 Hg  80 266 186 1.0546e-04   0.000  33.890  15.861  31.133   2.375   4.126   1.838   5.883   2.604   1.986   0.303   2.827   0.652   0.000   0.000
 Tl  81 204 123 4.7886e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 206 125 2.5097e+02  97.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.042
 Tl  81 207 126 5.7571e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Tl  81 208 127 4.6648e+00  93.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   6.849
 Tl  81 209 128 3.4524e+00  99.817   0.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.054   0.000   0.000
 Tl  81 210 129 2.0579e+00  99.693   0.201   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.370   0.000   0.105
 Tl  81 211 130 1.3323e+00  97.586   2.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.371   0.000   0.000
 Tl  81 212 131 8.9418e-01  98.162   1.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.397   0.000   0.148
 Tl  81 213 132 6.2573e-01  93.092   6.908   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.435   0.000   0.000
 Tl  81 214 133 4.5696e-01  91.918   7.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.371   0.000   0.185
 Tl  81 215 134 3.3934e-01  85.058  14.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.553   0.000   0.000
 Tl  81 216 135 2.5572e-01  84.676  15.302   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.400   0.000   0.022
 Tl  81 217 136 1.9844e-01  78.970  21.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.844   0.000   0.000
 Tl  81 218 137 1.5473e-01  78.552  21.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.214   0.462   0.000   0.032
 Tl  81 219 138 1.1804e-01  68.586  31.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.314   1.052   0.000   0.000
 Tl  81 220 139 9.3708e-02  69.634  29.956   0.379   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.307   0.714   0.000   0.030
 Tl  81 221 140 7.4774e-02  66.501  33.499   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   1.040   0.000   0.000
 Tl  81 222 141 5.9831e-02  64.959  34.335   0.707   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.357   0.650   0.000   0.000
 Tl  81 223 142 4.8489e-02  62.709  37.243   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373   1.071   0.000   0.000
 Tl  81 224 143 3.9001e-02  61.384  37.319   1.297   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.399   0.606   0.000   0.000
 Tl  81 225 144 3.1814e-02  59.907  39.945   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.402   1.005   0.000   0.000
 Tl  81 226 145 2.5831e-02  56.406  41.685   1.909   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455   0.572   0.000   0.000
 Tl  81 227 146 2.1237e-02  56.361  43.269   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.440   0.995   0.000   0.000
 Tl  81 228 147 1.7464e-02  52.620  44.191   3.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.541   0.000   0.000
 Tl  81 229 148 1.4366e-02  53.677  45.631   0.692   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.470   0.949   0.000   0.000
 Tl  81 230 149 1.2002e-02  47.436  46.795   5.769   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.583   0.513   0.000   0.000
 Tl  81 231 150 9.9431e-03  48.705  50.086   1.208   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.525   0.893   0.000   0.000
 Tl  81 232 151 8.4448e-03  42.415  49.601   7.939   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.656   0.537   0.000   0.000
 Tl  81 233 152 7.1080e-03  45.314  51.897   2.714   0.074   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.575   0.852   0.000   0.000
 Tl  81 234 153 6.0439e-03  40.952  48.683  10.166   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.696   0.560   0.000   0.000
 Tl  81 235 154 5.0668e-03  42.067  53.281   4.367   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.629   0.834   0.000   0.000
 Tl  81 236 155 4.3026e-03  36.012  48.676  14.851   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.543   0.000   0.000
 Tl  81 237 156 3.7123e-03  39.714  53.639   6.021   0.626   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.814   0.000   0.000
 Tl  81 238 157 3.2159e-03  33.193  46.980  18.844   0.944   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.877   0.536   0.000   0.000
 Tl  81 239 158 2.7949e-03  37.163  54.957   6.711   1.167   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.719   0.814   0.000   0.000
 Tl  81 240 159 2.4359e-03  33.172  41.960  23.085   1.632   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.936   0.520   0.000   0.000
 Tl  81 241 160 2.1236e-03  35.850  55.128   6.654   2.341   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.787   0.000   0.000
 Tl  81 242 161 1.8745e-03  25.361  37.046  33.855   3.322   0.416   0.000   0.000   0.000   0.000   0.000   0.000   1.164   0.544   0.000   0.000
 Tl  81 243 162 1.6438e-03  35.212  53.929   6.506   4.234   0.118   0.001   0.000   0.000   0.000   0.000   0.000   0.801   0.749   0.000   0.000
 Tl  81 244 163 1.4450e-03  22.321  37.903  34.348   4.519   0.900   0.008   0.000   0.000   0.000   0.000   0.000   1.238   0.550   0.000   0.000
 Tl  81 245 164 1.2788e-03  39.438  49.217   6.541   4.550   0.239   0.015   0.000   0.000   0.000   0.000   0.000   0.770   0.802   0.000   0.000
 Tl  81 246 165 1.1481e-03  35.079  43.161  17.025   3.921   0.800   0.015   0.000   0.000   0.000   0.000   0.000   0.922   0.564   0.000   0.000
 Tl  81 247 166 1.0452e-03  26.502  61.478   7.058   4.656   0.282   0.024   0.000   0.000   0.000   0.000   0.000   0.908   0.700   0.000   0.000
 Tl  81 248 167 8.7770e-04  20.446  36.421  37.019   4.857   1.216   0.040   0.001   0.000   0.000   0.000   0.000   1.301   0.540   0.000   0.000
 Tl  81 249 168 7.9165e-04  23.551  60.365   7.831   7.664   0.530   0.059   0.000   0.000   0.000   0.000   0.000   1.014   0.708   0.000   0.000
 Tl  81 250 169 7.1332e-04  22.084  32.504  36.493   5.080   3.719   0.115   0.005   0.000   0.000   0.000   0.000   1.362   0.583   0.000   0.000
 Tl  81 251 170 6.4985e-04  24.570  57.460   8.482   7.811   1.365   0.310   0.002   0.000   0.000   0.000   0.000   1.049   0.717   0.000   0.000
 Tl  81 252 171 5.7155e-04  22.996  30.153  36.413   5.369   4.656   0.350   0.063   0.000   0.000   0.000   0.000   1.398   0.596   0.000   0.000
 Tl  81 253 172 5.2213e-04  25.421  54.760   8.624   8.356   2.190   0.628   0.021   0.001   0.000   0.000   0.000   1.091   0.723   0.000   0.000
 Tl  81 254 173 4.9952e-04  18.283  28.065  40.068   6.043   6.558   0.790   0.190   0.003   0.000   0.000   0.000   1.577   0.533   0.000   0.000
 Tl  81 255 174 4.3706e-04  23.412  54.882   7.769   9.713   2.835   1.321   0.059   0.010   0.000   0.000   0.000   1.179   0.723   0.000   0.000
 Tl  81 256 175 4.0163e-04  24.878  25.724  33.630   6.624   7.233   1.465   0.429   0.015   0.001   0.000   0.000   1.518   0.631   0.000   0.000
 Tl  81 257 176 3.7037e-04  21.831  54.066   7.389  10.848   3.136   2.524   0.162   0.043   0.000   0.000   0.000   1.278   0.717   0.000   0.000
 Tl  81 258 177 3.6279e-04  15.989  31.843  32.202   6.894   9.282   2.500   1.213   0.062   0.013   0.000   0.000   1.744   0.634   0.000   0.000
 Tl  81 259 178 3.4236e-04  27.993  46.148   5.918  11.340   3.817   4.218   0.417   0.144   0.005   0.000   0.000   1.319   0.721   0.000   0.000
 Tl  81 260 179 3.2212e-04  20.247  31.126  26.523   5.474  10.910   2.849   2.639   0.173   0.059   0.001   0.000   1.760   0.642   0.000   0.000
 Tl  81 261 180 3.0394e-04   0.000  72.108   5.301  10.114   4.911   5.996   1.092   0.445   0.027   0.006   0.000   1.726   0.698   0.000   0.000
 Tl  81 262 181 2.9133e-04  21.369  30.838  21.860   4.390  11.563   4.218   4.933   0.561   0.252   0.013   0.002   1.908   0.658   0.000   0.000
 Tl  81 263 182 2.8081e-04   0.000  71.504   3.948   6.943   5.455   8.623   1.965   1.431   0.089   0.042   0.001   1.881   0.682   0.000   0.000
 Tl  81 264 183 1.4857e-04  53.621  23.306   7.233   2.112   4.789   3.116   4.490   0.771   0.517   0.031   0.013   1.157   0.636   0.000   0.000
 Tl  81 265 184 3.4644e-04   0.000  67.091   1.881   4.195   4.491  13.084   4.461   4.212   0.345   0.227   0.013   2.280   0.691   0.000   0.000
 Tl  81 266 185 1.4591e-04  44.842   4.162  22.469   1.954  10.884   1.734   7.763   2.492   3.238   0.286   0.174   2.014   0.543   0.000   0.000
 Tl  81 267 186 5.8670e-05   0.000  72.945  11.766   4.360   2.014   2.652   1.402   3.234   0.802   0.768   0.056   1.758   0.730   0.000   0.000
 Tl  81 268 187 6.7413e-05   0.000  15.710  22.339  22.515  18.785   4.157   7.285   1.619   4.844   1.404   1.342   3.431   0.656   0.000   0.000
 Tl  81 269 188 4.8165e-05   0.000  55.980   1.413   3.435  10.195  13.292   3.741   5.943   1.661   3.485   0.859   2.914   0.699   0.000   0.000
 Pb  82 209 127 1.2004e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 210 128 3.8123e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 211 129 2.4446e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 212 130 1.7079e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 213 131 1.2423e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Pb  82 214 132 9.0517e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129   0.000   0.000
 Pb  82 215 133 6.4617e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   0.000
 Pb  82 216 134 5.0374e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pb  82 217 135 3.9028e-01  99.346   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.148   0.000   0.576
 Pb  82 218 136 3.0261e-01  99.988   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.000   0.000
 Pb  82 219 137 2.3870e-01  98.247   0.807   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.327   0.000   0.945
 Pb  82 220 138 1.8779e-01  98.393   0.658   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.344   0.000   0.949
 Pb  82 221 139 1.5119e-01  98.179   1.821   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.314   0.000   0.000
 Pb  82 222 140 1.2086e-01  97.911   0.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.429   0.000   1.216
 Pb  82 223 141 9.6451e-02  97.725   2.275   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.338   0.000   0.000
 Pb  82 224 142 7.8062e-02  98.357   1.643   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.460   0.000   0.000
 Pb  82 225 143 6.2176e-02  94.892   5.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.336   0.000   0.000
 Pb  82 226 144 5.0344e-02  96.871   3.129   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.459   0.000   0.000
 Pb  82 227 145 3.9127e-02  88.881  11.119   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.318   0.000   0.000
 Pb  82 228 146 3.1796e-02  95.737   4.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.468   0.000   0.000
 Pb  82 229 147 2.5585e-02  86.305  13.538   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.324   0.000   0.000
 Pb  82 230 148 2.0947e-02  94.257   5.743   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.476   0.000   0.000
 Pb  82 231 149 1.7048e-02  80.542  18.972   0.486   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.320   0.000   0.000
 Pb  82 232 150 1.3873e-02  93.326   6.667   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.485   0.000   0.000
 Pb  82 233 151 1.1463e-02  71.980  27.163   0.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.289   0.325   0.000   0.000
 Pb  82 234 152 9.4916e-03  91.037   8.800   0.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.468   0.000   0.000
 Pb  82 235 153 8.0052e-03  62.566  35.721   1.713   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.391   0.364   0.000   0.000
 Pb  82 236 154 6.7627e-03  89.371  10.200   0.429   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.464   0.000   0.000
 Pb  82 237 155 5.7334e-03  58.129  38.696   3.172   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.344   0.000   0.000
 Pb  82 238 156 4.8071e-03  87.332  11.856   0.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.455   0.000   0.000
 Pb  82 239 157 4.0808e-03  57.222  37.758   4.944   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.374   0.000   0.000
 Pb  82 240 158 3.5247e-03  86.166  12.346   1.435   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.457   0.000   0.000
 Pb  82 241 159 3.0480e-03  56.451  37.366   5.961   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.384   0.000   0.000
 Pb  82 242 160 2.6430e-03  85.146  12.606   2.095   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.454   0.000   0.000
 Pb  82 243 161 2.3069e-03  53.156  39.521   6.894   0.425   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.546   0.393   0.000   0.000
 Pb  82 244 162 2.0097e-03  83.327  12.858   3.485   0.330   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.208   0.453   0.000   0.000
 Pb  82 245 163 1.7762e-03  46.062  44.495   8.477   0.911   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.421   0.000   0.000
 Pb  82 246 164 1.5684e-03  81.385  12.876   5.018   0.714   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.451   0.000   0.000
 Pb  82 247 165 1.3900e-03  62.673  27.972   8.031   1.191   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.390   0.000   0.000
 Pb  82 248 166 1.2293e-03  81.861  13.079   4.387   0.647   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.239   0.458   0.000   0.000
 Pb  82 249 167 1.0881e-03  59.033  31.047   8.571   1.197   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.414   0.000   0.000
 Pb  82 250 168 9.8166e-04  77.923  15.533   5.334   1.177   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.448   0.000   0.000
 Pb  82 251 169 9.0401e-04  53.043  34.210   9.723   2.701   0.322   0.002   0.000   0.000   0.000   0.000   0.000   0.631   0.413   0.000   0.000
 Pb  82 252 170 8.1354e-04  77.718  14.476   5.252   2.418   0.133   0.003   0.000   0.000   0.000   0.000   0.000   0.328   0.479   0.000   0.000
 Pb  82 253 171 7.0846e-04  58.589  28.022   9.375   3.348   0.643   0.022   0.000   0.000   0.000   0.000   0.000   0.595   0.439   0.000   0.000
 Pb  82 254 172 6.4091e-04  77.997  13.391   5.485   2.876   0.231   0.021   0.000   0.000   0.000   0.000   0.000   0.340   0.495   0.000   0.000
 Pb  82 255 173 5.8336e-04  60.844  23.994  10.279   3.795   1.028   0.057   0.002   0.000   0.000   0.000   0.000   0.604   0.454   0.000   0.000
 Pb  82 256 174 5.2695e-04  76.751  13.241   5.960   3.619   0.376   0.054   0.000   0.000   0.000   0.000   0.000   0.378   0.516   0.000   0.000
 Pb  82 257 175 4.7903e-04  55.027  26.077  12.023   4.787   1.931   0.140   0.016   0.000   0.000   0.000   0.000   0.730   0.485   0.000   0.000
 Pb  82 258 176 4.3446e-04  76.437  10.602   6.869   5.010   0.938   0.139   0.006   0.000   0.000   0.000   0.000   0.438   0.524   0.000   0.000
 Pb  82 259 177 4.0192e-04  61.990  17.465  11.111   5.451   3.553   0.369   0.060   0.001   0.000   0.000   0.000   0.725   0.490   0.000   0.000
 Pb  82 260 178 3.7363e-04  76.549   8.731   7.389   5.049   1.857   0.393   0.031   0.002   0.000   0.000   0.000   0.482   0.530   0.000   0.000
 Pb  82 261 179 3.3952e-04  66.866  11.873   9.661   6.296   4.139   0.961   0.193   0.012   0.000   0.000   0.000   0.727   0.559   0.000   0.000
 Pb  82 262 180 3.1131e-04  76.137   6.877   6.800   6.760   2.430   0.878   0.100   0.019   0.000   0.000   0.000   0.556   0.544   0.000   0.000
 Pb  82 263 181 2.8606e-04  70.588   6.095   7.556   6.909   6.325   1.895   0.560   0.062   0.010   0.000   0.000   0.806   0.582   0.000   0.000
 Pb  82 264 182 2.5897e-04  77.582   4.545   4.040   8.407   3.066   2.084   0.201   0.069   0.005   0.000   0.000   0.623   0.563   0.000   0.000
 Pb  82 265 183 2.4307e-04  75.913   2.525   4.543   3.760   8.457   2.957   1.637   0.155   0.049   0.003   0.000   0.828   0.612   0.000   0.000
 Pb  82 266 184 3.5908e-04  71.118   2.816   2.399  10.894   5.309   5.934   1.188   0.291   0.043   0.008   0.000   1.008   0.576   0.000   0.000
 Pb  82 267 185 4.4174e-04  14.949  25.026  16.730   4.527  11.998  10.585  12.186   2.926   0.953   0.096   0.023   2.753   0.588   0.000   0.000
 Pb  82 268 186 4.4683e-04   0.000  33.691  12.151  12.750   6.230  18.564   8.414   6.706   1.167   0.294   0.030   3.237   0.633   0.000   0.000
 Pb  82 269 187 4.1993e-04   0.000   1.708   6.314   7.479  31.039   9.327  19.564  11.342  10.478   2.174   0.574   5.132   0.653   0.000   0.000
 Pb  82 270 188 4.9166e-05   0.000  40.416   4.425  18.540  13.787  16.397   1.493   2.982   1.018   0.832   0.108   2.885   0.646   0.000   0.000
 Pb  82 271 189 6.0858e-05   0.000  27.616  19.848   1.341   9.636  12.501  18.118   2.966   4.588   1.769   1.616   3.695   0.651   0.000   0.000
 Pb  82 272 190 6.6479e-05   0.000  35.051   2.723   6.592   0.519   6.063  11.028  28.026   3.711   4.837   1.452   4.374   0.654   0.000   0.000
 Pb  82 273 191 6.7347e-05   0.000  10.579  19.601   1.053   4.490   0.307   4.896  10.341  35.264   6.587   6.880   5.609   0.654   0.000   0.000
 Bi  83 210 127 7.8614e+01   6.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  93.173
 Bi  83 211 128 1.2611e+01  80.797   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.203
 Bi  83 212 129 2.6587e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bi  83 213 130 5.6749e+02  99.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.000   0.085
 Bi  83 214 131 2.1687e+02  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.000   0.026
 Bi  83 215 132 9.1491e+01  99.919   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.000   0.081
 Bi  83 216 133 4.4120e+01  95.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   4.322
 Bi  83 217 134 2.4861e+01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.220   0.000   0.002
 Bi  83 218 135 1.3122e+01  99.873   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.000   0.127
 Bi  83 219 136 1.8080e-01  99.705   0.124   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.196   0.000   0.171
 Bi  83 220 137 2.1714e-01  99.861   0.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.263   0.000   0.014
 Bi  83 221 138 2.1299e-01  99.333   0.667   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.391   0.000   0.000
 Bi  83 222 139 1.9524e-01  99.491   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.384   0.000   0.000
 Bi  83 223 140 1.7219e-01  97.306   2.231   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.507   0.000   0.463
 Bi  83 224 141 1.4747e-01  97.501   2.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.390   0.000   0.273
 Bi  83 225 142 1.2477e-01  95.066   4.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.049   0.445   0.000   0.000
 Bi  83 226 143 1.0385e-01  90.013   9.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.408   0.000   0.000
 Bi  83 227 144 8.5674e-02  83.841  16.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.428   0.000   0.000
 Bi  83 228 145 6.9473e-02  75.321  24.661   0.018   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247   0.455   0.000   0.000
 Bi  83 229 146 5.7265e-02  75.781  24.219   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.454   0.000   0.000
 Bi  83 230 147 4.6053e-02  65.156  34.522   0.323   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.352   0.478   0.000   0.000
 Bi  83 231 148 3.7185e-02  67.158  32.842   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328   0.465   0.000   0.000
 Bi  83 232 149 3.0113e-02  56.150  42.876   0.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.507   0.000   0.000
 Bi  83 233 150 1.6048e-02  75.601  24.370   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.244   0.448   0.000   0.000
 Bi  83 234 151 1.5582e-02  60.305  38.106   1.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.413   0.552   0.000   0.000
 Bi  83 235 152 1.3487e-02  61.675  38.008   0.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.386   0.484   0.000   0.000
 Bi  83 236 153 1.1455e-02  50.906  45.837   3.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.524   0.640   0.000   0.000
 Bi  83 237 154 9.6557e-03  55.677  43.627   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.450   0.504   0.000   0.000
 Bi  83 238 155 8.1998e-03  44.980  50.083   4.935   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.600   0.679   0.000   0.000
 Bi  83 239 156 6.9793e-03  47.092  51.384   1.517   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.538   0.000   0.000
 Bi  83 240 157 5.9530e-03  38.882  53.269   7.760   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.691   0.656   0.000   0.000
 Bi  83 241 158 4.9932e-03  43.831  52.948   3.076   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.529   0.000   0.000
 Bi  83 242 159 4.2638e-03  36.074  54.991   8.663   0.273   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.731   0.657   0.000   0.000
 Bi  83 243 160 3.6738e-03  38.941  56.571   4.159   0.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.528   0.000   0.000
 Bi  83 244 161 3.1970e-03  34.209  54.485  10.746   0.551   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.777   0.645   0.000   0.000
 Bi  83 245 162 2.7845e-03  37.298  56.907   5.070   0.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.692   0.539   0.000   0.000
 Bi  83 246 163 2.4270e-03  29.581  56.301  13.075   0.965   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.857   0.569   0.000   0.000
 Bi  83 247 164 2.1397e-03  34.210  57.725   6.479   1.577   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.754   0.547   0.000   0.000
 Bi  83 248 165 1.8787e-03  29.062  53.512  15.078   2.095   0.254   0.000   0.000   0.000   0.000   0.000   0.000   0.910   0.537   0.000   0.000
 Bi  83 249 166 1.6450e-03  31.670  58.820   6.582   2.848   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.809   0.545   0.000   0.000
 Bi  83 250 167 1.4399e-03  32.618  49.089  15.247   2.600   0.445   0.001   0.000   0.000   0.000   0.000   0.000   0.892   0.479   0.000   0.000
 Bi  83 251 168 1.2689e-03  33.990  56.591   5.806   3.471   0.139   0.003   0.000   0.000   0.000   0.000   0.000   0.792   0.525   0.000   0.000
 Bi  83 252 169 1.1244e-03  31.171  47.230  17.866   3.054   0.674   0.006   0.000   0.000   0.000   0.000   0.000   0.948   0.476   0.000   0.000
 Bi  83 253 170 1.0023e-03  36.815  52.133   6.709   4.141   0.189   0.012   0.000   0.000   0.000   0.000   0.000   0.788   0.518   0.000   0.000
 Bi  83 254 171 8.9315e-04  35.498  43.945  16.138   3.435   0.970   0.013   0.000   0.000   0.000   0.000   0.000   0.905   0.486   0.000   0.000
 Bi  83 255 172 8.0008e-04  37.687  50.455   7.116   4.434   0.277   0.030   0.000   0.000   0.000   0.000   0.000   0.792   0.518   0.000   0.000
 Bi  83 256 173 7.1757e-04  35.189  41.819  17.725   3.843   1.383   0.038   0.001   0.000   0.000   0.000   0.000   0.945   0.490   0.000   0.000
 Bi  83 257 174 6.5247e-04  34.263  50.574   8.487   6.105   0.495   0.076   0.000   0.000   0.000   0.000   0.000   0.882   0.531   0.000   0.000
 Bi  83 258 175 5.8932e-04  30.244  39.217  22.076   5.455   2.888   0.110   0.011   0.000   0.000   0.000   0.000   1.119   0.508   0.000   0.000
 Bi  83 259 176 5.3270e-04  35.222  45.990   8.190   8.795   1.534   0.266   0.003   0.000   0.000   0.000   0.000   0.962   0.528   0.000   0.000
 Bi  83 260 177 4.8914e-04  33.327  32.445  22.029   6.483   5.255   0.392   0.069   0.000   0.000   0.000   0.000   1.193   0.510   0.000   0.000
 Bi  83 261 178 4.4600e-04  40.379  39.200   7.335   9.814   2.334   0.900   0.035   0.003   0.000   0.000   0.000   0.974   0.526   0.000   0.000
 Bi  83 262 179 4.0095e-04  41.059  26.975  17.548   6.421   6.651   1.075   0.264   0.007   0.000   0.000   0.000   1.150   0.466   0.000   0.000
 Bi  83 263 180 3.6161e-04  39.896  38.460   4.886  11.790   2.656   2.162   0.115   0.035   0.000   0.000   0.000   1.060   0.533   0.000   0.000
 Bi  83 264 181 3.2729e-04  44.003  18.060  19.516   5.667   9.593   2.117   0.980   0.053   0.012   0.000   0.000   1.294   0.482   0.000   0.000
 Bi  83 265 182 2.7903e-04  57.385  22.251   2.682   9.580   3.861   3.801   0.313   0.121   0.005   0.000   0.000   0.936   0.540   0.000   0.000
 Bi  83 266 183 2.4697e-04  63.493  10.335   9.111   2.266   9.442   2.769   2.387   0.136   0.058   0.002   0.000   1.027   0.522   0.000   0.000
 Bi  83 267 184 5.1502e-04   0.000  66.248   1.865   7.615   7.923  12.783   2.444   1.034   0.066   0.021   0.000   2.111   0.585   0.000   0.000
 Bi  83 268 185 6.5113e-04   3.015  10.542  27.041   6.589  14.581  10.908  20.669   4.489   2.020   0.113   0.035   3.702   0.688   0.000   0.000
 Bi  83 269 186 4.1378e-04   0.000  25.865   9.678  24.448   4.811  15.950   7.577   9.959   1.216   0.469   0.025   3.469   0.580   0.000   0.000
 Bi  83 270 187 4.3919e-04   1.465   0.331   3.987  11.688  27.858   9.831  19.930   9.743  12.730   1.759   0.679   5.160   0.668   0.000   0.000
 Bi  83 271 188 4.0903e-04   0.000   2.290   6.278   5.267   6.984  30.901   8.004  23.653   7.450   8.433   0.740   5.680   0.616   0.000   0.000
 Bi  83 272 189 3.7174e-04   1.177   0.990   0.736   0.902   2.078   5.958  31.403  11.893  27.147   7.450  10.266   6.929   0.649   0.000   0.000
 Bi  83 273 190 3.4321e-04   0.000   2.009   4.808   1.033   2.628   3.668   6.021  35.735  10.975  27.642   5.481   6.726   0.619   0.000   0.000
 Bi  83 274 191 3.1646e-04   0.104   2.019   0.637   0.610   0.413   0.860   1.731   5.693  37.298  18.910  31.726   7.263   0.647   0.000   0.000
 Bi  83 275 192 2.8048e-05   0.000  25.897  37.450   4.195   7.107   1.462   3.208   3.577   3.319  12.019   1.766   3.307   0.593   0.000   0.000
 Bi  83 276 193 2.9718e-05   0.000  60.827   9.257   6.254   1.518   1.961   0.727   1.336   2.015   3.038  13.067   2.758   0.571   0.000   0.000
 Po  84 215 131 2.0031e+08  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.000   0.013
 Po  84 217 133 2.2039e+04  99.930   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.070
 Po  84 218 134 1.7638e+03  97.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.136   0.000   2.545
 Po  84 219 135 3.1257e+02  99.840   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.111   0.000   0.160
 Po  84 220 136 9.1359e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.000   0.000
 Po  84 221 137 3.4961e+01  99.846   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.154
 Po  84 222 138 1.5895e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.070   0.000   0.000
 Po  84 223 139 1.3083e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 224 140 1.5743e-01  99.974   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.000   0.026
 Po  84 225 141 1.6629e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 226 142 1.5848e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Po  84 227 143 1.4327e-01  99.548   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.253   0.000   0.082
 Po  84 228 144 1.2884e-01  99.706   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.317   0.000   0.000
 Po  84 229 145 1.1063e-01  98.735   1.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.305   0.000   0.000
 Po  84 230 146 8.8346e-02  99.014   0.986   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.476   0.000   0.000
 Po  84 231 147 7.2549e-02  96.925   3.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.330   0.000   0.000
 Po  84 232 148 5.9223e-02  98.352   1.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.456   0.000   0.000
 Po  84 233 149 4.7966e-02  94.303   5.697   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.344   0.000   0.000
 Po  84 234 150 3.8571e-02  97.499   2.501   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.457   0.000   0.000
 Po  84 235 151 3.1034e-02  90.402   9.591   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.361   0.000   0.000
 Po  84 236 152 2.5167e-02  95.599   4.401   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.466   0.000   0.000
 Po  84 237 153 2.0542e-02  85.524  14.213   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.147   0.338   0.000   0.000
 Po  84 238 154 1.6801e-02  94.093   5.907   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.490   0.000   0.000
 Po  84 239 155 1.3838e-02  78.362  21.050   0.588   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.363   0.000   0.000
 Po  84 240 156 1.1222e-02  91.547   8.369   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.472   0.000   0.000
 Po  84 241 157 9.3709e-03  67.813  30.641   1.546   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337   0.368   0.000   0.000
 Po  84 242 158 5.1522e-03  92.842   6.902   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.457   0.000   0.000
 Po  84 243 159 4.9075e-03  74.940  22.961   2.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.387   0.000   0.000
 Po  84 244 160 3.9823e-03  91.876   7.647   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.464   0.000   0.000
 Po  84 245 161 3.5300e-03  77.880  19.307   2.798   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.397   0.000   0.000
 Po  84 246 162 3.3046e-03  89.224   9.938   0.834   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.468   0.000   0.000
 Po  84 247 163 2.8750e-03  66.907  28.694   4.290   0.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.399   0.000   0.000
 Po  84 248 164 2.5699e-03  87.036  11.213   1.674   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.148   0.463   0.000   0.000
 Po  84 249 165 2.2819e-03  66.774  27.042   5.862   0.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.397   0.396   0.000   0.000
 Po  84 250 166 2.0300e-03  84.587  12.372   2.775   0.266   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.187   0.459   0.000   0.000
 Po  84 251 167 1.7679e-03  60.931  31.043   7.360   0.640   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.478   0.403   0.000   0.000
 Po  84 252 168 1.5355e-03  84.071  11.969   3.500   0.459   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.471   0.000   0.000
 Po  84 253 169 1.3528e-03  70.566  21.361   7.181   0.813   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.385   0.403   0.000   0.000
 Po  84 254 170 1.2062e-03  83.136  12.749   3.532   0.575   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.475   0.000   0.000
 Po  84 255 171 1.1453e-03  71.952  18.996   7.926   1.013   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.444   0.000   0.000
 Po  84 256 172 1.0088e-03  81.276  14.014   3.970   0.721   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.480   0.000   0.000
 Po  84 257 173 8.9365e-04  71.358  18.140   9.018   1.324   0.160   0.000   0.000   0.000   0.000   0.000   0.000   0.408   0.463   0.000   0.000
 Po  84 258 174 8.0182e-04  78.709  15.268   4.695   1.277   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.287   0.482   0.000   0.000
 Po  84 259 175 7.1482e-04  66.652  19.547  10.819   2.595   0.380   0.006   0.000   0.000   0.000   0.000   0.000   0.505   0.485   0.000   0.000
 Po  84 260 176 6.4529e-04  77.820  14.138   5.164   2.707   0.163   0.009   0.000   0.000   0.000   0.000   0.000   0.333   0.500   0.000   0.000
 Po  84 261 177 5.9196e-04  70.397  13.261  11.798   3.501   0.998   0.045   0.001   0.000   0.000   0.000   0.000   0.516   0.505   0.000   0.000
 Po  84 262 178 5.3107e-04  77.686  12.544   5.764   3.592   0.360   0.053   0.000   0.000   0.000   0.000   0.000   0.366   0.507   0.000   0.000
 Po  84 263 179 4.7584e-04  72.525   9.560  12.159   3.691   1.922   0.129   0.015   0.000   0.000   0.000   0.000   0.534   0.535   0.000   0.000
 Po  84 264 180 4.2557e-04  77.215   9.575   7.684   4.545   0.824   0.148   0.009   0.000   0.000   0.000   0.000   0.427   0.518   0.000   0.000
 Po  84 265 181 3.8933e-04  71.797   7.615  10.676   5.892   3.532   0.405   0.079   0.003   0.000   0.000   0.000   0.633   0.550   0.000   0.000
 Po  84 266 182 3.2324e-04  80.571   4.976   6.295   5.725   1.970   0.417   0.042   0.004   0.000   0.000   0.000   0.450   0.521   0.000   0.000
 Po  84 267 183 2.8283e-04  79.769   3.363   5.387   5.102   4.869   1.283   0.204   0.021   0.002   0.000   0.000   0.567   0.562   0.000   0.000
 Po  84 268 184 6.5754e-04  64.902   3.943   6.257  15.675   5.199   3.626   0.308   0.088   0.003   0.000   0.000   1.049   0.534   0.000   0.000
 Po  84 269 185 6.8963e-04  23.033  18.654  15.292   6.493  20.187   8.893   6.575   0.715   0.151   0.007   0.000   2.397   0.589   0.000   0.000
 Po  84 270 186 6.3285e-04   0.000  44.018   8.622  13.248  12.965  14.795   4.390   1.764   0.167   0.031   0.000   2.671   0.586   0.000   0.000
 Po  84 271 187 5.5095e-04   4.467   1.652  22.337  11.560  21.301  11.644  18.981   5.065   2.726   0.223   0.043   3.980   0.599   0.000   0.000
 Po  84 272 188 4.3321e-04   0.000  15.050  13.911  24.357   7.756  17.301  10.411   8.884   1.686   0.594   0.051   3.774   0.593   0.000   0.000
 Po  84 273 189 3.9630e-04   4.084   1.427  10.758   0.410  20.969  13.989  21.167  11.805  12.033   2.491   0.869   5.146   0.582   0.000   0.000
 Po  84 274 190 3.6129e-04   0.000  13.968   9.309  10.700   4.469  18.192   8.881  20.555   7.828   5.383   0.717   4.877   0.578   0.000   0.000
 Po  84 275 191 3.2969e-04   0.000   4.167   6.196   2.022   7.205   1.586  20.626  15.181  25.511  10.009   7.498   6.476   0.584   0.000   0.000
 Po  84 276 192 3.0139e-04   0.000  12.274   3.249   8.763   2.586   8.992   1.968  21.595  12.421  21.203   6.950   5.949   0.574   0.000   0.000
 Po  84 277 193 2.7406e-04   0.000   2.709   5.176   0.783   5.363   1.321   7.634   1.352  25.379  19.994  30.288   6.635   0.582   0.000   0.000
 Po  84 278 194 2.5232e-04   0.000  14.296   1.337   5.796   0.837   7.166   1.426  11.826   2.477  32.061  22.778   4.772   0.573   0.000   0.000
 Po  84 279 195 2.3252e-04   0.000   2.141   6.934   0.473   4.119   0.446   7.198   1.315  15.054   2.232  60.084   3.105   0.579   0.000   0.000
 At  85 212 127 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 214 129 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 216 131 1.3290e+10  98.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000   1.848
 At  85 217 132 1.1861e+09  98.886   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.000   1.114
 At  85 218 133 4.4710e+08  99.078   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.000   0.922
 At  85 219 134 9.6181e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 At  85 220 135 1.8528e+04  99.587   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.000   0.413
 At  85 221 136 1.9782e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.000   0.000
 At  85 222 137 4.7225e+02  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.000   0.028
 At  85 223 138 1.6703e+02  93.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   6.735
 At  85 224 139 7.0927e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 225 140 3.1134e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 At  85 226 141 9.5003e-02  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.008
 At  85 227 142 1.4120e-01  99.802   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.282   0.000   0.004
 At  85 228 143 1.5599e-01  99.527   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.373   0.000   0.057
 At  85 229 144 1.5343e-01  98.782   1.218   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.509   0.000   0.000
 At  85 230 145 1.4286e-01  96.969   3.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.446   0.000   0.000
 At  85 231 146 1.2976e-01  97.041   2.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.473   0.000   0.765
 At  85 232 147 1.1214e-01  89.516  10.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.105   0.376   0.000   0.003
 At  85 233 148 9.4496e-02  92.365   7.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.076   0.433   0.000   0.000
 At  85 234 149 7.8002e-02  83.423  16.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.166   0.419   0.000   0.000
 At  85 235 150 6.3486e-02  86.561  13.439   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134   0.434   0.000   0.000
 At  85 236 151 5.1025e-02  71.348  28.525   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.288   0.448   0.000   0.000
 At  85 237 152 4.0814e-02  77.355  22.645   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.226   0.427   0.000   0.000
 At  85 238 153 3.2678e-02  58.585  40.815   0.601   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.475   0.000   0.000
 At  85 239 154 2.6286e-02  66.049  33.945   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340   0.432   0.000   0.000
 At  85 240 155 2.1365e-02  52.858  45.676   1.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.486   0.375   0.000   0.000
 At  85 241 156 1.7443e-02  53.698  46.051   0.250   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.466   0.480   0.000   0.000
 At  85 242 157 1.4318e-02  44.426  51.864   3.711   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.404   0.000   0.000
 At  85 243 158 1.1838e-02  46.893  52.411   0.696   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.538   0.497   0.000   0.000
 At  85 244 159 9.8243e-03  38.482  56.479   5.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.666   0.659   0.000   0.000
 At  85 245 160 8.1989e-03  43.885  54.873   1.241   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.490   0.000   0.000
 At  85 246 161 6.8914e-03  34.265  59.421   6.289   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.721   0.639   0.000   0.000
 At  85 247 162 5.6327e-03  38.336  59.264   2.341   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.641   0.490   0.000   0.000
 At  85 248 163 4.7986e-03  28.723  62.394   8.708   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.639   0.000   0.000
 At  85 249 164 4.1290e-03  32.957  62.961   3.810   0.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.714   0.500   0.000   0.000
 At  85 250 165 3.5588e-03  26.786  61.161  11.566   0.485   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.858   0.636   0.000   0.000
 At  85 251 166 3.0362e-03  30.278  64.237   4.799   0.686   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.759   0.513   0.000   0.000
 At  85 252 167 2.6491e-03  23.674  61.300  13.965   0.996   0.065   0.000   0.000   0.000   0.000   0.000   0.000   0.925   0.565   0.000   0.000
 At  85 253 168 2.2574e-03  29.130  63.449   6.086   1.332   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.507   0.000   0.000
 At  85 254 169 1.9435e-03  29.188  55.453  13.712   1.456   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.465   0.000   0.000
 At  85 255 170 1.6970e-03  32.418  60.167   5.638   1.747   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.768   0.493   0.000   0.000
 At  85 256 171 1.0150e-03  53.533  34.998  10.113   1.171   0.185   0.000   0.000   0.000   0.000   0.000   0.000   0.595   0.459   0.000   0.000
 At  85 257 172 1.0690e-03  45.118  47.706   4.988   2.131   0.057   0.000   0.000   0.000   0.000   0.000   0.000   0.643   0.493   0.000   0.000
 At  85 258 173 9.4809e-04  44.566  39.386  13.669   2.026   0.353   0.000   0.000   0.000   0.000   0.000   0.000   0.742   0.471   0.000   0.000
 At  85 259 174 8.7158e-04  42.128  48.165   6.549   3.026   0.128   0.004   0.000   0.000   0.000   0.000   0.000   0.709   0.491   0.000   0.000
 At  85 260 175 7.8476e-04  42.913  37.219  16.442   2.687   0.731   0.007   0.000   0.000   0.000   0.000   0.000   0.811   0.480   0.000   0.000
 At  85 261 176 7.0245e-04  42.150  45.619   7.773   4.155   0.272   0.030   0.000   0.000   0.000   0.000   0.000   0.749   0.491   0.000   0.000
 At  85 262 177 6.3602e-04  44.744  33.942  16.528   3.226   1.520   0.039   0.001   0.000   0.000   0.000   0.000   0.830   0.474   0.000   0.000
 At  85 263 178 5.6678e-04  47.198  39.091   8.084   5.031   0.502   0.095   0.000   0.000   0.000   0.000   0.000   0.728   0.476   0.000   0.000
 At  85 264 179 5.0807e-04  49.290  28.583  15.878   3.606   2.518   0.109   0.016   0.000   0.000   0.000   0.000   0.819   0.496   0.000   0.000
 At  85 265 180 4.3257e-04  49.324  34.233   7.726   7.142   1.297   0.270   0.007   0.000   0.000   0.000   0.000   0.777   0.492   0.000   0.000
 At  85 266 181 4.1412e-04  53.657  20.379  14.488   6.397   4.615   0.378   0.085   0.001   0.000   0.000   0.000   0.894   0.452   0.000   0.000
 At  85 267 182 3.4427e-04  63.193  20.439   3.571   9.559   2.223   0.968   0.042   0.007   0.000   0.000   0.000   0.703   0.496   0.000   0.000
 At  85 268 183 2.9064e-04  73.109   8.087   6.953   3.608   6.822   1.113   0.293   0.013   0.001   0.000   0.000   0.675   0.488   0.000   0.000
 At  85 269 184 5.9409e-04  63.131  10.896   2.259  12.732   5.363   5.186   0.322   0.108   0.002   0.000   0.000   1.037   0.547   0.000   0.000
 At  85 270 185 7.6153e-04   7.384  14.922  30.960   8.833  19.353   9.209   8.538   0.628   0.169   0.004   0.000   2.838   0.623   0.000   0.000
 At  85 271 186 6.8447e-04   0.000  29.086   9.312  23.755   8.564  21.747   4.059   3.276   0.160   0.042   0.000   3.109   0.568   0.000   0.000
 At  85 272 187 5.9126e-04   2.957   1.252  18.488  11.140  27.659  10.058  20.998   4.187   3.076   0.149   0.036   4.142   0.627   0.000   0.000
 At  85 273 188 5.1245e-04   0.000  16.375  13.737  11.621   8.547  23.531  10.669  12.776   1.831   0.875   0.038   4.069   0.574   0.000   0.000
 At  85 274 189 4.2016e-04   2.885   1.077  13.160   4.842  18.087  11.444  24.310  10.192  11.635   1.604   0.766   5.037   0.608   0.000   0.000
 At  85 275 190 3.7577e-04   0.000  13.598  15.138   5.373   9.157  12.314   8.901  21.526   7.079   6.399   0.514   4.805   0.564   0.000   0.000
 At  85 276 191 3.3083e-04   2.528   0.740   8.587   4.511  11.123   6.576  15.640  12.656  23.148   8.114   6.378   6.082   0.589   0.000   0.000
 At  85 277 192 3.0282e-04   0.000   8.129  15.776   4.844   8.175   5.213   9.020  13.269   9.675  21.170   4.728   5.536   0.555   0.000   0.000
 At  85 278 193 2.7549e-04   2.232   1.863   2.254   3.320   4.754   7.928   8.919  10.766  18.179  13.747  26.039   6.596   0.566   0.000   0.000
 At  85 279 194 2.5100e-04   0.000   5.505  12.710   3.630   8.661   5.928  10.769   7.065  12.675  21.394  11.665   4.623   0.548   0.000   0.000
 At  85 280 195 2.2966e-04   3.591   3.443   2.369   2.308   2.390   4.870   6.358  12.414  13.166  18.210  30.880   4.474   0.551   0.000   0.000
 At  85 281 196 2.0953e-04   0.000  11.182  24.930   3.597   5.872   2.689   6.780   5.212  12.344  10.261  17.134   2.965   0.534   0.000   0.000
 At  85 282 197 1.9250e-04   6.086   8.094   5.088   7.271   3.692   4.713   3.892   8.884  10.559  21.804  19.917   2.283   0.536   0.000   0.000
 Rn  86 219 133 5.4813e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094   0.000   0.000
 Rn  86 221 135 1.0496e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000   0.000
 Rn  86 222 136 8.5083e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Rn  86 223 137 6.2377e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 224 138 1.0613e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Rn  86 225 139 3.1805e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 226 140 1.3165e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 227 141 6.4155e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 228 142 3.2785e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 229 143 1.0406e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.037
 Rn  86 230 144 1.5521e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
 Rn  86 231 145 1.7236e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 232 146 1.7155e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rn  86 233 147 1.6022e-01  99.805   0.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.242   0.000   0.000
 Rn  86 234 148 1.4131e-01  99.864   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.167   0.000   0.000
 Rn  86 235 149 1.1939e-01  99.052   0.948   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.294   0.000   0.000
 Rn  86 236 150 9.6789e-02  99.634   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.369   0.000   0.000
 Rn  86 237 151 7.9286e-02  97.256   2.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.321   0.000   0.000
 Rn  86 238 152 6.2389e-02  98.938   1.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.440   0.000   0.000
 Rn  86 239 153 4.9636e-02  94.944   5.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.326   0.000   0.000
 Rn  86 240 154 4.0113e-02  97.738   2.262   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.463   0.000   0.000
 Rn  86 241 155 3.2821e-02  90.816   9.181   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.328   0.000   0.000
 Rn  86 242 156 2.6699e-02  95.271   4.729   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.464   0.000   0.000
 Rn  86 243 157 2.1596e-02  80.007  19.713   0.280   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.330   0.000   0.000
 Rn  86 244 158 1.7570e-02  93.686   6.314   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.463   0.000   0.000
 Rn  86 245 159 1.4434e-02  81.504  17.976   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.323   0.000   0.000
 Rn  86 246 160 1.1675e-02  92.221   7.757   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.454   0.000   0.000
 Rn  86 247 161 9.7339e-03  77.436  21.650   0.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Rn  86 248 162 8.1258e-03  89.867   9.916   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.448   0.000   0.000
 Rn  86 249 163 6.8344e-03  68.247  29.713   2.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.179   0.000   0.000
 Rn  86 250 164 5.6442e-03  87.587  11.835   0.578   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.450   0.000   0.000
 Rn  86 251 165 4.7374e-03  64.989  31.644   3.353   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.384   0.388   0.000   0.000
 Rn  86 252 166 3.6141e-03  86.864  12.215   0.918   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141   0.454   0.000   0.000
 Rn  86 253 167 3.5048e-03  59.668  35.375   4.826   0.131   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.454   0.372   0.000   0.000
 Rn  86 254 168 2.7109e-03  85.469  12.934   1.521   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.456   0.000   0.000
 Rn  86 255 169 2.3234e-03  70.218  24.692   4.825   0.265   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.391   0.000   0.000
 Rn  86 256 170 1.9824e-03  84.958  12.919   1.936   0.187   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.174   0.451   0.000   0.000
 Rn  86 257 171 1.7655e-03  73.790  20.644   5.171   0.391   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.322   0.413   0.000   0.000
 Rn  86 258 172 1.5318e-03  83.398  13.828   2.483   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.460   0.000   0.000
 Rn  86 259 173 1.3303e-03  72.740  20.555   6.141   0.541   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.346   0.426   0.000   0.000
 Rn  86 260 174 1.1949e-03  81.150  15.295   3.066   0.486   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.229   0.467   0.000   0.000
 Rn  86 261 175 1.0275e-03  71.753  19.674   7.491   0.991   0.090   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.436   0.000   0.000
 Rn  86 262 176 8.9419e-04  79.204  16.138   3.682   0.947   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.265   0.475   0.000   0.000
 Rn  86 263 177 9.0332e-04  72.004  15.891   9.888   1.975   0.241   0.001   0.000   0.000   0.000   0.000   0.000   0.426   0.460   0.000   0.000
 Rn  86 264 178 7.8460e-04  78.068  16.689   3.417   1.733   0.092   0.001   0.000   0.000   0.000   0.000   0.000   0.291   0.478   0.000   0.000
 Rn  86 265 179 6.8056e-04  73.939  13.373   9.867   2.414   0.395   0.013   0.000   0.000   0.000   0.000   0.000   0.420   0.484   0.000   0.000
 Rn  86 266 180 5.8486e-04  78.378  14.127   4.803   2.510   0.162   0.020   0.000   0.000   0.000   0.000   0.000   0.320   0.491   0.000   0.000
 Rn  86 267 181 4.8025e-04  77.261   7.002  11.465   3.198   1.019   0.052   0.003   0.000   0.000   0.000   0.000   0.439   0.512   0.000   0.000
 Rn  86 268 182 4.1347e-04  82.556   7.897   5.662   3.380   0.438   0.067   0.001   0.000   0.000   0.000   0.000   0.315   0.486   0.000   0.000
 Rn  86 269 183 3.6200e-04  82.525   3.890   7.879   3.416   2.119   0.146   0.024   0.000   0.000   0.000   0.000   0.392   0.532   0.000   0.000
 Rn  86 270 184 7.8884e-04  70.963   5.308  11.508   9.243   2.392   0.531   0.053   0.002   0.000   0.000   0.000   0.686   0.492   0.000   0.000
 Rn  86 271 185 9.0805e-04  33.270  15.561  15.731  13.415  16.910   3.890   1.134   0.083   0.005   0.000   0.000   1.818   0.539   0.000   0.000
 Rn  86 272 186 2.8024e-04   0.000  83.779   2.465   7.776   3.535   2.104   0.273   0.065   0.003   0.000   0.000   1.388   0.539   0.000   0.000
 Rn  86 273 187 5.1559e-04  33.958   0.353  24.469  11.081  14.844   9.303   5.086   0.742   0.156   0.007   0.000   2.255   0.544   0.000   0.000
 Rn  86 275 189 4.2694e-04  28.337   0.502  18.011   0.545  20.803   9.922  15.664   4.252   1.789   0.145   0.032   3.107   0.531   0.000   0.000
 Rn  86 276 190 3.7492e-04   0.000  53.633   4.355   8.726   1.288  13.243   9.931   7.066   1.381   0.348   0.028   2.834   0.522   0.000   0.000
 Rn  86 277 191 3.3607e-04  21.897   0.367  19.923   0.543  16.479   0.826  18.146  10.031   9.408   1.915   0.467   3.880   0.511   0.000   0.000
 Rn  86 278 192 3.0516e-04   0.000  31.569  17.191  13.811   1.936   8.273   1.132  15.742   5.803   4.089   0.452   3.608   0.502   0.000   0.000
 Rn  86 279 193 2.7638e-04  12.862   4.201  17.905   0.792  13.827   0.811  16.351   0.733  19.226   7.798   5.496   4.793   0.504   0.000   0.000
 Rn  86 280 194 2.4371e-04   0.000  18.659   9.210  20.785   6.623  13.219   1.446  10.027   1.102  14.822   4.108   4.426   0.501   0.000   0.000
 Rn  86 281 195 2.2291e-04   0.000  25.771   7.586   1.964   9.374   2.431  14.322   2.003  16.137   1.327  19.085   4.813   0.501   0.000   0.000
 Rn  86 282 196 2.0423e-04   0.000  25.138  24.450   7.260   1.890  10.507   3.285  12.181   1.371  12.763   1.155   3.344   0.485   0.000   0.000
 Rn  86 283 197 1.8617e-04  20.951  11.629  11.081   4.026   5.398   1.193   7.451   1.945  17.390   1.805  17.130   3.658   0.481   0.000   0.000
 Rn  86 284 198 1.6724e-04   0.000  28.099  27.036  11.068   4.462   5.225   1.149   8.144   2.026  11.502   1.287   2.779   0.474   0.000   0.000
 Rn  86 285 199 1.5382e-04   4.853  24.334  17.233   8.640   8.824   2.134   5.253   0.860   9.286   1.996  16.585   3.062   0.463   0.000   0.000
 Rn  86 286 200 1.4092e-04   0.000  31.488  17.282  17.957  10.314   8.023   2.623   3.918   0.870   5.975   1.547   2.307   0.462   0.000   0.000
 Fr  87 218 131 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 220 133 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 221 134 6.0220e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.000   0.000
 Fr  87 222 135 1.3599e+08  99.841   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.159
 Fr  87 223 136 2.3642e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 224 137 1.2189e+05  99.591   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.409
 Fr  87 225 138 8.7674e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 226 139 1.5874e+03  99.900   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100
 Fr  87 227 140 4.3046e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 228 141 5.6378e+01  97.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.558
 Fr  87 229 142 2.6230e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 230 143 9.7166e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 231 144 9.4194e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fr  87 232 145 1.5790e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.047   0.000   0.000
 Fr  87 233 146 2.0396e-01  99.896   0.104   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.169   0.000   0.000
 Fr  87 234 147 2.1867e-01  99.573   0.427   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.381   0.000   0.000
 Fr  87 235 148 2.1725e-01  99.385   0.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.397   0.000   0.310
 Fr  87 236 149 2.0381e-01  97.566   2.434   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.417   0.000   0.000
 Fr  87 237 150 1.8371e-01  98.180   1.820   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.450   0.000   0.000
 Fr  87 238 151 1.5826e-01  92.858   7.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.419   0.000   0.000
 Fr  87 239 152 1.3151e-01  92.904   7.095   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.428   0.000   0.000
 Fr  87 240 153 1.0700e-01  78.350  21.650   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.216   0.423   0.000   0.000
 Fr  87 241 154 8.5783e-02  83.044  16.956   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.170   0.432   0.000   0.000
 Fr  87 242 155 6.8201e-02  66.898  33.037   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.332   0.374   0.000   0.001
 Fr  87 243 156 5.3447e-02  65.048  34.952   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.459   0.000   0.000
 Fr  87 244 157 4.2718e-02  51.878  47.244   0.830   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.489   0.406   0.000   0.048
 Fr  87 245 158 3.3954e-02  56.825  43.142   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.432   0.466   0.000   0.000
 Fr  87 246 159 2.7161e-02  47.784  50.537   1.679   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.539   0.368   0.000   0.000
 Fr  87 247 160 2.1791e-02  51.725  48.142   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.484   0.454   0.000   0.000
 Fr  87 248 161 1.7676e-02  42.992  54.373   2.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.596   0.368   0.000   0.000
 Fr  87 249 162 1.4407e-02  43.086  56.473   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.468   0.000   0.000
 Fr  87 250 163 1.1508e-02  33.176  62.785   4.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.709   0.615   0.000   0.000
 Fr  87 251 164 9.4822e-03  35.517  63.289   1.194   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.489   0.000   0.000
 Fr  87 252 165 7.6446e-03  26.307  66.690   6.983   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.807   0.618   0.000   0.000
 Fr  87 253 166 6.4768e-03  29.854  67.537   2.534   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.728   0.488   0.000   0.000
 Fr  87 254 167 5.4263e-03  22.742  67.078   9.990   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.876   0.583   0.000   0.000
 Fr  87 255 168 4.5976e-03  26.951  69.335   3.421   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.771   0.487   0.000   0.000
 Fr  87 256 169 3.8945e-03  23.687  64.842  11.054   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.882   0.540   0.000   0.000
 Fr  87 257 170 3.2608e-03  29.257  66.512   3.657   0.573   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.755   0.472   0.000   0.000
 Fr  87 258 171 2.7705e-03  28.389  59.631  11.377   0.590   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.842   0.522   0.000   0.000
 Fr  87 259 172 2.3737e-03  30.455  64.599   4.191   0.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.752   0.469   0.000   0.000
 Fr  87 260 173 2.0221e-03  32.969  53.538  12.587   0.851   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.438   0.000   0.000
 Fr  87 261 174 1.7368e-03  30.756  63.128   4.774   1.335   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.767   0.474   0.000   0.000
 Fr  87 262 175 1.5137e-03  33.085  49.993  15.328   1.416   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.856   0.448   0.000   0.000
 Fr  87 263 176 1.3219e-03  31.713  59.478   6.122   2.622   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.798   0.474   0.000   0.000
 Fr  87 264 177 1.1435e-03  34.755  44.312  17.965   2.498   0.469   0.000   0.000   0.000   0.000   0.000   0.000   0.896   0.463   0.000   0.000
 Fr  87 265 178 9.7042e-04  40.422  48.334   7.582   3.464   0.191   0.007   0.000   0.000   0.000   0.000   0.000   0.747   0.460   0.000   0.000
 Fr  87 266 179 8.2753e-04  46.010  33.346  16.975   2.651   1.003   0.015   0.000   0.000   0.000   0.000   0.000   0.793   0.447   0.000   0.000
 Fr  87 267 180 7.1766e-04  45.629  40.635   8.967   4.338   0.374   0.057   0.000   0.000   0.000   0.000   0.000   0.734   0.455   0.000   0.000
 Fr  87 268 181 6.3243e-04  55.195  23.751  15.923   3.114   1.940   0.071   0.006   0.000   0.000   0.000   0.000   0.731   0.416   0.000   0.000
 Fr  87 269 182 5.3021e-04  62.079  23.602   7.873   5.469   0.834   0.142   0.002   0.000   0.000   0.000   0.000   0.598   0.450   0.000   0.000
 Fr  87 270 183 4.2299e-04  76.281   7.915   9.610   3.387   2.650   0.128   0.029   0.000   0.000   0.000   0.000   0.487   0.455   0.000   0.000
 Fr  87 271 184 1.1513e-03  51.186  16.793   7.021  19.954   3.589   1.393   0.058   0.004   0.000   0.000   0.000   1.124   0.498   0.000   0.000
 Fr  87 272 185 1.0612e-03   6.537  25.466  31.181  11.120  20.922   3.457   1.266   0.049   0.003   0.000   0.000   2.301   0.578   0.000   0.000
 Fr  87 273 186 9.8125e-04   0.000  38.731  14.594  23.210  13.712   8.657   0.857   0.235   0.004   0.000   0.000   2.425   0.527   0.000   0.000
 Fr  87 274 187 8.2680e-04   3.010   1.856  29.489  18.077  25.763  13.041   7.860   0.706   0.196   0.003   0.000   3.370   0.588   0.000   0.000
 Fr  87 275 188 6.9239e-04   0.000  25.327  14.237  20.198   8.348  24.122   4.895   2.709   0.130   0.034   0.000   3.181   0.538   0.000   0.000
 Fr  87 276 189 5.8853e-04   3.494   2.209  23.785   5.899  25.269  10.077  22.771   4.268   2.106   0.099   0.022   4.034   0.584   0.000   0.000
 Fr  87 277 190 4.9787e-04   0.000  30.195  11.562  10.658   8.228  14.626  10.522  12.191   1.523   0.474   0.020   3.565   0.524   0.000   0.000
 Fr  87 278 191 4.3413e-04   3.610   1.949  25.197   5.111  16.409   6.340  17.812  10.484  11.312   1.358   0.417   4.521   0.565   0.000   0.000
 Fr  87 279 192 3.7635e-04   0.000  29.534  11.239   8.563   9.703   7.899   6.489  15.297   6.157   4.753   0.366   3.973   0.512   0.000   0.000
 Fr  87 280 193 3.3138e-04   3.136   1.385  18.757   5.761  16.068   7.500  13.361   6.123  16.248   6.321   5.340   5.187   0.548   0.000   0.000
 Fr  87 281 194 1.8976e-04   0.000  33.563  23.649   5.559   5.979   6.677   4.680   5.030   4.249   8.609   2.005   3.441   0.498   0.000   0.000
 Fr  87 282 195 1.9168e-04  16.560   2.064  15.220   5.311  12.907   5.591  11.944   6.132   8.898   4.887  10.486   4.399   0.519   0.000   0.000
 Fr  87 283 196 1.8407e-04   0.000  30.675  24.989   3.543   5.429   4.898   6.328   6.943   5.737   7.126   4.333   3.435   0.483   0.000   0.000
 Fr  87 284 197 1.7193e-04  10.932   9.512  17.429   9.075   6.023   5.974   7.095   7.473  10.886   6.785   8.816   3.937   0.495   0.000   0.000
 Fr  87 285 198 1.5773e-04   0.000  47.512  13.824   3.629   5.462   2.211   4.624   4.755   5.318   7.018   5.648   2.951   0.469   0.000   0.000
 Fr  87 286 199 1.4349e-04   8.231  10.282  23.372  11.813   8.813   5.815   4.163   5.289   6.352   6.788   9.081   3.380   0.481   0.000   0.000
 Fr  87 287 200 1.3150e-04   0.000  40.659  23.186   5.437   6.815   3.573   4.937   2.057   3.977   4.110   5.251   2.543   0.458   0.000   0.000
 Fr  87 288 201 1.2043e-04   6.064  11.492  14.372  14.675  16.533   9.100   6.884   5.956   3.435   5.347   6.142   3.089   0.468   0.000   0.000
 Fr  87 289 202 1.1102e-04   0.000  21.420  15.486  22.937  12.949   5.492   6.737   3.294   4.897   2.581   4.208   2.853   0.445   0.000   0.000
 Ra  88 225 137 2.0651e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 227 139 2.4467e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 228 140 9.5138e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 229 141 5.6616e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 230 142 1.4715e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 231 143 5.1168e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 232 144 2.1953e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 233 145 1.0838e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 234 146 1.0494e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 235 147 2.2697e-01  99.963   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037
 Ra  88 236 148 2.7218e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 237 149 2.8727e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 238 150 2.8004e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ra  88 239 151 2.5677e-01  99.872   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.184   0.000   0.026
 Ra  88 240 152 2.2627e-01  99.611   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.073   0.000   0.389
 Ra  88 241 153 1.9068e-01  98.283   1.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.276   0.000   0.660
 Ra  88 242 154 1.5658e-01  98.899   0.466   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.360   0.000   0.635
 Ra  88 243 155 1.2775e-01  96.584   3.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.301   0.000   0.000
 Ra  88 244 156 1.0034e-01  97.976   2.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.445   0.000   0.001
 Ra  88 245 157 7.8363e-02  90.678   9.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.093   0.298   0.000   0.000
 Ra  88 246 158 6.0543e-02  96.443   3.557   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.447   0.000   0.000
 Ra  88 247 159 4.8034e-02  89.131  10.869   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.316   0.000   0.000
 Ra  88 248 160 3.7858e-02  95.495   4.505   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.461   0.000   0.000
 Ra  88 249 161 2.9880e-02  82.966  16.954   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.171   0.319   0.000   0.000
 Ra  88 250 162 2.3687e-02  93.073   6.927   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.445   0.000   0.000
 Ra  88 251 163 1.8751e-02  77.960  21.637   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.224   0.339   0.000   0.000
 Ra  88 252 164 1.4941e-02  89.032  10.942   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.431   0.000   0.000
 Ra  88 253 165 1.2138e-02  64.367  34.354   1.279   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.369   0.355   0.000   0.000
 Ra  88 254 166 9.9670e-03  85.942  13.704   0.354   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.429   0.000   0.000
 Ra  88 255 167 8.0354e-03  60.801  36.804   2.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.365   0.000   0.000
 Ra  88 256 168 6.5114e-03  84.067  15.213   0.720   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.418   0.000   0.000
 Ra  88 257 169 5.3921e-03  63.626  33.188   3.176   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.396   0.373   0.000   0.000
 Ra  88 258 170 4.5043e-03  84.568  14.482   0.949   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.419   0.000   0.000
 Ra  88 259 171 3.7474e-03  70.080  26.605   3.246   0.069   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333   0.398   0.000   0.000
 Ra  88 260 172 3.1493e-03  84.526  14.269   1.180   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.167   0.421   0.000   0.000
 Ra  88 261 173 2.6864e-03  75.453  20.971   3.442   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.283   0.390   0.000   0.000
 Ra  88 262 174 2.2844e-03  82.436  15.794   1.686   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.423   0.000   0.000
 Ra  88 263 175 1.9483e-03  73.042  22.477   4.181   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317   0.408   0.000   0.000
 Ra  88 264 176 1.6233e-03  80.354  16.835   2.514   0.298   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.428   0.000   0.000
 Ra  88 265 177 1.3742e-03  72.266  21.963   5.129   0.622   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.342   0.425   0.000   0.000
 Ra  88 266 178 1.1662e-03  80.621  15.846   2.958   0.572   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.433   0.000   0.000
 Ra  88 267 179 9.9112e-04  76.331  16.658   5.826   1.090   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.320   0.440   0.000   0.000
 Ra  88 268 180 8.3568e-04  80.268  15.396   3.152   1.147   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.253   0.451   0.000   0.000
 Ra  88 269 181 7.2416e-04  77.972  11.158   8.730   1.895   0.242   0.003   0.000   0.000   0.000   0.000   0.000   0.353   0.456   0.000   0.000
 Ra  88 270 182 5.9583e-04  84.532  10.575   2.991   1.795   0.102   0.004   0.000   0.000   0.000   0.000   0.000   0.224   0.456   0.000   0.000
 Ra  88 271 183 4.4825e-04  86.130   4.825   6.890   1.721   0.414   0.020   0.000   0.000   0.000   0.000   0.000   0.255   0.475   0.000   0.000
 Ra  88 272 184 1.3184e-03  68.103  15.454  10.576   5.279   0.488   0.101   0.000   0.000   0.000   0.000   0.000   0.549   0.456   0.000   0.000
 Ra  88 273 185 1.1286e-03  48.457  15.339  16.631  13.598   5.363   0.526   0.086   0.000   0.000   0.000   0.000   1.140   0.494   0.000   0.000
 Ra  88 274 186 1.1265e-03  37.499  23.647  13.375  19.883   4.508   1.000   0.084   0.004   0.000   0.000   0.000   1.336   0.470   0.000   0.000
 Ra  88 275 187 9.4367e-04  20.778   6.745  31.459  13.908  21.139   4.774   1.109   0.083   0.006   0.000   0.000   2.271   0.514   0.000   0.000
 Ra  88 276 188 7.7319e-04  34.968  21.973   3.485  19.163  13.474   5.939   0.847   0.146   0.005   0.000   0.000   1.762   0.480   0.000   0.000
 Ra  88 277 189 6.4198e-04  29.789   2.592  21.583   6.108  19.523  13.187   6.173   0.902   0.138   0.005   0.000   2.526   0.496   0.000   0.000
 Ra  88 278 190 5.3240e-04  41.795  18.600   2.617   9.065   5.920  16.465   3.839   1.564   0.120   0.015   0.000   1.921   0.464   0.000   0.000
 Ra  88 279 191 4.5569e-04  33.615   3.535  18.772   5.073  10.361   5.101  17.433   4.283   1.686   0.127   0.015   2.726   0.474   0.000   0.000
 Ra  88 280 192 3.8427e-04   0.000  61.186   3.487   8.654   2.704  12.214   3.253   6.867   1.350   0.268   0.017   2.470   0.444   0.000   0.000
 Ra  88 281 193 3.4139e-04  31.440   0.907  20.142   2.898  15.154   1.963  12.803   3.537   9.030   1.755   0.372   3.136   0.444   0.000   0.000
 Ra  88 282 194 2.9710e-04   0.000  60.576   2.476   7.548   1.995  11.510   2.555   8.075   1.515   3.368   0.382   2.716   0.437   0.000   0.000
 Ra  88 283 195 2.6040e-04  27.366   1.222  21.375   0.470  16.092   2.170  11.653   3.836   8.988   2.590   4.237   3.526   0.438   0.000   0.000
 Ra  88 284 196 2.2959e-04   0.000  50.309  14.058   5.751   1.152   8.166   2.320  10.477   2.512   4.144   1.110   2.923   0.434   0.000   0.000
 Ra  88 285 197 2.0331e-04  41.236   0.764  13.033   0.401  10.890   0.564  10.762   3.367  10.913   1.802   6.266   3.181   0.433   0.000   0.000
 Ra  88 286 198 1.7973e-04   0.000  70.689   1.557   3.326   0.925   4.816   0.872   9.023   1.847   6.152   0.793   2.501   0.410   0.000   0.000
 Ra  88 287 199 6.8950e-05  74.878   2.303   6.437   1.122   2.968   0.536   2.718   0.375   4.137   0.897   3.628   1.268   0.412   0.000   0.000
 Ra  88 288 200 1.0704e-04   0.000  79.937   1.182   4.502   0.688   2.999   0.599   4.012   0.531   4.749   0.801   1.924   0.397   0.000   0.000
 Ra  88 289 201 1.0223e-04  54.335   6.735  10.526   1.864   9.915   0.792   3.150   0.652   4.820   0.560   6.653   1.974   0.400   0.000   0.000
 Ra  88 290 202 9.4917e-05   0.000  78.599   2.022   4.324   0.750   5.548   0.666   3.505   0.537   3.672   0.377   1.835   0.395   0.000   0.000
 Ra  88 291 203 8.7588e-05  49.432   9.498   9.606   2.118  10.112   1.423   8.198   0.649   3.460   0.632   4.868   1.985   0.390   0.000   0.000
 Ra  88 292 204 8.0911e-05   0.000  41.968  27.641  14.213   0.983   4.574   0.651   6.294   0.562   2.630   0.484   2.287   0.390   0.000   0.000
 Ac  89 224 135 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 226 137 5.6966e+03  99.290   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.710
 Ac  89 227 138 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 228 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 229 140 9.9158e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 230 141 1.9414e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 231 142 1.2820e+05 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 232 143 7.5035e+03  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013
 Ac  89 233 144 1.7305e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 234 145 6.1242e+02  99.934   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066
 Ac  89 235 146 2.7261e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 236 147 1.8140e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ac  89 237 148 2.8448e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.000   0.000
 Ac  89 238 149 3.7081e-01  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.002
 Ac  89 239 150 4.0652e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.000   0.000
 Ac  89 240 151 4.1080e-01  99.829   0.168   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.327   0.000   0.003
 Ac  89 241 152 3.8431e-01  99.777   0.206   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.340   0.000   0.017
 Ac  89 242 153 3.4064e-01  97.492   2.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.396   0.000   0.000
 Ac  89 243 154 2.9039e-01  97.520   2.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.421   0.000   0.094
 Ac  89 244 155 2.3700e-01  90.420   8.912   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.323   0.000   0.669
 Ac  89 245 156 1.8606e-01  86.859  13.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.407   0.000   0.000
 Ac  89 246 157 1.5075e-01  74.774  25.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.251   0.362   0.000   0.144
 Ac  89 247 158 1.1600e-01  76.414  23.585   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.427   0.000   0.001
 Ac  89 248 159 8.8670e-02  66.408  33.363   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.334   0.355   0.136   0.079
 Ac  89 249 160 6.4685e-02  70.083  29.917   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.299   0.422   0.000   0.000
 Ac  89 250 161 4.9084e-02  53.566  46.111   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468   0.332   0.001   0.000
 Ac  89 251 162 3.7629e-02  58.390  41.609   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.419   0.001   0.000
 Ac  89 252 163 2.9260e-02  39.614  59.331   1.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.614   0.586   0.000   0.000
 Ac  89 253 164 2.2909e-02  38.310  61.519   0.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.619   0.480   0.000   0.000
 Ac  89 254 165 1.7249e-02  28.254  68.529   3.217   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.750   0.629   0.000   0.000
 Ac  89 255 166 1.4231e-02  31.356  67.841   0.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.490   0.000   0.000
 Ac  89 256 167 1.1441e-02  24.849  70.008   5.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.803   0.610   0.000   0.000
 Ac  89 257 168 9.2501e-03  25.323  72.865   1.807   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.765   0.495   0.000   0.000
 Ac  89 258 169 7.2356e-03  25.139  68.299   6.528   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.815   0.578   0.000   0.000
 Ac  89 259 170 5.9279e-03  28.749  69.114   2.061   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.735   0.451   0.000   0.000
 Ac  89 260 171 4.8244e-03  30.300  63.926   5.660   0.114   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.756   0.478   0.000   0.000
 Ac  89 261 172 4.0152e-03  38.778  59.065   2.025   0.133   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.635   0.406   0.000   0.000
 Ac  89 262 173 3.3183e-03  38.118  56.726   5.008   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.672   0.377   0.000   0.000
 Ac  89 263 174 2.7765e-03  36.904  60.466   2.410   0.221   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.659   0.409   0.000   0.000
 Ac  89 264 175 2.3549e-03  39.606  53.490   6.604   0.301   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.676   0.384   0.000   0.000
 Ac  89 265 176 1.9902e-03  34.711  61.715   2.987   0.586   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.694   0.440   0.000   0.000
 Ac  89 266 177 1.6592e-03  40.100  49.765   9.422   0.682   0.030   0.000   0.000   0.000   0.000   0.000   0.000   0.708   0.394   0.000   0.000
 Ac  89 267 178 1.4171e-03  40.418  54.914   3.234   1.430   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.657   0.424   0.000   0.000
 Ac  89 268 179 1.1772e-03  49.715  37.759  11.078   1.275   0.173   0.000   0.000   0.000   0.000   0.000   0.000   0.644   0.393   0.000   0.000
 Ac  89 269 180 1.0034e-03  46.904  46.677   4.219   2.130   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.618   0.417   0.000   0.000
 Ac  89 270 181 8.4067e-04  64.916  20.489  12.385   1.844   0.366   0.000   0.000   0.000   0.000   0.000   0.000   0.523   0.371   0.000   0.000
 Ac  89 271 182 6.7394e-04  69.605  22.402   5.102   2.721   0.162   0.009   0.000   0.000   0.000   0.000   0.000   0.415   0.415   0.000   0.000
 Ac  89 273 184 1.3155e-03  65.504  13.124  12.995   7.603   0.646   0.127   0.000   0.000   0.000   0.000   0.000   0.651   0.457   0.000   0.000
 Ac  89 274 185 1.4133e-03  14.795  38.916  22.202  15.895   7.579   0.519   0.094   0.000   0.000   0.000   0.000   1.645   0.501   0.000   0.000
 Ac  89 275 186 1.3671e-03   0.000  53.633  10.127  29.404   4.703   2.042   0.085   0.006   0.000   0.000   0.000   1.917   0.489   0.000   0.000
 Ac  89 276 187 1.0888e-03   6.677   6.618  41.205  13.206  26.532   4.172   1.527   0.059   0.004   0.000   0.000   2.652   0.529   0.000   0.000
 Ac  89 277 188 8.6385e-04   0.000  41.140  14.051  18.204  15.682   9.755   0.955   0.211   0.003   0.000   0.000   2.426   0.475   0.000   0.000
 Ac  89 278 189 6.9969e-04   9.132   3.236  35.365   6.710  23.107  13.795   7.821   0.685   0.147   0.002   0.000   3.084   0.491   0.000   0.000
 Ac  89 279 190 5.7006e-04   0.000  49.300  10.039   8.480   6.692  18.778   4.327   2.262   0.103   0.018   0.000   2.583   0.467   0.000   0.000
 Ac  89 280 191 4.7085e-04  11.530   4.976  37.142   4.492  13.129   5.365  17.751   3.815   1.714   0.074   0.011   3.198   0.481   0.000   0.000
 Ac  89 281 192 3.9630e-04   0.000  52.221   9.139   8.881   5.127   9.657   5.561   7.809   1.245   0.348   0.011   2.672   0.449   0.000   0.000
 Ac  89 282 193 3.2293e-04   9.174   4.515  40.658   4.346  14.303   3.742  10.585   3.638   7.637   1.119   0.280   3.377   0.478   0.000   0.000
 Ac  89 283 194 2.8730e-04   0.000  53.131   9.212   7.896   4.304   8.199   4.873   7.201   1.827   3.072   0.284   2.780   0.441   0.000   0.000
 Ac  89 284 195 2.4762e-04   7.599   3.968  40.343   4.011  14.062   3.452   9.763   4.165   7.726   1.761   3.149   3.658   0.486   0.000   0.000
 Ac  89 285 196 2.1474e-04   0.000  52.784   8.999   7.038   4.627   6.076   4.448   8.470   2.622   4.011   0.925   2.894   0.442   0.000   0.000
 Ac  89 286 197 1.8358e-04  12.734   5.147  35.940   3.406  11.668   3.796   8.369   3.781   8.676   2.479   4.002   3.540   0.474   0.000   0.000
 Ac  89 287 198 1.6104e-04   0.000  64.768   8.022   2.688   2.512   3.474   3.441   6.466   2.892   4.694   1.043   2.530   0.414   0.000   0.000
 Ac  89 288 199 1.4120e-04  17.820   4.886  43.802   3.180   6.533   2.031   4.686   2.904   6.819   2.656   4.683   3.034   0.417   0.000   0.000
 Ac  89 289 200 1.1999e-04   0.000  69.574   7.635   4.635   2.571   1.872   2.466   3.364   2.615   4.009   1.257   2.198   0.400   0.000   0.000
 Ac  89 290 201 1.0203e-04  16.435  26.649  26.585   5.340   8.081   2.283   2.250   2.187   3.808   2.384   3.997   2.504   0.405   0.000   0.000
 Ac  89 291 202 7.5959e-05   0.000  74.966   6.382   4.936   1.937   3.149   2.299   1.616   1.537   2.167   1.011   1.871   0.399   0.000   0.000
 Ac  89 292 203 6.8909e-05  14.200  25.390  31.760   4.647   8.535   2.980   4.339   2.144   1.896   1.605   2.504   2.365   0.409   0.000   0.000
 Ac  89 293 204 6.3189e-05   0.000  72.640   6.142   5.194   3.130   2.999   2.238   3.667   1.759   1.302   0.928   1.945   0.392   0.000   0.000
 Ac  89 294 205 4.6769e-05  28.354  28.773  15.923   4.683   5.801   3.469   5.082   1.774   3.417   1.482   1.241   2.025   0.398   0.000   0.000
 Ac  89 295 206 4.7904e-05   0.000  75.248   2.664   4.708   3.988   2.987   1.687   2.975   1.927   2.866   0.949   2.003   0.377   0.000   0.000
 Th  90 231 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 233 143 6.0031e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 234 144 6.3727e+04  78.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  21.978
 Th  90 235 145 6.8486e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 236 146 2.0514e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 237 147 8.0937e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 238 148 3.8696e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 239 149 4.6289e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 240 150 6.2538e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 241 151 6.7986e-01  99.987   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.013
 Th  90 242 152 6.8642e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 243 153 6.4773e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 244 154 5.7443e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 245 155 4.4395e-01  99.947   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.134   0.000   0.000
 Th  90 246 156 3.7136e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Th  90 247 157 2.9749e-01  98.353   1.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.256   0.000   0.324
 Th  90 248 158 2.2274e-01  99.449   0.551   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.337   0.000   0.000
 Th  90 249 159 1.6749e-01  96.788   2.910   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.290   0.000   0.301
 Th  90 250 160 1.2152e-01  98.898   1.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.430   0.000   0.000
 Th  90 251 161 8.8130e-02  93.822   6.178   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.310   0.000   0.000
 Th  90 252 162 6.5404e-02  98.008   1.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.463   0.000   0.000
 Th  90 253 163 4.9232e-02  90.439   9.561   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.315   0.000   0.000
 Th  90 254 164 3.7282e-02  95.030   4.969   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.434   0.000   0.001
 Th  90 255 165 2.8576e-02  79.692  20.149   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.205   0.304   0.000   0.000
 Th  90 256 166 2.2311e-02  93.311   6.689   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.426   0.000   0.000
 Th  90 257 167 1.6963e-02  75.219  24.205   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.254   0.261   0.000   0.000
 Th  90 258 168 1.3415e-02  90.849   9.076   0.075   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.092   0.399   0.000   0.000
 Th  90 259 169 1.0313e-02  78.194  20.598   1.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.230   0.323   0.000   0.000
 Th  90 260 170 8.2315e-03  92.247   7.538   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.080   0.409   0.000   0.000
 Th  90 261 171 6.8558e-03  81.514  17.252   1.234   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.197   0.347   0.000   0.000
 Th  90 262 172 5.4963e-03  93.065   6.647   0.287   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.414   0.000   0.000
 Th  90 263 173 4.4985e-03  85.038  13.678   1.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.361   0.000   0.000
 Th  90 264 174 3.6713e-03  91.846   7.674   0.480   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.409   0.000   0.000
 Th  90 265 175 3.0708e-03  84.734  13.358   1.906   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.352   0.000   0.000
 Th  90 266 176 2.5258e-03  89.268   9.802   0.925   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.405   0.000   0.000
 Th  90 267 177 2.0825e-03  83.948  13.372   2.588   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.188   0.366   0.000   0.000
 Th  90 268 178 1.7416e-03  89.071   9.368   1.452   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.391   0.000   0.000
 Th  90 269 179 1.4713e-03  84.153  12.741   2.849   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.388   0.000   0.000
 Th  90 270 180 1.2324e-03  87.293  10.589   1.862   0.256   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151   0.389   0.000   0.000
 Th  90 271 181 1.0266e-03  85.513  11.009   3.077   0.394   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.404   0.000   0.000
 Th  90 272 182 8.2794e-04  88.189   9.682   1.779   0.349   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.143   0.401   0.000   0.000
 Th  90 273 183 6.2411e-04  88.925   7.051   3.450   0.543   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.428   0.000   0.000
 Th  90 274 184 1.9250e-03  70.668  22.258   5.285   1.731   0.058   0.000   0.000   0.000   0.000   0.000   0.000   0.383   0.400   0.000   0.000
 Th  90 275 185 1.5957e-03  59.166  11.436  23.746   4.613   1.009   0.030   0.000   0.000   0.000   0.000   0.000   0.770   0.456   0.000   0.000
 Th  90 276 186 1.6421e-03  49.236  22.181  20.275   7.406   0.801   0.101   0.000   0.000   0.000   0.000   0.000   0.887   0.424   0.000   0.000
 Th  90 277 187 1.2849e-03  36.248   9.585  24.760  21.583   6.870   0.864   0.090   0.000   0.000   0.000   0.000   1.562   0.455   0.000   0.000
 Th  90 278 188 9.7340e-04  53.184  12.640   5.004  23.368   4.308   1.412   0.081   0.002   0.000   0.000   0.000   1.175   0.425   0.000   0.000
 Th  90 279 189 7.4391e-04  50.812   4.650  12.810   5.343  21.105   4.055   1.163   0.062   0.001   0.000   0.000   1.584   0.444   0.000   0.000
 Th  90 280 190 5.8615e-04  62.029   9.807   3.176  13.789   4.802   5.417   0.862   0.117   0.002   0.000   0.000   1.098   0.404   0.000   0.000
 Th  90 281 191 4.6241e-04  59.016   4.392  10.217   3.769  11.434   4.940   5.333   0.793   0.104   0.002   0.000   1.450   0.424   0.000   0.000
 Th  90 282 192 3.7442e-04  68.769   7.178   3.101  10.035   3.929   4.365   1.178   1.346   0.091   0.008   0.000   0.983   0.394   0.000   0.000
 Th  90 283 193 2.9295e-04  64.130   4.743   8.440   2.326   9.244   3.941   4.539   1.236   1.299   0.093   0.009   1.325   0.406   0.000   0.000
 Th  90 284 194 2.4910e-04   0.437  78.480   1.819   7.602   3.675   4.853   1.114   1.539   0.246   0.224   0.011   1.654   0.382   0.000   0.000
 Th  90 285 195 1.8587e-04  65.719   3.414  10.933   1.552   6.388   3.326   5.478   1.025   1.615   0.303   0.246   1.303   0.380   0.000   0.000
 Th  90 286 196 1.3697e-04  81.741   3.089   0.916   4.247   2.344   4.503   0.857   1.670   0.312   0.281   0.038   0.718   0.370   0.000   0.000
 Th  90 287 197 1.1970e-04  74.788   1.697   7.631   1.099   3.952   2.104   4.971   1.142   1.876   0.401   0.337   1.063   0.371   0.000   0.000
 Th  90 288 198 1.0555e-04  83.371   2.951   1.207   3.297   1.027   4.222   0.911   1.965   0.486   0.508   0.056   0.687   0.356   0.000   0.000
 Th  90 289 199 9.3249e-05  77.078   2.349   6.425   0.999   3.406   0.796   4.641   0.977   2.270   0.473   0.586   0.986   0.355   0.000   0.000
 Th  90 290 200 8.2538e-05  85.473   2.692   1.278   3.373   1.025   2.901   0.442   1.679   0.386   0.654   0.097   0.583   0.339   0.000   0.000
 Th  90 291 201 7.3545e-05  78.569   5.707   3.672   0.958   3.648   0.739   3.180   0.715   1.617   0.512   0.683   0.825   0.347   0.000   0.000
 Th  90 292 202 6.5764e-05  86.072   2.624   1.784   3.444   1.302   2.027   0.371   1.381   0.223   0.674   0.097   0.525   0.334   0.000   0.000
 Th  90 293 203 5.9401e-05  76.193   3.367   8.048   1.355   3.491   1.320   2.921   0.722   1.382   0.272   0.928   0.891   0.343   0.000   0.000
 Th  90 294 204 5.4269e-05   0.073  88.415   0.621   3.399   1.981   2.573   0.375   1.523   0.246   0.704   0.089   1.423   0.334   0.000   0.000
 Th  90 295 205 4.9949e-05  76.784   2.847   7.030   1.017   3.385   2.096   3.313   0.511   1.815   0.284   0.918   0.931   0.334   0.000   0.000
 Th  90 296 206 4.5899e-05  87.064   2.003   0.404   2.220   1.118   3.173   1.172   1.502   0.437   0.804   0.105   0.589   0.329   0.000   0.000
 Th  90 297 207 4.2785e-05  76.682   4.602   6.193   0.589   2.332   0.646   4.026   1.619   1.838   0.303   1.171   0.953   0.331   0.000   0.000
 Th  90 298 208 4.0220e-05   0.000  88.732   0.561   2.065   0.441   2.718   1.008   2.157   0.844   1.216   0.258   1.519   0.328   0.000   0.000
 Pa  91 230 139 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 232 141 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 233 142 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 234 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 235 144 3.0111e+15 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 236 145 6.9328e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 237 146 8.3661e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 238 147 1.0458e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 239 148 3.2738e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 240 149 1.3800e+03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 241 150 9.8192e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 242 151 1.3812e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 243 152 1.4784e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pa  91 244 153 1.4145e+00  99.925   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.074   0.001
 Pa  91 245 154 1.2968e+00  99.962   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.000   0.038
 Pa  91 246 155 1.1389e+00  99.787   0.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.222   0.115   0.000
 Pa  91 247 156 9.7349e-01  99.625   0.375   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.312   0.000   0.000
 Pa  91 249 158 6.0937e-01  95.384   4.502   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.387   0.010   0.104
 Pa  91 250 159 4.3924e-01  88.929  10.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.306   0.677   0.000
 Pa  91 251 160 3.1114e-01  91.264   8.512   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.413   0.047   0.177
 Pa  91 252 161 2.1251e-01  78.273  19.292   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.193   0.307   2.435   0.000
 Pa  91 253 162 1.4790e-01  85.639  14.061   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.144   0.401   0.300   0.000
 Pa  91 254 163 9.8160e-02  68.195  31.590   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.316   0.274   0.216   0.000
 Pa  91 255 164 7.0642e-02  51.694  48.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.483   0.382   0.155   0.000
 Pa  91 256 165 5.1425e-02  34.018  65.293   0.684   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.667   0.497   0.005   0.000
 Pa  91 257 166 3.7163e-02  40.123  59.876   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.599   0.395   0.000   0.000
 Pa  91 258 167 2.8045e-02  31.261  67.104   1.635   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.704   0.540   0.000   0.000
 Pa  91 259 168 2.1376e-02  30.633  69.052   0.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.697   0.423   0.000   0.000
 Pa  91 260 169 1.0816e-02  51.388  46.654   1.958   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.506   0.521   0.000   0.000
 Pa  91 261 170 1.2317e-02  35.741  63.640   0.619   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.649   0.371   0.000   0.000
 Pa  91 262 171 9.5185e-03  28.244  69.062   2.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.744   0.491   0.000   0.000
 Pa  91 263 172 7.5857e-03  54.684  44.607   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.460   0.336   0.000   0.000
 Pa  91 264 173 5.9870e-03  52.413  45.352   2.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498   0.376   0.000   0.000
 Pa  91 265 174 4.8625e-03  52.841  46.229   0.931   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.481   0.339   0.000   0.000
 Pa  91 266 175 3.9566e-03  59.372  37.794   2.830   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.435   0.318   0.000   0.000
 Pa  91 267 176 3.2303e-03  52.129  46.308   1.514   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.495   0.342   0.000   0.000
 Pa  91 268 177 2.6462e-03  67.830  28.872   3.225   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.355   0.334   0.000   0.000
 Pa  91 269 178 2.1650e-03  59.365  38.646   1.790   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.428   0.345   0.000   0.000
 Pa  91 270 179 1.7834e-03  75.726  20.202   3.850   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.361   0.000   0.000
 Pa  91 271 180 1.4579e-03  69.369  28.175   2.003   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.359   0.000   0.000
 Pa  91 272 181 1.2230e-03  79.583  14.946   5.019   0.438   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.264   0.352   0.000   0.000
 Pa  91 273 182 9.5415e-04  81.120  15.873   2.200   0.806   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.227   0.397   0.000   0.000
 Pa  91 274 183 7.1302e-04  87.314   6.045   5.922   0.666   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.201   0.378   0.000   0.000
 Pa  91 275 184 2.2728e-03  64.580  23.675   8.976   2.689   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.412   0.000   0.000
 Pa  91 276 185 1.7707e-03  51.645  17.769  24.826   4.328   1.416   0.016   0.000   0.000   0.000   0.000   0.000   0.862   0.384   0.000   0.000
 Pa  91 277 186 1.8329e-03  24.825  39.278  22.220  12.373   1.154   0.151   0.000   0.000   0.000   0.000   0.000   1.262   0.432   0.000   0.000
 Pa  91 278 187 1.3982e-03  36.020   6.161  27.019  20.687   9.321   0.708   0.085   0.000   0.000   0.000   0.000   1.636   0.409   0.000   0.000
 Pa  91 279 188 6.5115e-04  44.141  30.607   4.619  15.352   3.952   1.277   0.050   0.002   0.000   0.000   0.000   1.084   0.436   0.000   0.000
 Pa  91 280 189 4.6642e-04  68.664   3.822   6.989   3.622  13.670   2.396   0.812   0.023   0.000   0.000   0.000   1.004   0.396   0.000   0.000
 Pa  91 281 190 3.6348e-04  49.195  31.316   2.705   6.121   4.353   5.615   0.598   0.097   0.000   0.000   0.000   1.048   0.409   0.000   0.000
 Pa  91 282 191 2.7510e-04  72.804   3.478   7.518   1.194   7.359   2.896   4.314   0.377   0.059   0.000   0.000   0.950   0.430   0.000   0.000
 Pa  91 283 192 2.2220e-04   0.000  84.072   1.824   4.942   2.761   4.465   0.887   0.989   0.054   0.006   0.000   1.486   0.395   0.000   0.000
 Pa  91 284 193 1.8037e-04  74.359   1.796   9.348   1.238   5.793   1.716   4.157   0.724   0.829   0.037   0.003   0.930   0.414   0.000   0.000
 Pa  91 285 194 1.4694e-04   0.000  86.109   1.283   3.863   2.181   4.211   0.903   1.100   0.207   0.140   0.005   1.461   0.389   0.000   0.000
 Pa  91 286 195 1.2922e-04  75.921   1.045   9.755   0.415   5.028   1.511   4.331   0.723   1.009   0.153   0.108   0.910   0.412   0.000   0.000
 Pa  91 287 196 1.1171e-04   0.000  87.239   1.398   2.800   1.950   3.821   0.991   1.329   0.230   0.215   0.026   1.446   0.370   0.000   0.000
 Pa  91 288 197 8.1203e-05  67.005   4.207  17.847   0.635   3.642   0.813   3.798   0.548   1.185   0.166   0.153   0.995   0.360   0.000   0.000
 Pa  91 289 198 8.3533e-05   0.000  87.922   1.293   2.962   1.764   3.032   0.842   1.526   0.298   0.325   0.035   1.430   0.360   0.000   0.000
 Pa  91 290 199 7.4134e-05  77.527   1.049  10.093   0.638   3.818   1.190   3.340   0.414   1.465   0.213   0.254   0.834   0.381   0.000   0.000
 Pa  91 291 200 6.6081e-05  53.710  35.708   1.167   2.583   1.706   2.716   0.528   1.210   0.293   0.330   0.046   0.836   0.340   0.000   0.000
 Pa  91 292 201 5.8583e-05  76.931   2.293  10.822   0.565   3.403   1.021   2.852   0.449   1.189   0.170   0.304   0.786   0.362   0.000   0.000
 Pa  91 293 202 5.1164e-05   0.000  89.773   1.322   3.019   1.365   2.182   0.583   1.174   0.218   0.320   0.045   1.346   0.339   0.000   0.000
 Pa  91 294 203 4.5331e-05  73.188   1.156  15.332   1.110   3.441   0.940   2.591   0.528   1.199   0.197   0.318   0.873   0.372   0.000   0.000
 Pa  91 295 204 4.1141e-05   0.000  89.866   1.228   2.181   1.544   2.795   0.449   1.160   0.322   0.404   0.051   1.365   0.332   0.000   0.000
 Pa  91 296 205 3.7635e-05  71.402   6.140  11.546   1.283   2.776   1.427   3.031   0.462   1.204   0.274   0.456   0.893   0.355   0.000   0.000
 Pa  91 297 206 3.5650e-05   0.000  89.806   1.329   1.604   1.183   2.720   0.944   1.467   0.295   0.564   0.087   1.397   0.327   0.000   0.000
 Pa  91 298 207 3.1695e-05  69.761   7.513  11.731   1.437   2.361   0.951   2.883   0.985   1.524   0.284   0.569   0.939   0.347   0.000   0.000
 Pa  91 299 208 2.9861e-05   0.000  88.233   2.351   1.860   0.997   2.109   1.011   1.781   0.471   1.035   0.151   1.458   0.334   0.000   0.000
 Pa  91 300 209 2.9743e-05  52.279  17.352  13.797   3.118   4.856   0.947   2.458   1.037   2.293   0.659   1.204   1.360   0.357   0.000   0.000
 Pa  91 301 210 3.0450e-05   0.000  83.430   2.046   4.459   1.399   2.143   1.256   2.304   0.830   1.583   0.548   1.656   0.334   0.000   0.000
 Pa  91 302 211 2.5182e-05  25.687  39.001  12.024   4.795   6.245   2.337   3.626   1.103   2.625   0.832   1.726   1.862   0.340   0.000   0.000
  U  92 237 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 239 147 3.5405e+10 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 240 148 4.3411e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 241 149 4.8822e+05  99.750   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.250
  U  92 242 150 3.5369e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 243 151 2.8382e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 244 152 3.7497e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 245 153 3.9517e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 246 154 3.7410e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 247 155 3.3333e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 248 156 2.8470e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 249 157 2.4112e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 250 158 1.9739e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 251 159 1.4338e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 252 160 9.5026e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.000
  U  92 253 161 5.7757e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 254 162 3.6524e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
  U  92 255 163 2.3576e-01  99.349   0.648   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.208   0.003   0.000
  U  92 256 164 1.4676e-01  99.652   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.198   0.000   0.000
  U  92 257 165 9.7230e-02  97.423   2.577   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.282   0.000   0.000
  U  92 258 166 6.8442e-02  98.652   1.348   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.273   0.000   0.000
  U  92 259 167 4.9943e-02  96.476   3.524   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.304   0.000   0.000
  U  92 260 168 3.6290e-02  97.700   2.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.295   0.000   0.000
  U  92 261 169 2.6917e-02  95.639   4.361   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.318   0.000   0.000
  U  92 262 170 2.0026e-02  97.390   2.610   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.306   0.000   0.000
  U  92 263 171 1.4553e-02  95.246   4.715   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.326   0.000   0.000
  U  92 264 172 1.1094e-02  97.671   2.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.315   0.000   0.000
  U  92 265 173 8.5978e-03  96.436   3.539   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.036   0.341   0.000   0.000
  U  92 266 174 6.6376e-03  97.286   2.714   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.326   0.000   0.000
  U  92 267 175 5.2297e-03  95.904   3.786   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.350   0.000   0.000
  U  92 268 176 4.2022e-03  96.834   3.141   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.332   0.000   0.000
  U  92 269 177 3.2366e-03  95.710   3.769   0.521   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.356   0.000   0.000
  U  92 270 178 2.6025e-03  97.124   2.734   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.337   0.000   0.000
  U  92 271 179 2.1107e-03  95.550   3.875   0.575   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.050   0.361   0.000   0.000
  U  92 272 180 1.6915e-03  95.835   3.779   0.386   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.392   0.000   0.000
  U  92 273 181 1.3397e-03  94.438   4.265   1.289   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.364   0.000   0.000
  U  92 274 182 1.0642e-03  95.361   3.914   0.694   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.369   0.000   0.000
  U  92 275 183 7.0682e-04  94.452   4.299   1.184   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.339   0.000   0.000
  U  92 276 184 2.5747e-03  84.290  13.634   1.828   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.180   0.340   0.000   0.000
  U  92 277 185 1.3920e-03  79.875  13.115   6.146   0.818   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.280   0.371   0.000   0.000
  U  92 278 186 1.0563e-03  81.408  14.060   3.583   0.920   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.241   0.394   0.000   0.000
  U  92 279 187 6.5092e-04  81.359   4.567  11.361   2.157   0.543   0.014   0.000   0.000   0.000   0.000   0.000   0.360   0.385   0.000   0.000
  U  92 280 188 4.2840e-04  87.773   5.162   4.169   2.541   0.324   0.032   0.000   0.000   0.000   0.000   0.000   0.226   0.363   0.000   0.000
  U  92 281 189 3.1468e-04  86.856   2.239   5.016   3.638   2.005   0.225   0.020   0.000   0.000   0.000   0.000   0.324   0.359   0.000   0.000
  U  92 282 190 2.3937e-04  90.187   3.795   2.849   2.260   0.567   0.324   0.017   0.000   0.000   0.000   0.000   0.203   0.345   0.000   0.000
  U  92 283 191 1.8049e-04  89.566   1.679   3.694   2.375   1.966   0.468   0.241   0.011   0.000   0.000   0.000   0.279   0.347   0.000   0.000
  U  92 284 192 1.4522e-04  91.743   3.098   2.265   1.873   0.533   0.409   0.056   0.023   0.000   0.000   0.000   0.179   0.336   0.000   0.000
  U  92 285 193 1.0332e-04  91.869   1.056   2.709   1.821   1.761   0.426   0.298   0.044   0.017   0.000   0.000   0.233   0.338   0.000   0.000
  U  92 286 194 7.9237e-05  94.373   2.209   1.484   1.147   0.452   0.266   0.044   0.024   0.003   0.000   0.000   0.122   0.316   0.000   0.000
  U  92 287 195 8.0411e-05  92.441   1.648   2.602   1.303   1.278   0.401   0.269   0.036   0.020   0.002   0.000   0.199   0.322   0.000   0.000
  U  92 288 196 6.8171e-05  93.795   2.656   1.735   1.084   0.361   0.286   0.051   0.026   0.004   0.001   0.000   0.128   0.310   0.000   0.000
  U  92 289 197 4.7879e-05  93.732   0.929   2.307   1.462   0.973   0.295   0.240   0.039   0.020   0.003   0.001   0.172   0.319   0.000   0.000
  U  92 290 198 2.9286e-05  96.333   1.507   0.685   0.921   0.349   0.160   0.025   0.016   0.003   0.001   0.000   0.081   0.302   0.000   0.000
  U  92 291 199 3.9257e-04  57.660   5.044  14.473   9.159   8.044   3.352   1.661   0.346   0.215   0.035   0.011   1.249   0.312   0.000   0.000
  U  92 292 200 1.0079e-04  88.434   5.156   2.468   2.060   0.783   0.833   0.191   0.057   0.011   0.005   0.000   0.253   0.302   0.000   0.000
  U  92 293 201 3.9814e-05  92.068   1.541   2.695   1.512   1.143   0.418   0.509   0.082   0.025   0.004   0.002   0.220   0.304   0.000   0.000
  U  92 294 202 7.1985e-04  16.612  29.329  19.588  17.445   6.899   7.083   1.551   1.237   0.191   0.061   0.003   2.039   0.295   0.000   0.000
  U  92 295 203 6.8980e-04   4.961   5.487  23.256  21.664  24.566   8.526   7.912   1.932   1.416   0.215   0.065   3.328   0.311   0.000   0.000
  U  92 296 204 6.5735e-04  13.552  25.955  18.457  19.293   7.303  10.767   2.426   1.767   0.266   0.196   0.017   2.348   0.296   0.000   0.000
  U  92 297 205 6.2353e-04   3.535   3.767  20.406  17.734  27.722   8.327  12.284   3.514   2.116   0.371   0.225   3.710   0.308   0.000   0.000
  U  92 298 206 5.8834e-04  12.768  27.385  15.732  17.377   6.055  12.863   3.668   3.248   0.574   0.291   0.039   2.518   0.291   0.000   0.000
  U  92 299 207 5.5290e-04   3.670   2.787  20.957  12.903  29.489   5.556  14.182   4.940   4.291   0.868   0.357   3.942   0.317   0.000   0.000
  U  92 300 208 5.1859e-04   0.233  28.404  14.820  25.446   4.680  12.514   5.241   6.100   1.447   0.973   0.143   3.114   0.299   0.000   0.000
  U  92 301 209 4.8581e-04   4.455   0.550   8.826  10.137  32.683  11.378  12.998   6.633   8.423   2.204   1.715   4.635   0.324   0.000   0.000
  U  92 302 210 4.5339e-04   0.000  23.312   0.003  31.377  10.110  12.562   5.677  10.869   2.404   3.108   0.579   3.824   0.306   0.000   0.000
  U  92 303 211 4.2242e-04   6.562   0.674   4.501   0.944  21.968  13.892  23.804   5.817  13.104   4.412   4.321   5.320   0.327   0.000   0.000
  U  92 304 212 3.8846e-04   0.000  19.760   1.065  16.495   2.398  26.871   6.161  12.455   6.198   6.763   1.834   4.589   0.312   0.000   0.000
  U  92 305 213 3.6009e-04   2.715   5.031   6.502   0.542   6.515   1.757  27.872  13.612  18.045   7.234  10.177   5.878   0.331   0.000   0.000
 Np  93 236 143 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 238 145 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 239 146 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 240 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 241 148 5.9394e+11 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 242 149 6.7497e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 243 150 3.3691e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 244 151 4.8151e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 245 152 3.1022e+00  79.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000  20.522
 Np  93 246 153 5.8043e+00  98.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   1.837
 Np  93 247 154 6.4774e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 248 155 6.0599e+00  99.349   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.651   0.000
 Np  93 249 156 5.1849e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 250 157 4.2871e+00  95.373   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.626   0.001
 Np  93 251 158 3.5695e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 252 159 2.8661e+00  81.826   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.173   0.001
 Np  93 253 160 2.0246e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Np  93 254 161 1.2715e+00  65.238   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.215  34.657   0.058
 Np  93 255 162 7.4622e-01  99.518   0.199   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.232   0.282   0.000
 Np  93 256 163 4.4881e-01  23.848   2.810   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.392  73.342   0.000
 Np  93 257 164 2.7590e-01  94.138   2.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.275   3.822   0.000
 Np  93 258 165 1.7226e-01  77.320   9.041   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.090   0.268  13.638   0.000
 Np  93 259 166 1.1424e-01  91.237   7.282   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.274   1.481   0.000
 Np  93 260 167 7.7771e-02  87.953  11.335   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.267   0.712   0.000
 Np  93 261 168 5.4875e-02  80.561  19.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.194   0.249   0.192   0.000
 Np  93 262 169 3.9650e-02  84.885  14.950   0.156   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.153   0.259   0.009   0.000
 Np  93 263 170 2.8032e-02  87.434  12.565   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.126   0.268   0.001   0.000
 Np  93 264 171 2.0046e-02  88.480  11.210   0.310   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.274   0.000   0.000
 Np  93 265 172 1.4529e-02  87.455  12.543   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.274   0.000   0.000
 Np  93 266 173 1.0419e-02  93.256   6.329   0.416   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.301   0.000   0.000
 Np  93 267 174 7.9203e-03  91.250   8.744   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.291   0.000   0.000
 Np  93 268 175 6.0401e-03  90.976   8.296   0.728   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.298   0.000   0.000
 Np  93 269 176 4.7490e-03  89.010  10.722   0.268   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.113   0.284   0.000   0.000
 Np  93 270 177 3.7242e-03  89.911   8.991   1.098   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.292   0.000   0.000
 Np  93 271 178 2.9385e-03  87.335  12.207   0.458   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.131   0.385   0.000   0.000
 Np  93 272 179 2.3141e-03  89.954   8.632   1.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.115   0.325   0.000   0.000
 Np  93 273 180 1.8039e-03  84.919  14.147   0.909   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.160   0.399   0.000   0.000
 Np  93 274 181 1.3844e-03  88.418   9.253   2.250   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.140   0.394   0.000   0.000
 Np  93 275 182 9.9430e-04  88.298  10.417   1.032   0.253   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.132   0.394   0.000   0.000
 Np  93 276 183 4.2840e-04  94.240   3.909   1.688   0.162   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.078   0.430   0.000   0.000
 Np  93 277 184 2.1384e-03  75.194  20.764   3.161   0.881   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.297   0.381   0.000   0.000
 Np  93 278 185 3.2427e-04  86.233   9.041   4.136   0.506   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.192   0.362   0.000   0.000
 Np  93 279 186 1.5723e-04  82.657  14.650   1.810   0.832   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.371   0.000   0.000
 Np  93 280 187 2.3020e-04  70.122  19.645   8.049   1.590   0.581   0.012   0.000   0.000   0.000   0.000   0.000   0.429   0.349   0.000   0.000
 Np  93 281 188 1.1662e-04  87.288   9.000   1.402   2.040   0.240   0.030   0.000   0.000   0.000   0.000   0.000   0.190   0.396   0.000   0.000
 Np  93 282 189 1.3399e-04  86.865   4.141   5.373   1.742   1.711   0.152   0.015   0.000   0.000   0.000   0.000   0.278   0.369   0.000   0.000
 Np  93 283 190 1.4898e-03  10.274  46.005  11.748  25.251   3.635   2.947   0.138   0.003   0.000   0.000   0.000   1.754   0.377   0.000   0.000
 Np  93 284 191 1.4717e-03   6.245  18.297  33.465  14.494  22.421   2.861   2.142   0.073   0.001   0.000   0.000   2.461   0.361   0.000   0.000
 Np  93 286 193 1.4079e-03  11.107  19.831  24.353  16.942  21.332   3.100   2.935   0.293   0.107   0.000   0.000   2.407   0.344   0.000   0.000
 Np  93 287 194 1.3714e-03  16.047  28.177  19.129  27.361   3.600   4.733   0.556   0.379   0.018   0.001   0.000   1.927   0.326   0.000   0.000
 Np  93 288 195 1.3594e-03   5.781  13.160  33.497  23.539  16.828   3.697   2.960   0.348   0.186   0.003   0.000   2.583   0.318   0.000   0.000
 Np  93 289 196 1.3272e-03   7.504  21.341  21.376  38.392   5.352   4.965   0.608   0.430   0.029   0.004   0.000   2.324   0.324   0.000   0.000
 Np  93 290 197 4.4103e-05  88.406   4.474   3.465   1.554   1.558   0.314   0.207   0.014   0.008   0.000   0.000   0.253   0.278   0.000   0.000
 Np  93 291 198 1.5643e-04  79.883   8.621   2.671   6.366   1.060   1.217   0.116   0.060   0.005   0.001   0.000   0.446   0.316   0.000   0.000
 Np  93 292 199 9.9856e-05  83.440   3.707   5.128   2.806   3.415   0.822   0.612   0.045   0.024   0.002   0.000   0.443   0.294   0.000   0.000
 Np  93 293 200 6.3439e-05  86.937   5.928   1.657   3.605   0.739   0.940   0.130   0.059   0.004   0.001   0.000   0.289   0.336   0.000   0.000
 Np  93 294 201 8.5146e-04   2.334   2.153  24.950  17.906  35.872   6.760   8.257   1.169   0.565   0.032   0.004   3.456   0.301   0.000   0.000
 Np  93 295 202 7.8705e-04   2.999  18.785  12.811  39.169   9.150  13.033   2.045   1.778   0.165   0.066   0.000   2.903   0.334   0.000   0.000
 Np  93 296 203 7.3592e-04   2.241   1.833  19.983  13.004  39.336   7.869  12.222   2.031   1.325   0.121   0.035   3.771   0.300   0.000   0.000
 Np  93 297 204 6.9087e-04   3.183  17.290   9.086  39.068   9.025  14.956   3.721   3.165   0.309   0.192   0.006   3.123   0.328   0.000   0.000
 Np  93 298 205 6.5264e-04   2.424   2.056  17.172  12.501  37.075   8.190  14.421   3.203   2.603   0.238   0.116   3.962   0.298   0.000   0.000
 Np  93 299 206 6.1967e-04   1.246  17.155  10.691  35.377   9.515  15.184   4.284   5.328   0.756   0.434   0.029   3.319   0.326   0.000   0.000
 Np  93 300 207 5.9029e-04   1.878   1.310  13.163  10.854  36.036  10.356  15.810   4.278   5.271   0.681   0.361   4.327   0.304   0.000   0.000
 Np  93 301 208 5.6376e-04   0.000  11.592   7.076  33.349  14.989  15.663   5.863   8.693   1.352   1.308   0.117   3.836   0.326   0.000   0.000
 Np  93 302 209 5.4173e-04   1.493   1.007   5.328   5.216  30.667  18.097  18.829   6.347   9.936   1.636   1.442   5.056   0.332   0.000   0.000
 Np  93 303 210 5.2207e-04   0.000   6.457   2.834  18.568  15.266  30.183   5.387  14.196   3.129   3.552   0.429   4.712   0.330   0.000   0.000
 Np  93 304 211 5.0302e-04   1.229   0.700   1.445   2.613  13.503  14.451  36.453   6.559  15.220   3.674   4.151   5.933   0.340   0.000   0.000
 Np  93 305 212 4.8336e-04   0.000   3.362   1.543   6.649   8.120  30.436  11.752  21.266   5.632   9.616   1.622   5.680   0.335   0.000   0.000
 Np  93 306 213 4.6509e-04   1.039   0.124   0.565   0.892   2.303   5.316  24.852  18.417  27.055   7.493  11.944   6.870   0.348   0.000   0.000
 Np  93 307 214 4.4723e-04   0.000   1.584   0.842   1.373   2.313  10.684  12.039  34.396  11.121  20.281   5.368   6.440   0.340   0.000   0.000
 Np  93 308 215 4.2886e-04   1.028   0.114   0.169   0.159   0.548   1.052   4.424   8.867  37.139  18.365  28.136   6.871   0.358   0.000   0.000
 Pu  94 241 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 243 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 245 151 6.6489e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 246 152 5.1185e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 247 153 4.0253e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 248 154 9.0185e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 249 155 9.3471e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 250 156 8.1752e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 251 157 6.7122e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 252 158 5.4210e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 253 159 4.3614e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 254 160 3.4761e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 255 161 2.4871e+00  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Pu  94 256 162 1.5782e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 257 163 9.5476e-01  98.723   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.277   0.000
 Pu  94 258 164 5.7441e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 259 165 3.4272e-01  98.803   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.197   0.000
 Pu  94 260 166 2.1542e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Pu  94 261 167 1.4023e-01  99.496   0.490   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.183   0.013   0.000
 Pu  94 262 168 9.4007e-02  99.800   0.200   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.171   0.000   0.000
 Pu  94 263 169 6.4368e-02  98.591   1.409   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.251   0.000   0.000
 Pu  94 264 170 4.4864e-02  99.338   0.662   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.238   0.000   0.000
 Pu  94 265 171 3.0857e-02  98.181   1.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.270   0.000   0.000
 Pu  94 266 172 2.1521e-02  99.251   0.749   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.258   0.000   0.000
 Pu  94 267 173 1.5347e-02  98.582   1.418   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.014   0.275   0.000   0.000
 Pu  94 268 174 1.1285e-02  98.828   1.172   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.276   0.000   0.000
 Pu  94 269 175 8.2697e-03  97.858   2.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.296   0.000   0.000
 Pu  94 270 176 6.1324e-03  98.521   1.479   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.286   0.000   0.000
 Pu  94 271 177 3.5334e-03  96.825   3.075   0.101   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.307   0.000   0.000
 Pu  94 272 178 2.7133e-03  99.181   0.819   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.291   0.000   0.000
 Pu  94 273 179 2.0570e-03  98.058   1.932   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.322   0.000   0.000
 Pu  94 274 180 1.4853e-03  98.101   1.840   0.059   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.301   0.000   0.000
 Pu  94 275 181 1.0164e-03  97.533   2.021   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.323   0.000   0.000
 Pu  94 276 182 4.1454e-04  98.400   1.389   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.354   0.000   0.000
 Pu  94 277 183 5.1997e-04  97.256   2.122   0.621   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.325   0.000   0.000
 Pu  94 278 184 4.5874e-04  97.554   2.117   0.321   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.334   0.000   0.000
 Pu  94 279 185 3.2801e-03  79.542  15.420   4.794   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.257   0.311   0.000   0.000
 Pu  94 280 186 1.5635e-04  96.222   2.937   0.633   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.368   0.000   0.000
 Pu  94 281 187 2.4925e-04  92.058   4.062   3.314   0.486   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.313   0.000   0.000
 Pu  94 282 188 2.2945e-04  94.822   3.351   1.187   0.601   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.328   0.000   0.000
 Pu  94 283 189 1.5890e-04  94.182   2.325   2.457   0.680   0.345   0.010   0.000   0.000   0.000   0.000   0.000   0.107   0.306   0.000   0.000
 Pu  94 284 190 1.4154e-03  67.883  21.906   6.889   2.473   0.684   0.166   0.000   0.000   0.000   0.000   0.000   0.467   0.313   0.000   0.000
 Pu  94 285 191 1.4124e-03  56.670  13.087  23.132   4.569   2.051   0.420   0.070   0.000   0.000   0.000   0.000   0.838   0.302   0.000   0.000
 Pu  94 286 192 1.4243e-03  62.830  26.630   6.424   3.201   0.710   0.201   0.004   0.000   0.000   0.000   0.000   0.529   0.304   0.000   0.000
 Pu  94 287 193 1.4050e-03  48.585  20.841  23.807   3.997   2.343   0.351   0.077   0.000   0.000   0.000   0.000   0.920   0.285   0.000   0.000
 Pu  94 288 194 1.3473e-03  54.874  33.356   7.747   3.252   0.549   0.220   0.002   0.000   0.000   0.000   0.000   0.619   0.300   0.000   0.000
 Pu  94 289 195 1.2840e-03  41.776  20.261  30.003   5.384   2.193   0.287   0.095   0.000   0.000   0.000   0.000   1.072   0.281   0.000   0.000
 Pu  94 290 196 5.1530e-04  77.674  15.988   3.588   2.289   0.380   0.081   0.001   0.000   0.000   0.000   0.000   0.320   0.297   0.000   0.000
 Pu  94 291 197 1.0687e-03  36.484  19.432  33.419   6.362   3.718   0.488   0.097   0.000   0.000   0.000   0.000   1.233   0.297   0.000   0.000
 Pu  94 292 198 1.1355e-03  41.756  36.257  12.022   7.977   1.506   0.458   0.024   0.000   0.000   0.000   0.000   0.927   0.295   0.000   0.000
 Pu  94 293 199 1.1319e-03  19.138  20.165  40.206  11.216   7.702   1.227   0.335   0.011   0.000   0.000   0.000   1.733   0.296   0.000   0.000
 Pu  94 294 200 4.4067e-04  71.856  17.493   4.472   4.536   1.152   0.442   0.046   0.003   0.000   0.000   0.000   0.472   0.296   0.000   0.000
 Pu  94 295 201 1.2626e-04  87.223   3.336   5.813   1.623   1.583   0.313   0.099   0.009   0.000   0.000   0.000   0.284   0.288   0.000   0.000
 Pu  94 296 202 7.8194e-05  92.555   4.111   1.341   1.409   0.366   0.191   0.022   0.005   0.000   0.000   0.000   0.136   0.290   0.000   0.000
 Pu  94 297 203 8.2791e-04  17.963  14.441  38.908  12.421  11.424   2.975   1.612   0.217   0.039   0.000   0.000   2.016   0.293   0.000   0.000
 Pu  94 298 204 7.5929e-04  35.165  36.457   8.930  12.156   4.191   2.586   0.355   0.155   0.005   0.000   0.000   1.237   0.292   0.000   0.000
 Pu  94 299 205 7.0547e-04  19.145  14.688  33.959  12.242  12.739   4.396   2.355   0.339   0.132   0.004   0.000   2.099   0.297   0.000   0.000
 Pu  94 300 206 6.5792e-04  32.977  33.201  12.654  11.710   4.648   3.884   0.619   0.282   0.024   0.001   0.000   1.375   0.297   0.000   0.000
 Pu  94 301 207 6.1981e-04  16.428  11.035  31.509  16.917  13.327   5.407   4.174   0.876   0.300   0.026   0.002   2.390   0.300   0.000   0.000
 Pu  94 302 208 5.8704e-04  30.627  27.397  14.382  13.446   5.991   6.135   1.220   0.695   0.089   0.018   0.000   1.642   0.296   0.000   0.000
 Pu  94 303 209 5.5964e-04  14.079   7.262  23.239  19.319  17.887   7.955   7.584   1.594   0.938   0.119   0.025   2.885   0.306   0.000   0.000
 Pu  94 304 210 5.3682e-04  25.913  24.815  11.808  16.900   5.906   9.899   2.559   1.833   0.232   0.127   0.006   2.035   0.301   0.000   0.000
 Pu  94 305 211 5.1666e-04   9.937   5.632  19.683  11.552  27.960   6.487  11.776   3.849   2.578   0.367   0.176   3.472   0.323   0.000   0.000
 Pu  94 306 212 4.9752e-04   0.000  36.450   9.682  25.309   4.664  12.124   4.516   5.463   1.225   0.509   0.059   2.913   0.298   0.000   0.000
 Pu  94 307 213 4.7189e-04   6.589   0.775  13.121   7.703  28.048  10.330  15.646   6.657   8.227   1.830   1.078   4.468   0.323   0.000   0.000
 Pu  94 308 214 4.5682e-04   0.000  26.409   0.873  24.656   9.557  14.707   4.619  11.910   3.459   3.231   0.578   3.866   0.299   0.000   0.000
 Pu  94 309 215 4.4396e-04   4.429   0.000   6.057   0.568  17.155   8.364  30.875   7.075  14.337   5.739   5.401   5.696   0.325   0.000   0.000
 Pu  94 310 216 4.3047e-04   0.000   9.758   0.430  20.508   1.558  27.197   7.947  13.652   6.493   9.642   2.815   5.108   0.298   0.000   0.000
 Pu  94 311 217 4.1840e-04   4.084   0.000   2.903   0.393   5.368   0.989  26.316  13.993  24.424   6.891  14.639   6.325   0.326   0.000   0.000
 Pu  94 312 218 4.0681e-04   0.000   8.250   0.410  10.551   3.592  18.756   2.058  27.500   5.712  17.172   6.000   5.409   0.297   0.000   0.000
 Am  95 242 147 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 244 149 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 245 150 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 246 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 247 152 4.5065e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 248 153 9.1905e+06  53.751   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  46.249
 Am  95 249 154 8.2486e+05  90.163   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   9.837
 Am  95 250 155 1.1177e+01  96.725   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   3.263
 Am  95 251 156 1.1853e+01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Am  95 252 157 1.0846e+01  69.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  30.008   0.001
 Am  95 253 158 8.3574e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Am  95 254 159 6.5458e+00  51.343   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089  48.655   0.002
 Am  95 255 160 5.2575e+00  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Am  95 256 161 3.9799e+00  38.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.911   0.003
 Am  95 257 162 2.7761e+00  99.827   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.173   0.000
 Am  95 258 163 1.7628e+00   0.694   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.306   0.000
 Am  95 259 164 1.0812e+00  72.992   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134  27.004   0.000
 Am  95 260 165 6.4646e-01   0.168   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.260  99.820   0.000
 Am  95 261 166 4.0972e-01  37.926   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.222  62.052   0.000
 Am  95 262 167 2.5585e-01   0.547   0.096   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.311  99.357   0.000
 Am  95 263 168 1.6323e-01  95.171   0.708   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.256   4.120   0.000
 Am  95 264 169 1.0247e-01  33.099   4.400   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.260  62.500   0.000
 Am  95 265 170 4.9121e-02  96.665   1.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.271   2.119   0.000
 Am  95 266 171 3.3127e-02  92.399   3.854   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.270   3.747   0.000
 Am  95 267 172 2.3629e-02  97.590   2.267   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.286   0.143   0.000
 Am  95 268 173 1.7088e-02  97.226   2.746   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.281   0.028   0.000
 Am  95 269 174 1.1902e-02  95.803   4.195   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.275   0.001   0.000
 Am  95 270 175 8.2902e-03  95.485   4.454   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.046   0.276   0.001   0.000
 Am  95 271 176 6.2014e-03  94.740   5.260   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.271   0.000   0.000
 Am  95 272 177 4.5863e-03  90.589   8.792   0.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.100   0.275   0.000   0.000
 Am  95 273 178 3.4180e-03  97.825   2.152   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.285   0.000   0.000
 Am  95 274 179 2.6033e-03  93.855   6.015   0.130   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   0.000   0.000
 Am  95 275 180 1.7651e-03  89.683   9.994   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.388   0.000   0.000
 Am  95 276 181 1.1103e-03  93.711   5.363   0.926   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.298   0.000   0.000
 Am  95 277 182 2.4997e-04  96.132   3.411   0.432   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.355   0.000   0.000
 Am  95 278 183 3.5403e-04  95.407   3.363   1.192   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.374   0.000   0.000
 Am  95 279 184 2.6252e-02  10.246  82.071   6.921   0.761   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.982   0.314   0.000   0.000
 Am  95 280 185 4.3123e-03  77.452   8.166  13.767   0.604   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.376   0.377   0.000   0.000
 Am  95 281 186 2.0489e-03  83.569  10.259   5.267   0.902   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.235   0.342   0.000   0.000
 Am  95 282 187 2.1621e-04  74.093  19.525   5.425   0.705   0.252   0.000   0.000   0.000   0.000   0.000   0.000   0.335   0.295   0.000   0.000
 Am  95 283 188 2.1065e-04  79.575  17.359   1.595   1.347   0.121   0.003   0.000   0.000   0.000   0.000   0.000   0.251   0.369   0.000   0.000
 Am  95 284 189 1.2872e-04  86.771   8.289   3.626   0.771   0.531   0.011   0.000   0.000   0.000   0.000   0.000   0.200   0.323   0.000   0.000
 Am  95 285 190 1.3873e-03  12.599  68.053  11.487   6.715   0.799   0.348   0.000   0.000   0.000   0.000   0.000   1.161   0.402   0.000   0.000
 Am  95 286 191 1.3954e-03  15.870  46.821  27.710   6.427   2.788   0.308   0.076   0.000   0.000   0.000   0.000   1.347   0.312   0.000   0.000
 Am  95 287 192 1.4432e-03  22.127  59.364  10.706   6.571   0.878   0.353   0.001   0.000   0.000   0.000   0.000   1.058   0.313   0.000   0.000
 Am  95 288 193 1.6136e-04  87.204   6.653   4.871   0.704   0.522   0.038   0.009   0.000   0.000   0.000   0.000   0.208   0.316   0.000   0.000
 Am  95 289 194 1.2324e-04  91.524   5.728   1.775   0.882   0.065   0.026   0.000   0.000   0.000   0.000   0.000   0.123   0.315   0.000   0.000
 Am  95 290 195 7.9542e-05  91.527   4.105   3.276   0.710   0.364   0.014   0.004   0.000   0.000   0.000   0.000   0.143   0.315   0.000   0.000
 Am  95 291 196 4.6772e-05  94.199   3.656   1.341   0.731   0.061   0.012   0.000   0.000   0.000   0.000   0.000   0.088   0.315   0.000   0.000
 Am  95 292 197 3.6504e-05  93.848   2.504   2.523   0.708   0.397   0.017   0.003   0.000   0.000   0.000   0.000   0.114   0.292   0.000   0.000
 Am  95 293 198 4.2161e-05  94.009   3.410   1.260   1.130   0.160   0.030   0.001   0.000   0.000   0.000   0.000   0.101   0.324   0.000   0.000
 Am  95 294 199 1.1393e-03   9.269  20.091  39.744  18.292  10.786   1.480   0.336   0.002   0.000   0.000   0.000   2.070   0.284   0.000   0.000
 Am  95 295 200 1.1259e-03  15.370  31.479  23.825  22.872   4.020   2.277   0.149   0.006   0.000   0.000   0.000   1.762   0.323   0.000   0.000
 Am  95 296 201 1.0952e-03   6.516  10.662  40.141  23.600  14.951   2.850   1.221   0.058   0.000   0.000   0.000   2.435   0.286   0.000   0.000
 Am  95 297 202 1.0473e-03   6.402  30.490  23.353  29.454   5.843   3.970   0.369   0.119   0.000   0.000   0.000   2.118   0.327   0.000   0.000
 Am  95 298 203 9.7702e-04   2.983   5.345  37.442  25.387  21.206   4.667   2.698   0.227   0.045   0.000   0.000   2.827   0.292   0.000   0.000
 Am  95 299 204 8.7318e-04   4.418  31.066  17.662  32.777   7.044   5.936   0.781   0.311   0.006   0.000   0.000   2.295   0.337   0.000   0.000
 Am  95 300 205 7.9715e-04   2.933   5.160  35.140  21.463  24.378   5.774   4.544   0.441   0.164   0.001   0.000   2.979   0.292   0.000   0.000
 Am  95 301 206 7.3262e-04   4.258  30.144  16.786  31.853   6.135   8.738   1.353   0.685   0.045   0.004   0.000   2.408   0.340   0.000   0.000
 Am  95 302 207 6.7660e-04   2.940   2.570  34.410  15.389  30.200   5.085   7.931   0.998   0.454   0.021   0.001   3.222   0.282   0.000   0.000
 Am  95 303 208 6.2774e-04   3.996  27.478  12.567  35.110   6.021  11.058   2.026   1.570   0.135   0.039   0.000   2.619   0.341   0.000   0.000
 Am  95 304 209 5.8883e-04   2.580   2.244  26.557  13.974  34.429   6.266  10.584   1.827   1.417   0.100   0.022   3.551   0.304   0.000   0.000
 Am  95 305 210 5.5602e-04   0.000  27.966   8.278  34.844   9.011  12.564   3.552   3.247   0.340   0.192   0.005   2.965   0.289   0.000   0.000
 Am  95 306 211 5.2952e-04   2.265   0.866  19.873   9.092  36.355  10.167  13.678   3.714   3.450   0.367   0.172   4.048   0.307   0.000   0.000
 Am  95 307 212 5.0693e-04   0.000  17.814   8.359  27.878  12.092  18.824   5.250   7.605   1.258   0.857   0.062   3.637   0.296   0.000   0.000
 Am  95 308 213 4.8610e-04   1.826   0.267   5.753   7.478  29.659  12.736  24.303   5.800   9.429   1.628   1.121   5.038   0.315   0.000   0.000
 Am  95 309 214 4.6216e-04   0.000   7.887   4.947  19.387   8.834  30.385   7.645  12.493   3.797   4.128   0.498   4.678   0.305   0.000   0.000
 Am  95 310 215 4.4675e-04   1.775   0.002   1.587   1.431  16.837   8.391  33.519  10.930  15.379   4.676   5.472   6.080   0.325   0.000   0.000
 Am  95 311 216 4.3183e-04   0.000   5.602   0.591  11.366   5.078  23.073  11.144  24.364   5.243  11.293   2.247   5.665   0.309   0.000   0.000
 Am  95 312 217 4.2041e-04   1.786   0.002   1.199   0.133   6.834   3.830  21.788  12.078  32.240   6.440  13.671   6.757   0.327   0.000   0.000
 Am  95 313 218 4.0920e-04   0.000   5.480   0.550   7.878   1.512  14.513   6.838  29.338   9.452  19.226   5.215   5.882   0.313   0.000   0.000
 Am  95 314 219 3.9938e-04   1.836   0.005   1.081   0.122   3.460   0.622  12.818   6.340  36.116   9.577  28.023   6.513   0.331   0.000   0.000
 Am  95 315 220 3.9059e-04   0.000   4.861   0.476   6.808   1.500  10.171   2.594  24.977   9.379  30.626   8.607   5.312   0.317   0.000   0.000
 Cm  96 247 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 249 153 2.5314e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 250 154 1.6575e+07 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 251 155 1.4739e+06 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 252 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 253 157 4.5934e+04 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 254 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 255 159 3.2149e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 256 160 6.6177e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 257 161 5.5032e+00  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.000
 Cm  96 258 162 3.9368e+00  99.998   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.000
 Cm  96 259 163 1.9152e+00  42.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.196   0.000
 Cm  96 260 164 1.0961e+00  99.936   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.000
 Cm  96 261 165 6.7729e-01  18.617   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  81.383   0.000
 Cm  96 262 166 4.2320e-01  99.484   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.516   0.000
 Cm  96 263 167 2.6975e-01  19.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.934   0.000
 Cm  96 264 168 1.7056e-01  99.992   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.000
 Cm  96 265 169 9.7186e-02  94.888   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.112   0.000
 Cm  96 266 170 6.2477e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 267 171 4.1394e-02  99.819   0.179   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.143   0.003   0.000
 Cm  96 268 172 2.9248e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cm  96 269 173 2.0835e-02  99.736   0.264   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.188   0.000   0.000
 Cm  96 270 174 1.4562e-02  99.707   0.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.204   0.000   0.000
 Cm  96 271 175 1.0322e-02  99.140   0.860   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.246   0.000   0.000
 Cm  96 272 176 7.4157e-03  99.387   0.613   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.243   0.000   0.000
 Cm  96 273 177 5.3059e-03  97.661   2.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.023   0.267   0.000   0.000
 Cm  96 274 178 3.8901e-03  98.955   1.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.251   0.000   0.000
 Cm  96 275 179 2.8745e-03  99.546   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.247   0.000   0.000
 Cm  96 276 180 1.9305e-03  98.697   1.303   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.013   0.261   0.000   0.000
 Cm  96 277 181 1.2216e-03  98.449   1.403   0.148   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.282   0.000   0.000
 Cm  96 278 182 5.0113e-03  95.809   4.144   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.328   0.000   0.000
 Cm  96 279 183 3.4575e-04  98.134   1.519   0.347   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.292   0.000   0.000
 Cm  96 280 184 3.8528e-02  52.332  46.525   1.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.488   0.271   0.000   0.000
 Cm  96 281 185 3.8433e-03  89.142   9.233   1.601   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.292   0.000   0.000
 Cm  96 282 186 6.5539e-05  97.002   2.372   0.550   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.340   0.000   0.000
 Cm  96 283 187 1.7177e-04  95.735   2.522   1.474   0.266   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.294   0.000   0.000
 Cm  96 284 188 1.1999e-04  97.372   1.945   0.452   0.232   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.315   0.000   0.000
 Cm  96 285 189 1.3752e-03  78.308  13.044   7.494   0.863   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.318   0.269   0.000   0.000
 Cm  96 286 190 1.5408e-03  81.684  15.281   2.120   0.883   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.300   0.000   0.000
 Cm  96 287 191 1.5724e-03  73.691  16.740   8.264   1.006   0.300   0.000   0.000   0.000   0.000   0.000   0.000   0.375   0.265   0.000   0.000
 Cm  96 288 192 1.5672e-03  76.560  20.566   2.105   0.746   0.024   0.000   0.000   0.000   0.000   0.000   0.000   0.271   0.302   0.000   0.000
 Cm  96 289 193 1.5052e-03  66.591  22.544   9.540   1.080   0.244   0.000   0.000   0.000   0.000   0.000   0.000   0.458   0.269   0.000   0.000
 Cm  96 290 194 1.7169e-04  95.583   3.639   0.609   0.166   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.296   0.000   0.000
 Cm  96 291 195 1.7552e-04  93.296   3.942   2.383   0.327   0.052   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.276   0.000   0.000
 Cm  96 292 196 1.3766e-04  95.446   3.511   0.807   0.226   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.302   0.000   0.000
 Cm  96 293 197 8.0189e-04  67.402  16.245  13.551   2.159   0.631   0.012   0.000   0.000   0.000   0.000   0.000   0.524   0.286   0.000   0.000
 Cm  96 294 198 6.2593e-05  96.763   2.313   0.650   0.257   0.016   0.001   0.000   0.000   0.000   0.000   0.000   0.045   0.285   0.000   0.000
 Cm  96 295 199 8.3550e-04  58.056  17.161  19.668   3.684   1.326   0.104   0.001   0.000   0.000   0.000   0.000   0.734   0.293   0.000   0.000
 Cm  96 296 200 8.3638e-04  65.343  25.741   5.431   2.967   0.449   0.068   0.000   0.000   0.000   0.000   0.000   0.476   0.300   0.000   0.000
 Cm  96 297 201 8.3721e-04  48.721  20.632  23.352   4.764   2.261   0.247   0.022   0.000   0.000   0.000   0.000   0.920   0.288   0.000   0.000
 Cm  96 298 202 8.8150e-04  56.327  30.023   7.438   5.254   0.756   0.200   0.001   0.000   0.000   0.000   0.000   0.647   0.269   0.000   0.000
 Cm  96 299 203 9.4187e-04  29.082  21.415  36.088   7.566   4.993   0.697   0.159   0.001   0.000   0.000   0.000   1.407   0.289   0.000   0.000
 Cm  96 300 204 9.8053e-04  41.158  36.893  10.046   9.369   1.926   0.569   0.039   0.000   0.000   0.000   0.000   0.959   0.267   0.000   0.000
 Cm  96 301 205 9.3950e-04  16.123  24.224  39.534   8.820   9.187   1.650   0.437   0.025   0.000   0.000   0.000   1.775   0.291   0.000   0.000
 Cm  96 302 206 4.2703e-05  95.533   2.595   0.788   0.824   0.188   0.065   0.007   0.001   0.000   0.000   0.000   0.078   0.268   0.000   0.000
 Cm  96 303 207 7.7381e-04  17.446  22.151  36.512  10.628   9.617   2.334   1.199   0.106   0.006   0.000   0.000   1.852   0.295   0.000   0.000
 Cm  96 304 208 6.6940e-04  43.219  30.136  11.733   9.707   3.009   1.853   0.259   0.084   0.000   0.000   0.000   1.062   0.275   0.000   0.000
 Cm  96 305 209 6.2064e-04  19.701  19.372  32.262  12.840   9.901   3.655   1.942   0.253   0.074   0.000   0.000   1.943   0.299   0.000   0.000
 Cm  96 306 210 5.7983e-04  41.490  28.132  12.699   9.284   4.804   2.857   0.533   0.191   0.010   0.000   0.000   1.195   0.280   0.000   0.000
 Cm  96 307 211 5.4423e-04  20.321  14.824  29.246  13.844  11.893   5.329   3.688   0.624   0.219   0.012   0.000   2.174   0.305   0.000   0.000
 Cm  96 308 212 5.1554e-04  38.362  25.638  11.883  11.717   4.972   5.349   1.430   0.575   0.065   0.010   0.000   1.444   0.287   0.000   0.000
 Cm  96 309 213 4.8883e-04   9.919  12.157  25.992  16.882  18.506   6.156   7.308   1.957   0.998   0.101   0.022   2.863   0.307   0.000   0.000
 Cm  96 310 214 4.6899e-04   0.000  49.018  10.218  20.058   5.671   9.011   2.943   2.587   0.343   0.142   0.007   2.372   0.292   0.000   0.000
 Cm  96 311 215 4.5060e-04   8.005   4.386  22.195   5.617  30.919   9.061  11.022   4.176   3.685   0.700   0.234   3.680   0.313   0.000   0.000
 Cm  96 312 216 4.3454e-04   0.000  42.896   3.600  22.559   5.538  11.658   4.867   6.268   1.573   0.948   0.093   2.933   0.296   0.000   0.000
 Cm  96 313 217 4.2058e-04   8.021   1.126  20.448   2.932  21.830   9.610  18.676   5.700   7.742   2.440   1.476   4.359   0.314   0.000   0.000
 Cm  96 314 218 4.0928e-04   0.000  40.692   0.757  23.024   2.335  11.841   3.698  10.217   3.431   3.441   0.562   3.367   0.299   0.000   0.000
 Cm  96 315 219 3.9813e-04   6.940   0.590  16.862   3.037  20.069   3.897  21.700   5.120  12.025   4.691   5.067   4.909   0.319   0.000   0.000
 Cm  96 316 220 3.8856e-04   0.000  36.894   0.947  22.188   3.046  11.970   1.675  10.197   2.366   8.505   2.212   3.694   0.306   0.000   0.000
 Cm  96 317 221 3.8020e-04   5.590   0.622  13.263   1.015  23.663   0.800  23.523   2.608  14.396   4.266  10.256   5.102   0.324   0.000   0.000
 Cm  96 318 222 3.7246e-04   0.000  27.513   1.593  20.080   1.754  21.696   0.430  13.015   0.170  10.609   3.140   3.929   0.311   0.000   0.000
 Bk  97 248 151 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 249 152 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 250 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 251 154 3.4329e+09 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bk  97 252 155 9.0265e+06  94.834   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.387   0.780
 Bk  97 253 156 5.3279e+05  99.421   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.057   0.000   0.579
 Bk  97 254 157 1.0115e+05  74.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  25.823   0.000
 Bk  97 255 158 5.8503e+04  99.978   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.000
 Bk  97 256 159 1.8687e+04  50.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.000  49.458   0.067
 Bk  97 257 160 7.8596e+03  99.804   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.196   0.000
 Bk  97 258 161 5.3274e-01  51.853   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  48.147   0.000
 Bk  97 259 162 1.3310e+00  99.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.103   0.000
 Bk  97 260 163 8.3410e-01   0.072   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.928   0.000
 Bk  97 261 164 3.8963e-01  42.685   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  57.315   0.000
 Bk  97 262 165 4.6515e+00   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.937   0.000
 Bk  97 263 166 1.6903e+00  20.315   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  79.685   0.000
 Bk  97 264 167 7.7711e-01   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.674   0.000
 Bk  97 265 168 3.9837e-01  26.077   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.151  73.922   0.000
 Bk  97 266 169 2.1580e-01   0.002   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.221  99.996   0.000
 Bk  97 267 170 1.2466e-01  90.172   0.079   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.215   9.749   0.000
 Bk  97 268 171 3.0230e-02   7.314   0.112   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.242  92.574   0.000
 Bk  97 269 172 3.2277e-02  99.707   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.246   0.255   0.000
 Bk  97 270 173 2.4710e-02  64.203   0.478   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.242  35.318   0.000
 Bk  97 271 174 1.8152e-02  98.414   0.929   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.254   0.657   0.000
 Bk  97 272 175 1.2702e-02  95.132   1.832   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.246   3.035   0.000
 Bk  97 273 176 8.9580e-03  97.626   2.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.246   0.074   0.000
 Bk  97 274 177 6.2499e-03  93.655   5.914   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.258   0.333   0.000
 Bk  97 275 178 4.5284e-03  95.239   4.739   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.235   0.014   0.000
 Bk  97 276 179 3.1298e-03  99.323   0.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.263   0.108   0.000
 Bk  97 277 180 1.9642e-03  92.903   7.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.380   0.005   0.000
 Bk  97 278 181 1.0015e-03  96.578   2.930   0.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.278   0.042   0.001
 Bk  97 279 182 1.2425e-03  93.845   5.899   0.255   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.358   0.001   0.000
 Bk  97 280 183 2.2229e-03  93.007   5.877   1.109   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.081   0.288   0.006   0.000
 Bk  97 281 184 5.1866e-02  24.912  70.083   3.285   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.784   0.288   1.710   0.000
 Bk  97 282 185 3.8040e-03  89.056   5.663   5.182   0.099   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163   0.336   0.000   0.000
 Bk  97 283 186 1.7484e-03  91.408   6.894   1.434   0.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.106   0.337   0.000   0.000
 Bk  97 284 187 1.2576e-04  86.265  10.453   2.363   0.379   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.164   0.285   0.511   0.000
 Bk  97 285 188 1.1164e-03  33.939  61.374   3.352   1.133   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.717   0.325   0.200   0.000
 Bk  97 286 189 9.0513e-05  87.023   9.242   2.831   0.451   0.230   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.273   0.223   0.000
 Bk  97 287 190 1.1755e-04  93.240   5.289   0.758   0.490   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.346   0.162   0.050
 Bk  97 288 191 8.6427e-04  60.597  30.105   8.277   0.706   0.294   0.000   0.000   0.000   0.000   0.000   0.000   0.500   0.274   0.020   0.000
 Bk  97 289 192 9.4242e-04  53.870  41.243   3.839   1.010   0.034   0.000   0.000   0.000   0.000   0.000   0.000   0.521   0.304   0.004   0.000
 Bk  97 290 193 5.1842e-04  66.791  23.460   8.794   0.763   0.191   0.000   0.000   0.000   0.000   0.000   0.000   0.441   0.272   0.001   0.000
 Bk  97 291 194 8.4401e-04  63.030  30.532   4.722   1.623   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.452   0.310   0.000   0.000
 Bk  97 292 195 8.6216e-04  43.744  36.688  17.161   1.748   0.657   0.001   0.000   0.000   0.000   0.000   0.000   0.789   0.287   0.000   0.000
 Bk  97 293 196 8.3437e-04  57.803  32.153   7.549   2.276   0.213   0.006   0.000   0.000   0.000   0.000   0.000   0.550   0.299   0.000   0.000
 Bk  97 294 197 7.9419e-04  38.863  36.726  20.332   2.983   1.069   0.027   0.000   0.000   0.000   0.000   0.000   0.907   0.281   0.000   0.000
 Bk  97 295 198 7.4891e-04  60.283  26.283   9.423   3.607   0.366   0.037   0.000   0.000   0.000   0.000   0.000   0.576   0.318   0.000   0.000
 Bk  97 296 199 8.9323e-05  90.999   4.079   3.861   0.696   0.353   0.012   0.000   0.000   0.000   0.000   0.000   0.154   0.251   0.000   0.000
 Bk  97 297 200 4.0383e-05  95.177   3.017   1.109   0.640   0.049   0.008   0.000   0.000   0.000   0.000   0.000   0.074   0.258   0.000   0.000
 Bk  97 298 201 8.1869e-04  41.023  16.983  32.729   5.363   3.587   0.278   0.037   0.000   0.000   0.000   0.000   1.145   0.264   0.000   0.000
 Bk  97 299 202 8.1927e-04  42.975  27.336  18.959   8.968   1.355   0.403   0.005   0.000   0.000   0.000   0.000   0.996   0.272   0.000   0.000
 Bk  97 300 203 8.4467e-04  31.461  10.409  39.672  10.709   6.829   0.746   0.174   0.000   0.000   0.000   0.000   1.540   0.274   0.000   0.000
 Bk  97 301 204 8.8775e-04  27.824  31.330  20.356  16.501   2.724   1.211   0.055   0.000   0.000   0.000   0.000   1.388   0.277   0.000   0.000
 Bk  97 302 205 9.4117e-04  12.525   9.346  48.094  16.168  11.536   1.673   0.648   0.011   0.000   0.000   0.000   2.125   0.278   0.000   0.000
 Bk  97 303 206 9.3118e-04   7.216  37.693  24.659  22.279   5.099   2.771   0.245   0.038   0.000   0.000   0.000   1.898   0.284   0.000   0.000
 Bk  97 304 207 8.7897e-04   3.795   5.031  46.905  22.519  16.651   3.096   1.882   0.113   0.009   0.000   0.000   2.606   0.285   0.000   0.000
 Bk  97 305 208 5.0022e-04  37.318  24.766  12.190  18.570   3.728   2.980   0.333   0.115   0.000   0.000   0.000   1.375   0.285   0.000   0.000
 Bk  97 306 209 7.2387e-04   3.336   3.923  42.383  19.328  22.120   4.889   3.629   0.302   0.090   0.000   0.000   2.842   0.289   0.000   0.000
 Bk  97 307 210 6.6932e-04   4.629  35.508  13.637  32.415   4.644   7.508   1.170   0.471   0.018   0.000   0.000   2.266   0.291   0.000   0.000
 Bk  97 308 211 6.2345e-04   3.114   2.030  38.021  13.820  30.554   4.281   6.940   0.899   0.330   0.009   0.000   3.138   0.296   0.000   0.000
 Bk  97 309 212 5.8062e-04   4.051  31.420  10.871  34.236   6.106   9.801   1.765   1.613   0.114   0.023   0.000   2.523   0.300   0.000   0.000
 Bk  97 310 213 5.4997e-04   2.652   0.625  27.706  12.730  35.343   7.167  10.121   1.973   1.570   0.096   0.017   3.596   0.307   0.000   0.000
 Bk  97 311 214 5.1990e-04   0.000  25.455   9.566  32.665  11.075  12.647   3.882   4.013   0.471   0.221   0.005   3.073   0.305   0.000   0.000
 Bk  97 312 215 4.9593e-04   2.319   0.043  10.739  12.926  36.591  11.548  16.504   3.642   4.933   0.521   0.234   4.354   0.318   0.000   0.000
 Bk  97 313 216 4.7276e-04   0.000  15.862   8.293  27.036  10.668  22.294   4.510   8.314   1.670   1.271   0.081   3.785   0.310   0.000   0.000
 Bk  97 314 217 4.5333e-04   2.293   0.031   5.838   6.722  29.476  10.792  26.894   5.952   8.701   1.869   1.431   5.070   0.326   0.000   0.000
 Bk  97 315 218 4.2757e-04   0.000  16.149   4.556  23.544   6.783  24.250   5.386  11.353   3.506   4.025   0.448   4.238   0.313   0.000   0.000
 Bk  97 316 219 4.1554e-04   2.141   0.024   7.142   2.209  24.963   6.410  29.991   5.948  13.051   3.710   4.410   5.520   0.328   0.000   0.000
 Bk  97 317 220 4.0361e-04   0.000  11.972   4.245  22.566   4.714  25.780   4.624  13.408   3.305   7.769   1.617   4.625   0.317   0.000   0.000
 Bk  97 318 221 3.9345e-04   2.046   0.000   3.956   1.502  24.935   3.848  29.780   5.051  15.838   3.992   9.051   5.765   0.333   0.000   0.000
 Bk  97 319 222 3.8430e-04   0.000   7.199   0.888  21.528   5.187  29.426   4.390  14.673   4.159   9.810   2.740   4.881   0.327   0.000   0.000
 Bk  97 320 223 3.7587e-04   1.821   0.000   1.822   0.204  16.193   4.012  31.227   4.745  23.684   3.871  12.420   5.898   0.345   0.000   0.000
 Bk  97 321 224 3.6913e-04   0.000   4.202   0.415  10.724   2.199  29.306   6.690  25.698   3.763  13.843   3.160   5.194   0.337   0.000   0.000
 Cf  98 253 155 1.3813e+08 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 255 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 256 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 257 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 258 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 259 161 5.7121e+03  99.938   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.000
 Cf  98 260 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 261 163 3.6162e+02  57.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  42.849   0.000
 Cf  98 262 164 2.5921e+03  99.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.000
 Cf  98 263 165 3.8176e+01  53.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  46.991   0.000
 Cf  98 264 166 6.7179e+00  99.543   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.457   0.000
 Cf  98 265 167 2.3384e+00  21.372   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.628   0.000
 Cf  98 266 168 9.4590e-01  98.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.019   0.000
 Cf  98 267 169 4.4031e-01  16.663   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  83.337   0.000
 Cf  98 268 170 2.2810e-01  99.911   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.000
 Cf  98 269 171 1.2561e-01  76.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  23.253   0.000
 Cf  98 270 172 7.3131e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 271 173 4.6058e-02  99.925   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.075   0.000
 Cf  98 272 174 2.9688e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 273 175 1.1981e-02  99.928   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.122   0.001   0.000
 Cf  98 274 176 1.0963e-02  99.993   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.000   0.000
 Cf  98 275 177 7.5657e-03  98.985   1.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.234   0.000   0.000
 Cf  98 276 178 5.3410e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Cf  98 277 179 3.6369e-03  99.358   0.642   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.234   0.000   0.000
 Cf  98 278 180 2.1992e-03  99.269   0.731   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.236   0.000   0.000
 Cf  98 279 181 1.0454e-03  99.150   0.850   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.261   0.000   0.000
 Cf  98 280 182 2.2223e-04  98.875   1.125   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.351   0.000   0.000
 Cf  98 281 183 1.3431e-02  95.995   3.913   0.092   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.243   0.000   0.000
 Cf  98 282 184 6.2566e-02  67.070  32.814   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.330   0.283   0.000   0.000
 Cf  98 283 185 7.3627e-03  92.879   6.363   0.758   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.270   0.000   0.000
 Cf  98 284 186 3.3311e-03  94.954   4.788   0.258   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.315   0.000   0.000
 Cf  98 285 187 1.5979e-03  95.125   3.421   1.440   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.282   0.000   0.000
 Cf  98 286 188 1.0444e-03  96.249   3.243   0.460   0.038   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.302   0.010   0.000
 Cf  98 287 189 1.0286e-04  96.705   1.774   0.858   0.106   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.281   0.000   0.557
 Cf  98 288 190 7.0947e-05  98.248   1.350   0.312   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.020   0.310   0.000   0.074
 Cf  98 289 191 8.8365e-04  90.568   7.784   1.555   0.093   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112   0.264   0.000   0.000
 Cf  98 290 192 9.8797e-04  91.092   8.018   0.819   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.315   0.000   0.000
 Cf  98 291 193 8.3673e-04  87.552   9.268   2.924   0.257   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.159   0.268   0.000   0.000
 Cf  98 292 194 9.5640e-04  89.162   9.652   1.002   0.184   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.313   0.000   0.000
 Cf  98 293 195 9.1199e-04  82.494  13.315   3.714   0.462   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.271   0.000   0.000
 Cf  98 294 196 8.6665e-04  86.467  11.828   1.380   0.326   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.156   0.320   0.000   0.000
 Cf  98 295 197 8.2168e-04  78.487  14.724   5.968   0.743   0.078   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.279   0.000   0.000
 Cf  98 296 198 7.8605e-04  83.884  13.502   2.005   0.606   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.193   0.318   0.000   0.000
 Cf  98 297 199 8.3376e-04  73.213  17.273   8.203   1.102   0.209   0.000   0.000   0.000   0.000   0.000   0.000   0.378   0.283   0.000   0.000
 Cf  98 298 200 1.1770e-04  96.153   3.031   0.656   0.156   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.262   0.000   0.000
 Cf  98 299 201 9.5955e-05  94.551   2.885   2.168   0.342   0.053   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.280   0.000   0.000
 Cf  98 300 202 5.3385e-05  97.184   2.094   0.548   0.167   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.265   0.000   0.000
 Cf  98 301 203 7.8309e-04  57.922  20.189  17.855   3.035   0.954   0.045   0.000   0.000   0.000   0.000   0.000   0.690   0.288   0.000   0.000
 Cf  98 302 204 7.8404e-04  68.295  23.908   5.029   2.472   0.271   0.025   0.000   0.000   0.000   0.000   0.000   0.426   0.268   0.000   0.000
 Cf  98 303 205 7.8176e-04  51.024  21.812  21.135   4.097   1.774   0.153   0.005   0.000   0.000   0.000   0.000   0.843   0.293   0.000   0.000
 Cf  98 304 206 1.0605e-03  47.230  38.192   8.312   5.319   0.769   0.178   0.000   0.000   0.000   0.000   0.000   0.747   0.277   0.000   0.000
 Cf  98 305 207 8.4199e-04  34.325  22.455  32.541   6.302   3.826   0.470   0.080   0.000   0.000   0.000   0.000   1.246   0.297   0.000   0.000
 Cf  98 306 208 7.3132e-04  55.143  29.838   7.236   6.281   1.159   0.334   0.010   0.000   0.000   0.000   0.000   0.695   0.283   0.000   0.000
 Cf  98 307 209 6.5923e-04  35.525  20.103  30.480   6.971   5.655   1.010   0.251   0.005   0.000   0.000   0.000   1.312   0.308   0.000   0.000
 Cf  98 308 210 7.4148e-04  47.015  31.349  10.362   8.250   1.967   0.970   0.085   0.002   0.000   0.000   0.000   0.901   0.288   0.000   0.000
 Cf  98 309 211 6.8101e-04  21.356  22.939  33.936  10.347   8.487   1.940   0.929   0.064   0.002   0.000   0.000   1.715   0.313   0.000   0.000
 Cf  98 310 212 6.3214e-04  45.563  29.702  11.245   8.042   3.191   1.990   0.216   0.051   0.000   0.000   0.000   1.007   0.295   0.000   0.000
 Cf  98 311 213 5.9249e-04  14.344  23.858  32.646  13.106   9.870   3.569   2.306   0.242   0.060   0.000   0.000   2.018   0.317   0.000   0.000
 Cf  98 312 214 5.5929e-04  42.909  26.996  10.673  10.825   4.229   3.454   0.665   0.241   0.008   0.000   0.000   1.207   0.301   0.000   0.000
 Cf  98 313 215 5.2917e-04  10.165  16.954  29.696  15.984  16.374   5.047   4.493   0.934   0.336   0.016   0.001   2.514   0.320   0.000   0.000
 Cf  98 314 216 5.0617e-04  39.503  21.805  10.568  14.830   4.469   6.121   1.699   0.890   0.095   0.018   0.000   1.533   0.307   0.000   0.000
 Cf  98 315 217 4.8365e-04  10.351  12.597  26.616  13.117  20.852   5.520   7.259   2.236   1.306   0.120   0.025   2.872   0.322   0.000   0.000
 Cf  98 316 218 4.6394e-04  37.797  22.596  10.145  12.576   4.087   7.078   2.603   2.671   0.322   0.121   0.005   1.704   0.311   0.000   0.000
 Cf  98 317 219 4.4744e-04   8.285  15.285  23.278  13.786  18.089   5.333   8.808   3.115   3.392   0.470   0.159   3.098   0.327   0.000   0.000
 Cf  98 318 220 4.3344e-04  34.186  21.736  11.720  12.739   4.101   7.144   2.500   4.325   0.961   0.539   0.048   1.938   0.315   0.000   0.000
 Cf  98 319 221 4.1990e-04   7.383  10.085  24.642  11.007  22.518   4.806   9.506   2.831   5.201   1.257   0.766   3.436   0.333   0.000   0.000
 Cf  98 320 222 4.0785e-04  26.653  19.685   9.542  18.266   5.668   8.619   2.987   5.003   1.542   1.815   0.218   2.429   0.320   0.000   0.000
 Cf  98 321 223 4.6777e-05  84.796   0.181   4.639   1.684   3.910   0.947   1.852   0.477   0.891   0.316   0.307   0.623   0.334   0.000   0.000
 Cf  98 322 224 5.9960e-05   0.000  88.572   0.219   4.842   1.145   2.208   0.653   1.287   0.371   0.596   0.107   1.413   0.326   0.000   0.000
 Cf  98 323 225 6.4315e-05  79.316   0.000   3.835   1.014   5.269   2.385   3.782   1.214   1.723   0.521   0.941   1.024   0.343   0.000   0.000
 Cf  98 324 226 6.1581e-05   0.000  55.116   1.719  32.696   0.957   3.936   1.115   2.227   0.631   1.282   0.322   2.211   0.334   0.000   0.000
 Cf  98 325 227 4.9277e-05   0.000   0.000  31.744   6.302  49.029   0.856   5.288   1.412   3.035   0.982   1.353   3.667   0.352   0.000   0.000
 Es  99 252 153 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 254 155 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 255 156 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 256 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 257 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 258 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 259 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 260 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 261 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 262 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 263 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Es  99 264 165 2.6983e+04   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.937   0.000
 Es  99 265 166 6.0460e+01  21.179   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.821   0.000
 Es  99 266 167 9.6161e+00   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.000
 Es  99 267 168 2.8161e+00   5.118   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.882   0.000
 Es  99 268 169 1.0240e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Es  99 269 170 4.4433e-01   0.772   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.228   0.000
 Es  99 270 171 1.4296e-01   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Es  99 271 172 7.9146e-02  67.489   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108  32.511   0.000
 Es  99 272 173 4.8367e-02   1.058   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.942   0.000
 Es  99 273 174 2.9813e-02  99.612   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.198   0.358   0.000
 Es  99 274 175 1.8782e-02  21.693   0.085   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.206  78.223   0.000
 Es  99 275 176 1.1777e-02  99.462   0.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.228   0.395   0.000
 Es  99 276 177 7.6592e-03  44.143   1.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.222  54.635   0.000
 Es  99 277 178 4.7127e-03  99.559   0.220   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.246   0.221   0.000
 Es  99 278 179 2.7079e-03  57.488   1.107   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.235  41.404   0.000
 Es  99 279 180 2.1104e-02  81.719  15.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.183   0.323   3.148   0.000
 Es  99 280 181 1.1775e-03  75.446   2.020   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.022   0.280  22.479   0.001
 Es  99 281 182 1.0471e-02  91.546   7.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.085   0.346   1.363   0.000
 Es  99 282 183 2.5301e-02  82.548   8.830   0.455   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.268   8.167   0.000
 Es  99 283 184 6.8050e-02  69.260  27.907   0.509   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.312   0.296   2.324   0.000
 Es  99 284 185 9.2910e-03  88.091   6.292   2.592   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.118   0.308   3.024   0.000
 Es  99 285 186 3.9565e-03  92.418   6.606   0.673   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.336   0.299   0.000
 Es  99 286 187 1.5978e-03  26.146   3.517   2.496   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.089   0.326  67.768   0.002
 Es  99 287 188 7.8374e-04  94.958   1.626   0.698   0.128   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.348   2.590   0.000
 Es  99 288 189 5.3098e-05  49.120   3.270   0.608   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.061   0.309  46.882   0.000
 Es  99 289 190 7.6492e-04  85.743   8.468   0.897   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.332   4.806   0.000
 Es  99 290 191 1.0529e-03  63.604  18.549   2.627   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.273   0.273  15.063   0.000
 Es  99 291 192 7.5018e-04  77.070  18.669   1.271   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.246   0.313   2.863   0.000
 Es  99 292 193 1.0160e-03  67.818  23.590   6.134   0.430   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.274   2.026   0.000
 Es  99 293 194 9.3523e-04  76.229  20.720   1.894   0.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.267   0.337   0.743   0.000
 Es  99 294 195 8.9432e-04  69.885  20.701   8.503   0.553   0.035   0.000   0.000   0.000   0.000   0.000   0.000   0.401   0.297   0.322   0.000
 Es  99 295 196 8.7257e-04  72.027  24.323   2.895   0.736   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.324   0.323   0.019   0.000
 Es  99 296 197 7.9884e-04  69.594  17.658  11.686   0.905   0.155   0.000   0.000   0.000   0.000   0.000   0.000   0.444   0.248   0.003   0.000
 Es  99 297 198 7.8207e-04  73.472  21.533   3.798   1.174   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.327   0.265   0.001   0.000
 Es  99 298 199 7.4956e-04  66.913  17.467  13.956   1.259   0.405   0.000   0.000   0.000   0.000   0.000   0.000   0.508   0.261   0.000   0.000
 Es  99 299 200 6.9564e-05  95.000   3.676   0.956   0.358   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.271   0.000   0.000
 Es  99 300 201 1.1159e-04  91.604   3.828   3.840   0.579   0.149   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.268   0.000   0.000
 Es  99 301 202 7.8092e-05  93.575   4.446   1.337   0.613   0.028   0.001   0.000   0.000   0.000   0.000   0.000   0.091   0.277   0.000   0.000
 Es  99 302 203 2.8474e-05  95.251   2.114   2.075   0.398   0.160   0.002   0.000   0.000   0.000   0.000   0.000   0.081   0.272   0.000   0.000
 Es  99 303 204 7.7711e-04  52.958  29.546  12.242   4.626   0.541   0.086   0.000   0.000   0.000   0.000   0.000   0.705   0.288   0.000   0.000
 Es  99 304 205 7.8596e-04  43.027  16.859  32.442   4.718   2.776   0.171   0.008   0.000   0.000   0.000   0.000   1.079   0.286   0.000   0.000
 Es  99 305 206 8.1575e-04  39.060  34.056  17.970   7.537   1.090   0.287   0.000   0.000   0.000   0.000   0.000   0.984   0.298   0.000   0.000
 Es  99 306 207 8.3914e-04  28.402  11.708  44.102  10.076   5.113   0.499   0.101   0.000   0.000   0.000   0.000   1.537   0.292   0.000   0.000
 Es  99 307 208 8.5509e-04  23.240  39.221  19.892  14.347   2.472   0.806   0.022   0.000   0.000   0.000   0.000   1.361   0.300   0.000   0.000
 Es  99 308 209 8.4101e-04  14.371  10.216  48.772  14.860   9.877   1.469   0.431   0.003   0.000   0.000   0.000   2.018   0.301   0.000   0.000
 Es  99 309 210 8.0726e-04  13.849  38.185  22.543  19.456   3.586   2.215   0.156   0.009   0.000   0.000   0.000   1.681   0.304   0.000   0.000
 Es  99 310 211 7.8889e-04   7.755   5.834  47.157  20.350  14.702   2.611   1.526   0.064   0.001   0.000   0.000   2.427   0.306   0.000   0.000
 Es  99 311 212 7.5261e-04   5.625  39.922  20.904  24.406   4.353   4.258   0.417   0.114   0.000   0.000   0.000   1.970   0.307   0.000   0.000
 Es  99 312 213 7.0082e-04   3.203   3.429  44.814  19.835  21.077   3.831   3.480   0.264   0.066   0.000   0.000   2.793   0.313   0.000   0.000
 Es  99 313 214 6.4586e-04   5.482  35.096  15.009  31.401   5.157   6.267   1.089   0.486   0.014   0.000   0.000   2.213   0.315   0.000   0.000
 Es  99 314 215 6.0026e-04   3.908   2.093  34.516  15.368  31.627   5.071   6.088   0.948   0.373   0.008   0.000   3.153   0.325   0.000   0.000
 Es  99 315 216 5.6481e-04   6.210  29.290  10.946  33.189   8.088   8.631   2.072   1.449   0.104   0.021   0.000   2.499   0.319   0.000   0.000
 Es  99 316 217 5.4109e-04   3.483   3.536  24.323  13.439  34.239   8.178   9.255   2.053   1.395   0.083   0.015   3.523   0.332   0.000   0.000
 Es  99 317 218 5.1274e-04   5.918  25.915  12.951  29.821   7.091  11.185   2.902   3.682   0.382   0.150   0.003   2.732   0.329   0.000   0.000
 Es  99 318 219 4.9230e-04   3.392   3.702  20.711  17.828  28.898   6.666  11.961   2.866   3.568   0.298   0.110   3.717   0.346   0.000   0.000
 Es  99 319 220 4.6887e-04   0.000  28.228  14.025  28.917   7.860  11.406   2.672   5.293   0.967   0.603   0.027   2.980   0.334   0.000   0.000
 Es  99 320 221 4.4892e-04   3.104   1.520  18.743  17.672  28.843   8.715  11.498   3.084   5.317   0.979   0.523   3.980   0.350   0.000   0.000
 Es  99 321 222 4.3136e-04   0.000  17.330  10.410  33.608  11.538  13.702   3.662   6.179   1.571   1.843   0.157   3.494   0.335   0.000   0.000
 Es  99 322 223 4.1571e-04   2.454   0.203   9.860   7.692  36.428  13.059  15.324   4.669   6.591   1.736   1.984   4.658   0.355   0.000   0.000
 Es  99 323 224 3.9967e-04   0.000  10.679   3.698  27.265  10.934  25.900   6.020   8.529   2.595   3.840   0.540   4.277   0.341   0.000   0.000
 Es  99 324 225 3.8096e-04   2.284   0.103   6.186   1.432  25.199  10.414  31.264   6.085   9.871   2.947   4.217   5.410   0.362   0.000   0.000
 Es  99 325 226 3.6609e-04   0.000   8.512   2.249  13.063   5.533  31.356   9.296  17.238   3.737   7.063   1.951   5.085   0.357   0.000   0.000
 Es  99 326 227 3.5183e-04   1.961   0.000   1.558   0.898   9.359   2.955  32.072  11.503  25.798   5.187   8.706   6.354   0.378   0.000   0.000
 Es  99 327 228 3.3812e-04   0.000   1.968   0.978   7.885   4.704  15.205   6.920  33.819   8.456  16.398   3.666   5.961   0.367   0.000   0.000
 Es  99 328 229 3.1693e-04   2.503   0.000   0.306   0.128   3.799   2.388  14.090   4.682  38.223  11.134  22.743   6.695   0.385   0.000   0.000
 Fm 100 258 158 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 259 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 260 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 261 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 262 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 263 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 264 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 265 165 2.3233e+07  52.668   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  47.332   0.000
 Fm 100 266 166 8.4292e+01  99.798   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202   0.000
 Fm 100 267 167 8.3927e+00  21.223   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.777   0.000
 Fm 100 268 168 2.5827e+00  97.813   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.187   0.000
 Fm 100 269 169 9.5859e-01   3.962   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  96.038   0.000
 Fm 100 270 170 4.2414e-01  96.612   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.388   0.000
 Fm 100 271 171 2.0822e-01  17.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  82.294   0.000
 Fm 100 272 172 1.0805e-01  99.584   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.416   0.000
 Fm 100 273 173 6.2407e-02  59.775   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  40.225   0.000
 Fm 100 274 174 3.7624e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 275 175 2.2113e-02  97.897   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.103   0.000
 Fm 100 276 176 1.3743e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Fm 100 277 177 8.3919e-03  99.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.058   0.000
 Fm 100 278 178 5.2712e-03  99.728   0.271   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.190   0.000   0.000
 Fm 100 279 179 2.6639e-03  99.981   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.000
 Fm 100 280 180 1.7619e-03  99.789   0.211   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.193   0.000   0.000
 Fm 100 281 181 6.9846e-04  99.415   0.583   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.223   0.001   0.000
 Fm 100 282 182 2.1193e-02  98.960   0.983   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.350   0.057   0.000
 Fm 100 283 183 3.8367e-02  97.947   2.053   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.228   0.000   0.000
 Fm 100 284 184 5.8216e-02  94.082   5.918   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.271   0.000   0.000
 Fm 100 285 185 1.1435e-02  96.631   3.235   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.263   0.000   0.000
 Fm 100 286 186 5.0140e-03  97.593   2.401   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.319   0.002   0.000
 Fm 100 287 187 2.5034e-03  80.290   2.421   0.465   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.277  16.824   0.000
 Fm 100 288 188 1.5935e-03  97.986   1.428   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.308   0.438   0.061
 Fm 100 289 189 7.2027e-04  96.991   1.815   0.296   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.278   0.898   0.000
 Fm 100 290 190 4.2977e-05  98.571   1.328   0.086   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.323   0.015   0.000
 Fm 100 291 191 6.4419e-04  95.485   3.902   0.569   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.051   0.272   0.044   0.000
 Fm 100 292 192 7.8559e-04  96.061   3.385   0.246   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.039   0.317   0.039   0.269
 Fm 100 293 193 1.1879e-03  91.910   7.033   1.057   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.268   0.000   0.000
 Fm 100 294 194 1.1381e-03  93.955   5.650   0.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.245   0.000   0.000
 Fm 100 295 195 1.0527e-03  89.025   9.291   1.668   0.016   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.127   0.274   0.000   0.000
 Fm 100 296 196 9.0097e-04  92.775   6.601   0.622   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.254   0.000   0.000
 Fm 100 297 197 8.1378e-04  87.387  10.151   2.321   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.282   0.000   0.000
 Fm 100 298 198 7.7422e-04  91.419   7.673   0.828   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.261   0.000   0.000
 Fm 100 299 199 7.8284e-04  83.842  12.771   3.045   0.341   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.199   0.288   0.000   0.000
 Fm 100 300 200 7.9348e-04  87.806  10.709   1.263   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.268   0.000   0.000
 Fm 100 301 201 1.3931e-04  95.000   3.411   1.439   0.145   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.067   0.294   0.000   0.000
 Fm 100 302 202 1.3202e-04  96.569   2.832   0.515   0.083   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.276   0.000   0.000
 Fm 100 303 203 1.1016e-04  94.961   3.158   1.660   0.201   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.072   0.299   0.000   0.000
 Fm 100 304 204 8.5228e-05  97.063   2.312   0.535   0.089   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.037   0.279   0.000   0.000
 Fm 100 305 205 5.8821e-05  96.021   2.334   1.404   0.217   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.304   0.000   0.000
 Fm 100 306 206 7.4472e-04  75.038  20.143   3.594   1.165   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.311   0.286   0.000   0.000
 Fm 100 307 207 7.3953e-04  59.386  20.296  17.057   2.568   0.678   0.015   0.000   0.000   0.000   0.000   0.000   0.649   0.308   0.000   0.000
 Fm 100 308 208 7.2770e-04  69.128  24.261   4.074   2.324   0.209   0.005   0.000   0.000   0.000   0.000   0.000   0.402   0.291   0.000   0.000
 Fm 100 309 209 7.1697e-04  50.540  22.170  21.744   3.813   1.612   0.120   0.001   0.000   0.000   0.000   0.000   0.841   0.318   0.000   0.000
 Fm 100 310 210 7.1235e-04  64.022  25.786   5.851   3.737   0.508   0.097   0.000   0.000   0.000   0.000   0.000   0.512   0.295   0.000   0.000
 Fm 100 311 211 7.1176e-04  39.481  23.897  27.649   5.115   3.429   0.370   0.059   0.000   0.000   0.000   0.000   1.105   0.323   0.000   0.000
 Fm 100 312 212 6.8944e-04  57.905  28.708   7.046   5.002   1.060   0.275   0.003   0.000   0.000   0.000   0.000   0.634   0.298   0.000   0.000
 Fm 100 313 213 6.7020e-04  33.487  21.216  31.915   6.951   5.205   0.974   0.250   0.003   0.000   0.000   0.000   1.331   0.327   0.000   0.000
 Fm 100 314 214 6.4998e-04  51.717  29.777   9.948   6.014   1.749   0.741   0.054   0.001   0.000   0.000   0.000   0.787   0.305   0.000   0.000
 Fm 100 315 215 6.2585e-04  24.109  22.466  32.639  10.861   6.979   2.131   0.757   0.056   0.002   0.000   0.000   1.638   0.340   0.000   0.000
 Fm 100 316 216 6.0217e-04  47.971  28.565  10.915   7.634   3.040   1.662   0.177   0.035   0.000   0.000   0.000   0.951   0.310   0.000   0.000
 Fm 100 317 217 5.8101e-04  19.963  18.307  33.685  13.234   9.338   3.201   2.013   0.219   0.040   0.000   0.000   1.927   0.343   0.000   0.000
 Fm 100 318 218 5.5894e-04  44.903  27.031  12.107   8.883   3.336   3.091   0.503   0.144   0.003   0.000   0.000   1.107   0.313   0.000   0.000
 Fm 100 319 219 5.3850e-04  16.813  19.900  32.430  12.272  11.281   3.160   3.442   0.555   0.144   0.003   0.000   2.082   0.337   0.000   0.000
 Fm 100 320 220 5.1973e-04  39.782  30.748  10.912   9.869   3.266   4.182   0.830   0.382   0.028   0.001   0.000   1.240   0.321   0.000   0.000
 Fm 100 321 221 5.0171e-04  12.713  18.066  34.147  13.561  12.069   3.481   4.436   1.076   0.421   0.028   0.002   2.305   0.349   0.000   0.000
 Fm 100 322 222 4.8513e-04  34.507  25.145  15.715  12.888   3.973   5.060   1.655   0.938   0.093   0.026   0.000   1.539   0.331   0.000   0.000
 Fm 100 323 223 4.6907e-04  10.205   6.951  29.948  19.853  18.130   5.552   5.894   2.010   1.293   0.127   0.037   2.880   0.357   0.000   0.000
 Fm 100 324 224 4.5429e-04  27.822  22.157  12.946  16.584   7.923   6.333   3.463   2.249   0.383   0.132   0.007   2.020   0.335   0.000   0.000
 Fm 100 325 225 4.4006e-04   7.860   2.230  24.539  12.282  26.472   9.674   9.521   3.497   3.208   0.512   0.202   3.563   0.364   0.000   0.000
 Fm 100 326 226 4.2744e-04   0.000  35.792   9.419  24.567   5.677  11.975   4.555   5.500   1.746   0.693   0.075   2.976   0.346   0.000   0.000
 Fm 100 327 227 4.1391e-04   4.686   0.000  10.247   7.482  29.546  12.241  18.190   6.924   6.854   2.415   1.416   4.698   0.379   0.000   0.000
 Fm 100 328 228 4.0145e-04   0.000  15.909   0.000  31.716   9.591  18.107   5.272  10.167   4.330   4.139   0.768   4.210   0.353   0.000   0.000
 Fm 100 329 229 3.8578e-04   5.380   0.000   3.170   0.033  16.065   9.395  31.042   8.824  14.741   5.665   5.684   5.803   0.384   0.000   0.000
 Fm 100 330 230 3.7454e-04   0.000   6.293   0.234  11.090   0.177  38.934   8.082  16.227   5.188   9.781   3.992   5.490   0.361   0.000   0.000
 Fm 100 331 231 3.6235e-04   0.000   0.000   2.586   0.379   8.726   0.182  23.034  11.437  31.098   8.071  14.487   6.556   0.393   0.000   0.000
 Md 101 258 157 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 260 159 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 261 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 262 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 263 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 264 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 265 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 266 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Md 101 267 166 5.7640e+04  36.382   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  63.618   0.000
 Md 101 268 167 5.3481e+01   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.986   0.000
 Md 101 269 168 7.7967e+00   5.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.659   0.000
 Md 101 270 169 1.9621e+00   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Md 101 271 170 7.3199e-01   1.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.945   0.000
 Md 101 272 171 3.2478e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Md 101 273 172 1.5192e-01   0.391   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.609   0.000
 Md 101 274 173 8.2102e-02   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.998   0.000
 Md 101 275 174 4.7910e-02  47.235   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  52.765   0.000
 Md 101 276 175 2.8354e-02   0.146   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.854   0.000
 Md 101 277 176 1.6810e-02  91.074   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   8.924   0.000
 Md 101 278 177 9.9877e-03   0.892   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139  99.108   0.000
 Md 101 279 178 6.3406e-03  98.345   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.210   1.568   0.000
 Md 101 280 179 2.3735e-03   1.700   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.261  98.197   0.000
 Md 101 281 180 1.8122e-03  95.384   2.500   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.465   2.116   0.000
 Md 101 282 181 2.7261e-02  15.715   2.831   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.336  81.454   0.000
 Md 101 283 182 4.4804e-02  94.481   2.906   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.391   2.613   0.000
 Md 101 284 183 4.3226e-02  31.100   3.420   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.266  65.480   0.000
 Md 101 285 184 6.2011e-02  89.131   5.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.109   0.320   5.742   0.000
 Md 101 286 185 1.5507e-02  54.317   4.028   0.504   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.054   0.311  41.151   0.000
 Md 101 287 186 6.5187e-03  76.461   6.707   0.383   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.121   0.366  16.449   0.000
 Md 101 288 187 2.8535e-03   0.227   0.872   0.628   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.368  98.273   0.000
 Md 101 289 188 1.8332e-03  36.159   3.347   0.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.099   0.380  60.323   0.000
 Md 101 290 189 9.8215e-04   0.880   0.430   0.404   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.352  98.285   0.000
 Md 101 291 190 1.3028e-04  69.795   2.818   0.202   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.387  27.184   0.000
 Md 101 292 191 7.1885e-04   1.556   3.165   0.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.074   0.336  94.570   0.000
 Md 101 293 192 5.9658e-04  91.375   0.936   0.442   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.091   0.257   7.247   0.000
 Md 101 294 193 1.0096e-03  61.289  10.971   1.272   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.157   0.283  26.468   0.000
 Md 101 295 194 1.0495e-03  85.395   3.594   0.877   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.155   0.255  10.134   0.000
 Md 101 296 195 9.8510e-04  76.948  14.305   2.914   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.223   0.287   5.778   0.000
 Md 101 297 196 8.2302e-04  84.110   8.821   1.333   0.046   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.175   0.263   5.690   0.000
 Md 101 298 197 7.4283e-04  80.275  13.670   4.520   0.247   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.249   0.306   1.288   0.000
 Md 101 299 198 6.4317e-04  82.829  14.021   1.604   0.207   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.195   0.273   1.340   0.000
 Md 101 300 199 6.2068e-04  80.837  12.200   6.142   0.440   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.263   0.270   0.376   0.000
 Md 101 301 200 5.7368e-04  81.121  16.121   2.134   0.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222   0.283   0.075   0.000
 Md 101 302 201 6.5686e-04  75.079  14.482   9.577   0.752   0.095   0.000   0.000   0.000   0.000   0.000   0.000   0.363   0.277   0.015   0.000
 Md 101 303 202 6.5730e-04  74.636  20.576   3.702   1.069   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.312   0.288   0.005   0.000
 Md 101 304 203 6.1049e-04  72.652  14.325  11.667   1.099   0.258   0.000   0.000   0.000   0.000   0.000   0.000   0.420   0.286   0.000   0.000
 Md 101 305 204 6.2094e-04  73.269  21.057   4.332   1.296   0.047   0.000   0.000   0.000   0.000   0.000   0.000   0.338   0.294   0.000   0.000
 Md 101 306 205 1.0467e-04  92.358   3.667   3.440   0.446   0.089   0.000   0.000   0.000   0.000   0.000   0.000   0.122   0.293   0.000   0.000
 Md 101 307 206 8.3661e-05  93.108   4.881   1.463   0.529   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.299   0.000   0.000
 Md 101 308 207 5.4996e-05  93.782   2.492   3.040   0.531   0.154   0.001   0.000   0.000   0.000   0.000   0.000   0.108   0.296   0.000   0.000
 Md 101 309 208 6.1899e-04  60.053  25.536  10.277   3.695   0.403   0.036   0.000   0.000   0.000   0.000   0.000   0.590   0.311   0.000   0.000
 Md 101 310 209 5.9097e-04  49.270  17.305  26.932   4.027   2.346   0.118   0.002   0.000   0.000   0.000   0.000   0.932   0.299   0.000   0.000
 Md 101 311 210 5.7842e-04  54.672  25.935  12.390   5.958   0.846   0.199   0.000   0.000   0.000   0.000   0.000   0.730   0.315   0.000   0.000
 Md 101 312 211 5.7565e-04  44.308  12.946  30.571   7.899   3.804   0.403   0.068   0.000   0.000   0.000   0.000   1.154   0.306   0.000   0.000
 Md 101 313 212 5.7565e-04  46.973  28.516  13.628   8.736   1.584   0.553   0.009   0.000   0.000   0.000   0.000   0.911   0.312   0.000   0.000
 Md 101 314 213 5.5825e-04  35.730  15.372  31.901  10.067   5.664   0.977   0.287   0.001   0.000   0.000   0.000   1.386   0.311   0.000   0.000
 Md 101 315 214 5.5809e-04  40.945  27.744  16.596  11.177   2.215   1.242   0.076   0.005   0.000   0.000   0.000   1.100   0.321   0.000   0.000
 Md 101 316 215 5.4655e-04  21.367  18.914  33.097  14.462   9.610   1.638   0.878   0.034   0.001   0.000   0.000   1.806   0.390   0.000   0.000
 Md 101 317 216 5.3879e-04  33.045  27.628  16.732  16.858   2.970   2.484   0.232   0.052   0.000   0.000   0.000   1.377   0.327   0.000   0.000
 Md 101 318 217 5.2419e-04  17.367  13.937  32.587  16.144  15.049   2.681   2.068   0.139   0.027   0.000   0.000   2.147   0.393   0.000   0.000
 Md 101 319 218 5.1271e-04  28.665  27.014  15.817  20.238   3.473   3.979   0.616   0.195   0.002   0.000   0.000   1.582   0.338   0.000   0.000
 Md 101 320 219 5.0058e-04  13.641  14.973  32.072  14.330  17.938   3.013   3.535   0.388   0.109   0.001   0.000   2.337   0.395   0.000   0.000
 Md 101 321 220 4.9105e-04  24.492  26.038  18.912  20.024   4.134   4.718   1.127   0.532   0.021   0.001   0.000   1.747   0.341   0.000   0.000
 Md 101 322 221 4.7940e-04   7.042  17.499  27.702  20.824  17.424   3.870   4.443   0.834   0.353   0.010   0.000   2.598   0.377   0.000   0.000
 Md 101 323 222 4.7842e-04  14.163  23.132  16.794  30.150   6.406   6.096   1.871   1.270   0.095   0.023   0.000   2.243   0.352   0.000   0.000
 Md 101 324 223 4.6412e-04   5.411   3.391  24.564  20.460  30.200   6.297   6.646   1.773   1.167   0.074   0.016   3.286   0.370   0.000   0.000
 Md 101 325 224 4.5198e-04   0.000  26.696   9.003  37.290   9.536  11.199   2.616   3.208   0.308   0.141   0.003   2.926   0.352   0.000   0.000
 Md 101 326 225 4.3865e-04   4.841   1.593  17.297   6.388  40.963  11.195  11.179   3.151   2.968   0.307   0.115   3.920   0.366   0.000   0.000
 Md 101 327 226 4.2255e-04   0.000  18.824   4.408  29.679  11.842  21.383   5.040   6.500   1.517   0.764   0.040   3.661   0.363   0.000   0.000
 Md 101 328 227 4.1294e-04   3.121   0.053   9.731   2.804  26.803  11.698  28.509   7.243   7.373   1.749   0.916   4.989   0.386   0.000   0.000
 Md 101 329 228 4.0093e-04   0.000  12.877   2.295  13.084   6.370  34.721   7.364  14.317   3.788   4.704   0.480   4.767   0.377   0.000   0.000
 Md 101 330 229 3.8837e-04   3.326   0.041   5.624   1.261  10.111   3.479  37.834   9.594  18.887   4.656   5.186   6.068   0.394   0.000   0.000
 Md 101 331 230 3.7621e-04   0.000   6.525   6.070   5.065   3.790  19.000  10.586  29.125   5.268  11.547   3.026   5.725   0.385   0.000   0.000
 Md 101 332 231 3.6543e-04   4.145   0.000   4.338   1.637   3.640   1.815  15.233   8.915  37.606   7.181  15.493   6.629   0.403   0.000   0.000
 Md 101 333 232 3.5219e-04   0.000   4.188   1.598   7.506   5.917   7.221   5.950  26.699   8.453  27.137   5.330   5.882   0.393   0.000   0.000
 Md 101 334 233 3.3160e-04  10.992   0.000   2.328   0.285   5.349   1.960   3.879   3.295  23.988  11.628  36.296   5.889   0.408   0.000   0.000
 No 102 262 160 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 263 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 264 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 265 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 266 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 267 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 268 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 269 167 4.3870e+03  19.285   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.715   0.000
 No 102 270 168 4.0788e+01  97.955   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.045   0.000
 No 102 271 169 5.9025e+00   2.226   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  97.774   0.000
 No 102 272 170 1.5302e+00  96.300   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.700   0.000
 No 102 273 171 5.9993e-01   0.110   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.890   0.000
 No 102 274 172 2.2737e-01  85.839   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.161   0.000
 No 102 275 173 1.1538e-01   5.923   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.077   0.000
 No 102 276 174 6.1835e-02  99.358   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.642   0.000
 No 102 277 175 3.5248e-02  41.108   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  58.892   0.000
 No 102 278 176 2.0885e-02  99.991   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.000
 No 102 279 177 1.6752e-02  87.293   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  12.707   0.000
 No 102 280 178 1.5683e-03 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 281 179 3.1638e-03  94.898   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.102   0.000
 No 102 282 180 6.5717e-02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 No 102 283 181 7.3513e-02  99.796   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.063   0.204   0.000
 No 102 284 182 9.1006e-02  99.836   0.164   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.228   0.000   0.000
 No 102 285 183 1.1088e-01  99.434   0.538   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.202   0.029   0.000
 No 102 286 184 5.1983e-02  99.254   0.744   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.304   0.002   0.000
 No 102 287 185 1.4817e-02  99.018   0.961   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.247   0.021   0.000
 No 102 288 186 8.1306e-03  99.108   0.857   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.331   0.035   0.000
 No 102 289 187 4.5091e-03  10.584   0.997   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.280  88.407   0.000
 No 102 290 188 2.1758e-03  97.856   0.475   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.344   1.608   0.061
 No 102 291 189 1.3498e-03  18.683   0.955   0.031   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.288  80.332   0.000
 No 102 292 190 4.0631e-04  98.725   0.488   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.344   0.722   0.065
 No 102 293 191 4.2352e-04  64.862   1.614   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.288  33.460   0.000
 No 102 294 192 8.2041e-04  98.150   1.410   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.343   0.440   0.000
 No 102 295 193 1.0577e-03  94.382   3.645   0.208   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.278   1.765   0.000
 No 102 296 194 1.1473e-03  97.039   2.588   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.030   0.261   0.361   0.000
 No 102 297 195 1.0812e-03  94.367   5.051   0.471   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.281   0.112   0.000
 No 102 298 196 1.0751e-03  95.678   3.949   0.161   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.043   0.262   0.057   0.155
 No 102 299 197 9.4080e-04  92.700   6.381   0.915   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.082   0.288   0.004   0.000
 No 102 300 198 8.0727e-04  95.498   4.195   0.307   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.269   0.000   0.000
 No 102 301 199 7.0157e-04  91.730   7.002   1.263   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.095   0.296   0.000   0.000
 No 102 302 200 6.4575e-04  94.525   4.980   0.494   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.060   0.279   0.000   0.000
 No 102 303 201 6.2509e-04  90.031   8.164   1.712   0.094   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.119   0.304   0.000   0.000
 No 102 304 202 6.8630e-04  92.840   6.442   0.693   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.079   0.283   0.000   0.000
 No 102 305 203 6.2821e-04  87.533   9.911   2.340   0.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.152   0.311   0.000   0.000
 No 102 306 204 5.9728e-04  91.066   7.879   0.932   0.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.101   0.287   0.000   0.000
 No 102 307 205 6.0198e-04  84.026  11.911   3.662   0.393   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.204   0.314   0.000   0.000
 No 102 308 206 5.6956e-04  88.396   9.954   1.374   0.276   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.135   0.291   0.000   0.000
 No 102 309 207 1.0102e-04  95.233   2.921   1.630   0.204   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.324   0.000   0.000
 No 102 310 208 8.3713e-05  96.818   2.514   0.546   0.122   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.298   0.000   0.000
 No 102 311 209 4.9160e-05  96.293   2.062   1.374   0.247   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.056   0.330   0.000   0.000
 No 102 312 210 5.3712e-04  81.070  15.375   2.447   1.058   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.236   0.300   0.000   0.000
 No 102 313 211 5.3103e-04  69.330  15.241  12.789   1.976   0.647   0.016   0.000   0.000   0.000   0.000   0.000   0.494   0.334   0.000   0.000
 No 102 314 212 5.0641e-04  79.559  15.640   3.055   1.596   0.144   0.005   0.000   0.000   0.000   0.000   0.000   0.271   0.301   0.000   0.000
 No 102 315 213 4.9487e-04  65.274  16.983  14.109   2.393   1.166   0.074   0.001   0.000   0.000   0.000   0.000   0.574   0.339   0.000   0.000
 No 102 316 214 4.9198e-04  74.983  18.738   3.932   1.995   0.307   0.044   0.000   0.000   0.000   0.000   0.000   0.340   0.305   0.000   0.000
 No 102 317 215 4.8398e-04  59.250  15.369  19.640   3.665   1.820   0.231   0.024   0.000   0.000   0.000   0.000   0.742   0.344   0.000   0.000
 No 102 318 216 4.8115e-04  69.830  21.226   5.144   3.044   0.625   0.130   0.000   0.000   0.000   0.000   0.000   0.438   0.311   0.000   0.000
 No 102 319 217 4.4332e-04  56.232  14.278  21.334   4.734   2.837   0.498   0.085   0.000   0.000   0.000   0.000   0.855   0.358   0.000   0.000
 No 102 320 218 3.6032e-04  73.725  17.216   4.932   2.913   0.934   0.269   0.011   0.000   0.000   0.000   0.000   0.410   0.316   0.000   0.000
 No 102 321 219 4.6670e-04  47.818  16.974  24.793   5.231   3.839   1.075   0.263   0.007   0.000   0.000   0.000   1.046   0.361   0.000   0.000
 No 102 322 220 4.7146e-04  60.372  25.319   7.961   3.959   1.712   0.626   0.049   0.002   0.000   0.000   0.000   0.634   0.321   0.000   0.000
 No 102 323 221 4.6736e-04  39.594  18.409  27.368   8.015   4.456   1.556   0.564   0.035   0.002   0.000   0.000   1.264   0.360   0.000   0.000
 No 102 324 222 4.6523e-04  50.338  28.450  10.744   6.273   2.669   1.342   0.159   0.025   0.000   0.000   0.000   0.873   0.334   0.000   0.000
 No 102 325 223 4.6051e-04  30.206  11.948  32.099  13.274   8.017   2.761   1.523   0.148   0.024   0.000   0.000   1.722   0.373   0.000   0.000
 No 102 326 224 4.5447e-04  44.778  25.694  11.943  10.090   3.625   3.257   0.495   0.115   0.003   0.000   0.000   1.144   0.344   0.000   0.000
 No 102 327 225 4.5068e-04  25.587   8.877  27.974  16.149  12.884   4.216   3.639   0.544   0.124   0.004   0.000   2.126   0.377   0.000   0.000
 No 102 328 226 4.4529e-04   0.000  59.272  14.478  12.482   5.377   5.327   2.289   0.713   0.056   0.006   0.000   1.930   0.353   0.000   0.000
 No 102 329 227 4.4051e-04  16.784   1.938  21.802  18.647  22.525   6.459   7.832   2.833   1.087   0.082   0.009   3.002   0.389   0.000   0.000
 No 102 330 228 4.3352e-04   0.000  43.149   1.842  30.599   7.134   8.760   3.595   4.067   0.706   0.144   0.005   2.680   0.353   0.000   0.000
 No 102 331 229 4.2585e-04  11.959   1.063  11.126   4.090  36.112  12.520  12.205   4.583   5.047   1.064   0.230   4.002   0.389   0.000   0.000
 No 102 332 230 4.1149e-04   0.000  36.434   0.000  26.612   4.066  16.207   4.839   6.787   2.965   1.914   0.176   3.327   0.360   0.000   0.000
 No 102 333 231 4.0671e-04   9.830   0.000   8.486   0.714  20.946   6.021  30.747   7.756   9.200   3.581   2.719   5.032   0.388   0.000   0.000
 No 102 334 232 4.0187e-04   0.000  28.446   0.000  22.155   1.368  19.218   2.606  13.840   4.750   6.004   1.614   4.143   0.365   0.000   0.000
 No 102 335 233 3.9716e-04   8.102   0.000   6.723   0.031  16.086   0.230  30.053   4.827  20.332   6.440   7.177   5.658   0.394   0.000   0.000
 No 102 336 234 3.9201e-04   0.000  23.485   0.125  20.278   0.093  21.394   0.165  14.366   2.342  13.118   4.635   4.531   0.369   0.000   0.000
 No 102 337 235 3.8678e-04   6.695   0.000   3.368   0.420  11.903   0.182  25.628   1.487  27.477   3.847  18.994   5.818   0.398   0.000   0.000
 No 102 338 236 3.8149e-04   0.000   7.689   0.217  27.671   1.758  25.496   0.256  18.544   0.270  15.372   2.725   4.283   0.376   0.000   0.000
 Lr 103 264 161 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 265 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 266 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 267 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 268 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 269 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 270 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Lr 103 271 168 3.3338e+02   1.747   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.253   0.000
 Lr 103 272 169 1.5208e+01   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.996   0.000
 Lr 103 273 170 2.9525e+00   0.190   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.810   0.000
 Lr 103 274 171 1.0512e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 275 172 3.5526e-01   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.000
 Lr 103 276 173 1.5891e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Lr 103 277 174 8.5020e-02   0.593   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.407   0.000
 Lr 103 278 175 5.5595e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Lr 103 279 176 3.8798e+01  14.639   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  85.361   0.000
 Lr 103 280 177 3.2480e+00   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.000
 Lr 103 281 178 5.1291e-03  72.024   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  27.976   0.000
 Lr 103 282 179 4.2194e-01   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.065  99.980   0.000
 Lr 103 283 180 2.7143e-01  88.016   1.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.382  10.976   0.000
 Lr 103 284 181 2.3729e-01   0.950   0.152   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.333  98.898   0.000
 Lr 103 285 182 2.1198e-01  96.054   1.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.456   2.625   0.000
 Lr 103 286 183 2.0405e-01   6.210   0.639   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.322  93.151   0.000
 Lr 103 287 184 1.4990e-01  94.360   1.894   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.344   3.745   0.000
 Lr 103 288 185 4.2218e-02  27.475   1.560   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.319  70.962   0.001
 Lr 103 289 186 1.8005e-02  16.097   1.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.389  82.867   0.000
 Lr 103 290 187 8.6478e-03   0.005   0.026   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.357  99.920   0.000
 Lr 103 291 188 4.6502e-03   1.027   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.445  98.909   0.000
 Lr 103 292 189 8.4343e-04   0.002   0.001   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.376  99.991   0.000
 Lr 103 293 190 1.2118e-03   3.783   0.171   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.411  96.046   0.000
 Lr 103 294 191 6.7064e-04   2.637   0.000   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.378  97.341   0.000
 Lr 103 295 192 1.6561e-04  50.216   0.014   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.306  49.770   0.000
 Lr 103 296 193 6.8242e-04   2.899   0.032   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.370  96.925   0.000
 Lr 103 297 194 1.0799e-03  85.030   0.412   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.271  14.538   0.000
 Lr 103 298 195 9.9594e-04  13.042   1.761   0.702   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.071   0.340  84.495   0.000
 Lr 103 299 196 1.0234e-03  90.349   0.712   0.324   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.097   0.274   8.615   0.000
 Lr 103 300 197 7.8337e-04  60.531   7.640   1.284   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.121   0.314  30.545   0.000
 Lr 103 301 198 7.3486e-04  90.424   1.559   0.646   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.102   0.283   7.371   0.000
 Lr 103 302 199 7.2297e-04  59.888   9.735   1.193   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.278  29.156   0.000
 Lr 103 303 200 6.1186e-04  88.564   5.433   0.931   0.021   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.125   0.288   5.052   0.000
 Lr 103 304 201 5.3917e-04  84.951   8.867   2.428   0.142   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.163   0.285   3.612   0.000
 Lr 103 305 202 5.8014e-04  86.537  11.238   1.151   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.150   0.294   0.969   0.000
 Lr 103 306 203 5.5833e-04  83.565  11.145   4.806   0.286   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219   0.290   0.198   0.000
 Lr 103 307 204 5.2606e-04  83.981  13.906   1.696   0.341   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.184   0.301   0.077   0.000
 Lr 103 308 205 5.2050e-04  80.377  11.764   7.297   0.530   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.281   0.296   0.007   0.000
 Lr 103 309 206 5.1355e-04  80.433  15.667   3.130   0.766   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.242   0.307   0.003   0.000
 Lr 103 310 207 4.8426e-04  75.150  13.144  10.503   0.986   0.217   0.000   0.000   0.000   0.000   0.000   0.000   0.380   0.300   0.000   0.000
 Lr 103 311 208 4.3216e-04  79.597  14.932   4.217   1.205   0.049   0.000   0.000   0.000   0.000   0.000   0.000   0.272   0.312   0.000   0.000
 Lr 103 312 209 4.3242e-04  74.047  11.920  12.108   1.438   0.487   0.000   0.000   0.000   0.000   0.000   0.000   0.424   0.305   0.000   0.000
 Lr 103 313 210 7.4106e-05  93.788   4.350   1.297   0.538   0.027   0.000   0.000   0.000   0.000   0.000   0.000   0.087   0.319   0.000   0.000
 Lr 103 314 211 1.8632e-04  84.872   5.574   7.957   1.106   0.482   0.009   0.000   0.000   0.000   0.000   0.000   0.268   0.312   0.000   0.000
 Lr 103 315 212 1.1936e-04  89.889   6.599   2.341   1.063   0.101   0.008   0.000   0.000   0.000   0.000   0.000   0.149   0.325   0.000   0.000
 Lr 103 316 213 3.3756e-04  71.493   8.634  15.799   2.595   1.406   0.071   0.002   0.000   0.000   0.000   0.000   0.540   0.316   0.000   0.000
 Lr 103 317 214 3.7303e-04  70.898  17.449   7.651   3.363   0.543   0.096   0.000   0.000   0.000   0.000   0.000   0.455   0.326   0.000   0.000
 Lr 103 318 215 3.9929e-04  56.115  15.323  21.528   4.378   2.379   0.247   0.030   0.000   0.000   0.000   0.000   0.824   0.416   0.000   0.000
 Lr 103 319 216 3.9549e-04  63.074  20.069  10.767   4.922   0.886   0.279   0.002   0.000   0.000   0.000   0.000   0.613   0.332   0.000   0.000
 Lr 103 320 217 4.0792e-04  49.662  14.677  24.370   7.071   3.583   0.516   0.122   0.000   0.000   0.000   0.000   1.023   0.406   0.000   0.000
 Lr 103 321 218 4.2120e-04  55.749  22.445  12.490   7.219   1.391   0.683   0.022   0.000   0.000   0.000   0.000   0.782   0.346   0.000   0.000
 Lr 103 322 219 4.1447e-04  44.283  14.798  27.765   6.949   4.916   0.987   0.297   0.004   0.000   0.000   0.000   1.176   0.417   0.000   0.000
 Lr 103 323 220 4.1868e-04  51.284  23.015  14.492   8.333   1.678   1.130   0.064   0.005   0.000   0.000   0.000   0.898   0.346   0.000   0.000
 Lr 103 324 221 4.2693e-04  34.432  16.514  31.895   8.277   6.891   1.295   0.672   0.024   0.001   0.000   0.000   1.434   0.410   0.000   0.000
 Lr 103 325 222 4.3073e-04  39.456  24.472  18.233  13.318   2.160   2.161   0.166   0.033   0.000   0.000   0.000   1.216   0.360   0.000   0.000
 Lr 103 326 223 4.2780e-04  10.969  29.166  24.273  20.131  11.242   2.410   1.687   0.106   0.015   0.000   0.000   2.061   0.395   0.000   0.000
 Lr 103 327 224 4.3335e-04  25.423  25.861  15.692  23.441   4.775   3.999   0.631   0.175   0.003   0.000   0.000   1.717   0.361   0.000   0.000
 Lr 103 328 225 4.1368e-04   8.085  25.576  19.286  18.549  20.023   4.144   3.795   0.438   0.101   0.001   0.000   2.473   0.401   0.000   0.000
 Lr 103 329 226 4.1753e-04   0.000  40.923  12.384  28.274   7.488   7.583   2.178   1.117   0.047   0.006   0.000   2.397   0.372   0.000   0.000
 Lr 103 330 227 4.2222e-04   4.353   0.001  28.649  14.669  31.265   8.750   8.674   2.497   1.092   0.045   0.005   3.488   0.393   0.000   0.000
 Lr 103 331 228 4.2231e-04   0.000  27.404   3.365  30.421  15.214  14.028   3.691   5.060   0.642   0.172   0.003   3.207   0.380   0.000   0.000
 Lr 103 332 229 4.1880e-04   3.464   0.001  16.846   0.724  30.716  20.793  16.952   4.417   5.193   0.732   0.164   4.451   0.390   0.000   0.000
 Lr 103 333 230 4.1633e-04   0.000  21.514   3.160  14.434   7.580  32.849   6.917   8.548   2.655   2.232   0.111   4.094   0.380   0.000   0.000
 Lr 103 334 231 4.1357e-04   2.822   0.083   8.682   2.347  17.533   4.820  38.700   9.664  10.202   2.891   2.259   5.481   0.395   0.000   0.000
 Lr 103 335 232 4.1016e-04   0.000  14.569   3.327  10.929   7.169  26.616   6.081  18.214   5.170   6.677   1.249   4.908   0.385   0.000   0.000
 Lr 103 336 233 4.0636e-04   2.800   0.086   7.480   1.878  11.501   4.205  27.246   5.494  26.316   6.031   6.965   6.121   0.397   0.000   0.000
 Lr 103 337 234 4.0453e-04   0.000  12.045   2.503   7.978   6.551  22.410   8.092  19.479   3.514  13.245   4.182   5.296   0.393   0.000   0.000
 Lr 103 338 235 4.0167e-04   2.337   0.000   3.885   1.425   8.841   3.488  22.441   7.099  29.417   3.453  17.614   6.285   0.406   0.000   0.000
 Lr 103 339 236 3.9841e-04   0.000   7.907   1.495   6.297   5.443  17.641  10.542  25.553   6.071  15.566   3.485   5.095   0.398   0.000   0.000
 Rf 104 266 162 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 267 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 268 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 269 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 270 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 271 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 272 168 2.0375e+03  87.860   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.112  12.140   0.000
 Rf 104 273 169 2.6380e+01   0.028   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.972   0.000
 Rf 104 274 170 3.8616e+00  80.720   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  19.280   0.000
 Rf 104 275 171 1.3091e+00   0.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.857   0.000
 Rf 104 276 172 5.8031e-01  68.741   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  31.259   0.000
 Rf 104 277 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 278 174 2.1399e+07  44.549   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  55.451   0.000
 Rf 104 279 175 1.2457e+05  38.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  61.897   0.000
 Rf 104 280 176 6.8764e-03  99.329   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.671   0.000
 Rf 104 281 177 1.0705e-02  79.346   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  20.654   0.000
 Rf 104 282 178 1.6947e+01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Rf 104 283 179 3.5283e+00  92.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.461   0.000
 Rf 104 284 180 1.4970e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 285 181 8.4707e-01  97.871   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   2.129   0.000
 Rf 104 286 182 5.6501e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Rf 104 287 183 4.0435e-01  98.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.752   0.000
 Rf 104 288 184 2.3264e-01  99.989   0.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   0.000   0.000
 Rf 104 289 185 7.1065e-02  98.675   0.321   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.195   1.004   0.000
 Rf 104 290 186 3.0519e-02  99.505   0.306   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.003   0.215   0.189   0.000
 Rf 104 291 187 1.5039e-02   0.380   0.056   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.283  99.564   0.000
 Rf 104 292 188 7.9061e-03  71.137   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.222  28.863   0.000
 Rf 104 293 189 4.5553e-03   0.102   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.308  99.877   0.000
 Rf 104 294 190 2.5750e-03  85.056   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.202  14.943   0.000
 Rf 104 295 191 1.3569e-03   0.997   0.054   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.317  98.949   0.000
 Rf 104 296 192 6.3184e-04  95.765   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.211   4.190   0.041
 Rf 104 297 193 3.0319e-04  12.174   0.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.326  87.320   0.000
 Rf 104 298 194 6.6453e-04  98.272   0.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.008   0.364   1.222   0.000
 Rf 104 299 195 1.0536e-03  59.224   2.241   0.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.300  38.492   0.000
 Rf 104 300 196 1.0262e-03  97.746   1.506   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.352   0.560   0.188
 Rf 104 301 197 9.7343e-04  91.479   3.313   0.177   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.038   0.295   5.030   0.000
 Rf 104 302 198 8.3240e-04  97.635   2.245   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.361   0.114   0.000
 Rf 104 303 199 7.1543e-04  95.620   3.884   0.446   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.048   0.305   0.051   0.000
 Rf 104 304 200 5.6313e-04  97.396   2.482   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.027   0.361   0.022   0.000
 Rf 104 305 201 5.2688e-04  94.753   4.029   0.615   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.053   0.311   0.604   0.000
 Rf 104 306 202 4.4061e-04  97.039   2.768   0.192   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.032   0.367   0.001   0.000
 Rf 104 307 203 4.6161e-04  94.214   4.969   0.817   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.066   0.320   0.000   0.000
 Rf 104 308 204 4.2207e-04  95.958   3.675   0.367   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.044   0.364   0.000   0.000
 Rf 104 309 205 3.9393e-04  92.937   5.760   1.259   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.084   0.325   0.000   0.000
 Rf 104 310 206 3.8909e-04  94.437   4.968   0.568   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.062   0.343   0.000   0.000
 Rf 104 311 207 3.6539e-04  90.699   6.845   2.234   0.222   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.120   0.326   0.000   0.000
 Rf 104 312 208 3.0457e-04  94.204   4.953   0.700   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.068   0.356   0.000   0.000
 Rf 104 313 209 3.0799e-04  90.138   7.064   2.429   0.356   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.130   0.339   0.000   0.000
 Rf 104 314 210 3.1363e-04  92.573   6.330   0.855   0.242   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.088   0.309   0.000   0.000
 Rf 104 315 211 2.9759e-04  87.769   7.881   3.770   0.529   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.172   0.342   0.000   0.000
 Rf 104 316 212 1.5273e-05  98.523   1.100   0.332   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.353   0.000   0.000
 Rf 104 317 213 1.4029e-04  92.293   4.267   2.928   0.427   0.084   0.000   0.000   0.000   0.000   0.000   0.000   0.117   0.345   0.000   0.000
 Rf 104 318 214 2.8320e-04  90.788   7.384   1.237   0.576   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.116   0.314   0.000   0.000
 Rf 104 319 215 3.1297e-04  81.504  10.244   6.918   1.034   0.296   0.004   0.000   0.000   0.000   0.000   0.000   0.284   0.341   0.000   0.000
 Rf 104 320 216 3.1362e-04  86.681  10.661   1.792   0.811   0.055   0.000   0.000   0.000   0.000   0.000   0.000   0.169   0.315   0.000   0.000
 Rf 104 321 217 3.3418e-04  77.334  11.238   9.249   1.552   0.608   0.019   0.000   0.000   0.000   0.000   0.000   0.369   0.360   0.000   0.000
 Rf 104 322 218 3.3532e-04  83.675  12.195   2.735   1.273   0.118   0.005   0.000   0.000   0.000   0.000   0.000   0.220   0.317   0.000   0.000
 Rf 104 323 219 3.7252e-04  70.395  14.371  12.081   2.019   1.066   0.067   0.001   0.000   0.000   0.000   0.000   0.492   0.366   0.000   0.000
 Rf 104 324 220 3.9795e-04  78.659  15.653   3.540   1.855   0.266   0.028   0.000   0.000   0.000   0.000   0.000   0.295   0.325   0.000   0.000
 Rf 104 325 221 3.3965e-04  68.354  14.064  13.684   2.399   1.366   0.123   0.010   0.000   0.000   0.000   0.000   0.548   0.368   0.000   0.000
 Rf 104 326 222 3.5223e-04  73.496  18.763   4.727   2.370   0.565   0.077   0.000   0.000   0.000   0.000   0.000   0.380   0.332   0.000   0.000
 Rf 104 327 223 3.6865e-04  59.317  11.003  21.913   4.730   2.526   0.447   0.063   0.000   0.000   0.000   0.000   0.817   0.390   0.000   0.000
 Rf 104 328 224 3.1996e-04  71.308  18.007   5.498   3.526   1.368   0.282   0.012   0.000   0.000   0.000   0.000   0.465   0.339   0.000   0.000
 Rf 104 329 225 3.4608e-04  55.510  10.210  22.057   6.309   4.299   1.337   0.269   0.009   0.000   0.000   0.000   0.988   0.383   0.000   0.000
 Rf 104 330 226 3.7039e-04  57.980  22.699   9.531   5.626   2.386   1.624   0.142   0.011   0.000   0.000   0.000   0.772   0.354   0.000   0.000
 Rf 104 331 227 3.8443e-04  43.055   5.212  25.116  13.256   8.446   2.587   2.128   0.185   0.016   0.000   0.000   1.561   0.398   0.000   0.000
 Rf 104 332 228 3.9931e-04  48.176  20.313  10.476  11.693   4.089   3.898   1.046   0.299   0.010   0.000   0.000   1.206   0.360   0.000   0.000
 Rf 104 333 229 4.0621e-04  33.894   2.701  19.103  14.310  17.843   5.772   4.613   1.379   0.373   0.012   0.000   2.245   0.395   0.000   0.000
 Rf 104 334 230 4.1488e-04  40.120  19.680   8.935  15.141   4.355   6.790   2.970   1.816   0.166   0.028   0.000   1.665   0.361   0.000   0.000
 Rf 104 335 231 4.1972e-04  25.243   1.541  17.233   9.421  25.643   5.909   8.760   3.732   2.247   0.235   0.036   2.955   0.394   0.000   0.000
 Rf 104 336 232 4.0908e-04  33.576  21.421   6.297  18.064   3.182   8.227   2.290   5.249   1.347   0.328   0.019   2.065   0.362   0.000   0.000
 Rf 104 337 233 4.1747e-04  20.720   1.407  16.194   6.000  29.013   4.743  10.651   2.991   6.286   1.586   0.409   3.450   0.391   0.000   0.000
 Rf 104 338 234 4.2157e-04  25.483  20.874   7.651  19.722   2.273  10.083   2.483   6.540   1.948   2.682   0.260   2.577   0.367   0.000   0.000
 Rf 104 339 235 4.2008e-04  14.348   0.430  12.400   5.822  31.667   3.940  14.265   3.188   8.233   2.335   3.373   4.159   0.398   0.000   0.000
 Db 105 268 163 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 269 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 270 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 271 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 272 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 273 168 5.2540e+02   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.997   0.000
 Db 105 274 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 275 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 276 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 277 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 278 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 279 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Db 105 280 175 3.0404e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Db 105 281 176 2.2141e-02   5.651   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  94.349   0.000
 Db 105 282 177 1.2080e+04  13.143   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.857   0.000
 Db 105 283 178 2.2091e+03  58.875   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  41.125   0.000
 Db 105 284 179 5.4051e+01   1.670   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.330   0.000
 Db 105 285 180 1.1845e+01  62.414   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  37.586   0.000
 Db 105 286 181 3.7822e+00   4.640   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134  95.360   0.000
 Db 105 287 182 1.5643e+00  91.174   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.127   8.824   0.000
 Db 105 288 183 8.5280e-01   0.799   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.129  99.200   0.000
 Db 105 289 184 4.0872e-01  93.678   0.157   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.244   6.164   0.000
 Db 105 290 185 1.3437e-01   1.735   0.117   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.293  98.148   0.000
 Db 105 291 186 5.8219e-02   6.379   0.020   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.271  93.601   0.000
 Db 105 292 187 2.8568e-02   0.017   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.323  99.970   0.000
 Db 105 293 188 1.5494e-02   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.304  99.990   0.000
 Db 105 294 189 8.8863e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.343  99.999   0.000
 Db 105 295 190 5.3078e-03   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.316  99.985   0.000
 Db 105 296 191 3.1785e-03   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.356  99.992   0.000
 Db 105 297 192 1.8325e-03   0.112   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.436  99.882   0.000
 Db 105 298 193 9.7944e-04   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.389  99.998   0.000
 Db 105 299 194 5.9392e-04   1.528   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.448  98.446   0.000
 Db 105 300 195 5.7775e-04   0.006   0.006   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.403  99.981   0.000
 Db 105 301 196 6.2568e-04  21.035   0.576   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.397  78.389   0.000
 Db 105 302 197 8.1495e-04   0.066   0.134   0.136   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.390  99.664   0.000
 Db 105 303 198 6.1776e-04  61.895   1.799   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.045   0.427  36.295   0.000
 Db 105 304 199 6.0860e-04   1.222   4.220   0.064   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.064   0.356  94.495   0.000
 Db 105 305 200 4.6552e-04  93.921   2.093   0.121   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.055   0.432   3.865   0.000
 Db 105 306 201 4.6923e-04  21.188   5.000   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.077   0.331  73.710   0.000
 Db 105 307 202 4.1937e-04  93.550   2.929   0.435   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.069   0.428   3.087   0.000
 Db 105 309 204 4.2163e-04  91.180   5.854   0.753   0.025   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.096   0.430   2.188   0.000
 Db 105 310 205 4.0301e-04  84.016   7.572   1.796   0.102   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.139   0.332   6.514   0.000
 Db 105 311 206 4.0853e-04  89.086   9.017   1.142   0.134   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.425   0.621   0.000
 Db 105 312 207 3.4378e-04  87.677   7.709   4.017   0.322   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.169   0.307   0.274   0.000
 Db 105 313 208 3.3097e-04  88.549   9.439   1.548   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.138   0.320   0.094   0.000
 Db 105 314 209 3.0281e-04  87.446   6.680   5.274   0.510   0.060   0.000   0.000   0.000   0.000   0.000   0.000   0.190   0.313   0.030   0.000
 Db 105 315 210 2.8329e-04  87.393  10.088   1.727   0.614   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.156   0.421   0.174   0.000
 Db 105 316 211 2.3725e-04  87.032   5.890   6.313   0.602   0.159   0.000   0.000   0.000   0.000   0.000   0.000   0.210   0.318   0.004   0.000
 Db 105 317 212 2.2937e-04  87.740   9.149   2.260   0.825   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.162   0.329   0.003   0.000
 Db 105 318 213 2.6198e-04  82.881   7.302   8.521   0.948   0.348   0.000   0.000   0.000   0.000   0.000   0.000   0.286   0.319   0.001   0.000
 Db 105 319 214 1.3314e-05  97.141   2.012   0.547   0.296   0.003   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.332   0.000   0.000
 Db 105 320 215 1.1949e-04  85.479   4.314   5.356   0.732   0.287   0.002   0.000   0.000   0.000   0.000   0.000   0.184   0.419   3.830   0.000
 Db 105 321 216 3.4955e-06  95.821   3.018   0.662   0.469   0.029   0.000   0.000   0.000   0.000   0.000   0.000   0.059   0.329   0.000   0.000
 Db 105 322 217 1.6620e-03   9.047  13.604  65.775   8.217   3.035   0.113   0.001   0.000   0.000   0.000   0.000   1.825   0.459   0.208   0.000
 Db 105 323 218 1.5300e-03  10.827  57.014  22.851   8.260   0.949   0.091   0.000   0.000   0.000   0.000   0.000   1.318   0.351   0.009   0.000
 Db 105 324 219 1.4063e-03   6.346  13.659  66.780   8.573   4.211   0.246   0.007   0.000   0.000   0.000   0.000   1.911   0.475   0.178   0.000
 Db 105 325 220 1.2977e-03   9.823  55.763  23.009   9.748   1.332   0.260   0.000   0.000   0.000   0.000   0.000   1.378   0.356   0.065   0.000
 Db 105 326 221 1.1990e-03   4.838  12.990  66.556   9.416   5.581   0.414   0.046   0.000   0.000   0.000   0.000   1.990   0.480   0.159   0.000
 Db 105 327 222 1.1048e-03   6.383  46.102  32.449  12.282   2.191   0.587   0.003   0.000   0.000   0.000   0.000   1.596   0.367   0.003   0.000
 Db 105 328 223 1.0306e-03   3.781   5.953  64.862  14.926   9.159   1.093   0.221   0.000   0.000   0.000   0.000   2.239   0.470   0.005   0.000
 Db 105 329 224 9.5957e-04   5.205  35.701  33.447  20.044   3.817   1.730   0.052   0.001   0.000   0.000   0.000   1.870   0.378   0.003   0.000
 Db 105 330 225 2.9205e-04  55.657  10.781  17.227   9.801   5.043   1.187   0.300   0.004   0.000   0.000   0.000   1.026   0.400   0.001   0.000
 Db 105 331 226 3.3713e-04  52.545  14.470  14.643  13.399   2.552   2.186   0.182   0.022   0.000   0.000   0.000   1.063   0.384   0.001   0.000
 Db 105 332 227 3.7219e-04  26.148  17.985  17.803  18.306  14.712   2.646   2.239   0.146   0.012   0.000   0.000   1.952   0.383   0.003   0.000
 Db 105 333 228 4.0214e-04   0.000  49.685   7.545  30.105   5.671   5.257   1.253   0.472   0.009   0.000   0.000   2.150   0.377   0.001   0.000
 Db 105 334 229 4.1769e-04  14.352   5.310  26.086   5.221  35.193   6.615   5.624   1.232   0.360   0.006   0.000   2.923   0.367   0.001   0.000
 Db 105 335 230 4.3123e-04   0.000  38.059   6.543  29.533   8.752  11.123   3.123   2.656   0.173   0.032   0.000   2.694   0.380   0.005   0.000
 Db 105 336 231 4.4371e-04   8.265   0.001  24.955   2.448  35.903   8.423  14.026   3.415   2.390   0.152   0.022   3.717   0.374   0.001   0.000
 Db 105 337 232 4.5565e-04   0.000  27.262   3.931  32.515   8.241  16.203   3.015   6.993   1.375   0.452   0.011   3.289   0.380   0.001   0.000
 Db 105 338 233 4.6599e-04   6.462   0.001  16.339   0.513  39.952   5.134  19.210   3.372   7.479   1.197   0.341   4.325   0.380   0.001   0.000
 Db 105 339 234 4.7252e-04   0.000  17.373   3.850  32.913   7.688  20.739   3.230   8.496   2.463   3.058   0.189   3.861   0.387   0.000   0.000
 Sg 106 270 164 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 271 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 272 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 273 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 274 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 275 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 276 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 277 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 278 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 279 173 2.3861e+00   0.116   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.884   0.000
 Sg 106 280 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 281 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 282 176 2.2877e+06  89.450   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  10.550   0.000
 Sg 106 283 177 4.5607e+04  85.481   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  14.519   0.000
 Sg 106 284 178 6.2820e+03  99.994   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.000
 Sg 106 285 179 1.5447e+03  94.523   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.477   0.000
 Sg 106 286 180 1.0410e+02  99.339   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.108   0.054   0.607
 Sg 106 287 181 1.5924e+01  95.351   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.649   0.000
 Sg 106 288 182 4.9543e+00  99.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.110   0.001   0.011
 Sg 106 289 183 1.8823e+00  94.508   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.492   0.000
 Sg 106 290 184 7.6312e-01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Sg 106 291 185 2.6470e-01  96.476   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.524   0.000
 Sg 106 292 186 1.1516e-01  99.158   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.842   0.000
 Sg 106 293 187 5.7340e-02   0.256   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.229  99.740   0.000
 Sg 106 294 188 3.0954e-02  21.850   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  78.150   0.000
 Sg 106 295 189 1.7885e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.242 100.000   0.000
 Sg 106 296 190 1.0537e-02   1.756   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.200  98.244   0.000
 Sg 106 297 191 6.3169e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.276  99.999   0.000
 Sg 106 298 192 3.9681e-03  42.030   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.247  57.970   0.000
 Sg 106 299 193 2.4905e-03   0.019   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.309  99.980   0.000
 Sg 106 300 194 1.3858e-03  82.143   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.328  17.857   0.000
 Sg 106 301 195 9.5731e-04   0.401   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.337  99.584   0.000
 Sg 106 302 196 6.7969e-04  94.138   0.048   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.297   5.814   0.000
 Sg 106 303 197 5.6053e-04  12.838   0.322   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.338  86.840   0.000
 Sg 106 304 198 5.8139e-04  98.785   0.371   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.368   0.844   0.000
 Sg 106 305 199 5.5518e-04  71.690   1.274   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.330  27.013   0.000
 Sg 106 306 200 3.4861e-04  99.072   0.688   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.365   0.240   0.000
 Sg 106 307 201 3.1744e-04  97.192   1.648   0.091   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.323   1.069   0.000
 Sg 106 308 202 2.8528e-04  98.909   0.973   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.370   0.118   0.000
 Sg 106 309 203 2.5293e-04  97.824   1.938   0.216   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.332   0.022   0.000
 Sg 106 310 204 2.3353e-04  98.383   1.532   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.371   0.044   0.000
 Sg 106 311 205 2.1624e-04  97.067   2.437   0.491   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.034   0.339   0.005   0.000
 Sg 106 312 206 1.8098e-04  98.047   1.777   0.175   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.021   0.363   0.001   0.000
 Sg 106 313 207 1.6383e-04  96.709   2.605   0.685   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.351   0.000   0.000
 Sg 106 314 208 1.4131e-04  97.772   1.917   0.311   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.370   0.000   0.000
 Sg 106 315 209 1.1068e-04  96.754   2.388   0.815   0.043   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.041   0.354   0.000   0.000
 Sg 106 316 210 8.4641e-05  97.791   1.825   0.371   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.026   0.376   0.000   0.000
 Sg 106 317 211 3.9018e-03  34.027  52.862  12.506   0.490   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.793   0.328   0.000   0.115
 Sg 106 318 212 3.4838e-03  58.370  38.769   2.584   0.277   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.448   0.353   0.000   0.000
 Sg 106 319 213 3.1380e-03  30.750  55.582  12.709   0.949   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.839   0.336   0.000   0.000
 Sg 106 320 214 2.8112e-03  54.861  41.658   3.086   0.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.490   0.346   0.000   0.000
 Sg 106 321 215 2.5233e-03  23.260  59.509  15.534   1.619   0.077   0.000   0.000   0.000   0.000   0.000   0.000   0.957   0.330   0.000   0.000
 Sg 106 322 216 2.2784e-03  50.639  44.117   4.362   0.883   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.366   0.000   0.000
 Sg 106 323 217 2.0604e-03  21.321  57.732  18.153   2.548   0.246   0.000   0.000   0.000   0.000   0.000   0.000   1.027   0.336   0.000   0.000
 Sg 106 324 218 1.8831e-03  49.407  43.929   5.139   1.512   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.588   0.367   0.000   0.000
 Sg 106 325 219 1.7161e-03  20.579  56.854  18.966   3.130   0.471   0.000   0.000   0.000   0.000   0.000   0.000   1.061   0.338   0.000   0.000
 Sg 106 326 220 1.3330e-03  57.582  36.298   4.424   1.651   0.045   0.000   0.000   0.000   0.000   0.000   0.000   0.503   0.369   0.000   0.000
 Sg 106 327 221 1.3600e-03  22.883  54.220  18.754   3.445   0.693   0.005   0.000   0.000   0.000   0.000   0.000   1.049   0.347   0.000   0.000
 Sg 106 328 222 1.2737e-03  43.392  46.914   6.654   2.876   0.163   0.001   0.000   0.000   0.000   0.000   0.000   0.695   0.381   0.000   0.000
 Sg 106 329 223 1.1798e-03  15.863  40.976  35.462   5.788   1.842   0.068   0.000   0.000   0.000   0.000   0.000   1.370   0.354   0.000   0.000
 Sg 106 330 224 1.0906e-03  38.379  47.774   8.089   5.158   0.565   0.034   0.000   0.000   0.000   0.000   0.000   0.819   0.394   0.000   0.000
 Sg 106 331 225 1.0177e-03  14.811  32.028  41.654   6.913   4.245   0.335   0.013   0.000   0.000   0.000   0.000   1.548   0.404   0.000   0.000
 Sg 106 332 226 9.4831e-04  24.716  55.339  10.617   7.200   1.762   0.366   0.001   0.000   0.000   0.000   0.000   1.071   0.397   0.000   0.000
 Sg 106 333 227 8.8420e-04   8.839  13.864  56.466  11.587   7.182   1.734   0.327   0.002   0.000   0.000   0.000   2.009   0.433   0.000   0.000
 Sg 106 334 228 8.2517e-04  22.103  46.382  14.005  11.541   4.041   1.802   0.121   0.004   0.000   0.000   0.000   1.349   0.392   0.000   0.000
 Sg 106 335 229 6.2394e-04  24.540   9.628  39.579  11.266  10.279   3.321   1.314   0.070   0.003   0.000   0.000   1.887   0.427   0.000   0.000
 Sg 106 336 230 6.2112e-04  31.397  39.418  10.639  10.225   3.117   4.492   0.614   0.098   0.000   0.000   0.000   1.307   0.395   0.000   0.000
 Sg 106 337 231 5.3267e-04  26.106   7.589  34.624  12.959  10.787   3.244   4.097   0.522   0.071   0.000   0.000   2.039   0.423   0.000   0.000
 Sg 106 338 232 5.3915e-04  31.987  35.865  11.262  10.193   3.519   5.106   1.322   0.713   0.032   0.001   0.000   1.418   0.398   0.000   0.000
 Sg 106 339 233 5.5041e-04  15.335   7.441  37.570  13.608  13.512   4.969   5.333   1.557   0.649   0.024   0.001   2.506   0.424   0.000   0.000
 Bh 107 272 165 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 273 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 274 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 275 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 276 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 277 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 278 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 279 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 280 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 281 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 282 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 283 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Bh 107 284 177 1.9778e+05  24.872   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  75.128   0.000
 Bh 107 285 178 1.2427e+04  70.513   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  29.487   0.000
 Bh 107 286 179 2.5322e+03  29.357   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  70.643   0.000
 Bh 107 287 180 5.9773e+02  81.710   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  18.290   0.000
 Bh 107 288 181 7.1279e+01   0.328   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.122  99.672   0.000
 Bh 107 289 182 1.6112e+01  90.011   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   9.989   0.000
 Bh 107 290 183 4.0073e+00   1.183   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  98.817   0.000
 Bh 107 291 184 1.4928e+00  92.955   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   7.045   0.000
 Bh 107 292 185 6.0872e-01   1.119   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.137  98.881   0.000
 Bh 107 293 186 2.7838e-01   5.349   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.233  94.650   0.000
 Bh 107 294 187 1.3853e-01   0.017   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.329  99.974   0.000
 Bh 107 295 188 7.4527e-02   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.284  99.994   0.000
 Bh 107 296 189 4.1306e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.311 100.000   0.000
 Bh 107 297 190 2.4750e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.317 100.000   0.000
 Bh 107 298 191 1.5008e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.340 100.000   0.000
 Bh 107 299 192 9.6390e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513 100.000   0.000
 Bh 107 300 193 6.1664e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.347 100.000   0.000
 Bh 107 301 194 4.1011e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.455  99.998   0.000
 Bh 107 302 195 2.6946e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.373 100.000   0.000
 Bh 107 303 196 1.6089e-03   0.131   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.472  99.864   0.000
 Bh 107 304 197 1.2742e-03   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.405  99.994   0.000
 Bh 107 305 198 9.3027e-04   5.783   0.039   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.451  94.178   0.000
 Bh 107 306 199 7.7853e-04   0.003   0.087   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.403  99.910   0.000
 Bh 107 307 200 5.8001e-04  58.678   0.520   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.011   0.417  40.802   0.000
 Bh 107 308 201 5.0185e-04   0.091   0.656   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.016   0.378  99.246   0.000
 Bh 107 309 202 4.3144e-04  82.176   1.004   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.439  16.811   0.000
 Bh 107 310 203 3.4106e-04   0.932   1.708   0.022   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.025   0.363  97.339   0.000
 Bh 107 311 204 2.6396e-04  96.126   1.139   0.097   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.033   0.445   2.638   0.000
 Bh 107 312 205 1.9129e-04  12.117   2.404   0.081   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.040   0.351  85.398   0.000
 Bh 107 313 206 1.5518e-04  96.829   1.290   0.344   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.035   0.438   1.537   0.000
 Bh 107 314 207 1.0419e-04  42.169   2.215   0.208   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.042   0.353  55.395   0.000
 Bh 107 315 208 5.3939e-05  97.358   1.424   0.410   0.023   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.427   0.786   0.000
 Bh 107 316 209 6.6455e-03  21.536  47.939  13.924   0.368   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.025   0.339  16.232   0.000
 Bh 107 317 210 5.8519e-03  23.615  59.566   5.726   0.345   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.831   0.441  10.748   0.000
 Bh 107 318 211 5.1678e-03  19.754  43.950  28.406   0.782   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.155   0.339   7.108   0.000
 Bh 107 319 212 4.5845e-03  20.650  68.095   6.853   0.678   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.877   0.438   3.724   0.000
 Bh 107 320 213 4.0759e-03  16.590  42.787  37.467   1.274   0.031   0.000   0.000   0.000   0.000   0.000   0.000   1.247   0.346   1.851   0.000
 Bh 107 321 214 3.6194e-03  17.211  69.233  10.510   1.317   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.960   0.434   1.729   0.000
 Bh 107 322 215 3.2171e-03  13.973  27.468  55.128   2.505   0.184   0.000   0.000   0.000   0.000   0.000   0.000   1.474   0.335   0.742   0.000
 Bh 107 323 216 2.8712e-03  14.790  69.654  12.141   2.674   0.015   0.000   0.000   0.000   0.000   0.000   0.000   1.029   0.433   0.726   0.000
 Bh 107 324 217 2.5634e-03  11.623  22.572  60.933   3.840   0.747   0.000   0.000   0.000   0.000   0.000   0.000   1.595   0.348   0.285   0.000
 Bh 107 325 218 2.2947e-03  12.879  68.194  14.376   4.034   0.148   0.000   0.000   0.000   0.000   0.000   0.000   1.101   0.421   0.370   0.000
 Bh 107 326 219 2.0720e-03  10.268  21.057  62.260   5.023   1.271   0.001   0.000   0.000   0.000   0.000   0.000   1.659   0.355   0.120   0.000
 Bh 107 327 220 1.8850e-03  12.013  69.345  12.854   5.146   0.252   0.003   0.000   0.000   0.000   0.000   0.000   1.119   0.429   0.388   0.000
 Bh 107 328 221 1.7099e-03   8.589  20.816  62.576   6.030   1.817   0.017   0.000   0.000   0.000   0.000   0.000   1.717   0.357   0.156   0.000
 Bh 107 329 222 1.5558e-03   6.476  68.536  16.970   6.829   0.498   0.031   0.000   0.000   0.000   0.000   0.000   1.216   0.424   0.576   0.083
 Bh 107 330 223 1.4184e-03   3.577  14.704  69.275   8.587   3.554   0.135   0.001   0.000   0.000   0.000   0.000   1.914   0.375   0.148   0.018
 Bh 107 331 224 1.2967e-03   8.047  54.028  25.526  10.269   1.273   0.171   0.000   0.000   0.000   0.000   0.000   1.426   0.414   0.686   0.000
 Bh 107 332 225 1.1202e-03   8.785   9.940  63.103  11.227   6.000   0.482   0.026   0.000   0.000   0.000   0.000   1.971   0.385   0.437   0.000
 Bh 107 333 226 1.0534e-03   1.092  41.678  34.976  16.583   2.870   1.071   0.006   0.000   0.000   0.000   0.000   1.696   0.406   1.646   0.078
 Bh 107 334 227 9.8608e-04   3.279   4.359  49.708  27.403  11.192   2.241   0.488   0.002   0.000   0.000   0.000   2.437   0.424   1.301   0.028
 Bh 107 335 228 9.2166e-04   5.327  23.665  24.151  36.075   5.069   3.585   0.172   0.011   0.000   0.000   0.000   2.246   0.403   1.946   0.000
 Bh 107 336 229 8.6289e-04   4.039   2.182  33.109  28.923  23.325   4.641   2.304   0.077   0.002   0.000   0.000   2.906   0.414   1.399   0.000
 Bh 107 337 230 8.1044e-04   4.335  18.061  31.926  31.562   4.513   7.735   1.048   0.211   0.001   0.000   0.000   2.434   0.440   0.608   0.000
 Bh 107 338 231 7.6158e-04   3.312   1.719  27.006  28.869  27.035   4.928   5.873   0.634   0.089   0.000   0.000   3.180   0.405   0.534   0.000
 Bh 107 339 232 7.1769e-04   3.801  14.231  28.997  34.506   6.787   8.233   1.833   1.437   0.040   0.002   0.000   2.662   0.444   0.134   0.000
 Hs 108 274 166 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 275 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 276 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 277 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 278 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 279 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 280 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 281 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 282 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 283 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 284 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 285 177 2.5858e+05  95.044   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   4.956   0.000
 Hs 108 286 178 1.1376e+04  99.982   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.018   0.000
 Hs 108 287 179 2.0236e+03  99.445   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.555   0.000
 Hs 108 288 180 4.6057e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 289 181 1.0875e+02  99.896   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.104   0.000
 Hs 108 290 182 2.1035e+01 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 291 183 1.7156e+00  96.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   3.859   0.000
 Hs 108 292 184 5.5266e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Hs 108 293 185 1.3795e+00  98.266   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.734   0.000
 Hs 108 294 186 6.5019e-01  99.554   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.000
 Hs 108 295 187 3.1615e-01   0.959   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.041   0.000
 Hs 108 296 188 1.6512e-01  19.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  80.990   0.000
 Hs 108 297 189 8.8127e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 298 190 5.0367e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Hs 108 299 191 2.9629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Hs 108 300 192 1.8325e-02   0.005   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.995   0.000
 Hs 108 301 193 1.1821e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162 100.000   0.000
 Hs 108 302 194 8.1359e-03   1.141   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.162  98.859   0.000
 Hs 108 303 195 6.2643e-03   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.271  99.998   0.000
 Hs 108 304 196 4.1060e-03  67.743   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.360  32.257   0.000
 Hs 108 305 197 2.8026e-03   0.183   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318  99.816   0.000
 Hs 108 306 198 2.0022e-03  94.519   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.301   5.477   0.000
 Hs 108 307 199 1.5884e-03  22.958   0.073   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.335  76.969   0.000
 Hs 108 308 200 1.2497e-03  99.316   0.127   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.374   0.557   0.000
 Hs 108 309 201 9.3510e-04  66.023   0.568   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.339  33.409   0.000
 Hs 108 310 202 7.3500e-04  99.402   0.391   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.005   0.384   0.207   0.000
 Hs 108 311 203 5.6112e-04  83.300   0.962   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.338  15.736   0.000
 Hs 108 312 204 4.5599e-04  99.127   0.701   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.374   0.172   0.000
 Hs 108 313 205 3.4884e-04  97.125   1.460   0.111   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.017   0.336   1.305   0.000
 Hs 108 314 206 2.5116e-04  98.950   0.951   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.376   0.099   0.000
 Hs 108 315 207 1.7010e-04  98.357   1.363   0.248   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.019   0.351   0.032   0.000
 Hs 108 316 208 7.6272e-05  99.061   0.887   0.040   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.010   0.377   0.012   0.000
 Hs 108 317 209 8.7658e-03  57.786  39.794   2.377   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.446   0.304   0.043   0.000
 Hs 108 318 210 7.7649e-03  80.092  19.514   0.394   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.203   0.338   0.001   0.000
 Hs 108 319 211 6.8464e-03  56.719  40.974   2.305   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.456   0.303   0.002   0.000
 Hs 108 320 212 6.0289e-03  66.313  32.641   0.704   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.259   0.336   0.049   0.292
 Hs 108 321 213 5.2939e-03  40.593  53.461   4.660   0.012   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.605   0.321   0.084   1.189
 Hs 108 322 214 4.6760e-03  66.126  32.664   1.209   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.351   0.336   0.000   0.000
 Hs 108 323 215 4.1322e-03  33.619  59.023   7.108   0.249   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.740   0.314   0.000   0.000
 Hs 108 324 216 3.6475e-03  62.811  35.143   1.967   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.393   0.341   0.000   0.000
 Hs 108 325 217 3.2483e-03  25.743  63.811   9.536   0.579   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.796   0.324   0.000   0.331
 Hs 108 326 218 2.8876e-03  47.190  48.905   3.197   0.327   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.468   0.338   0.000   0.382
 Hs 108 327 219 2.5614e-03  26.763  60.402  11.777   1.050   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.871   0.331   0.000   0.000
 Hs 108 328 220 2.2850e-03  56.689  39.240   3.573   0.498   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.479   0.344   0.000   0.000
 Hs 108 329 221 2.0612e-03  25.249  60.788  12.345   1.538   0.080   0.000   0.000   0.000   0.000   0.000   0.000   0.904   0.338   0.000   0.000
 Hs 108 330 222 1.8727e-03  52.103  42.355   4.554   0.988   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.544   0.374   0.000   0.000
 Hs 108 331 223 1.6969e-03  17.829  58.982  19.889   2.904   0.295   0.000   0.000   0.000   0.000   0.000   0.000   1.047   0.346   0.000   0.102
 Hs 108 332 224 1.5417e-03  50.753  41.323   5.818   2.073   0.033   0.000   0.000   0.000   0.000   0.000   0.000   0.593   0.380   0.000   0.000
 Hs 108 333 225 1.4034e-03  17.985  55.223  21.721   4.175   0.891   0.006   0.000   0.000   0.000   0.000   0.000   1.148   0.356   0.000   0.000
 Hs 108 334 226 1.2825e-03  38.996  49.872   7.292   3.572   0.264   0.004   0.000   0.000   0.000   0.000   0.000   0.762   0.393   0.000   0.000
 Hs 108 335 227 1.1748e-03  13.097  34.184  43.053   6.716   2.812   0.137   0.001   0.000   0.000   0.000   0.000   1.524   0.421   0.000   0.000
 Hs 108 336 228 1.0771e-03  33.191  50.319   8.010   7.037   1.287   0.157   0.000   0.000   0.000   0.000   0.000   0.934   0.394   0.000   0.000
 Hs 108 337 229 9.9953e-04  11.360  27.040  46.617   7.697   6.436   0.785   0.066   0.000   0.000   0.000   0.000   1.734   0.421   0.000   0.000
 Hs 108 338 230 9.3479e-04  29.546  50.805   8.071   7.992   2.602   0.964   0.019   0.000   0.000   0.000   0.000   1.063   0.390   0.000   0.000
 Hs 108 339 231 8.7247e-04  10.075  22.796  47.848   8.692   7.991   1.940   0.648   0.010   0.000   0.000   0.000   1.902   0.420   0.000   0.000
 Mt 109 276 167 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 277 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 278 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 279 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 280 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 281 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 282 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 283 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 284 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 285 176 4.2604e+05  94.995   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   5.005   0.000
 Mt 109 286 177 6.3441e+03   0.088   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.912   0.000
 Mt 109 287 178 1.1470e+03  99.972   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.000
 Mt 109 288 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 289 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 290 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Mt 109 291 182 1.1330e+04  99.851   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.149   0.000
 Mt 109 292 183 1.1030e+02  16.818   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.121  83.182   0.000
 Mt 109 293 184 1.8261e+01  99.914   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.086   0.000
 Mt 109 294 185 5.3733e+00  13.215   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  86.785   0.000
 Mt 109 295 186 1.7691e+00  35.771   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  64.229   0.000
 Mt 109 296 187 9.0792e-01   0.467   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.094  99.533   0.000
 Mt 109 297 188 4.4797e-01   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.286  99.992   0.000
 Mt 109 298 189 2.3643e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.274 100.000   0.000
 Mt 109 299 190 1.2916e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.331 100.000   0.000
 Mt 109 300 191 7.4347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.333 100.000   0.000
 Mt 109 301 192 4.3962e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.532 100.000   0.000
 Mt 109 302 193 2.7629e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350 100.000   0.000
 Mt 109 303 194 1.7977e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.592 100.000   0.000
 Mt 109 304 195 1.1654e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.354 100.000   0.000
 Mt 109 305 196 7.8209e-03   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.543  99.999   0.000
 Mt 109 306 197 5.2670e-03   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.361 100.000   0.000
 Mt 109 307 198 3.7664e-03   0.088   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.498  99.911   0.000
 Mt 109 308 199 2.7057e-03   0.000   0.002   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.378  99.998   0.000
 Mt 109 309 200 2.1740e-03  16.565   0.007   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.522  83.427   0.000
 Mt 109 310 201 1.6749e-03   0.001   0.006   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.393  99.993   0.000
 Mt 109 311 202 1.2977e-03  40.580   0.051   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.446  59.368   0.000
 Mt 109 312 203 9.9037e-04   0.006   0.076   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.404  99.918   0.000
 Mt 109 313 204 7.9010e-04  56.349   0.539   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.437  43.112   0.000
 Mt 109 314 205 4.7801e-04   0.018   0.400   0.010   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.012   0.393  99.572   0.000
 Mt 109 315 206 4.1314e-04  73.315   0.861   0.008   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.024   0.446  25.817   0.000
 Mt 109 316 207 3.1701e-04   0.342   1.320   0.036   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.028   0.369  98.302   0.000
 Mt 109 317 208 2.2069e-04  94.843   0.877   0.103   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.029   0.448   4.177   0.000
 Mt 109 318 209 1.1279e-04   2.604   1.694   0.063   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.031   0.361  95.639   0.000
 Mt 109 319 210 1.0085e-02  43.796  21.178   1.189   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.574   0.454  33.836   0.000
 Mt 109 320 211 8.9740e-03   9.893  54.762   1.045   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.693   0.351  34.298   0.000
 Mt 109 321 212 7.9446e-03  32.962  30.488   1.742   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.688   0.458  34.807   0.000
 Mt 109 322 213 6.9885e-03  11.363  57.302   5.095   0.062   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.880   0.352  26.179   0.000
 Mt 109 323 214 6.1199e-03  25.960  39.058   3.710   0.105   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.779   0.458  31.167   0.000
 Mt 109 324 215 5.3657e-03  13.974  50.445  19.314   0.395   0.000   0.000   0.000   0.000   0.000   0.000   0.000   1.071   0.328  15.836   0.036
 Mt 109 325 216 4.6877e-03  12.797  51.045   5.924   0.370   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.846   0.457  29.212   0.653
 Mt 109 326 217 4.1287e-03  13.498  49.798  25.178   0.885   0.002   0.000   0.000   0.000   0.000   0.000   0.000   1.154   0.349  10.610   0.029
 Mt 109 327 218 3.6557e-03  18.583  55.542   6.562   0.706   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.899   0.454  18.606   0.000
 Mt 109 328 219 3.2328e-03  12.623  37.585  37.766   1.714   0.052   0.000   0.000   0.000   0.000   0.000   0.000   1.338   0.352  10.259   0.000
 Mt 109 329 220 2.8614e-03  16.225  55.606   7.527   1.431   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.949   0.456  19.198   0.013
 Mt 109 330 221 2.5330e-03  11.536  37.127  40.579   2.564   0.234   0.000   0.000   0.000   0.000   0.000   0.000   1.397   0.358   7.961   0.000
 Mt 109 331 222 2.2562e-03  13.795  58.610   8.938   2.306   0.023   0.000   0.000   0.000   0.000   0.000   0.000   1.011   0.457  16.327   0.000
 Mt 109 332 223 2.0311e-03   7.499  28.153  52.265   4.528   0.642   0.000   0.000   0.000   0.000   0.000   0.000   1.573   0.364   6.891   0.021
 Mt 109 333 224 1.8460e-03  12.436  54.064  10.129   3.876   0.135   0.000   0.000   0.000   0.000   0.000   0.000   1.076   0.459  19.360   0.000
 Mt 109 334 225 1.6744e-03   6.696  21.537  52.821   5.643   1.605   0.008   0.000   0.000   0.000   0.000   0.000   1.706   0.369  11.690   0.000
 Mt 109 335 226 1.5222e-03   9.189  41.200  19.548   5.607   0.575   0.023   0.000   0.000   0.000   0.000   0.000   1.264   0.437  23.857   0.000
 Mt 109 336 227 1.3888e-03   3.822  11.061  37.561   9.022   3.097   0.190   0.002   0.000   0.000   0.000   0.000   1.986   0.414  35.244   0.000
 Mt 109 337 228 1.2714e-03   5.939  42.995  30.201   9.375   2.045   0.286   0.000   0.000   0.000   0.000   0.000   1.587   0.419   9.161   0.000
 Mt 109 338 229 1.1659e-03   3.498   7.800  54.347  17.967   5.346   1.071   0.077   0.000   0.000   0.000   0.000   2.245   0.409   9.893   0.000
 Mt 109 339 230 1.0782e-03   4.462  39.936  32.143  16.324   3.363   1.372   0.029   0.000   0.000   0.000   0.000   1.820   0.445   2.371   0.000
 Ds 110 278 168 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 279 169 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 280 170 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 281 171 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 282 172 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 283 173 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 284 174 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 285 175 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 286 176 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 287 177 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 288 178 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 289 179 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 290 180 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 291 181 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 292 182 0.0000e+00   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 293 183 8.6541e+03  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Ds 110 294 184 1.1208e+02 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000
 Ds 110 295 185 2.1872e+01  99.999   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.000
 Ds 110 296 186 6.7658e+00 100.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.124   0.000   0.000
 Ds 110 297 187 2.6682e+00  37.618   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.141  62.382   0.000
 Ds 110 298 188 1.3091e+00  92.123   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.123   7.877   0.000
 Ds 110 299 189 6.1758e-01   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.999   0.000
 Ds 110 300 190 3.2282e-01   0.026   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.974   0.000
 Ds 110 301 191 1.7915e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 302 192 1.0129e-01   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 303 193 5.9347e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 304 194 3.6374e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 305 195 2.3348e-02   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000 100.000   0.000
 Ds 110 306 196 1.5220e-02   0.351   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  99.649   0.000
 Ds 110 307 197 1.0189e-02   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.134  99.999   0.000
 Ds 110 308 198 7.0611e-03  34.822   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000  65.178   0.000
 Ds 110 309 199 5.0098e-03   0.363   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.277  99.637   0.000
 Ds 110 310 200 3.7300e-03  87.975   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.219  12.025   0.000
 Ds 110 311 201 2.8507e-03   6.066   0.004   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.318  93.930   0.000
 Ds 110 312 202 2.2127e-03  95.369   0.009   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.315   4.623   0.000
 Ds 110 313 203 1.6884e-03  24.195   0.066   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.001   0.344  75.739   0.000
 Ds 110 314 204 1.3230e-03  98.265   0.153   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.002   0.366   1.582   0.000
 Ds 110 315 205 1.0192e-03  34.706   0.426   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.354  64.868   0.000
 Ds 110 316 206 8.2109e-04  98.640   0.236   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.004   0.371   1.124   0.000
 Ds 110 317 207 6.1182e-04  53.671   0.809   0.013   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.009   0.356  45.507   0.000
 Ds 110 318 208 3.8983e-04  99.264   0.454   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.007   0.375   0.282   0.000
 Ds 110 319 209 2.9595e-04  90.137   1.272   0.082   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.015   0.338   8.509   0.000
 Ds 110 320 210 1.5873e-04  99.404   0.517   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.006   0.384   0.079   0.000
 Ds 110 321 211 1.0891e-02  61.757  22.191   0.263   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.228   0.282  15.789   0.000
 Ds 110 322 212 9.9480e-03  83.457  14.823   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.098   0.356   1.441   0.278
 Ds 110 323 213 8.9066e-03  64.355  33.802   0.942   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.365   0.301   0.901   0.000
 Ds 110 324 214 7.8727e-03  84.764  14.522   0.144   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.154   0.339   0.571   0.000
 Ds 110 325 215 6.9095e-03  45.072  52.015   2.412   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.451   0.299   0.049   0.451
 Ds 110 326 216 6.0407e-03  83.884  15.510   0.432   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.165   0.345   0.174   0.000
 Ds 110 327 217 5.2675e-03  41.461  55.134   2.842   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.517   0.305   0.002   0.559
 Ds 110 328 218 4.6323e-03  74.822  24.266   0.907   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.261   0.333   0.005   0.000
 Ds 110 329 219 4.0884e-03  42.903  51.927   5.010   0.071   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.314   0.089   0.000
 Ds 110 330 220 3.6033e-03  64.925  32.595   1.963   0.015   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.292   0.336   0.038   0.464
 Ds 110 331 221 3.1825e-03  39.021  54.342   6.191   0.291   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.679   0.322   0.154   0.000
 Ds 110 332 222 2.8159e-03  59.215  35.083   2.681   0.151   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.350   0.336   2.300   0.570
 Ds 110 333 223 2.4933e-03  29.693  60.588   8.688   0.748   0.001   0.000   0.000   0.000   0.000   0.000   0.000   0.758   0.332   0.001   0.281
 Ds 110 334 224 2.2209e-03  66.562  29.994   3.091   0.352   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.372   0.341   0.001   0.000
 Ds 110 335 225 1.9965e-03  30.708  58.601   9.340   1.310   0.041   0.000   0.000   0.000   0.000   0.000   0.000   0.814   0.336   0.001   0.000
 Ds 110 336 226 1.8195e-03  55.032  39.472   4.620   0.868   0.000   0.000   0.000   0.000   0.000   0.000   0.000   0.513   0.361   0.004   0.003
 Ds 110 337 227 1.6507e-03  21.192  53.031  22.522   2.910   0.321   0.000   0.000   0.000   0.000   0.000   0.000   1.082   0.373   0.024   0.000
 Ds 110 338 228 1.5032e-03  38.000  50.667   7.176   3.214   0.100   0.000   0.000   0.000   0.000   0.000   0.000   0.622   0.389   0.204   0.639
 Ds 110 339 229 1.3696e-03  17.905  45.300  30.260   4.962   1.550   0.021   0.000   0.000   0.000   0.000   0.000   1.270   0.382   0.002   0.000

